The Development of Energy-Recovery Linacs

Energy-recovery linacs (ERLs) have been emphasised by the recent (2020) update of the European Strategy for Particle Physics as one of the most promising technologies for the accelerator base of future high-energy physics. The current paper has been written as a base document to support and specify details of the recently published European roadmap for the development of energy-recovery linacs. The paper summarises the previous achievements on ERLs and the status of the field and its basic technology items. The main possible future contributions and applications of ERLs to particle and nuclear physics as well as industrial developments are presented. The paper includes a vision for the further future, beyond 2030, as well as a comparative data base for the main existing and forthcoming ERL facilities. A series of continuous innovations, such as on intense electron sources or high-quality superconducting cavity technology, will massively contribute to the development of accelerator physics at large. Industrial applications are potentially revolutionary and may carry the development of ERLs much further, establishing another shining example of the impact of particle physics on society and its technical foundation with a special view on sustaining nature.

==> figures/cebaf_1pass_55mev_wirescan.csv <==
-1.99000E+00 5.00000E-01
-2.29000E+00 6.42857E-01
-2.59000E+00 7.85714E-01
-2.89000E+00 6.42857E-01
-3.19000E+00 2.85714E-01
-3.49000E+00 5.71429E-01
-3.78000E+00 6.42857E-01
-4.08000E+00 5.00000E-01
-4.38000E+00 2.85714E-01
-4.68000E+00 7.14286E-01
-4.98000E+00 5.71429E-01
-5.28000E+00 3.57143E-01
-5.57000E+00 9.28571E-01
-5.87000E+00 7.14286E-01
-6.17000E+00 3.57143E-01
-6.47000E+00 1.14286E+00
-6.77000E+00 8.57143E-01
-7.06000E+00 5.71429E-01
-7.36000E+00 5.71429E-01
-7.66000E+00 2.85714E-01
-7.96000E+00 2.14286E-01
-8.26000E+00 5.71429E-01
-8.56000E+00 2.85714E-01
-8.85000E+00 3.57143E-01
-9.15000E+00 5.00000E-01
-9.45000E+00 7.85714E-01
-9.75000E+00 9.28571E-01
-1.00500E+01 6.42857E-01
-1.03500E+01 5.71429E-01
-1.06400E+01 6.42857E-01
-1.09400E+01 3.57143E-01
-1.12400E+01 5.00000E-01
-1.15400E+01 4.28571E-01
-1.18400E+01 6.42857E-01
-1.21300E+01 5.71429E-01
-1.24300E+01 4.28571E-01
-1.27300E+01 3.57143E-01
-1.30300E+01 7.85714E-01
-1.33300E+01 7.14286E-01
-1.36300E+01 2.85714E-01
-1.39200E+01 5.71429E-01
-1.42200E+01 7.85714E-01
-1.45200E+01 1.14286E+00
-1.48200E+01 4.28571E-01
-1.51200E+01 7.14286E-01
-1.54100E+01 2.14286E-01
-1.57100E+01 7.14286E-01
-1.60100E+01 1.00000E+00
-1.63100E+01 5.00000E-01
-1.66100E+01 5.71429E-01
-1.69100E+01 7.14286E-01
-1.72000E+01 2.85714E-01
-1.75000E+01 5.00000E-01
-1.78000E+01 5.00000E-01
-1.81000E+01 7.14286E-01
-1.84000E+01 5.71429E-01
-1.87000E+01 6.42857E-01
-1.89900E+01 4.28571E-01
-1.92900E+01 7.85714E-01
-1.95900E+01 5.00000E-01
-1.98900E+01 4.28571E-01
-2.01900E+01 3.57143E-01
-2.04800E+01 5.71429E-01
-2.07800E+01 4.28571E-01
-2.10800E+01 5.00000E-01
-2.13800E+01 7.85714E-01
-2.16800E+01 5.00000E-01
-2.19800E+01 3.57143E-01
-2.22700E+01 5.00000E-01
-2.25700E+01 6.42857E-01
-2.28700E+01 4.28571E-01
-2.31700E+01 5.00000E-01
-2.34700E+01 8.57143E-01
-2.37700E+01 6.42857E-01
-2.40600E+01 4.28571E-01
-2.43600E+01 7.85714E-01
-2.46600E+01 3.57143E-01
-2.49600E+01 3.57143E-01
-2.52600E+01 3.57143E-01
-2.55500E+01 5.71429E-01
-2.58500E+01 5.71429E-01
-2.61500E+01 2.14286E-01
-2.64500E+01 4.28571E-01
-2.67500E+01 2.85714E-01
-2.70500E+01 5.00000E-01
-2.73400E+01 7.85714E-01
-2.76400E+01 3.57143E-01
-2.79400E+01 6.42857E-01
-2.82400E+01 7.85714E-01
-2.85400E+01 6.42857E-01
-2.88400E+01 5.71429E-01
-2.91300E+01 5.71429E-01
-2.94300E+01 1.00000E+00
-2.97300E+01 7.14286E-01
-3.00300E+01 1.71429E+00
-3.03300E+01 3.42857E+00
-3.06200E+01 5.50000E+00
-3.09200E+01 1.84286E+01
-3.12200E+01 4.32857E+01
-3.15200E+01 8.10000E+01
-3.18200E+01 4.55000E+02
-3.21200E+01 7.37000E+02
-3.24100E+01 3.24100E+03
-3.27100E+01 8.64100E+03
-3.30100E+01 1.78120E+04
-3.33100E+01 3.51970E+04
-3.36100E+01 4.82780E+04
-3.39000E+01 6.10550E+04
-3.42000E+01 6.64270E+04
-3.45000E+01 6.63730E+04
-3.48000E+01 6.66960E+04
-3.51000E+01 5.98010E+04
-3.54000E+01 4.07750E+04
-3.56900E+01 2.16090E+04
-3.59900E+01 7.32700E+03
-3.62900E+01 1.83000E+03
-3.65900E+01 4.56000E+02
-3.68900E+01 1.75000E+02
-3.71900E+01 1.18000E+02
-3.74800E+01 8.40000E+01
-3.77800E+01 5.90000E+01
-3.80800E+01 4.58571E+01
-3.83800E+01 2.72857E+01
-3.86800E+01 1.46429E+01
-3.89700E+01 8.57143E+00
-3.92700E+01 6.78571E+00
-3.95700E+01 4.57143E+00
-3.98700E+01 3.57143E+00
-4.01700E+01 2.57143E+00
-4.04700E+01 7.14286E-01
-4.07600E+01 7.85714E-01
-4.10600E+01 6.42857E-01
-4.13600E+01 1.00000E+00
-4.16600E+01 5.00000E-01
-4.19600E+01 5.71429E-01
-4.22600E+01 5.00000E-01
-4.25500E+01 5.71429E-01
-4.28500E+01 5.71429E-01
-4.31500E+01 5.00000E-01
-4.34500E+01 1.85714E+00
-4.37500E+01 4.57143E+00
-4.40400E+01 1.30714E+01
-4.43400E+01 3.06429E+01
-4.46400E+01 8.40000E+01
-4.49400E+01 2.12000E+02
-4.52400E+01 5.52000E+02
-4.55400E+01 1.10100E+03
-4.58300E+01 1.72300E+03
-4.61300E+01 3.91500E+03
-4.64300E+01 8.80900E+03
-4.67300E+01 2.34310E+04
-4.70300E+01 2.56890E+04
-4.73300E+01 3.97800E+04
-4.76200E+01 4.75200E+04
-4.79200E+01 5.59130E+04
-4.82200E+01 5.71260E+04
-4.85200E+01 5.41680E+04
-4.88200E+01 4.49060E+04
-4.91100E+01 3.70840E+04
-4.94100E+01 2.62720E+04
-4.97100E+01 1.56940E+04
-5.00100E+01 9.39500E+03
-5.03100E+01 3.91300E+03
-5.06100E+01 2.75300E+03
-5.09000E+01 1.11100E+03
-5.12000E+01 6.19000E+02
-5.15000E+01 1.75000E+02
-5.18000E+01 6.70000E+01
-5.21000E+01 5.50000E+01
-5.24000E+01 1.43571E+01
-5.26900E+01 6.64286E+00
-5.29900E+01 4.28571E+00
-5.32900E+01 2.14286E+00
-5.35900E+01 1.00000E+00
-5.38900E+01 1.35714E+00
-5.41800E+01 6.42857E-01
-5.44800E+01 1.00000E+00
-5.47800E+01 7.14286E-01
-5.50800E+01 4.28571E-01
-5.53800E+01 7.14286E-01
-5.56800E+01 7.14286E-01
-5.59700E+01 2.85714E-01
-5.62700E+01 7.85714E-01
-5.65700E+01 5.00000E-01
-5.68700E+01 6.42857E-01
-5.71700E+01 8.57143E-01
-5.74600E+01 4.28571E-01
-5.77600E+01 6.42857E-01
-5.80600E+01 7.14286E-01
-5.83600E+01 2.85714E-01
-5.86600E+01 3.57143E-01
-5.89600E+01 5.00000E-01
-5.92500E+01 2.14286E-01
-5.95500E+01 5.71429E-01
-5.98500E+01 5.00000E-01
-6.01500E+01 5.71429E-01
-6.04500E+01 2.14286E-01
-6.07500E+01 4.28571E-01
-6.10400E+01 5.00000E-01
-6.13400E+01 2.85714E-01
-6.16400E+01 6.42857E-01
-6.19400E+01 8.57143E-01
-6.22400E+01 5.00000E-01
-6.25300E+01 3.57143E-01
-6.28300E+01 7.14286E-01
-6.31300E+01 3.57143E-01
-6.34300E+01 5.00000E-01
-6.37300E+01 5.00000E-01
-6.40300E+01 5.71429E-01
-6.43200E+01 6.42857E-01
-6.46200E+01 5.00000E-01
-6.49200E+01 5.00000E-01
-6.52200E+01 2.85714E-01
-6.55200E+01 7.14286E-01
-6.58200E+01 7.14286E-01
-6.61100E+01 2.14286E-01
-6.64100E+01 3.57143E-01
-6.67100E+01 3.57143E-01
-6.70100E+01 2.85714E-01
-6.73100E+01 5.71429E-01
-6.76000E+01 6.42857E-01
-6.79000E+01 6.42857E-01
-6.82000E+01 2.85714E-01
-6.85000E+01 4.28571E-01
-6.88000E+01 5.00000E-01
-6.91000E+01 5.71429E-01
-6.93900E+01 4.28571E-01
-6.96900E+01 5.71429E-01
-6.99900E+01 7.14286E-01
-7.02900E+01 4.28571E-01
-7.05900E+01 7.85714E-01


==> figures/cebaf_1pass_bothbeams.csv <==
0.000000000000000000e+00 1.500000000000000000e+01
4.089422028353326133e-02 1.600000000000000000e+01
8.178844056706652266e-02 1.300000000000000000e+01
1.226826608505997840e-01 1.700000000000000000e+01
1.635768811341330453e-01 1.600000000000000000e+01
2.044711014176663066e-01 2.200000000000000000e+01
2.453653217011995680e-01 2.100000000000000000e+01
2.862595419847328015e-01 1.700000000000000000e+01
3.271537622682660906e-01 1.900000000000000000e+01
3.680479825517993797e-01 1.900000000000000000e+01
4.089422028353326133e-01 1.800000000000000000e+01
4.498364231188658469e-01 1.500000000000000000e+01
4.907306434023991359e-01 1.400000000000000000e+01
5.316248636859324250e-01 2.100000000000000000e+01
5.725190839694656031e-01 1.800000000000000000e+01
6.134133042529988922e-01 1.400000000000000000e+01
6.543075245365321813e-01 1.700000000000000000e+01
6.952017448200654703e-01 1.700000000000000000e+01
7.360959651035987594e-01 1.500000000000000000e+01
7.769901853871319375e-01 2.100000000000000000e+01
8.178844056706652266e-01 2.000000000000000000e+01
8.587786259541985157e-01 1.200000000000000000e+01
8.996728462377316937e-01 1.600000000000000000e+01
9.405670665212649828e-01 2.400000000000000000e+01
9.814612868047982719e-01 1.900000000000000000e+01
1.022355507088331450e+00 1.900000000000000000e+01
1.063249727371864850e+00 1.700000000000000000e+01
1.104143947655398028e+00 1.100000000000000000e+01
1.145038167938931206e+00 1.900000000000000000e+01
1.185932388222464606e+00 1.500000000000000000e+01
1.226826608505997784e+00 1.600000000000000000e+01
1.267720828789531184e+00 1.800000000000000000e+01
1.308615049073064363e+00 1.500000000000000000e+01
1.349509269356597541e+00 1.800000000000000000e+01
1.390403489640130941e+00 1.700000000000000000e+01
1.431297709923664119e+00 1.700000000000000000e+01
1.472191930207197519e+00 1.300000000000000000e+01
1.513086150490730697e+00 1.300000000000000000e+01
1.553980370774263875e+00 1.700000000000000000e+01
1.594874591057797275e+00 8.000000000000000000e+00
1.635768811341330453e+00 1.500000000000000000e+01
1.676663031624863631e+00 1.900000000000000000e+01
1.717557251908397031e+00 1.500000000000000000e+01
1.758451472191930209e+00 1.200000000000000000e+01
1.799345692475463387e+00 1.300000000000000000e+01
1.840239912758996788e+00 1.700000000000000000e+01
1.881134133042529966e+00 1.800000000000000000e+01
1.922028353326063366e+00 1.200000000000000000e+01
1.962922573609596544e+00 2.200000000000000000e+01
2.003816793893129944e+00 1.200000000000000000e+01
2.044711014176662900e+00 1.700000000000000000e+01
2.085605234460196300e+00 1.600000000000000000e+01
2.126499454743729700e+00 2.000000000000000000e+01
2.167393675027262656e+00 2.000000000000000000e+01
2.208287895310796056e+00 1.700000000000000000e+01
2.249182115594329456e+00 1.500000000000000000e+01
2.290076335877862412e+00 1.900000000000000000e+01
2.330970556161395812e+00 1.900000000000000000e+01
2.371864776444929213e+00 1.700000000000000000e+01
2.412758996728462613e+00 1.900000000000000000e+01
2.453653217011995569e+00 1.800000000000000000e+01
2.494547437295528969e+00 2.000000000000000000e+01
2.535441657579062369e+00 1.400000000000000000e+01
2.576335877862595325e+00 1.900000000000000000e+01
2.617230098146128725e+00 1.600000000000000000e+01
2.658124318429662125e+00 1.800000000000000000e+01
2.699018538713195081e+00 1.600000000000000000e+01
2.739912758996728481e+00 1.800000000000000000e+01
2.780806979280261881e+00 1.900000000000000000e+01
2.821701199563794837e+00 1.400000000000000000e+01
2.862595419847328237e+00 1.800000000000000000e+01
2.903489640130861638e+00 1.600000000000000000e+01
2.944383860414395038e+00 1.900000000000000000e+01
2.985278080697927994e+00 1.700000000000000000e+01
3.026172300981461394e+00 1.900000000000000000e+01
3.067066521264994794e+00 1.700000000000000000e+01
3.107960741548527750e+00 1.500000000000000000e+01
3.148854961832061150e+00 1.600000000000000000e+01
3.189749182115594550e+00 1.700000000000000000e+01
3.230643402399127506e+00 8.000000000000000000e+00
3.271537622682660906e+00 1.700000000000000000e+01
3.312431842966194306e+00 2.300000000000000000e+01
3.353326063249727262e+00 1.600000000000000000e+01
3.394220283533260663e+00 9.000000000000000000e+00
3.435114503816794063e+00 1.700000000000000000e+01
3.476008724100327019e+00 2.100000000000000000e+01
3.516902944383860419e+00 1.400000000000000000e+01
3.557797164667393819e+00 1.500000000000000000e+01
3.598691384950926775e+00 1.500000000000000000e+01
3.639585605234460175e+00 1.800000000000000000e+01
3.680479825517993575e+00 1.100000000000000000e+01
3.721374045801526975e+00 2.100000000000000000e+01
3.762268266085059931e+00 2.100000000000000000e+01
3.803162486368593331e+00 1.700000000000000000e+01
3.844056706652126731e+00 1.400000000000000000e+01
3.884950926935659687e+00 1.800000000000000000e+01
3.925845147219193088e+00 1.600000000000000000e+01
3.966739367502726488e+00 1.700000000000000000e+01
4.007633587786259888e+00 1.900000000000000000e+01
4.048527808069793288e+00 1.900000000000000000e+01
4.089422028353325800e+00 1.700000000000000000e+01
4.130316248636859200e+00 1.500000000000000000e+01
4.171210468920392600e+00 1.500000000000000000e+01
4.212104689203926000e+00 1.300000000000000000e+01
4.252998909487459400e+00 1.700000000000000000e+01
4.293893129770992800e+00 1.900000000000000000e+01
4.334787350054525312e+00 1.700000000000000000e+01
4.375681570338058712e+00 1.500000000000000000e+01
4.416575790621592112e+00 1.700000000000000000e+01
4.457470010905125513e+00 1.600000000000000000e+01
4.498364231188658913e+00 1.500000000000000000e+01
4.539258451472192313e+00 1.800000000000000000e+01
4.580152671755724825e+00 1.800000000000000000e+01
4.621046892039258225e+00 1.900000000000000000e+01
4.661941112322791625e+00 1.200000000000000000e+01
4.702835332606325025e+00 1.600000000000000000e+01
4.743729552889858425e+00 2.200000000000000000e+01
4.784623773173391825e+00 1.800000000000000000e+01
4.825517993456925225e+00 2.000000000000000000e+01
4.866412213740457737e+00 1.300000000000000000e+01
4.907306434023991137e+00 1.000000000000000000e+01
4.948200654307524538e+00 1.500000000000000000e+01
4.989094874591057938e+00 2.000000000000000000e+01
5.029989094874591338e+00 2.100000000000000000e+01
5.070883315158124738e+00 1.600000000000000000e+01
5.111777535441657250e+00 1.400000000000000000e+01
5.152671755725190650e+00 2.100000000000000000e+01
5.193565976008724050e+00 2.100000000000000000e+01
5.234460196292257450e+00 1.600000000000000000e+01
5.275354416575790850e+00 2.100000000000000000e+01
5.316248636859324250e+00 1.300000000000000000e+01
5.357142857142857650e+00 1.400000000000000000e+01
5.398037077426390162e+00 1.600000000000000000e+01
5.438931297709923562e+00 2.200000000000000000e+01
5.479825517993456963e+00 1.500000000000000000e+01
5.520719738276990363e+00 1.700000000000000000e+01
5.561613958560523763e+00 1.700000000000000000e+01
5.602508178844057163e+00 1.600000000000000000e+01
5.643402399127589675e+00 1.800000000000000000e+01
5.684296619411123075e+00 2.300000000000000000e+01
5.725190839694656475e+00 1.800000000000000000e+01
5.766085059978189875e+00 1.700000000000000000e+01
5.806979280261723275e+00 1.900000000000000000e+01
5.847873500545256675e+00 1.700000000000000000e+01
5.888767720828790075e+00 1.500000000000000000e+01
5.929661941112322587e+00 1.300000000000000000e+01
5.970556161395855987e+00 1.600000000000000000e+01
6.011450381679389388e+00 1.600000000000000000e+01
6.052344601962922788e+00 1.800000000000000000e+01
6.093238822246456188e+00 2.000000000000000000e+01
6.134133042529989588e+00 1.800000000000000000e+01
6.175027262813522100e+00 3.000000000000000000e+01
6.215921483097055500e+00 1.600000000000000000e+01
6.256815703380588900e+00 1.900000000000000000e+01
6.297709923664122300e+00 1.900000000000000000e+01
6.338604143947655700e+00 1.800000000000000000e+01
6.379498364231189100e+00 2.000000000000000000e+01
6.420392584514721612e+00 1.900000000000000000e+01
6.461286804798255012e+00 2.100000000000000000e+01
6.502181025081788412e+00 2.200000000000000000e+01
6.543075245365321813e+00 2.500000000000000000e+01
6.583969465648855213e+00 3.000000000000000000e+01
6.624863685932388613e+00 5.700000000000000000e+01
6.665757906215922013e+00 3.200000000000000000e+01
6.706652126499454525e+00 1.130000000000000000e+02
6.747546346782987925e+00 5.600000000000000000e+01
6.788440567066521325e+00 1.100000000000000000e+02
6.829334787350054725e+00 9.500000000000000000e+01
6.870229007633588125e+00 9.900000000000000000e+01
6.911123227917121525e+00 1.550000000000000000e+02
6.952017448200654037e+00 1.130000000000000000e+02
6.992911668484187437e+00 1.630000000000000000e+02
7.033805888767720838e+00 1.420000000000000000e+02
7.074700109051254238e+00 1.700000000000000000e+02
7.115594329334787638e+00 1.700000000000000000e+02
7.156488549618321038e+00 1.670000000000000000e+02
7.197382769901853550e+00 1.080000000000000000e+02
7.238276990185386950e+00 1.460000000000000000e+02
7.279171210468920350e+00 1.010000000000000000e+02
7.320065430752453750e+00 8.900000000000000000e+01
7.360959651035987150e+00 1.040000000000000000e+02
7.401853871319520550e+00 4.000000000000000000e+01
7.442748091603053950e+00 7.400000000000000000e+01
7.483642311886586462e+00 3.400000000000000000e+01
7.524536532170119862e+00 4.300000000000000000e+01
7.565430752453653263e+00 2.900000000000000000e+01
7.606324972737186663e+00 2.300000000000000000e+01
7.647219193020720063e+00 3.400000000000000000e+01
7.688113413304253463e+00 2.900000000000000000e+01
7.729007633587785975e+00 2.200000000000000000e+01
7.769901853871319375e+00 2.400000000000000000e+01
7.810796074154852775e+00 2.500000000000000000e+01
7.851690294438386175e+00 2.300000000000000000e+01
7.892584514721919575e+00 1.800000000000000000e+01
7.933478735005452975e+00 2.100000000000000000e+01
7.974372955288986375e+00 1.900000000000000000e+01
8.015267175572519776e+00 1.500000000000000000e+01
8.056161395856053176e+00 2.200000000000000000e+01
8.097055616139586576e+00 2.300000000000000000e+01
8.137949836423118199e+00 2.400000000000000000e+01
8.178844056706651600e+00 2.200000000000000000e+01
8.219738276990185000e+00 2.300000000000000000e+01
8.260632497273718400e+00 2.900000000000000000e+01
8.301526717557251800e+00 1.800000000000000000e+01
8.342420937840785200e+00 2.500000000000000000e+01
8.383315158124318600e+00 2.100000000000000000e+01
8.424209378407852000e+00 1.700000000000000000e+01
8.465103598691385400e+00 1.900000000000000000e+01
8.505997818974918800e+00 2.000000000000000000e+01
8.546892039258452201e+00 8.000000000000000000e+00
8.587786259541985601e+00 1.600000000000000000e+01
8.628680479825519001e+00 1.600000000000000000e+01
8.669574700109050625e+00 2.100000000000000000e+01
8.710468920392584025e+00 1.500000000000000000e+01
8.751363140676117425e+00 1.700000000000000000e+01
8.792257360959650825e+00 1.900000000000000000e+01
8.833151581243184225e+00 5.000000000000000000e+00
8.874045801526717625e+00 1.500000000000000000e+01
8.914940021810251025e+00 1.500000000000000000e+01
8.955834242093784425e+00 2.100000000000000000e+01
8.996728462377317825e+00 1.400000000000000000e+01
9.037622682660851225e+00 1.800000000000000000e+01
9.078516902944384626e+00 1.700000000000000000e+01
9.119411123227918026e+00 1.300000000000000000e+01
9.160305343511449649e+00 1.300000000000000000e+01
9.201199563794983050e+00 1.500000000000000000e+01
9.242093784078516450e+00 2.100000000000000000e+01
9.282988004362049850e+00 1.200000000000000000e+01
9.323882224645583250e+00 1.900000000000000000e+01
9.364776444929116650e+00 1.600000000000000000e+01
9.405670665212650050e+00 1.800000000000000000e+01
9.446564885496183450e+00 1.600000000000000000e+01
9.487459105779716850e+00 2.000000000000000000e+01
9.528353326063250250e+00 1.100000000000000000e+01
9.569247546346783651e+00 1.500000000000000000e+01
9.610141766630317051e+00 2.300000000000000000e+01
9.651035986913850451e+00 1.900000000000000000e+01
9.691930207197382074e+00 2.400000000000000000e+01
9.732824427480915475e+00 1.900000000000000000e+01
9.773718647764448875e+00 2.100000000000000000e+01
9.814612868047982275e+00 3.200000000000000000e+01
9.855507088331515675e+00 1.600000000000000000e+01
9.896401308615049075e+00 1.600000000000000000e+01
9.937295528898582475e+00 2.000000000000000000e+01
9.978189749182115875e+00 1.900000000000000000e+01
1.001908396946564928e+01 1.700000000000000000e+01
1.005997818974918268e+01 1.200000000000000000e+01
1.010087241003271608e+01 1.500000000000000000e+01
1.014176663031624948e+01 1.600000000000000000e+01
1.018266085059978288e+01 1.900000000000000000e+01
1.022355507088331450e+01 1.800000000000000000e+01
1.026444929116684790e+01 1.600000000000000000e+01
1.030534351145038130e+01 2.400000000000000000e+01
1.034623773173391470e+01 2.700000000000000000e+01
1.038713195201744810e+01 4.900000000000000000e+01
1.042802617230098150e+01 3.300000000000000000e+01
1.046892039258451490e+01 7.500000000000000000e+01
1.050981461286804830e+01 5.200000000000000000e+01
1.055070883315158170e+01 9.300000000000000000e+01
1.059160305343511510e+01 1.660000000000000000e+02
1.063249727371864850e+01 1.120000000000000000e+02
1.067339149400218190e+01 3.940000000000000000e+02
1.071428571428571530e+01 2.520000000000000000e+02
1.075517993456924692e+01 1.990000000000000000e+02
1.079607415485278032e+01 4.120000000000000000e+02
1.083696837513631372e+01 1.270000000000000000e+02
1.087786259541984712e+01 1.340000000000000000e+02
1.091875681570338052e+01 8.900000000000000000e+01
1.095965103598691393e+01 5.300000000000000000e+01
1.100054525627044733e+01 6.700000000000000000e+01
1.104143947655398073e+01 3.000000000000000000e+01
1.108233369683751413e+01 2.900000000000000000e+01
1.112322791712104753e+01 2.500000000000000000e+01
1.116412213740458093e+01 2.100000000000000000e+01
1.120501635768811433e+01 2.300000000000000000e+01
1.124591057797164773e+01 1.800000000000000000e+01
1.128680479825517935e+01 1.900000000000000000e+01
1.132769901853871275e+01 1.200000000000000000e+01
1.136859323882224615e+01 1.600000000000000000e+01
1.140948745910577955e+01 2.100000000000000000e+01
1.145038167938931295e+01 1.500000000000000000e+01
1.149127589967284635e+01 1.900000000000000000e+01
1.153217011995637975e+01 2.100000000000000000e+01
1.157306434023991315e+01 1.900000000000000000e+01
1.161395856052344655e+01 1.300000000000000000e+01
1.165485278080697995e+01 1.600000000000000000e+01
1.169574700109051335e+01 1.800000000000000000e+01
1.173664122137404675e+01 1.100000000000000000e+01
1.177753544165758015e+01 1.600000000000000000e+01
1.181842966194111177e+01 1.700000000000000000e+01
1.185932388222464517e+01 1.800000000000000000e+01
1.190021810250817857e+01 1.600000000000000000e+01
1.194111232279171197e+01 1.700000000000000000e+01
1.198200654307524538e+01 1.700000000000000000e+01
1.202290076335877878e+01 1.300000000000000000e+01
1.206379498364231218e+01 1.300000000000000000e+01
1.210468920392584558e+01 1.700000000000000000e+01
1.214558342420937898e+01 2.100000000000000000e+01
1.218647764449291238e+01 1.500000000000000000e+01
1.222737186477644578e+01 1.700000000000000000e+01
1.226826608505997918e+01 1.700000000000000000e+01
1.230916030534351080e+01 2.200000000000000000e+01
1.235005452562704420e+01 1.500000000000000000e+01
1.239094874591057760e+01 1.700000000000000000e+01
1.243184296619411100e+01 1.800000000000000000e+01
1.247273718647764440e+01 1.600000000000000000e+01
1.251363140676117780e+01 2.000000000000000000e+01
1.255452562704471120e+01 2.200000000000000000e+01
1.259541984732824460e+01 1.700000000000000000e+01
1.263631406761177800e+01 1.900000000000000000e+01
1.267720828789531140e+01 8.000000000000000000e+00
1.271810250817884480e+01 1.700000000000000000e+01
1.275899672846237820e+01 2.500000000000000000e+01
1.279989094874591160e+01 1.800000000000000000e+01
1.284078516902944322e+01 1.600000000000000000e+01
1.288167938931297662e+01 1.800000000000000000e+01
1.292257360959651002e+01 1.600000000000000000e+01
1.296346782988004342e+01 2.000000000000000000e+01
1.300436205016357682e+01 1.500000000000000000e+01
1.304525627044711023e+01 2.300000000000000000e+01
1.308615049073064363e+01 1.900000000000000000e+01
1.312704471101417703e+01 1.500000000000000000e+01
1.316793893129771043e+01 2.000000000000000000e+01
1.320883315158124383e+01 1.300000000000000000e+01
1.324972737186477723e+01 1.500000000000000000e+01
1.329062159214831063e+01 1.900000000000000000e+01
1.333151581243184403e+01 1.900000000000000000e+01
1.337241003271537565e+01 1.900000000000000000e+01
1.341330425299890905e+01 1.400000000000000000e+01
1.345419847328244245e+01 2.100000000000000000e+01
1.349509269356597585e+01 2.200000000000000000e+01
1.353598691384950925e+01 1.800000000000000000e+01
1.357688113413304265e+01 1.900000000000000000e+01
1.361777535441657605e+01 1.800000000000000000e+01
1.365866957470010945e+01 1.000000000000000000e+01
1.369956379498364285e+01 1.500000000000000000e+01
1.374045801526717625e+01 2.300000000000000000e+01
1.378135223555070965e+01 2.200000000000000000e+01
1.382224645583424305e+01 2.100000000000000000e+01
1.386314067611777645e+01 1.600000000000000000e+01
1.390403489640130807e+01 1.200000000000000000e+01
1.394492911668484147e+01 1.500000000000000000e+01
1.398582333696837487e+01 2.700000000000000000e+01
1.402671755725190827e+01 3.100000000000000000e+01
1.406761177753544168e+01 1.600000000000000000e+01
1.410850599781897508e+01 3.100000000000000000e+01
1.414940021810250848e+01 2.200000000000000000e+01
1.419029443838604188e+01 2.800000000000000000e+01
1.423118865866957528e+01 2.300000000000000000e+01
1.427208287895310868e+01 2.300000000000000000e+01
1.431297709923664208e+01 3.700000000000000000e+01
1.435387131952017548e+01 1.800000000000000000e+01
1.439476553980370710e+01 4.800000000000000000e+01
1.443565976008724050e+01 3.000000000000000000e+01
1.447655398037077390e+01 5.100000000000000000e+01
1.451744820065430730e+01 3.800000000000000000e+01
1.455834242093784070e+01 2.800000000000000000e+01
1.459923664122137410e+01 5.500000000000000000e+01
1.464013086150490750e+01 3.400000000000000000e+01
1.468102508178844090e+01 4.700000000000000000e+01
1.472191930207197430e+01 4.300000000000000000e+01
1.476281352235550770e+01 2.400000000000000000e+01
1.480370774263904110e+01 6.100000000000000000e+01
1.484460196292257450e+01 2.800000000000000000e+01
1.488549618320610790e+01 6.600000000000000000e+01
1.492639040348963952e+01 2.900000000000000000e+01
1.496728462377317292e+01 5.700000000000000000e+01
1.500817884405670632e+01 5.900000000000000000e+01
1.504907306434023972e+01 5.000000000000000000e+01
1.508996728462377312e+01 6.400000000000000000e+01
1.513086150490730653e+01 5.100000000000000000e+01
1.517175572519083993e+01 5.300000000000000000e+01
1.521264994547437333e+01 5.500000000000000000e+01
1.525354416575790673e+01 5.700000000000000000e+01
1.529443838604144013e+01 4.800000000000000000e+01
1.533533260632497353e+01 5.100000000000000000e+01
1.537622682660850693e+01 5.100000000000000000e+01
1.541712104689204033e+01 5.800000000000000000e+01
1.545801526717557195e+01 5.500000000000000000e+01
1.549890948745910535e+01 5.700000000000000000e+01
1.553980370774263875e+01 5.600000000000000000e+01
1.558069792802617215e+01 6.000000000000000000e+01
1.562159214830970555e+01 4.500000000000000000e+01
1.566248636859323895e+01 5.600000000000000000e+01
1.570338058887677235e+01 3.900000000000000000e+01
1.574427480916030575e+01 4.800000000000000000e+01
1.578516902944383915e+01 4.700000000000000000e+01
1.582606324972737255e+01 3.800000000000000000e+01
1.586695747001090595e+01 4.200000000000000000e+01
1.590785169029443935e+01 3.200000000000000000e+01
1.594874591057797275e+01 4.100000000000000000e+01
1.598964013086150437e+01 2.900000000000000000e+01
1.603053435114503955e+01 2.300000000000000000e+01
1.607142857142857295e+01 3.800000000000000000e+01
1.611232279171210635e+01 3.100000000000000000e+01
1.615321701199563975e+01 3.900000000000000000e+01
1.619411123227917315e+01 2.200000000000000000e+01
1.623500545256270300e+01 3.200000000000000000e+01
1.627589967284623640e+01 1.700000000000000000e+01
1.631679389312976980e+01 1.600000000000000000e+01
1.635768811341330320e+01 3.200000000000000000e+01
1.639858233369683660e+01 1.900000000000000000e+01
1.643947655398037000e+01 2.400000000000000000e+01
1.648037077426390340e+01 2.400000000000000000e+01
1.652126499454743680e+01 2.700000000000000000e+01
1.656215921483097020e+01 3.300000000000000000e+01
1.660305343511450360e+01 1.600000000000000000e+01
1.664394765539803700e+01 2.400000000000000000e+01
1.668484187568157040e+01 3.000000000000000000e+01
1.672573609596510380e+01 2.100000000000000000e+01
1.676663031624863720e+01 2.500000000000000000e+01
1.680752453653217060e+01 2.200000000000000000e+01
1.684841875681570400e+01 2.000000000000000000e+01
1.688931297709923740e+01 1.700000000000000000e+01
1.693020719738277080e+01 1.900000000000000000e+01
1.697110141766630420e+01 1.300000000000000000e+01
1.701199563794983760e+01 2.000000000000000000e+01
1.705288985823337100e+01 1.800000000000000000e+01
1.709378407851690440e+01 2.000000000000000000e+01
1.713467829880043780e+01 1.700000000000000000e+01
1.717557251908397120e+01 2.100000000000000000e+01
1.721646673936750460e+01 2.000000000000000000e+01
1.725736095965103800e+01 1.500000000000000000e+01
1.729825517993456785e+01 2.400000000000000000e+01
1.733914940021810125e+01 1.700000000000000000e+01
1.738004362050163465e+01 1.100000000000000000e+01
1.742093784078516805e+01 2.000000000000000000e+01
1.746183206106870145e+01 2.200000000000000000e+01
1.750272628135223485e+01 2.300000000000000000e+01
1.754362050163576825e+01 1.600000000000000000e+01
1.758451472191930165e+01 1.700000000000000000e+01
1.762540894220283505e+01 2.200000000000000000e+01
1.766630316248636845e+01 1.700000000000000000e+01
1.770719738276990185e+01 1.800000000000000000e+01
1.774809160305343525e+01 1.900000000000000000e+01
1.778898582333696865e+01 1.900000000000000000e+01
1.782988004362050205e+01 1.500000000000000000e+01
1.787077426390403545e+01 1.700000000000000000e+01
1.791166848418756885e+01 2.100000000000000000e+01
1.795256270447110225e+01 2.000000000000000000e+01
1.799345692475463565e+01 1.500000000000000000e+01
1.803435114503816905e+01 1.600000000000000000e+01
1.807524536532170245e+01 1.600000000000000000e+01
1.811613958560523585e+01 2.300000000000000000e+01
1.815703380588876925e+01 1.900000000000000000e+01
1.819792802617230265e+01 7.000000000000000000e+00
1.823882224645583605e+01 1.900000000000000000e+01
1.827971646673936945e+01 2.000000000000000000e+01
1.832061068702289930e+01 1.700000000000000000e+01
1.836150490730643270e+01 1.700000000000000000e+01
1.840239912758996610e+01 2.200000000000000000e+01
1.844329334787349950e+01 2.100000000000000000e+01
1.848418756815703290e+01 1.500000000000000000e+01
1.852508178844056630e+01 1.600000000000000000e+01
1.856597600872409970e+01 2.300000000000000000e+01
1.860687022900763310e+01 1.300000000000000000e+01
1.864776444929116650e+01 1.800000000000000000e+01
1.868865866957469990e+01 2.000000000000000000e+01
1.872955288985823330e+01 1.900000000000000000e+01
1.877044711014176670e+01 1.400000000000000000e+01
1.881134133042530010e+01 1.600000000000000000e+01
1.885223555070883350e+01 2.200000000000000000e+01
1.889312977099236690e+01 1.200000000000000000e+01
1.893402399127590030e+01 1.800000000000000000e+01
1.897491821155943370e+01 1.600000000000000000e+01
1.901581243184296710e+01 6.000000000000000000e+00
1.905670665212650050e+01 1.700000000000000000e+01
1.909760087241003390e+01 2.100000000000000000e+01
1.913849509269356730e+01 1.800000000000000000e+01
1.917938931297710070e+01 1.000000000000000000e+01
1.922028353326063410e+01 2.100000000000000000e+01
1.926117775354416750e+01 1.700000000000000000e+01
1.930207197382770090e+01 1.500000000000000000e+01
1.934296619411123430e+01 1.900000000000000000e+01
1.938386041439476415e+01 2.200000000000000000e+01
1.942475463467829755e+01 2.300000000000000000e+01
1.946564885496183095e+01 1.700000000000000000e+01
1.950654307524536435e+01 1.900000000000000000e+01
1.954743729552889775e+01 2.700000000000000000e+01
1.958833151581243115e+01 4.100000000000000000e+01
1.962922573609596455e+01 3.000000000000000000e+01
1.967011995637949795e+01 1.170000000000000000e+02
1.971101417666303135e+01 1.130000000000000000e+02
1.975190839694656475e+01 2.900000000000000000e+02
1.979280261723009815e+01 4.330000000000000000e+02
1.983369683751363155e+01 4.520000000000000000e+02
1.987459105779716495e+01 1.330000000000000000e+02
1.991548527808069835e+01 1.550000000000000000e+02
1.995637949836423175e+01 2.500000000000000000e+01
1.999727371864776515e+01 2.700000000000000000e+01
2.003816793893129855e+01 1.300000000000000000e+01
2.007906215921483195e+01 1.700000000000000000e+01
2.011995637949836535e+01 2.200000000000000000e+01
2.016085059978189875e+01 1.600000000000000000e+01
2.020174482006543215e+01 2.000000000000000000e+01
2.024263904034896555e+01 1.800000000000000000e+01
2.028353326063249895e+01 1.000000000000000000e+01
2.032442748091603235e+01 1.400000000000000000e+01
2.036532170119956575e+01 2.200000000000000000e+01
2.040621592148309915e+01 1.300000000000000000e+01
2.044711014176662900e+01 1.500000000000000000e+01
2.048800436205016240e+01 1.900000000000000000e+01
2.052889858233369580e+01 2.000000000000000000e+01
2.056979280261722920e+01 1.200000000000000000e+01
2.061068702290076260e+01 1.900000000000000000e+01
2.065158124318429600e+01 2.500000000000000000e+01
2.069247546346782940e+01 2.100000000000000000e+01
2.073336968375136280e+01 1.600000000000000000e+01
2.077426390403489620e+01 2.900000000000000000e+01
2.081515812431842960e+01 2.000000000000000000e+01
2.085605234460196300e+01 2.500000000000000000e+01
2.089694656488549640e+01 1.800000000000000000e+01
2.093784078516902980e+01 2.300000000000000000e+01
2.097873500545256320e+01 2.500000000000000000e+01
2.101962922573609660e+01 1.600000000000000000e+01
2.106052344601963000e+01 2.700000000000000000e+01
2.110141766630316340e+01 1.900000000000000000e+01
2.114231188658669680e+01 2.600000000000000000e+01
2.118320610687023020e+01 2.200000000000000000e+01
2.122410032715376360e+01 2.300000000000000000e+01
2.126499454743729700e+01 3.500000000000000000e+01
2.130588876772083040e+01 2.600000000000000000e+01
2.134678298800436380e+01 3.700000000000000000e+01
2.138767720828789720e+01 3.100000000000000000e+01
2.142857142857143060e+01 2.800000000000000000e+01
2.146946564885496045e+01 4.000000000000000000e+01
2.151035986913849385e+01 2.500000000000000000e+01
2.155125408942202725e+01 4.500000000000000000e+01
2.159214830970556065e+01 2.700000000000000000e+01
2.163304252998909405e+01 5.200000000000000000e+01
2.167393675027262745e+01 2.400000000000000000e+01
2.171483097055616085e+01 3.500000000000000000e+01
2.175572519083969425e+01 3.400000000000000000e+01
2.179661941112322765e+01 3.500000000000000000e+01
2.183751363140676105e+01 3.700000000000000000e+01
2.187840785169029445e+01 3.800000000000000000e+01
2.191930207197382785e+01 5.100000000000000000e+01
2.196019629225736125e+01 3.300000000000000000e+01
2.200109051254089465e+01 3.000000000000000000e+01
2.204198473282442805e+01 3.700000000000000000e+01
2.208287895310796145e+01 4.600000000000000000e+01
2.212377317339149485e+01 4.500000000000000000e+01
2.216466739367502825e+01 4.200000000000000000e+01
2.220556161395856165e+01 5.500000000000000000e+01
2.224645583424209505e+01 4.200000000000000000e+01
2.228735005452562845e+01 5.000000000000000000e+01
2.232824427480916185e+01 4.400000000000000000e+01
2.236913849509269525e+01 5.600000000000000000e+01
2.241003271537622865e+01 4.200000000000000000e+01
2.245092693565976205e+01 5.700000000000000000e+01
2.249182115594329545e+01 5.500000000000000000e+01
2.253271537622682530e+01 5.000000000000000000e+01
2.257360959651035870e+01 5.200000000000000000e+01
2.261450381679389210e+01 5.900000000000000000e+01
2.265539803707742550e+01 6.200000000000000000e+01
2.269629225736095890e+01 5.600000000000000000e+01
2.273718647764449230e+01 5.200000000000000000e+01
2.277808069792802570e+01 5.300000000000000000e+01
2.281897491821155910e+01 5.400000000000000000e+01
2.285986913849509250e+01 3.600000000000000000e+01
2.290076335877862590e+01 5.500000000000000000e+01
2.294165757906215930e+01 4.600000000000000000e+01
2.298255179934569270e+01 5.000000000000000000e+01
2.302344601962922610e+01 4.600000000000000000e+01
2.306434023991275950e+01 5.500000000000000000e+01
2.310523446019629290e+01 6.000000000000000000e+01
2.314612868047982630e+01 3.000000000000000000e+01
2.318702290076335970e+01 5.300000000000000000e+01
2.322791712104689310e+01 2.400000000000000000e+01
2.326881134133042650e+01 4.200000000000000000e+01
2.330970556161395990e+01 4.700000000000000000e+01
2.335059978189749330e+01 3.800000000000000000e+01
2.339149400218102670e+01 4.900000000000000000e+01
2.343238822246456010e+01 4.100000000000000000e+01
2.347328244274809350e+01 5.100000000000000000e+01
2.351417666303162690e+01 4.000000000000000000e+01
2.355507088331516030e+01 3.700000000000000000e+01
2.359596510359869015e+01 4.300000000000000000e+01
2.363685932388222355e+01 4.000000000000000000e+01
2.367775354416575695e+01 4.600000000000000000e+01
2.371864776444929035e+01 3.200000000000000000e+01
2.375954198473282375e+01 4.600000000000000000e+01
2.380043620501635715e+01 2.400000000000000000e+01
2.384133042529989055e+01 2.900000000000000000e+01
2.388222464558342395e+01 3.500000000000000000e+01
2.392311886586695735e+01 2.400000000000000000e+01
2.396401308615049075e+01 3.300000000000000000e+01
2.400490730643402415e+01 2.700000000000000000e+01
2.404580152671755755e+01 3.000000000000000000e+01
2.408669574700109095e+01 2.300000000000000000e+01
2.412758996728462435e+01 2.600000000000000000e+01
2.416848418756815775e+01 3.300000000000000000e+01
2.420937840785169115e+01 2.800000000000000000e+01
2.425027262813522455e+01 2.400000000000000000e+01
2.429116684841875795e+01 2.500000000000000000e+01
2.433206106870229135e+01 2.900000000000000000e+01
2.437295528898582475e+01 1.900000000000000000e+01
2.441384950926935815e+01 2.400000000000000000e+01
2.445474372955289155e+01 2.200000000000000000e+01
2.449563794983642495e+01 2.400000000000000000e+01
2.453653217011995835e+01 2.100000000000000000e+01
2.457742639040349175e+01 1.900000000000000000e+01
2.461832061068702160e+01 2.600000000000000000e+01
2.465921483097055500e+01 2.200000000000000000e+01
2.470010905125408840e+01 2.300000000000000000e+01
2.474100327153762180e+01 2.200000000000000000e+01
2.478189749182115520e+01 2.200000000000000000e+01
2.482279171210468860e+01 1.700000000000000000e+01
2.486368593238822200e+01 1.800000000000000000e+01
2.490458015267175540e+01 2.100000000000000000e+01
2.494547437295528880e+01 1.900000000000000000e+01
2.498636859323882220e+01 2.100000000000000000e+01
2.502726281352235560e+01 2.200000000000000000e+01
2.506815703380588900e+01 2.400000000000000000e+01
2.510905125408942240e+01 2.100000000000000000e+01
2.514994547437295580e+01 2.100000000000000000e+01
2.519083969465648920e+01 2.700000000000000000e+01
2.523173391494002260e+01 1.600000000000000000e+01
2.527262813522355600e+01 1.800000000000000000e+01
2.531352235550708940e+01 2.300000000000000000e+01
2.535441657579062280e+01 1.500000000000000000e+01
2.539531079607415620e+01 1.900000000000000000e+01
2.543620501635768960e+01 2.200000000000000000e+01
2.547709923664122300e+01 2.200000000000000000e+01
2.551799345692475640e+01 1.900000000000000000e+01
2.555888767720828980e+01 2.000000000000000000e+01
2.559978189749182320e+01 2.400000000000000000e+01
2.564067611777535660e+01 1.800000000000000000e+01
2.568157033805888645e+01 1.900000000000000000e+01
2.572246455834241985e+01 1.900000000000000000e+01
2.576335877862595325e+01 1.500000000000000000e+01
2.580425299890948665e+01 1.600000000000000000e+01
2.584514721919302005e+01 1.700000000000000000e+01
2.588604143947655345e+01 2.200000000000000000e+01
2.592693565976008685e+01 1.600000000000000000e+01
2.596782988004362025e+01 2.000000000000000000e+01
2.600872410032715365e+01 1.600000000000000000e+01
2.604961832061068705e+01 1.500000000000000000e+01
2.609051254089422045e+01 1.700000000000000000e+01
2.613140676117775385e+01 2.100000000000000000e+01
2.617230098146128725e+01 2.000000000000000000e+01
2.621319520174482065e+01 1.400000000000000000e+01
2.625408942202835405e+01 2.400000000000000000e+01
2.629498364231188745e+01 1.300000000000000000e+01
2.633587786259542085e+01 1.000000000000000000e+01
2.637677208287895425e+01 1.700000000000000000e+01
2.641766630316248765e+01 2.300000000000000000e+01
2.645856052344602105e+01 2.100000000000000000e+01
2.649945474372955445e+01 1.800000000000000000e+01
2.654034896401308785e+01 1.500000000000000000e+01
2.658124318429662125e+01 2.200000000000000000e+01
2.662213740458015465e+01 7.000000000000000000e+00
2.666303162486368805e+01 1.400000000000000000e+01
2.670392584514721790e+01 2.000000000000000000e+01
2.674482006543075130e+01 2.200000000000000000e+01
2.678571428571428470e+01 2.000000000000000000e+01
2.682660850599781810e+01 1.300000000000000000e+01
2.686750272628135150e+01 2.100000000000000000e+01
2.690839694656488490e+01 7.000000000000000000e+00
2.694929116684841830e+01 1.600000000000000000e+01
2.699018538713195170e+01 1.700000000000000000e+01
2.703107960741548510e+01 1.900000000000000000e+01
2.707197382769901850e+01 1.200000000000000000e+01
2.711286804798255190e+01 1.400000000000000000e+01
2.715376226826608530e+01 2.000000000000000000e+01
2.719465648854961870e+01 1.700000000000000000e+01
2.723555070883315210e+01 1.900000000000000000e+01
2.727644492911668550e+01 1.700000000000000000e+01
2.731733914940021890e+01 1.800000000000000000e+01
2.735823336968375230e+01 2.400000000000000000e+01
2.739912758996728570e+01 2.200000000000000000e+01
2.744002181025081910e+01 2.400000000000000000e+01
2.748091603053435250e+01 1.900000000000000000e+01
2.752181025081788590e+01 1.700000000000000000e+01
2.756270447110141930e+01 2.500000000000000000e+01
2.760359869138495270e+01 1.900000000000000000e+01
2.764449291166848610e+01 1.700000000000000000e+01
2.768538713195201950e+01 2.800000000000000000e+01
2.772628135223555290e+01 3.000000000000000000e+01
2.776717557251908275e+01 3.300000000000000000e+01
2.780806979280261615e+01 2.900000000000000000e+01
2.784896401308614955e+01 9.000000000000000000e+01
2.788985823336968295e+01 4.000000000000000000e+01
2.793075245365321635e+01 2.220000000000000000e+02
2.797164667393674975e+01 2.220000000000000000e+02
2.801254089422028315e+01 4.660000000000000000e+02
2.805343511450381655e+01 4.610000000000000000e+02
2.809432933478734995e+01 3.310000000000000000e+02
2.813522355507088335e+01 2.460000000000000000e+02
2.817611777535441675e+01 1.290000000000000000e+02
2.821701199563795015e+01 7.400000000000000000e+01
2.825790621592148355e+01 1.800000000000000000e+01
2.829880043620501695e+01 8.000000000000000000e+00
2.833969465648855035e+01 1.900000000000000000e+01
2.838058887677208375e+01 1.500000000000000000e+01
2.842148309705561715e+01 1.600000000000000000e+01
2.846237731733915055e+01 3.200000000000000000e+01
2.850327153762268395e+01 2.400000000000000000e+01
2.854416575790621735e+01 1.700000000000000000e+01
2.858505997818975075e+01 1.600000000000000000e+01
2.862595419847328415e+01 2.200000000000000000e+01
2.866684841875681755e+01 1.900000000000000000e+01
2.870774263904035095e+01 1.700000000000000000e+01
2.874863685932388435e+01 1.500000000000000000e+01
2.878953107960741420e+01 2.300000000000000000e+01
2.883042529989094760e+01 1.900000000000000000e+01
2.887131952017448100e+01 1.100000000000000000e+01
2.891221374045801440e+01 1.600000000000000000e+01
2.895310796074154780e+01 1.900000000000000000e+01
2.899400218102508120e+01 2.100000000000000000e+01
2.903489640130861460e+01 8.000000000000000000e+00
2.907579062159214800e+01 1.600000000000000000e+01
2.911668484187568140e+01 1.900000000000000000e+01
2.915757906215921480e+01 2.000000000000000000e+01
2.919847328244274820e+01 1.600000000000000000e+01
2.923936750272628160e+01 1.800000000000000000e+01
2.928026172300981500e+01 2.100000000000000000e+01
2.932115594329334840e+01 1.700000000000000000e+01
2.936205016357688180e+01 1.400000000000000000e+01
2.940294438386041520e+01 1.600000000000000000e+01
2.944383860414394860e+01 2.100000000000000000e+01
2.948473282442748200e+01 1.500000000000000000e+01
2.952562704471101540e+01 1.500000000000000000e+01
2.956652126499454880e+01 1.700000000000000000e+01
2.960741548527808220e+01 1.300000000000000000e+01
2.964830970556161560e+01 1.400000000000000000e+01
2.968920392584514900e+01 1.500000000000000000e+01
2.973009814612868240e+01 2.300000000000000000e+01
2.977099236641221580e+01 1.900000000000000000e+01
2.981188658669574920e+01 1.800000000000000000e+01
2.985278080697927905e+01 1.600000000000000000e+01
2.989367502726281245e+01 3.000000000000000000e+01
2.993456924754634585e+01 1.400000000000000000e+01
2.997546346782987925e+01 1.500000000000000000e+01
3.001635768811341265e+01 1.500000000000000000e+01
3.005725190839694605e+01 2.100000000000000000e+01
3.009814612868047945e+01 1.800000000000000000e+01
3.013904034896401285e+01 1.700000000000000000e+01
3.017993456924754625e+01 1.600000000000000000e+01
3.022082878953107965e+01 1.700000000000000000e+01
3.026172300981461305e+01 1.500000000000000000e+01
3.030261723009814645e+01 1.900000000000000000e+01
3.034351145038167985e+01 1.400000000000000000e+01
3.038440567066521325e+01 1.400000000000000000e+01
3.042529989094874665e+01 2.300000000000000000e+01
3.046619411123228005e+01 1.600000000000000000e+01
3.050708833151581345e+01 1.200000000000000000e+01
3.054798255179934685e+01 1.900000000000000000e+01
3.058887677208288025e+01 2.100000000000000000e+01
3.062977099236641365e+01 1.800000000000000000e+01
3.067066521264994705e+01 1.200000000000000000e+01
3.071155943293348045e+01 2.100000000000000000e+01
3.075245365321701385e+01 2.000000000000000000e+01
3.079334787350054725e+01 1.500000000000000000e+01
3.083424209378408065e+01 1.800000000000000000e+01
3.087513631406761405e+01 2.200000000000000000e+01
3.091603053435114390e+01 7.000000000000000000e+00
3.095692475463467730e+01 1.400000000000000000e+01
3.099781897491821070e+01 1.500000000000000000e+01
3.103871319520174410e+01 2.100000000000000000e+01
3.107960741548527750e+01 2.400000000000000000e+01
3.112050163576881090e+01 1.600000000000000000e+01
3.116139585605234430e+01 2.100000000000000000e+01
3.120229007633587770e+01 1.000000000000000000e+01
3.124318429661941110e+01 1.400000000000000000e+01
3.128407851690294450e+01 1.500000000000000000e+01
3.132497273718647790e+01 1.500000000000000000e+01
3.136586695747001130e+01 2.500000000000000000e+01
3.140676117775354470e+01 1.500000000000000000e+01
3.144765539803707810e+01 1.600000000000000000e+01
3.148854961832061150e+01 1.700000000000000000e+01
3.152944383860414490e+01 1.400000000000000000e+01
3.157033805888767830e+01 1.600000000000000000e+01
3.161123227917121170e+01 1.600000000000000000e+01
3.165212649945474510e+01 1.900000000000000000e+01
3.169302071973827850e+01 1.600000000000000000e+01
3.173391494002181190e+01 1.900000000000000000e+01
3.177480916030534530e+01 1.500000000000000000e+01
3.181570338058887870e+01 1.100000000000000000e+01
3.185659760087241210e+01 1.700000000000000000e+01
3.189749182115594550e+01 1.700000000000000000e+01
3.193838604143947535e+01 9.000000000000000000e+00
3.197928026172300875e+01 1.200000000000000000e+01
3.202017448200654570e+01 2.200000000000000000e+01
3.206106870229007910e+01 1.700000000000000000e+01
3.210196292257361250e+01 2.200000000000000000e+01
3.214285714285714590e+01 2.000000000000000000e+01
3.218375136314067930e+01 2.100000000000000000e+01
3.222464558342421270e+01 1.800000000000000000e+01
3.226553980370774610e+01 1.500000000000000000e+01
3.230643402399127950e+01 1.500000000000000000e+01
3.234732824427481290e+01 2.100000000000000000e+01
3.238822246455834630e+01 1.700000000000000000e+01
3.242911668484187970e+01 1.500000000000000000e+01
3.247001090512540600e+01 1.600000000000000000e+01
3.251090512540893940e+01 1.100000000000000000e+01
3.255179934569247280e+01 1.100000000000000000e+01
3.259269356597600620e+01 1.400000000000000000e+01
3.263358778625953960e+01 2.000000000000000000e+01
3.267448200654307300e+01 1.700000000000000000e+01
3.271537622682660640e+01 1.500000000000000000e+01
3.275627044711013980e+01 1.700000000000000000e+01
3.279716466739367320e+01 2.000000000000000000e+01
3.283805888767720660e+01 1.500000000000000000e+01
3.287895310796074000e+01 1.200000000000000000e+01
3.291984732824427340e+01 1.500000000000000000e+01
3.296074154852780680e+01 2.300000000000000000e+01
3.300163576881134020e+01 1.500000000000000000e+01
3.304252998909487360e+01 1.700000000000000000e+01
3.308342420937840700e+01 1.800000000000000000e+01
3.312431842966194040e+01 1.000000000000000000e+01
3.316521264994547380e+01 1.500000000000000000e+01
3.320610687022900720e+01 1.500000000000000000e+01
3.324700109051254060e+01 2.200000000000000000e+01
3.328789531079607400e+01 1.300000000000000000e+01
3.332878953107960740e+01 1.700000000000000000e+01
3.336968375136314080e+01 1.500000000000000000e+01
3.341057797164667420e+01 1.900000000000000000e+01
3.345147219193020760e+01 1.300000000000000000e+01
3.349236641221374100e+01 1.500000000000000000e+01
3.353326063249727440e+01 2.300000000000000000e+01
3.357415485278080780e+01 1.900000000000000000e+01
3.361504907306434120e+01 1.500000000000000000e+01
3.365594329334787460e+01 1.700000000000000000e+01
3.369683751363140800e+01 1.600000000000000000e+01
3.373773173391494140e+01 2.400000000000000000e+01
3.377862595419847480e+01 2.000000000000000000e+01
3.381952017448200820e+01 2.400000000000000000e+01
3.386041439476554160e+01 1.700000000000000000e+01
3.390130861504907500e+01 1.900000000000000000e+01
3.394220283533260840e+01 1.700000000000000000e+01
3.398309705561614180e+01 1.700000000000000000e+01
3.402399127589967520e+01 1.000000000000000000e+01
3.406488549618320860e+01 2.000000000000000000e+01
3.410577971646674200e+01 2.200000000000000000e+01
3.414667393675027540e+01 1.700000000000000000e+01
3.418756815703380880e+01 1.200000000000000000e+01
3.422846237731734220e+01 2.400000000000000000e+01
3.426935659760087560e+01 2.000000000000000000e+01
3.431025081788440900e+01 7.000000000000000000e+00
3.435114503816794240e+01 1.600000000000000000e+01
3.439203925845147580e+01 1.600000000000000000e+01
3.443293347873500920e+01 2.200000000000000000e+01
3.447382769901854260e+01 9.000000000000000000e+00
3.451472191930207600e+01 1.600000000000000000e+01
3.455561613958560230e+01 1.800000000000000000e+01
3.459651035986913570e+01 1.900000000000000000e+01
3.463740458015266910e+01 1.400000000000000000e+01
3.467829880043620250e+01 1.700000000000000000e+01
3.471919302071973590e+01 2.300000000000000000e+01
3.476008724100326930e+01 2.100000000000000000e+01
3.480098146128680270e+01 1.600000000000000000e+01
3.484187568157033610e+01 1.500000000000000000e+01
3.488276990185386950e+01 2.200000000000000000e+01
3.492366412213740290e+01 2.200000000000000000e+01
3.496455834242093630e+01 1.400000000000000000e+01
3.500545256270446970e+01 1.800000000000000000e+01
3.504634678298800310e+01 2.000000000000000000e+01
3.508724100327153650e+01 1.100000000000000000e+01
3.512813522355506990e+01 1.200000000000000000e+01
3.516902944383860330e+01 2.300000000000000000e+01
3.520992366412213670e+01 8.000000000000000000e+00
3.525081788440567010e+01 1.600000000000000000e+01
3.529171210468920350e+01 1.500000000000000000e+01
3.533260632497273690e+01 2.100000000000000000e+01
3.537350054525627030e+01 2.500000000000000000e+01
3.541439476553980370e+01 1.100000000000000000e+01
3.545528898582333710e+01 1.500000000000000000e+01
3.549618320610687050e+01 0.000000000000000000e+00
3.553707742639040390e+01 1.800000000000000000e+01
3.557797164667393730e+01 1.300000000000000000e+01
3.561886586695747070e+01 1.500000000000000000e+01
3.565976008724100410e+01 5.000000000000000000e+00
3.570065430752453750e+01 1.900000000000000000e+01
3.574154852780807090e+01 1.300000000000000000e+01
3.578244274809160430e+01 1.500000000000000000e+01
3.582333696837513770e+01 2.100000000000000000e+01
3.586423118865867110e+01 1.900000000000000000e+01
3.590512540894220450e+01 1.800000000000000000e+01
3.594601962922573790e+01 1.700000000000000000e+01
3.598691384950927130e+01 1.900000000000000000e+01
3.602780806979280470e+01 2.100000000000000000e+01
3.606870229007633810e+01 1.600000000000000000e+01
3.610959651035987150e+01 1.600000000000000000e+01
3.615049073064340490e+01 1.400000000000000000e+01
3.619138495092693830e+01 2.300000000000000000e+01
3.623227917121047170e+01 1.700000000000000000e+01
3.627317339149400510e+01 2.900000000000000000e+01
3.631406761177753850e+01 1.600000000000000000e+01
3.635496183206107190e+01 1.500000000000000000e+01
3.639585605234460530e+01 1.600000000000000000e+01
3.643675027262813870e+01 1.900000000000000000e+01
3.647764449291167210e+01 1.600000000000000000e+01
3.651853871319520550e+01 1.900000000000000000e+01
3.655943293347873890e+01 1.500000000000000000e+01
3.660032715376227230e+01 1.700000000000000000e+01
3.664122137404579860e+01 1.800000000000000000e+01
3.668211559432933200e+01 2.000000000000000000e+01
3.672300981461286540e+01 1.900000000000000000e+01
3.676390403489639880e+01 1.700000000000000000e+01
3.680479825517993220e+01 1.600000000000000000e+01
3.684569247546346560e+01 1.800000000000000000e+01
3.688658669574699900e+01 1.000000000000000000e+01
3.692748091603053240e+01 1.600000000000000000e+01
3.696837513631406580e+01 2.100000000000000000e+01
3.700926935659759920e+01 9.000000000000000000e+00
3.705016357688113260e+01 1.700000000000000000e+01
3.709105779716466600e+01 1.800000000000000000e+01
3.713195201744819940e+01 2.000000000000000000e+01
3.717284623773173280e+01 1.600000000000000000e+01
3.721374045801526620e+01 1.900000000000000000e+01
3.725463467829879960e+01 2.100000000000000000e+01
3.729552889858233300e+01 1.700000000000000000e+01
3.733642311886586640e+01 1.600000000000000000e+01
3.737731733914939980e+01 1.700000000000000000e+01
3.741821155943293320e+01 1.700000000000000000e+01
3.745910577971646660e+01 1.800000000000000000e+01
3.750000000000000000e+01 1.900000000000000000e+01


==> figures/cebaf_1pass_drivesignal.csv <==
0.0000E+00 -1.3906E-03 6.8906E-03
4.0000E-02 -3.8281E-03 7.0469E-03
8.0000E-02 -5.5156E-03 4.4219E-03
1.2000E-01 -9.7969E-03 3.7656E-03
1.6000E-01 -1.1547E-02 4.8438E-04
2.0000E-01 -1.2078E-02 6.4063E-04
2.4000E-01 -1.0875E-02 7.3438E-04
2.8000E-01 -8.3750E-03 -6.5625E-04
3.2000E-01 -5.0000E-03 7.6563E-04
3.6000E-01 -2.6563E-03 2.3906E-03
4.0000E-01 -4.5313E-04 4.1250E-03
4.4000E-01 -1.0938E-04 4.8906E-03
4.8000E-01 -4.0625E-04 4.8281E-03
5.2000E-01 -4.4375E-03 4.7500E-03
5.6000E-01 -7.3125E-03 2.3594E-03
6.0000E-01 -1.2875E-02 -1.7500E-03
6.4000E-01 -1.6828E-02 -7.2188E-03
6.8000E-01 -1.8469E-02 -1.0078E-02
7.2000E-01 -1.8594E-02 -1.5063E-02
7.6000E-01 -1.6906E-02 -1.8766E-02
8.0000E-01 -1.4672E-02 -2.1969E-02
8.4000E-01 -1.1234E-02 -2.3375E-02
8.8000E-01 -8.3750E-03 -2.3438E-02
9.2000E-01 -6.1563E-03 -2.2281E-02
9.6000E-01 -5.3281E-03 -1.9781E-02
1.0000E+00 -5.4844E-03 -1.7672E-02
1.0400E+00 -5.6719E-03 -1.3484E-02
1.0800E+00 -7.0625E-03 -1.2938E-02
1.1200E+00 -8.9688E-03 -9.8594E-03
1.1600E+00 -7.9688E-03 -5.7031E-03
1.2000E+00 -5.4688E-03 -5.4844E-03
1.2400E+00 -1.9375E-03 -2.7969E-03
1.2800E+00 7.5000E-04 -2.7031E-03
1.3200E+00 4.0469E-03 -1.7188E-04
1.3600E+00 4.5313E-03 1.5938E-03
1.4000E+00 5.2031E-03 3.3906E-03
1.4400E+00 3.4531E-03 3.3438E-03
1.4800E+00 1.0000E-03 4.7031E-03
1.5200E+00 -3.1094E-03 6.0625E-03
1.5600E+00 -8.5000E-03 6.6875E-03
1.6000E+00 -1.1219E-02 5.7188E-03
1.6400E+00 -1.4766E-02 1.8906E-03
1.6800E+00 -1.4781E-02 -3.4375E-04
1.7200E+00 -1.2578E-02 -2.3438E-03
1.7600E+00 -9.9219E-03 -3.7969E-03
1.8000E+00 -5.6875E-03 -3.0156E-03
1.8400E+00 -1.0000E-03 -3.0781E-03
1.8800E+00 3.1094E-03 -2.0469E-03
1.9200E+00 5.2656E-03 -2.0313E-04
1.9600E+00 3.2500E-03 4.0625E-04
2.0000E+00 5.4688E-04 -1.0469E-03
2.0400E+00 -3.8281E-03 -2.3125E-03
2.0800E+00 -1.0266E-02 -7.4844E-03
2.1200E+00 -1.4438E-02 -1.3531E-02
2.1600E+00 -1.7938E-02 -1.8188E-02
2.2000E+00 -1.9266E-02 -2.3656E-02
2.2400E+00 -1.9547E-02 -2.5891E-02
2.2800E+00 -1.8109E-02 -2.7578E-02
2.3200E+00 -1.5359E-02 -2.5953E-02
2.3600E+00 -1.0063E-02 -2.0234E-02
2.4000E+00 -6.3438E-03 -1.5313E-02
2.4400E+00 -3.8906E-03 -1.1766E-02
2.4800E+00 -1.8281E-03 -7.7188E-03
2.5200E+00 -2.7500E-03 -5.3125E-03
2.5600E+00 -2.3125E-03 -3.8281E-03
2.6000E+00 -4.3906E-03 -4.8281E-03
2.6400E+00 -5.8438E-03 -5.6406E-03
2.6800E+00 -7.9844E-03 -6.7969E-03
2.7200E+00 -7.6406E-03 -6.0313E-03
2.7600E+00 -7.0938E-03 -4.7656E-03
2.8000E+00 -3.4844E-03 -3.1250E-03
2.8400E+00 -2.1719E-03 3.7500E-04
2.8800E+00 1.4063E-04 7.0469E-03
2.9200E+00 9.3750E-04 1.1516E-02
2.9600E+00 3.1250E-05 1.6984E-02
3.0000E+00 -2.2188E-03 1.8375E-02
3.0400E+00 -4.2344E-03 2.0516E-02
3.0800E+00 -7.2500E-03 1.9188E-02
3.1200E+00 -9.4219E-03 1.6813E-02
3.1600E+00 -1.2125E-02 1.2125E-02
3.2000E+00 -1.3203E-02 7.3750E-03
3.2400E+00 -1.2125E-02 2.1250E-03
3.2800E+00 -1.1438E-02 -1.7344E-03
3.3200E+00 -1.0297E-02 -2.9531E-03
3.3600E+00 -1.0672E-02 -2.1719E-03
3.4000E+00 -9.6719E-03 -1.7031E-03
3.4400E+00 -1.0641E-02 -1.0156E-03
3.4800E+00 -1.1578E-02 -3.9063E-04
3.5200E+00 -1.3516E-02 -3.1250E-04
3.5600E+00 -1.5484E-02 -9.8438E-04
3.6000E+00 -1.5563E-02 -4.6250E-03
3.6400E+00 -1.6063E-02 -6.2656E-03
3.6800E+00 -1.5656E-02 -8.4375E-03
3.7200E+00 -1.2953E-02 -1.0109E-02
3.7600E+00 -9.7656E-03 -1.1359E-02
3.8000E+00 -4.3906E-03 -1.1516E-02
3.8400E+00 -2.0781E-03 -1.1563E-02
3.8800E+00 3.2656E-03 -9.7500E-03
3.9200E+00 5.3906E-03 -7.0938E-03
3.9600E+00 6.2031E-03 -3.9063E-03
4.0000E+00 3.9844E-03 -1.1094E-03
4.0400E+00 9.3750E-04 -1.2969E-03
4.0800E+00 -2.5313E-03 1.2500E-04
4.1200E+00 -6.0313E-03 -9.3750E-05
4.1600E+00 -9.5781E-03 5.4688E-04
4.2000E+00 -1.0078E-02 2.3438E-04
4.2400E+00 -9.4375E-03 -1.5625E-04
4.2800E+00 -8.3438E-03 1.5938E-03
4.3200E+00 -5.5469E-03 3.4375E-03
4.3600E+00 -2.7969E-03 7.3594E-03
4.4000E+00 -2.0313E-04 9.8125E-03
4.4400E+00 3.1250E-04 1.1859E-02
4.4800E+00 1.6563E-03 1.3375E-02
4.5200E+00 5.7813E-04 1.3516E-02
4.5600E+00 -1.7031E-03 1.3094E-02
4.6000E+00 -4.2813E-03 1.0313E-02
4.6400E+00 -6.8750E-03 7.2813E-03
4.6800E+00 -7.4844E-03 3.1250E-03
4.7200E+00 -5.9688E-03 7.8125E-05
4.7600E+00 -5.3750E-03 -1.5469E-03
4.8000E+00 -2.6094E-03 -2.0625E-03
4.8400E+00 1.5625E-04 -1.9375E-03
4.8800E+00 2.7500E-03 -1.3750E-03
4.9200E+00 2.3125E-03 -1.7813E-03
4.9600E+00 6.0938E-04 -3.0313E-03
5.0000E+00 -2.1250E-03 -3.3594E-03
5.0400E+00 -6.3281E-03 -6.3438E-03
5.0800E+00 -1.0938E-02 -8.6094E-03
5.1200E+00 -1.5078E-02 -1.1891E-02
5.1600E+00 -1.7938E-02 -1.6094E-02
5.2000E+00 -1.8281E-02 -1.7922E-02
5.2400E+00 -1.4750E-02 -1.9203E-02
5.2800E+00 -1.1359E-02 -2.0297E-02
5.3200E+00 -4.9219E-03 -1.8594E-02
5.3600E+00 -2.9688E-04 -1.5859E-02
5.4000E+00 7.3281E-03 -1.1672E-02
5.4400E+00 1.0281E-02 -9.0625E-03
5.4800E+00 1.1563E-02 -5.5000E-03
5.5200E+00 1.0547E-02 -5.1094E-03
5.5600E+00 7.0781E-03 -3.9063E-03
5.6000E+00 3.3438E-03 -4.8906E-03
5.6400E+00 -4.6875E-05 -6.0781E-03
5.6800E+00 -1.3750E-03 -5.1406E-03
5.7200E+00 -2.0000E-03 -4.7500E-03
5.7600E+00 6.8750E-04 -3.5625E-03
5.8000E+00 5.1250E-03 1.7188E-04
5.8400E+00 7.7813E-03 2.5000E-03
5.8800E+00 1.1250E-02 5.8438E-03
5.9200E+00 1.2891E-02 1.0344E-02
5.9600E+00 1.1813E-02 1.2375E-02
6.0000E+00 9.8281E-03 1.3172E-02
6.0400E+00 7.2188E-03 9.3906E-03
6.0800E+00 3.1406E-03 7.0469E-03
6.1200E+00 -3.0000E-03 1.7188E-03
6.1600E+00 -6.4688E-03 -4.7031E-03
6.2000E+00 -9.1563E-03 -9.3750E-03
6.2400E+00 -8.2031E-03 -1.2297E-02
6.2800E+00 -5.7188E-03 -1.4750E-02
6.3200E+00 -3.8750E-03 -1.4109E-02
6.3600E+00 -5.9375E-04 -1.3563E-02
6.4000E+00 7.1875E-04 -1.1359E-02
6.4400E+00 2.4688E-03 -9.6406E-03
6.4800E+00 2.3125E-03 -7.8594E-03
6.5200E+00 -1.7188E-04 -6.8281E-03
6.5600E+00 -5.7500E-03 -9.2031E-03
6.6000E+00 -9.1250E-03 -1.1219E-02
6.6400E+00 -1.2453E-02 -1.3531E-02
6.6800E+00 -1.2219E-02 -1.5359E-02
6.7200E+00 -1.0750E-02 -1.6563E-02
6.7600E+00 -5.8750E-03 -1.7828E-02
6.8000E+00 -7.0313E-04 -1.4625E-02
6.8400E+00 4.7813E-03 -1.1641E-02
6.8800E+00 1.0578E-02 -5.2656E-03
6.9200E+00 1.2328E-02 2.6563E-04
6.9600E+00 1.1000E-02 7.3906E-03
7.0000E+00 1.1844E-02 1.2016E-02
7.0400E+00 6.2969E-03 1.4422E-02
7.0800E+00 1.8906E-03 1.5984E-02
7.1200E+00 -8.9063E-04 1.4422E-02
7.1600E+00 -3.8906E-03 1.1422E-02
7.2000E+00 -4.7656E-03 7.3594E-03
7.2400E+00 -2.2188E-03 3.8750E-03
7.2800E+00 -7.3438E-04 1.7813E-03
7.3200E+00 7.8125E-04 8.4375E-04
7.3600E+00 3.2500E-03 2.0156E-03
7.4000E+00 4.2500E-03 4.0313E-03
7.4400E+00 4.2500E-03 6.4844E-03
7.4800E+00 2.1719E-03 8.7813E-03
7.5200E+00 -2.9531E-03 8.8906E-03
7.5600E+00 -7.5781E-03 8.0625E-03
7.6000E+00 -1.2844E-02 4.6094E-03
7.6400E+00 -1.5906E-02 1.0938E-03
7.6800E+00 -1.7641E-02 -3.5469E-03
7.7200E+00 -1.6375E-02 -8.8281E-03
7.7600E+00 -1.5516E-02 -1.2828E-02
7.8000E+00 -1.1609E-02 -1.5016E-02
7.8400E+00 -8.4531E-03 -1.5563E-02
7.8800E+00 -6.4844E-03 -1.4094E-02
7.9200E+00 -5.9063E-03 -1.2594E-02
7.9600E+00 -6.3125E-03 -9.0625E-03
8.0000E+00 -8.9063E-03 -8.8906E-03
8.0400E+00 -1.2750E-02 -7.4844E-03
8.0800E+00 -1.5813E-02 -8.6250E-03
8.1200E+00 -1.7797E-02 -1.1172E-02
8.1600E+00 -1.9531E-02 -1.2984E-02
8.2000E+00 -1.9156E-02 -1.5813E-02
8.2400E+00 -1.5672E-02 -1.6828E-02
8.2800E+00 -1.1859E-02 -1.6188E-02
8.3200E+00 -7.0781E-03 -1.4875E-02
8.3600E+00 -3.7969E-03 -1.1500E-02
8.4000E+00 7.1875E-04 -8.8125E-03
8.4400E+00 1.3438E-03 -4.4531E-03
8.4800E+00 1.3750E-03 -1.6250E-03
8.5200E+00 -9.3750E-04 4.0625E-04
8.5600E+00 -4.1719E-03 2.7813E-03
8.6000E+00 -6.4063E-03 2.2656E-03
8.6400E+00 -7.2500E-03 5.9375E-04
8.6800E+00 -7.1250E-03 -2.5000E-04
8.7200E+00 -6.0000E-03 -2.1875E-04
8.7600E+00 -4.3906E-03 -7.0313E-04
8.8000E+00 -2.2813E-03 5.9375E-04
8.8400E+00 3.2813E-04 3.9375E-03
8.8800E+00 1.6250E-03 6.9063E-03
8.9200E+00 1.3281E-03 9.6250E-03
8.9600E+00 -1.8750E-03 1.1078E-02
9.0000E+00 -3.8906E-03 1.2125E-02
9.0400E+00 -8.6875E-03 8.7813E-03
9.0800E+00 -1.2719E-02 5.2500E-03
9.1200E+00 -1.5453E-02 -9.3750E-05
9.1600E+00 -1.7359E-02 -6.4844E-03
9.2000E+00 -1.6109E-02 -1.2547E-02
9.2400E+00 -1.2672E-02 -1.5438E-02
9.2800E+00 -7.4688E-03 -1.7313E-02
9.3200E+00 -3.6875E-03 -1.7938E-02
9.3600E+00 -1.8906E-03 -1.6422E-02
9.4000E+00 -2.1875E-04 -1.4063E-02
9.4400E+00 -1.8438E-03 -1.2891E-02
9.4800E+00 -4.8594E-03 -1.1359E-02
9.5200E+00 -8.5469E-03 -1.0516E-02
9.5600E+00 -1.2734E-02 -1.1938E-02
9.6000E+00 -1.8047E-02 -1.5000E-02
9.6400E+00 -1.9234E-02 -1.8906E-02
9.6800E+00 -1.9828E-02 -2.2047E-02
9.7200E+00 -1.9141E-02 -2.3813E-02
9.7600E+00 -1.5016E-02 -2.4922E-02
9.8000E+00 -1.0625E-02 -2.2609E-02
9.8400E+00 -5.1563E-03 -2.0406E-02
9.8800E+00 -1.7344E-03 -1.7109E-02
9.9200E+00 9.6875E-04 -1.2219E-02
9.9600E+00 1.4063E-03 -8.4063E-03
1.0000E+01 -1.0313E-03 -6.1094E-03
1.0040E+01 -2.2344E-03 -3.1406E-03
1.0080E+01 -8.0625E-03 -1.8438E-03
1.0120E+01 -1.0000E-02 -1.0625E-03
1.0160E+01 -1.3000E-02 -3.1250E-05
1.0200E+01 -1.2531E-02 -4.0625E-04
1.0240E+01 -1.1438E-02 -1.5625E-04
1.0280E+01 -9.6563E-03 -8.9063E-04
1.0320E+01 -6.0938E-03 3.7500E-04
1.0360E+01 -3.8438E-03 2.5625E-03
1.0400E+01 -2.2969E-03 4.0781E-03
1.0440E+01 -3.2813E-03 5.4219E-03
1.0480E+01 -4.0000E-03 6.1719E-03
1.0520E+01 -8.0000E-03 4.7031E-03
1.0560E+01 -1.1297E-02 1.9688E-03
1.0600E+01 -1.5063E-02 -1.8906E-03
1.0640E+01 -1.9781E-02 -6.7031E-03
1.0680E+01 -2.0953E-02 -1.3594E-02
1.0720E+01 -1.9656E-02 -1.7156E-02
1.0760E+01 -1.7719E-02 -2.2703E-02
1.0800E+01 -1.3406E-02 -2.4781E-02
1.0840E+01 -1.1219E-02 -2.5406E-02
1.0880E+01 -5.8906E-03 -2.5078E-02
1.0920E+01 -3.0938E-03 -2.0953E-02
1.0960E+01 -1.8281E-03 -1.8500E-02
1.1000E+01 -1.0781E-03 -1.6797E-02
1.1040E+01 -1.9219E-03 -1.4906E-02
1.1080E+01 -2.3906E-03 -1.5109E-02
1.1120E+01 -6.9531E-03 -1.5672E-02
1.1160E+01 -9.1875E-03 -1.5672E-02
1.1200E+01 -8.8438E-03 -1.6188E-02
1.1240E+01 -9.8906E-03 -1.5125E-02
1.1280E+01 -9.0469E-03 -1.3391E-02
1.1320E+01 -8.3281E-03 -1.0797E-02
1.1360E+01 -6.2969E-03 -7.0156E-03
1.1400E+01 -6.5781E-03 -2.9844E-03
1.1440E+01 -5.5938E-03 7.1875E-04
1.1480E+01 -8.9219E-03 1.8906E-03
1.1520E+01 -9.2813E-03 3.8281E-03
1.1560E+01 -1.4203E-02 3.8125E-03
1.1600E+01 -1.6719E-02 1.8125E-03
1.1640E+01 -1.6422E-02 6.2500E-04
1.1680E+01 -1.5125E-02 1.4063E-04
1.1720E+01 -1.4172E-02 -5.4688E-04
1.1760E+01 -1.0438E-02 9.3750E-05
1.1800E+01 -5.5313E-03 1.1406E-03
1.1840E+01 -7.3438E-04 3.8750E-03
1.1880E+01 5.2656E-03 8.6406E-03
1.1920E+01 6.9219E-03 1.1563E-02
1.1960E+01 7.4688E-03 1.5688E-02
1.2000E+01 5.0938E-03 1.6016E-02
1.2040E+01 2.5469E-03 1.3828E-02
1.2080E+01 -8.9063E-04 9.9219E-03
1.2120E+01 -5.6563E-03 4.9531E-03
1.2160E+01 -6.6719E-03 -1.2813E-03
1.2200E+01 -8.9063E-03 -7.1250E-03
1.2240E+01 -8.8750E-03 -1.1203E-02
1.2280E+01 -8.2500E-03 -1.2625E-02
1.2320E+01 -6.9688E-03 -1.4266E-02
1.2360E+01 -4.8125E-03 -1.4344E-02
1.2400E+01 -3.8594E-03 -1.2672E-02
1.2440E+01 -3.7344E-03 -1.0375E-02
1.2480E+01 -6.0938E-03 -9.5156E-03
1.2520E+01 -9.8906E-03 -8.5469E-03
1.2560E+01 -1.3156E-02 -8.1875E-03
1.2600E+01 -1.5969E-02 -9.1563E-03
1.2640E+01 -1.6406E-02 -9.6563E-03
1.2680E+01 -1.4688E-02 -1.0172E-02
1.2720E+01 -1.0859E-02 -1.1781E-02
1.2760E+01 -6.0156E-03 -9.6719E-03
1.2800E+01 -2.1875E-03 -7.5156E-03
1.2840E+01 2.2031E-03 -4.6094E-03
1.2880E+01 3.2031E-03 3.4375E-04
1.2920E+01 2.6875E-03 6.0781E-03
1.2960E+01 -1.7188E-04 9.2344E-03
1.3000E+01 -3.1563E-03 1.2578E-02
1.3040E+01 -9.1875E-03 1.3234E-02
1.3080E+01 -1.4016E-02 1.2484E-02
1.3120E+01 -1.7188E-02 1.0875E-02
1.3160E+01 -1.7719E-02 9.1094E-03
1.3200E+01 -1.6703E-02 5.0625E-03
1.3240E+01 -1.3313E-02 4.5938E-03
1.3280E+01 -8.2031E-03 2.5781E-03
1.3320E+01 -2.2656E-03 1.2344E-03
1.3360E+01 1.8281E-03 2.2344E-03
1.3400E+01 6.0156E-03 2.9219E-03
1.3440E+01 8.0000E-03 3.8750E-03
1.3480E+01 5.4688E-03 5.6563E-03
1.3520E+01 2.5938E-03 4.8281E-03
1.3560E+01 -8.1250E-04 3.1875E-03
1.3600E+01 -6.2656E-03 1.8594E-03
1.3640E+01 -1.0594E-02 -1.5625E-03
1.3680E+01 -1.4438E-02 -7.8906E-03
1.3720E+01 -1.5922E-02 -1.1438E-02
1.3760E+01 -1.6063E-02 -1.6891E-02
1.3800E+01 -1.3734E-02 -2.0266E-02
1.3840E+01 -1.0453E-02 -2.0297E-02
1.3880E+01 -6.1094E-03 -2.0125E-02
1.3920E+01 -5.0156E-03 -1.6359E-02
1.3960E+01 -4.0156E-03 -1.4031E-02
1.4000E+01 -4.2969E-03 -1.2781E-02
1.4040E+01 -5.7969E-03 -1.0703E-02
1.4080E+01 -7.8281E-03 -9.8750E-03
1.4120E+01 -9.4375E-03 -6.1094E-03
1.4160E+01 -9.1563E-03 -6.3594E-03
1.4200E+01 -6.8906E-03 -6.5469E-03
1.4240E+01 -2.6719E-03 -6.1875E-03
1.4280E+01 -2.5000E-04 -6.2969E-03
1.4320E+01 3.2188E-03 -3.0000E-03
1.4360E+01 6.3906E-03 2.6563E-04
1.4400E+01 8.1250E-03 7.5000E-04
1.4440E+01 9.3594E-03 4.3594E-03
1.4480E+01 7.1406E-03 7.4375E-03
1.4520E+01 5.3594E-03 8.4844E-03
1.4560E+01 2.2031E-03 9.0625E-03
1.4600E+01 -9.8438E-04 6.2969E-03
1.4640E+01 -2.8281E-03 4.2188E-03
1.4680E+01 -2.6719E-03 2.8750E-03
1.4720E+01 -3.0469E-03 2.3750E-03
1.4760E+01 -6.5625E-04 2.7188E-03
1.4800E+01 -7.5000E-04 3.2969E-03
1.4840E+01 2.8281E-03 5.1875E-03
1.4880E+01 3.7031E-03 6.8594E-03
1.4920E+01 4.0000E-03 1.0438E-02
1.4960E+01 2.3438E-03 1.3344E-02
1.5000E+01 -2.1875E-04 1.3656E-02
1.5040E+01 -3.2969E-03 1.3016E-02
1.5080E+01 -4.1094E-03 1.0813E-02
1.5120E+01 -7.7188E-03 6.3125E-03
1.5160E+01 -9.7969E-03 1.7656E-03
1.5200E+01 -9.2656E-03 -1.6719E-03
1.5240E+01 -5.8438E-03 -7.1875E-03
1.5280E+01 -3.4844E-03 -1.0625E-02
1.5320E+01 -1.1563E-03 -1.2953E-02
1.5360E+01 2.2969E-03 -1.3578E-02
1.5400E+01 1.8750E-03 -1.2828E-02
1.5440E+01 7.0313E-04 -9.8281E-03
1.5480E+01 -8.1250E-04 -6.3438E-03
1.5520E+01 -4.1875E-03 -1.2500E-03
1.5560E+01 -8.0000E-03 -7.0313E-04
1.5600E+01 -1.0172E-02 4.6875E-04
1.5640E+01 -1.2672E-02 4.3750E-04
1.5680E+01 -1.2609E-02 -1.2500E-04
1.5720E+01 -9.9844E-03 -3.2813E-04
1.5760E+01 -7.6406E-03 9.5313E-04
1.5800E+01 -4.4219E-03 1.6250E-03
1.5840E+01 -1.6875E-03 2.4844E-03
1.5880E+01 2.4844E-03 5.3594E-03
1.5920E+01 4.3281E-03 9.0313E-03
1.5960E+01 4.5469E-03 1.0922E-02
1.6000E+01 3.4219E-03 1.1438E-02
1.6040E+01 6.2500E-04 1.1219E-02
1.6080E+01 -2.4688E-03 1.1516E-02
1.6120E+01 -4.3594E-03 8.4844E-03
1.6160E+01 -3.9063E-03 7.2031E-03
1.6200E+01 -3.0000E-03 3.1719E-03
1.6240E+01 -3.6406E-03 8.1250E-04
1.6280E+01 -2.4219E-03 -1.0625E-03
1.6320E+01 2.6563E-04 -9.3750E-05
1.6360E+01 1.0625E-03 1.4375E-03
1.6400E+01 2.9219E-03 3.3594E-03
1.6440E+01 -1.1094E-03 5.4688E-03
1.6480E+01 -2.5156E-03 6.2188E-03
1.6520E+01 -7.6094E-03 4.5313E-03
1.6560E+01 -1.2359E-02 3.3906E-03
1.6600E+01 -1.6328E-02 -1.2031E-03
1.6640E+01 -1.9406E-02 -6.3281E-03
1.6680E+01 -1.9875E-02 -1.2563E-02
1.6720E+01 -2.0547E-02 -1.6141E-02
1.6760E+01 -1.8234E-02 -1.8828E-02
1.6800E+01 -1.5750E-02 -1.9734E-02
1.6840E+01 -1.0719E-02 -1.6688E-02
1.6880E+01 -6.5313E-03 -1.3375E-02
1.6920E+01 -4.0781E-03 -8.4688E-03
1.6960E+01 -3.4531E-03 -1.8438E-03
1.7000E+01 -4.4219E-03 2.0625E-03
1.7040E+01 -6.4219E-03 5.3750E-03
1.7080E+01 -9.7969E-03 7.2031E-03
1.7120E+01 -1.0609E-02 8.3750E-03
1.7160E+01 -1.2188E-02 7.9844E-03
1.7200E+01 -1.1094E-02 5.7188E-03
1.7240E+01 -1.0219E-02 5.7969E-03
1.7280E+01 -5.7656E-03 3.8750E-03
1.7320E+01 -3.4375E-03 3.6719E-03
1.7360E+01 -7.8125E-05 3.7188E-03
1.7400E+01 1.8594E-03 5.8281E-03
1.7440E+01 1.4375E-03 7.0313E-03
1.7480E+01 -2.5000E-04 9.2500E-03
1.7520E+01 -9.8438E-04 1.0813E-02
1.7560E+01 -4.6719E-03 8.9063E-03
1.7600E+01 -8.6563E-03 6.8281E-03
1.7640E+01 -1.1422E-02 4.0469E-03
1.7680E+01 -1.2141E-02 1.1406E-03
1.7720E+01 -1.3844E-02 4.6875E-05
1.7760E+01 -1.2422E-02 -1.7656E-03
1.7800E+01 -9.4375E-03 -2.2813E-03
1.7840E+01 -5.6094E-03 -1.3906E-03
1.7880E+01 -2.7188E-03 4.2188E-04
1.7920E+01 4.5313E-04 1.4844E-03
1.7960E+01 4.8438E-04 2.5625E-03
1.8000E+01 -1.0469E-03 3.1719E-03
1.8040E+01 -3.9688E-03 2.0469E-03
1.8080E+01 -6.6406E-03 -6.4063E-04
1.8120E+01 -1.1578E-02 -4.0781E-03
1.8160E+01 -1.4406E-02 -7.8125E-03
1.8200E+01 -1.6656E-02 -1.3016E-02
1.8240E+01 -1.6813E-02 -1.4656E-02
1.8280E+01 -1.5781E-02 -1.6594E-02
1.8320E+01 -1.3922E-02 -1.4063E-02
1.8360E+01 -1.0516E-02 -1.2563E-02
1.8400E+01 -7.0781E-03 -9.1875E-03
1.8440E+01 -7.1250E-03 -3.6563E-03
1.8480E+01 -6.6563E-03 -9.8438E-04
1.8520E+01 -7.3281E-03 2.7500E-03
1.8560E+01 -8.1094E-03 4.2500E-03
1.8600E+01 -6.3906E-03 4.7031E-03
1.8640E+01 -7.2188E-03 5.5625E-03
1.8680E+01 -6.2813E-03 4.2031E-03
1.8720E+01 -3.1875E-03 5.1719E-03
1.8760E+01 -7.8125E-05 5.1094E-03
1.8800E+01 3.3125E-03 7.6563E-03
1.8840E+01 7.3906E-03 9.9063E-03
1.8880E+01 7.0313E-03 1.1969E-02
1.8920E+01 7.6250E-03 1.6313E-02
1.8960E+01 3.7656E-03 1.8813E-02
1.9000E+01 -4.6875E-04 2.0641E-02
1.9040E+01 -5.5469E-03 2.0234E-02
1.9080E+01 -1.1625E-02 1.7484E-02
1.9120E+01 -1.6266E-02 1.4188E-02
1.9160E+01 -1.7781E-02 1.0609E-02
1.9200E+01 -1.7422E-02 6.0156E-03
1.9240E+01 -1.4594E-02 3.1094E-03
1.9280E+01 -9.1719E-03 -1.6250E-03
1.9320E+01 -3.7500E-03 -5.0156E-03
1.9360E+01 5.4688E-04 -5.5625E-03
1.9400E+01 4.2031E-03 -5.5313E-03
1.9440E+01 3.9844E-03 -6.5313E-03
1.9480E+01 2.3125E-03 -5.6406E-03
1.9520E+01 -1.3438E-03 -6.8750E-03
1.9560E+01 -6.2031E-03 -7.1250E-03
1.9600E+01 -1.1609E-02 -1.0094E-02
1.9640E+01 -1.6141E-02 -1.0422E-02
1.9680E+01 -1.8859E-02 -1.2984E-02
1.9720E+01 -1.8906E-02 -1.2750E-02
1.9760E+01 -1.5453E-02 -1.0781E-02
1.9800E+01 -1.0172E-02 -8.8281E-03
1.9840E+01 -4.1094E-03 -7.8906E-03
1.9880E+01 1.3281E-03 -5.0156E-03
1.9920E+01 5.3125E-03 -1.0625E-03
1.9960E+01 6.8125E-03 1.0156E-03
2.0000E+01 9.1250E-03 2.3906E-03
2.0040E+01 7.3750E-03 4.1563E-03
2.0080E+01 5.7500E-03 4.4688E-03
2.0120E+01 2.7813E-03 7.6406E-03
2.0160E+01 3.1250E-05 8.0781E-03
2.0200E+01 -2.7031E-03 9.2656E-03
2.0240E+01 -4.5469E-03 1.1031E-02
2.0280E+01 -4.6250E-03 1.3500E-02
2.0320E+01 -5.5156E-03 1.5484E-02
2.0360E+01 -6.4844E-03 1.7500E-02
2.0400E+01 -7.0938E-03 1.8313E-02
2.0440E+01 -9.9063E-03 1.9625E-02
2.0480E+01 -1.2297E-02 1.9172E-02
2.0520E+01 -1.3797E-02 1.6719E-02
2.0560E+01 -1.5797E-02 1.2281E-02
2.0600E+01 -1.7813E-02 5.9219E-03
2.0640E+01 -1.7953E-02 -1.0938E-04
2.0680E+01 -1.6328E-02 -5.8125E-03
2.0720E+01 -1.5031E-02 -1.0109E-02
2.0760E+01 -1.2047E-02 -1.3625E-02
2.0800E+01 -7.9531E-03 -1.4703E-02
2.0840E+01 -3.8125E-03 -1.4875E-02
2.0880E+01 -5.1563E-04 -1.3641E-02
2.0920E+01 6.0938E-04 -1.2047E-02
2.0960E+01 -5.6250E-04 -1.0328E-02
2.1000E+01 -2.3281E-03 -1.0453E-02
2.1040E+01 -5.4063E-03 -9.5313E-03
2.1080E+01 -8.6875E-03 -9.6094E-03
2.1120E+01 -9.5938E-03 -1.2234E-02
2.1160E+01 -1.1594E-02 -1.2969E-02
2.1200E+01 -9.3438E-03 -1.5297E-02
2.1240E+01 -6.8906E-03 -1.7016E-02
2.1280E+01 -4.2813E-03 -1.8266E-02
2.1320E+01 -2.3750E-03 -1.9109E-02
2.1360E+01 -5.3125E-04 -1.7906E-02
2.1400E+01 5.0000E-04 -1.5672E-02
2.1440E+01 9.6875E-04 -1.3703E-02
2.1480E+01 1.3906E-03 -1.0063E-02
2.1520E+01 -5.3125E-04 -6.5156E-03
2.1560E+01 -1.5781E-03 -5.4531E-03
2.1600E+01 -4.0781E-03 -3.2031E-03
2.1640E+01 -4.9531E-03 -1.6875E-03
2.1680E+01 -4.0938E-03 5.0000E-04
2.1720E+01 -4.8438E-03 1.9531E-03
2.1760E+01 -4.2188E-03 2.7969E-03
2.1800E+01 -1.1250E-03 5.7188E-03
2.1840E+01 4.0625E-04 8.8750E-03
2.1880E+01 1.2031E-03 1.0984E-02
2.1920E+01 6.5625E-04 1.2422E-02
2.1960E+01 7.8125E-04 1.3422E-02
2.2000E+01 -5.1563E-04 1.1141E-02
2.2040E+01 -2.1250E-03 8.6250E-03
2.2080E+01 -3.2188E-03 5.0313E-03
2.2120E+01 -4.0000E-03 3.7500E-04
2.2160E+01 -4.4375E-03 -5.0156E-03
2.2200E+01 -4.1250E-03 -1.1531E-02
2.2240E+01 -4.0625E-04 -1.5188E-02
2.2280E+01 2.4375E-03 -1.7109E-02
2.2320E+01 4.5781E-03 -1.5859E-02
2.2360E+01 6.5781E-03 -1.4719E-02
2.2400E+01 5.7031E-03 -1.2313E-02
2.2440E+01 4.9063E-03 -9.3750E-03
2.2480E+01 -3.1250E-05 -5.0469E-03
2.2520E+01 -6.1094E-03 -3.4063E-03
2.2560E+01 -1.1203E-02 -2.5625E-03
2.2600E+01 -1.5594E-02 -4.6719E-03
2.2640E+01 -1.9156E-02 -4.1406E-03
2.2680E+01 -2.0953E-02 -6.5000E-03
2.2720E+01 -2.0891E-02 -6.7813E-03
2.2760E+01 -1.7719E-02 -6.8594E-03
2.2800E+01 -1.4484E-02 -6.1250E-03
2.2840E+01 -9.1250E-03 -4.2188E-03
2.2880E+01 -4.6094E-03 -4.0469E-03
2.2920E+01 -3.7500E-04 1.6875E-03
2.2960E+01 4.6875E-04 3.3281E-03
2.3000E+01 -1.2656E-03 5.6094E-03
2.3040E+01 -3.9375E-03 5.4531E-03
2.3080E+01 -6.2969E-03 7.1875E-03
2.3120E+01 -1.0578E-02 5.4375E-03
2.3160E+01 -1.1359E-02 5.2969E-03
2.3200E+01 -1.1500E-02 4.7813E-03
2.3240E+01 -1.0047E-02 5.9063E-03
2.3280E+01 -6.7656E-03 7.2500E-03
2.3320E+01 -2.4375E-03 9.5469E-03
2.3360E+01 1.5781E-03 1.2453E-02
2.3400E+01 5.2344E-03 1.4094E-02
2.3440E+01 6.6406E-03 1.3578E-02
2.3480E+01 8.3906E-03 1.2719E-02
2.3520E+01 5.9375E-03 1.1172E-02
2.3560E+01 3.3750E-03 7.6406E-03
2.3600E+01 1.2813E-03 4.2969E-03
2.3640E+01 -1.3438E-03 -7.9688E-04
2.3680E+01 -1.6406E-03 -4.4375E-03
2.3720E+01 8.2813E-04 -7.9063E-03
2.3760E+01 1.8594E-03 -9.0156E-03
2.3800E+01 5.2813E-03 -9.2656E-03
2.3840E+01 7.9844E-03 -9.4531E-03
2.3880E+01 9.2344E-03 -5.8594E-03
2.3920E+01 1.0266E-02 -2.4219E-03
2.3960E+01 1.0031E-02 9.5313E-04
2.4000E+01 9.1875E-03 3.0000E-03
2.4040E+01 7.4531E-03 5.0938E-03
2.4080E+01 4.7813E-03 6.1250E-03
2.4120E+01 2.6719E-03 7.5938E-03
2.4160E+01 -1.4063E-04 7.5625E-03
2.4200E+01 8.9063E-04 8.0625E-03
2.4240E+01 1.4219E-03 9.7188E-03
2.4280E+01 4.2656E-03 1.3375E-02
2.4320E+01 8.2031E-03 1.6969E-02
2.4360E+01 1.2953E-02 2.4125E-02
2.4400E+01 1.6703E-02 2.8547E-02
2.4440E+01 1.8156E-02 3.5297E-02
2.4480E+01 1.8859E-02 4.1344E-02
2.4520E+01 1.9438E-02 4.8328E-02
2.4560E+01 1.6266E-02 5.1766E-02
2.4600E+01 1.5906E-02 5.4750E-02
2.4640E+01 1.5063E-02 5.4656E-02
2.4680E+01 1.5016E-02 5.5781E-02
2.4720E+01 1.7078E-02 5.5547E-02
2.4760E+01 1.9328E-02 5.7875E-02
2.4800E+01 2.3266E-02 5.7016E-02
2.4840E+01 2.7953E-02 6.0000E-02
2.4880E+01 3.3297E-02 6.1844E-02
2.4920E+01 3.5188E-02 6.5391E-02
2.4960E+01 3.7422E-02 6.8672E-02
2.5000E+01 3.7547E-02 6.9906E-02
2.5040E+01 3.6594E-02 7.1375E-02
2.5080E+01 3.6750E-02 7.2391E-02
2.5120E+01 3.6953E-02 7.0625E-02
2.5160E+01 3.7391E-02 6.9047E-02
2.5200E+01 4.0344E-02 6.4469E-02
2.5240E+01 4.2813E-02 6.2844E-02
2.5280E+01 4.6734E-02 6.0703E-02
2.5320E+01 4.9828E-02 6.1109E-02
2.5360E+01 5.2672E-02 6.2469E-02
2.5400E+01 5.3000E-02 6.4484E-02
2.5440E+01 5.3359E-02 6.7172E-02
2.5480E+01 4.9734E-02 7.2063E-02
2.5520E+01 4.6906E-02 7.4672E-02
2.5560E+01 4.3031E-02 7.6781E-02
2.5600E+01 3.9438E-02 7.8172E-02
2.5640E+01 3.6375E-02 7.9094E-02
2.5680E+01 3.4891E-02 8.0516E-02
2.5720E+01 3.3688E-02 8.1281E-02
2.5760E+01 3.5563E-02 8.2344E-02
2.5800E+01 3.7125E-02 8.3375E-02
2.5840E+01 3.8469E-02 8.5063E-02
2.5880E+01 4.1500E-02 8.8688E-02
2.5920E+01 4.2719E-02 9.1547E-02
2.5960E+01 4.5203E-02 9.3719E-02
2.6000E+01 4.4578E-02 9.6547E-02
2.6040E+01 4.3016E-02 9.7359E-02
2.6080E+01 4.0281E-02 9.6500E-02
2.6120E+01 3.9406E-02 9.4938E-02
2.6160E+01 3.7703E-02 9.2828E-02
2.6200E+01 3.8969E-02 9.0625E-02
2.6240E+01 4.0641E-02 8.9000E-02
2.6280E+01 4.4203E-02 8.9875E-02
2.6320E+01 4.8656E-02 9.0734E-02
2.6360E+01 5.1047E-02 9.5016E-02
2.6400E+01 5.3828E-02 9.6609E-02
2.6440E+01 5.5859E-02 9.9375E-02
2.6480E+01 5.6172E-02 1.0155E-01
2.6520E+01 5.4516E-02 1.0319E-01
2.6560E+01 5.2297E-02 1.0170E-01
2.6600E+01 5.0609E-02 9.8297E-02
2.6640E+01 5.0156E-02 9.4641E-02
2.6680E+01 4.9891E-02 9.0469E-02
2.6720E+01 5.1844E-02 8.6359E-02
2.6760E+01 5.4359E-02 8.4172E-02
2.6800E+01 6.1219E-02 8.5422E-02
2.6840E+01 6.5172E-02 8.6422E-02
2.6880E+01 6.8234E-02 9.1688E-02
2.6920E+01 6.9578E-02 9.6516E-02
2.6960E+01 6.9531E-02 1.0102E-01
2.7000E+01 6.7484E-02 1.0397E-01
2.7040E+01 6.3609E-02 1.0709E-01
2.7080E+01 5.9516E-02 1.0706E-01
2.7120E+01 5.5594E-02 1.0589E-01
2.7160E+01 5.3219E-02 1.0250E-01
2.7200E+01 5.1125E-02 1.0100E-01
2.7240E+01 4.9766E-02 9.9219E-02
2.7280E+01 5.3125E-02 9.9063E-02
2.7320E+01 5.6094E-02 9.9656E-02
2.7360E+01 6.0500E-02 1.0414E-01
2.7400E+01 6.3844E-02 1.0766E-01
2.7440E+01 6.6453E-02 1.1341E-01
2.7480E+01 6.5984E-02 1.1970E-01
2.7520E+01 6.6438E-02 1.2489E-01
2.7560E+01 6.3328E-02 1.2838E-01
2.7600E+01 6.0016E-02 1.2972E-01
2.7640E+01 5.8922E-02 1.2991E-01
2.7680E+01 6.0922E-02 1.2709E-01
2.7720E+01 6.4484E-02 1.2617E-01
2.7760E+01 6.9953E-02 1.2403E-01
2.7800E+01 7.4891E-02 1.2108E-01
2.7840E+01 8.0344E-02 1.2053E-01
2.7880E+01 8.4891E-02 1.1836E-01
2.7920E+01 8.5547E-02 1.1714E-01
2.7960E+01 8.5953E-02 1.1663E-01
2.8000E+01 8.4547E-02 1.1347E-01
2.8040E+01 8.0234E-02 1.1141E-01
2.8080E+01 7.5641E-02 1.0758E-01
2.8120E+01 7.0172E-02 1.0463E-01
2.8160E+01 6.7000E-02 9.9281E-02
2.8200E+01 6.6656E-02 9.6125E-02
2.8240E+01 6.8547E-02 9.3172E-02
2.8280E+01 7.1672E-02 9.3375E-02
2.8320E+01 7.5250E-02 9.3141E-02
2.8360E+01 7.8406E-02 9.7125E-02
2.8400E+01 8.0016E-02 1.0006E-01
2.8440E+01 7.9969E-02 1.0109E-01
2.8480E+01 7.7906E-02 1.0447E-01
2.8520E+01 7.6672E-02 1.0641E-01
2.8560E+01 7.3953E-02 1.0620E-01
2.8600E+01 7.0547E-02 1.0548E-01
2.8640E+01 6.8719E-02 1.0270E-01
2.8680E+01 6.6391E-02 1.0033E-01
2.8720E+01 6.6641E-02 9.6188E-02
2.8760E+01 6.8797E-02 9.5172E-02
2.8800E+01 7.2922E-02 9.5188E-02
2.8840E+01 7.7406E-02 9.5203E-02
2.8880E+01 8.0656E-02 9.7125E-02
2.8920E+01 8.1453E-02 9.8125E-02
2.8960E+01 8.0094E-02 1.0084E-01
2.9000E+01 7.8891E-02 1.0161E-01
2.9040E+01 7.6016E-02 1.0292E-01
2.9080E+01 7.3563E-02 1.0041E-01
2.9120E+01 7.1656E-02 9.8281E-02
2.9160E+01 7.1141E-02 9.4219E-02
2.9200E+01 7.2391E-02 9.1484E-02
2.9240E+01 7.6094E-02 8.6500E-02
2.9280E+01 8.0797E-02 8.3484E-02
2.9320E+01 8.5047E-02 8.0141E-02
2.9360E+01 8.9219E-02 8.0250E-02
2.9400E+01 9.2531E-02 7.9688E-02
2.9440E+01 9.3859E-02 8.0688E-02
2.9480E+01 9.3453E-02 7.9234E-02
2.9520E+01 9.1234E-02 7.7813E-02
2.9560E+01 8.6094E-02 7.7156E-02
2.9600E+01 8.2094E-02 7.3016E-02
2.9640E+01 7.9938E-02 6.9859E-02
2.9680E+01 7.8906E-02 6.5297E-02
2.9720E+01 8.0234E-02 6.1984E-02
2.9760E+01 8.2625E-02 6.0516E-02
2.9800E+01 8.4094E-02 6.2125E-02
2.9840E+01 8.5547E-02 6.4469E-02
2.9880E+01 8.5734E-02 6.7797E-02
2.9920E+01 8.4891E-02 6.9719E-02
2.9960E+01 8.2359E-02 7.2094E-02
3.0000E+01 7.7000E-02 7.4094E-02
3.0040E+01 7.3125E-02 7.5203E-02
3.0080E+01 6.9422E-02 7.4891E-02
3.0120E+01 6.7672E-02 7.2422E-02
3.0160E+01 6.5313E-02 7.1078E-02
3.0200E+01 6.6234E-02 6.9781E-02
3.0240E+01 6.8578E-02 6.7859E-02
3.0280E+01 7.3438E-02 6.6953E-02
3.0320E+01 7.7516E-02 6.7438E-02
3.0360E+01 8.1859E-02 6.7844E-02
3.0400E+01 8.7016E-02 6.8078E-02
3.0440E+01 8.7266E-02 6.8703E-02
3.0480E+01 8.7750E-02 6.8625E-02
3.0520E+01 8.5484E-02 6.8531E-02
3.0560E+01 8.3969E-02 6.5922E-02
3.0600E+01 8.1266E-02 6.3656E-02
3.0640E+01 8.2141E-02 5.9125E-02
3.0680E+01 8.2953E-02 5.5688E-02
3.0720E+01 8.5344E-02 5.2750E-02
3.0760E+01 8.9609E-02 4.9125E-02
3.0800E+01 9.3422E-02 4.8703E-02
3.0840E+01 9.5438E-02 4.8656E-02
3.0880E+01 9.6688E-02 4.9766E-02
3.0920E+01 9.4516E-02 5.0047E-02
3.0960E+01 9.2500E-02 5.1453E-02
3.1000E+01 8.9344E-02 5.1563E-02
3.1040E+01 8.3188E-02 5.1047E-02
3.1080E+01 7.9313E-02 5.0531E-02
3.1120E+01 7.5547E-02 4.6922E-02
3.1160E+01 7.4547E-02 4.4000E-02
3.1200E+01 7.4969E-02 4.0109E-02
3.1240E+01 7.6641E-02 3.7516E-02
3.1280E+01 8.0734E-02 3.6750E-02
3.1320E+01 8.3813E-02 3.5938E-02
3.1360E+01 8.8250E-02 3.7891E-02
3.1400E+01 9.3172E-02 4.1547E-02
3.1440E+01 9.1453E-02 4.4359E-02
3.1480E+01 9.1406E-02 4.7875E-02
3.1520E+01 8.9016E-02 5.1594E-02
3.1560E+01 8.6047E-02 5.3953E-02
3.1600E+01 8.1594E-02 5.4547E-02
3.1640E+01 7.8141E-02 5.5141E-02
3.1680E+01 7.7422E-02 5.2813E-02
3.1720E+01 7.8500E-02 5.4859E-02
3.1760E+01 8.0063E-02 5.3578E-02
3.1800E+01 8.2750E-02 5.4641E-02
3.1840E+01 8.7875E-02 5.6219E-02
3.1880E+01 9.0938E-02 5.8594E-02
3.1920E+01 9.2969E-02 6.0422E-02
3.1960E+01 9.3109E-02 5.8328E-02
3.2000E+01 9.2094E-02 5.7141E-02
3.2040E+01 9.0906E-02 5.4578E-02
3.2080E+01 8.8578E-02 5.2375E-02
3.2120E+01 8.5719E-02 4.9203E-02
3.2160E+01 8.4078E-02 4.6344E-02
3.2200E+01 8.1734E-02 4.3609E-02
3.2240E+01 8.1672E-02 4.0563E-02
3.2280E+01 8.2078E-02 3.7109E-02
3.2320E+01 8.5828E-02 3.7484E-02
3.2360E+01 8.9359E-02 3.7703E-02
3.2400E+01 9.0594E-02 3.9375E-02
3.2440E+01 9.0063E-02 4.1313E-02
3.2480E+01 8.8203E-02 4.1828E-02
3.2520E+01 8.4750E-02 4.1891E-02
3.2560E+01 8.1641E-02 4.1313E-02
3.2600E+01 7.6547E-02 3.7563E-02
3.2640E+01 7.4922E-02 3.4547E-02
3.2680E+01 7.4000E-02 3.1531E-02
3.2720E+01 7.6266E-02 3.0750E-02
3.2760E+01 7.9516E-02 2.8750E-02
3.2800E+01 8.3828E-02 2.8750E-02
3.2840E+01 8.6375E-02 2.9328E-02
3.2880E+01 9.2547E-02 3.1234E-02
3.2920E+01 9.4125E-02 3.4891E-02
3.2960E+01 9.6156E-02 3.8750E-02
3.3000E+01 9.4203E-02 4.1141E-02
3.3040E+01 9.1359E-02 4.2516E-02
3.3080E+01 8.7297E-02 4.4188E-02
3.3120E+01 8.4125E-02 4.0938E-02
3.3160E+01 8.0844E-02 4.0078E-02
3.3200E+01 8.0672E-02 3.7203E-02
3.3240E+01 7.9594E-02 3.5813E-02
3.3280E+01 8.1219E-02 3.3219E-02
3.3320E+01 8.3172E-02 3.1969E-02
3.3360E+01 8.5406E-02 3.1125E-02
3.3400E+01 8.7734E-02 3.0328E-02
3.3440E+01 8.8938E-02 2.8516E-02
3.3480E+01 8.9375E-02 2.8422E-02
3.3520E+01 9.0578E-02 2.6750E-02
3.3560E+01 9.1344E-02 2.4766E-02
3.3600E+01 9.1188E-02 2.1594E-02
3.3640E+01 9.2141E-02 1.8453E-02
3.3680E+01 9.3750E-02 1.6188E-02
3.3720E+01 9.5609E-02 1.6391E-02
3.3760E+01 9.9234E-02 1.5000E-02
3.3800E+01 1.0288E-01 1.5078E-02
3.3840E+01 1.0488E-01 1.4953E-02
3.3880E+01 1.0627E-01 1.6766E-02
3.3920E+01 1.0617E-01 1.7953E-02
3.3960E+01 1.0347E-01 2.0359E-02
3.4000E+01 1.0197E-01 2.1109E-02
3.4040E+01 9.7672E-02 2.1875E-02
3.4080E+01 9.5688E-02 2.2406E-02
3.4120E+01 9.0891E-02 2.2063E-02
3.4160E+01 8.9500E-02 2.2250E-02
3.4200E+01 8.8531E-02 2.2563E-02
3.4240E+01 9.0359E-02 2.3141E-02
3.4280E+01 9.4766E-02 2.4672E-02
3.4320E+01 9.9484E-02 2.6203E-02
3.4360E+01 1.0380E-01 2.8203E-02
3.4400E+01 1.0984E-01 3.2313E-02
3.4440E+01 1.0992E-01 3.4484E-02
3.4480E+01 1.1131E-01 3.4813E-02
3.4520E+01 1.1011E-01 3.7172E-02
3.4560E+01 1.0823E-01 3.6719E-02
3.4600E+01 1.0473E-01 3.2203E-02
3.4640E+01 1.0094E-01 2.8922E-02
3.4680E+01 9.9500E-02 2.5250E-02
3.4720E+01 9.6016E-02 2.2547E-02
3.4760E+01 9.5281E-02 2.0906E-02
3.4800E+01 9.5109E-02 2.0531E-02
3.4840E+01 9.4984E-02 1.9375E-02
3.4880E+01 9.5188E-02 2.0219E-02
3.4920E+01 9.4844E-02 2.1156E-02
3.4960E+01 9.5219E-02 2.0203E-02
3.5000E+01 9.6281E-02 1.9563E-02
3.5040E+01 9.6828E-02 1.6797E-02
3.5080E+01 9.7250E-02 1.4188E-02
3.5120E+01 9.8594E-02 1.0703E-02
3.5160E+01 9.9500E-02 6.7969E-03
3.5200E+01 1.0041E-01 3.5938E-03
3.5240E+01 1.0277E-01 1.4375E-03
3.5280E+01 1.0319E-01 2.1875E-03
3.5320E+01 1.0484E-01 2.6563E-03
3.5360E+01 1.0467E-01 5.3906E-03
3.5400E+01 1.0441E-01 1.0344E-02
3.5440E+01 1.0333E-01 1.3047E-02
3.5480E+01 1.0225E-01 1.5781E-02
3.5520E+01 9.8109E-02 1.7250E-02
3.5560E+01 9.5094E-02 1.8172E-02
3.5600E+01 9.2844E-02 1.5922E-02
3.5640E+01 9.0531E-02 1.4766E-02
3.5680E+01 8.9953E-02 1.2609E-02
3.5720E+01 9.2734E-02 1.1578E-02
3.5760E+01 9.6172E-02 1.2047E-02
3.5800E+01 1.0230E-01 1.2109E-02
3.5840E+01 1.0658E-01 1.5328E-02
3.5880E+01 1.0839E-01 2.0922E-02
3.5920E+01 1.1042E-01 2.3609E-02
3.5960E+01 1.1038E-01 2.6594E-02
3.6000E+01 1.1055E-01 2.8188E-02
3.6040E+01 1.0475E-01 2.8859E-02
3.6080E+01 1.0325E-01 2.5609E-02
3.6120E+01 9.9484E-02 2.3281E-02
3.6160E+01 9.7609E-02 2.1094E-02
3.6200E+01 9.5750E-02 1.4641E-02
3.6240E+01 9.7109E-02 1.0563E-02
3.6280E+01 1.0034E-01 1.0828E-02
3.6320E+01 1.0281E-01 1.0859E-02
3.6360E+01 1.0673E-01 1.2344E-02
3.6400E+01 1.1130E-01 1.3922E-02
3.6440E+01 1.1408E-01 1.5797E-02
3.6480E+01 1.1461E-01 1.6422E-02
3.6520E+01 1.1583E-01 1.6875E-02
3.6560E+01 1.1389E-01 1.6719E-02
3.6600E+01 1.1297E-01 1.3641E-02
3.6640E+01 1.1005E-01 9.5781E-03
3.6680E+01 1.0992E-01 5.4844E-03
3.6720E+01 1.0839E-01 2.2188E-03
3.6760E+01 1.0855E-01 -6.0938E-04
3.6800E+01 1.0856E-01 -1.3906E-03
3.6840E+01 1.0956E-01 -2.2656E-03
3.6880E+01 1.1048E-01 -7.8125E-04
3.6920E+01 1.1016E-01 2.2500E-03
3.6960E+01 1.0777E-01 5.3438E-03
3.7000E+01 1.0441E-01 5.9688E-03
3.7040E+01 1.0197E-01 8.4063E-03
3.7080E+01 9.8469E-02 8.3906E-03
3.7120E+01 9.5375E-02 8.2813E-03
3.7160E+01 9.4188E-02 8.5625E-03
3.7200E+01 9.3609E-02 7.7969E-03
3.7240E+01 9.3125E-02 7.5000E-03
3.7280E+01 9.4469E-02 8.1406E-03
3.7320E+01 9.7313E-02 1.0297E-02
3.7360E+01 9.9672E-02 1.4500E-02
3.7400E+01 1.0319E-01 1.5938E-02
3.7440E+01 1.0369E-01 1.9453E-02
3.7480E+01 1.0386E-01 1.9063E-02
3.7520E+01 1.0120E-01 1.8063E-02
3.7560E+01 9.9016E-02 1.5078E-02
3.7600E+01 9.6672E-02 1.0984E-02
3.7640E+01 9.3531E-02 8.0469E-03
3.7680E+01 9.1406E-02 4.3750E-03
3.7720E+01 9.0781E-02 1.1563E-03
3.7760E+01 9.4547E-02 1.1875E-03
3.7800E+01 9.7656E-02 9.6875E-04
3.7840E+01 1.0119E-01 1.6875E-03
3.7880E+01 1.0580E-01 4.7813E-03
3.7920E+01 1.0778E-01 6.5469E-03
3.7960E+01 1.0834E-01 8.8125E-03
3.8000E+01 1.0792E-01 1.0188E-02
3.8040E+01 1.0670E-01 1.0047E-02
3.8080E+01 1.0325E-01 8.7031E-03
3.8120E+01 9.9797E-02 6.7031E-03
3.8160E+01 9.8516E-02 4.5938E-03
3.8200E+01 9.8250E-02 1.6719E-03
3.8240E+01 1.0030E-01 -5.1563E-04
3.8280E+01 1.0228E-01 -2.6563E-03
3.8320E+01 1.0727E-01 -2.7500E-03
3.8360E+01 1.1138E-01 -2.2031E-03
3.8400E+01 1.1423E-01 -1.5156E-03
3.8440E+01 1.1459E-01 -3.2813E-04
3.8480E+01 1.1252E-01 2.3438E-04
3.8520E+01 1.0792E-01 2.4063E-03
3.8560E+01 1.0319E-01 2.2344E-03
3.8600E+01 9.8234E-02 2.0000E-03
3.8640E+01 9.3984E-02 2.7031E-03
3.8680E+01 9.3563E-02 2.3906E-03
3.8720E+01 9.4531E-02 3.3438E-03
3.8760E+01 9.8609E-02 6.4375E-03
3.8800E+01 1.0203E-01 8.7500E-03
3.8840E+01 1.0763E-01 1.1859E-02
3.8880E+01 1.1400E-01 1.4906E-02
3.8920E+01 1.1861E-01 1.8672E-02
3.8960E+01 1.1863E-01 2.0391E-02
3.9000E+01 1.1706E-01 2.0703E-02
3.9040E+01 1.1297E-01 2.1172E-02
3.9080E+01 1.0855E-01 1.8984E-02
3.9120E+01 1.0228E-01 1.6844E-02
3.9160E+01 9.6922E-02 1.3531E-02
3.9200E+01 9.2797E-02 7.4375E-03
3.9240E+01 9.1172E-02 2.2500E-03
3.9280E+01 9.2703E-02 -2.0156E-03
3.9320E+01 9.4734E-02 -5.0781E-03
3.9360E+01 9.9047E-02 -5.5781E-03
3.9400E+01 1.0358E-01 -7.5625E-03
3.9440E+01 1.0661E-01 -7.4063E-03
3.9480E+01 1.1006E-01 -6.7344E-03
3.9520E+01 1.1059E-01 -6.1406E-03
3.9560E+01 1.1108E-01 -9.2031E-03
3.9600E+01 1.0994E-01 -1.2344E-02
3.9640E+01 1.0931E-01 -1.4813E-02
3.9680E+01 1.0964E-01 -1.8969E-02
3.9720E+01 1.0842E-01 -2.0531E-02
3.9760E+01 1.0978E-01 -2.2625E-02
3.9800E+01 1.1053E-01 -2.3234E-02
3.9840E+01 1.1177E-01 -2.2281E-02
3.9880E+01 1.1233E-01 -1.9906E-02
3.9920E+01 1.1148E-01 -1.5453E-02
3.9960E+01 1.0922E-01 -1.1141E-02
4.0000E+01 1.0461E-01 -5.9219E-03
4.0040E+01 1.0002E-01 -3.0781E-03
4.0080E+01 9.7359E-02 -4.6875E-05
4.0120E+01 9.3156E-02 2.5781E-03
4.0160E+01 9.2359E-02 1.5313E-03
4.0200E+01 9.2953E-02 1.7813E-03
4.0240E+01 9.6906E-02 2.1875E-04
4.0280E+01 1.0259E-01 1.3906E-03
4.0320E+01 1.0811E-01 1.2656E-03
4.0360E+01 1.1425E-01 3.0469E-03
4.0400E+01 1.1830E-01 4.7031E-03
4.0440E+01 1.1909E-01 7.9375E-03
4.0480E+01 1.1991E-01 1.1313E-02
4.0520E+01 1.1711E-01 1.3563E-02
4.0560E+01 1.1336E-01 1.3297E-02
4.0600E+01 1.0869E-01 1.2719E-02
4.0640E+01 1.0475E-01 9.8281E-03
4.0680E+01 1.0277E-01 6.2969E-03
4.0720E+01 1.0377E-01 2.9063E-03
4.0760E+01 1.0550E-01 -6.2500E-05
4.0800E+01 1.0897E-01 -2.2344E-03
4.0840E+01 1.1341E-01 -5.1094E-03
4.0880E+01 1.1392E-01 -5.0781E-03
4.0920E+01 1.1714E-01 -4.9844E-03
4.0960E+01 1.1497E-01 -5.2031E-03
4.1000E+01 1.1302E-01 -4.5156E-03
4.1040E+01 1.0717E-01 -5.0469E-03
4.1080E+01 1.0134E-01 -6.3281E-03
4.1120E+01 9.5828E-02 -8.7500E-03
4.1160E+01 9.3219E-02 -1.1750E-02
4.1200E+01 9.2469E-02 -1.4781E-02
4.1240E+01 9.4594E-02 -1.7500E-02
4.1280E+01 9.6281E-02 -1.5953E-02
4.1320E+01 1.0008E-01 -1.4906E-02
4.1360E+01 1.0391E-01 -1.3297E-02
4.1400E+01 1.0548E-01 -9.3750E-03
4.1440E+01 1.0778E-01 -6.3594E-03
4.1480E+01 1.0575E-01 -3.0781E-03
4.1520E+01 1.0275E-01 3.1250E-05
4.1560E+01 9.9719E-02 2.1094E-03
4.1600E+01 9.5500E-02 4.3906E-03
4.1640E+01 9.5281E-02 3.4063E-03
4.1680E+01 9.4594E-02 3.8438E-03
4.1720E+01 9.5266E-02 4.1406E-03
4.1760E+01 9.7469E-02 4.5313E-03
4.1800E+01 1.0195E-01 6.6563E-03
4.1840E+01 1.0563E-01 8.3125E-03
4.1880E+01 1.0870E-01 1.0766E-02
4.1920E+01 1.1067E-01 1.3781E-02
4.1960E+01 1.0880E-01 1.5031E-02
4.2000E+01 1.0930E-01 1.5781E-02
4.2040E+01 1.0636E-01 1.5422E-02
4.2080E+01 1.0533E-01 1.2688E-02
4.2120E+01 1.0361E-01 1.0219E-02
4.2160E+01 1.0447E-01 5.1875E-03
4.2200E+01 1.0500E-01 1.2188E-03
4.2240E+01 1.0598E-01 -3.2500E-03
4.2280E+01 1.0811E-01 -6.2656E-03
4.2320E+01 1.0934E-01 -9.5469E-03
4.2360E+01 1.1064E-01 -9.2656E-03
4.2400E+01 1.1031E-01 -8.5000E-03
4.2440E+01 1.1061E-01 -7.3594E-03
4.2480E+01 1.0686E-01 -6.3750E-03
4.2520E+01 1.0391E-01 -4.5781E-03
4.2560E+01 1.0030E-01 -5.9219E-03
4.2600E+01 9.8203E-02 -8.7344E-03
4.2640E+01 9.5938E-02 -1.3641E-02
4.2680E+01 9.6422E-02 -1.8594E-02
4.2720E+01 9.8422E-02 -2.2453E-02
4.2760E+01 1.0030E-01 -2.4953E-02
4.2800E+01 1.0411E-01 -2.5078E-02
4.2840E+01 1.0677E-01 -2.3500E-02
4.2880E+01 1.0889E-01 -2.1797E-02
4.2920E+01 1.1055E-01 -1.7375E-02
4.2960E+01 1.0891E-01 -1.3625E-02
4.3000E+01 1.0608E-01 -1.0500E-02
4.3040E+01 1.0122E-01 -8.7188E-03
4.3080E+01 9.6188E-02 -8.4063E-03
4.3120E+01 9.2375E-02 -4.8906E-03
4.3160E+01 8.8672E-02 -6.9375E-03
4.3200E+01 8.9359E-02 -5.9063E-03
4.3240E+01 9.0047E-02 -5.8281E-03
4.3280E+01 9.2469E-02 -4.4063E-03
4.3320E+01 9.4078E-02 -2.8438E-03
4.3360E+01 9.7969E-02 2.1875E-04
4.3400E+01 9.8625E-02 3.0469E-03
4.3440E+01 1.0036E-01 6.6094E-03
4.3480E+01 1.0236E-01 6.9531E-03
4.3520E+01 1.0188E-01 5.7188E-03
4.3560E+01 1.0281E-01 3.8125E-03
4.3600E+01 1.0320E-01 -8.4375E-04
4.3640E+01 1.0328E-01 -4.2656E-03
4.3680E+01 1.0470E-01 -8.4531E-03
4.3720E+01 1.0588E-01 -1.2344E-02
4.3760E+01 1.0730E-01 -1.4609E-02
4.3800E+01 1.1125E-01 -1.7047E-02
4.3840E+01 1.1384E-01 -1.6938E-02
4.3880E+01 1.1395E-01 -1.3797E-02
4.3920E+01 1.1486E-01 -1.1875E-02
4.3960E+01 1.1195E-01 -8.4531E-03
4.4000E+01 1.0800E-01 -1.0969E-02
4.4040E+01 1.0347E-01 -1.1281E-02
4.4080E+01 9.9391E-02 -1.2313E-02
4.4120E+01 9.4156E-02 -1.6031E-02
4.4160E+01 9.0703E-02 -1.9438E-02
4.4200E+01 8.9203E-02 -2.4219E-02
4.4240E+01 8.7000E-02 -2.4641E-02
4.4280E+01 9.0297E-02 -2.4391E-02
4.4320E+01 9.3750E-02 -2.0172E-02
4.4360E+01 9.7469E-02 -1.5781E-02
4.4400E+01 1.0034E-01 -1.1094E-02
4.4440E+01 1.0259E-01 -5.2188E-03
4.4480E+01 1.0352E-01 -1.7813E-03
4.4520E+01 1.0302E-01 3.5938E-04
4.4560E+01 1.0050E-01 1.1406E-03
4.4600E+01 1.0094E-01 1.7188E-04
4.4640E+01 9.8719E-02 -1.7969E-03
4.4680E+01 9.9469E-02 -3.4688E-03
4.4720E+01 1.0042E-01 -2.5625E-03
4.4760E+01 1.0269E-01 -3.0469E-03
4.4800E+01 1.0559E-01 -1.5469E-03
4.4840E+01 1.0727E-01 -9.3750E-05
4.4880E+01 1.0728E-01 3.1875E-03
4.4920E+01 1.0770E-01 5.4688E-03
4.4960E+01 1.0847E-01 8.1250E-03
4.5000E+01 1.0703E-01 8.3906E-03
4.5040E+01 1.0433E-01 7.1719E-03
4.5080E+01 1.0172E-01 5.0000E-03
4.5120E+01 9.9703E-02 2.6563E-03
4.5160E+01 1.0008E-01 6.0938E-04
4.5200E+01 1.0114E-01 -2.1563E-03
4.5240E+01 1.0275E-01 -1.9688E-03
4.5280E+01 1.0669E-01 -2.7656E-03
4.5320E+01 1.0941E-01 -2.2031E-03
4.5360E+01 1.1116E-01 -2.6875E-03
4.5400E+01 1.1128E-01 1.0000E-03
4.5440E+01 1.0838E-01 1.9219E-03
4.5480E+01 1.0450E-01 2.7656E-03
4.5520E+01 9.9609E-02 3.5625E-03
4.5560E+01 9.3188E-02 1.5469E-03
4.5600E+01 9.0016E-02 -1.4531E-03
4.5640E+01 8.8141E-02 -6.2031E-03
4.5680E+01 8.8250E-02 -9.1406E-03
4.5720E+01 9.0156E-02 -1.2250E-02
4.5760E+01 9.5625E-02 -1.4078E-02
4.5800E+01 1.0166E-01 -1.1750E-02
4.5840E+01 1.0564E-01 -8.9063E-03
4.5880E+01 1.0975E-01 -5.1094E-03
4.5920E+01 1.0978E-01 -3.1250E-04
4.5960E+01 1.0833E-01 3.9219E-03
4.6000E+01 1.0398E-01 7.4688E-03
4.6040E+01 1.0039E-01 8.7031E-03
4.6080E+01 9.6047E-02 9.9375E-03
4.6120E+01 9.2891E-02 9.2656E-03
4.6160E+01 9.0766E-02 7.5313E-03
4.6200E+01 9.1547E-02 4.9219E-03
4.6240E+01 9.3297E-02 2.9531E-03
4.6280E+01 9.8656E-02 2.0156E-03
4.6320E+01 1.0441E-01 1.8906E-03
4.6360E+01 1.0920E-01 3.1563E-03
4.6400E+01 1.1363E-01 6.3750E-03
4.6440E+01 1.1513E-01 9.3594E-03
4.6480E+01 1.1302E-01 1.1141E-02
4.6520E+01 1.1206E-01 1.2266E-02
4.6560E+01 1.0856E-01 1.1078E-02
4.6600E+01 1.0455E-01 9.4531E-03
4.6640E+01 1.0255E-01 2.5000E-03
4.6680E+01 1.0217E-01 5.0000E-04
4.6720E+01 1.0281E-01 -3.5156E-03
4.6760E+01 1.0589E-01 -7.0938E-03
4.6800E+01 1.0950E-01 -8.4219E-03
4.6840E+01 1.1306E-01 -7.5938E-03
4.6880E+01 1.1377E-01 -6.4688E-03
4.6920E+01 1.1622E-01 -3.8906E-03
4.6960E+01 1.1467E-01 -2.9688E-03
4.7000E+01 1.1184E-01 -2.7344E-03
4.7040E+01 1.0708E-01 -4.5000E-03
4.7080E+01 1.0180E-01 -6.8125E-03
4.7120E+01 9.7844E-02 -9.6719E-03
4.7160E+01 9.4422E-02 -1.2641E-02
4.7200E+01 9.3844E-02 -1.5109E-02
4.7240E+01 9.6453E-02 -1.6391E-02
4.7280E+01 9.9563E-02 -1.2594E-02
4.7320E+01 1.0359E-01 -9.1563E-03
4.7360E+01 1.0864E-01 -3.8125E-03
4.7400E+01 1.1353E-01 1.4375E-03
4.7440E+01 1.1727E-01 7.1875E-03
4.7480E+01 1.1955E-01 1.0875E-02
4.7520E+01 1.1903E-01 1.4656E-02
4.7560E+01 1.1748E-01 1.3844E-02
4.7600E+01 1.1467E-01 1.3266E-02
4.7640E+01 1.1123E-01 8.9531E-03
4.7680E+01 1.0873E-01 5.3125E-03
4.7720E+01 1.0761E-01 8.9063E-04
4.7760E+01 1.0781E-01 -2.1875E-03
4.7800E+01 1.0759E-01 -4.6875E-03
4.7840E+01 1.0888E-01 -5.4688E-03
4.7880E+01 1.1058E-01 -5.2188E-03
4.7920E+01 1.1086E-01 -3.1719E-03
4.7960E+01 1.0903E-01 -1.6875E-03
4.8000E+01 1.0739E-01 1.8750E-04
4.8040E+01 1.0420E-01 2.1875E-04
4.8080E+01 1.0213E-01 -1.5625E-03
4.8120E+01 9.8766E-02 -5.6094E-03
4.8160E+01 9.8875E-02 -8.2500E-03
4.8200E+01 9.9188E-02 -1.1719E-02
4.8240E+01 1.0109E-01 -1.6375E-02
4.8280E+01 1.0589E-01 -1.7688E-02
4.8320E+01 1.0853E-01 -1.9500E-02
4.8360E+01 1.1127E-01 -2.0141E-02
4.8400E+01 1.1342E-01 -1.9703E-02
4.8440E+01 1.1261E-01 -1.8313E-02
4.8480E+01 1.1058E-01 -1.8078E-02
4.8520E+01 1.0633E-01 -1.6391E-02
4.8560E+01 1.0144E-01 -1.6875E-02
4.8600E+01 9.6063E-02 -1.7281E-02
4.8640E+01 9.3875E-02 -1.7703E-02
4.8680E+01 9.2625E-02 -1.7422E-02
4.8720E+01 9.4203E-02 -1.6453E-02
4.8760E+01 9.8359E-02 -1.5094E-02
4.8800E+01 1.0309E-01 -1.3000E-02
4.8840E+01 1.0970E-01 -1.0219E-02
4.8880E+01 1.1620E-01 -5.8906E-03
4.8920E+01 1.2016E-01 -6.2500E-04
4.8960E+01 1.2288E-01 2.7969E-03
4.9000E+01 1.2334E-01 6.7656E-03
4.9040E+01 1.2219E-01 7.7656E-03
4.9080E+01 1.1952E-01 7.1250E-03
4.9120E+01 1.1448E-01 6.0156E-03
4.9160E+01 1.1053E-01 2.4375E-03
4.9200E+01 1.0747E-01 -3.9063E-04
4.9240E+01 1.0494E-01 -2.8906E-03
4.9280E+01 1.0394E-01 -5.5781E-03
4.9320E+01 1.0203E-01 -5.7031E-03
4.9360E+01 1.0441E-01 -4.2500E-03
4.9400E+01 1.0563E-01 -3.2188E-03
4.9440E+01 1.0600E-01 -2.6563E-04
4.9480E+01 1.0684E-01 1.2188E-03
4.9520E+01 1.0433E-01 2.8281E-03
4.9560E+01 1.0297E-01 6.4063E-04
4.9600E+01 1.0025E-01 -1.4531E-03
4.9640E+01 9.9328E-02 -4.3438E-03
4.9680E+01 9.7266E-02 -7.5313E-03
4.9720E+01 9.8328E-02 -1.0656E-02
4.9760E+01 9.9109E-02 -1.2016E-02
4.9800E+01 1.0136E-01 -1.4188E-02
4.9840E+01 1.0222E-01 -1.5328E-02
4.9880E+01 1.0227E-01 -1.5359E-02
4.9920E+01 1.0372E-01 -1.4594E-02
4.9960E+01 1.0005E-01 -1.3141E-02
5.0000E+01 9.7953E-02 -1.3000E-02
5.0040E+01 9.4813E-02 -1.1063E-02
5.0080E+01 9.2813E-02 -1.0156E-02
5.0120E+01 9.0094E-02 -8.2969E-03
5.0160E+01 8.9297E-02 -7.0000E-03
5.0200E+01 8.9906E-02 -6.3906E-03
5.0240E+01 9.2781E-02 -5.5156E-03
5.0280E+01 9.4766E-02 -2.5313E-03
5.0320E+01 9.8078E-02 -1.0000E-03
5.0360E+01 9.9031E-02 2.5625E-03
5.0400E+01 1.0328E-01 4.0938E-03
5.0440E+01 1.0166E-01 6.3906E-03
5.0480E+01 1.0258E-01 4.3906E-03
5.0520E+01 1.0052E-01 4.7344E-03
5.0560E+01 9.9203E-02 3.1719E-03
5.0600E+01 9.8109E-02 1.0469E-03
5.0640E+01 9.7531E-02 1.2500E-04
5.0680E+01 9.7063E-02 -2.6875E-03
5.0720E+01 9.9016E-02 -3.1563E-03
5.0760E+01 1.0034E-01 -1.3750E-03
5.0800E+01 1.0414E-01 -1.4844E-03
5.0840E+01 1.0848E-01 5.6250E-04
5.0880E+01 1.1091E-01 2.6719E-03
5.0920E+01 1.1208E-01 4.1563E-03
5.0960E+01 1.1202E-01 5.5781E-03
5.1000E+01 1.1025E-01 4.6406E-03
5.1040E+01 1.0756E-01 1.6250E-03
5.1080E+01 1.0511E-01 -1.4844E-03
5.1120E+01 1.0225E-01 -4.8594E-03
5.1160E+01 1.0022E-01 -9.7188E-03
5.1200E+01 1.0083E-01 -1.5578E-02
5.1240E+01 1.0275E-01 -1.7984E-02
5.1280E+01 1.0450E-01 -2.0938E-02
5.1320E+01 1.0741E-01 -2.2375E-02
5.1360E+01 1.0680E-01 -1.9969E-02
5.1400E+01 1.0752E-01 -1.7328E-02
5.1440E+01 1.0311E-01 -1.5453E-02
5.1480E+01 1.0069E-01 -1.1156E-02
5.1520E+01 9.4063E-02 -7.4531E-03
5.1560E+01 9.0906E-02 -6.1250E-03
5.1600E+01 8.6391E-02 -5.9219E-03
5.1640E+01 8.3484E-02 -7.1250E-03
5.1680E+01 8.4031E-02 -7.6719E-03
5.1720E+01 8.6266E-02 -9.0156E-03
5.1760E+01 9.0313E-02 -9.0781E-03
5.1800E+01 9.5484E-02 -8.1094E-03
5.1840E+01 1.0219E-01 -6.7500E-03
5.1880E+01 1.0592E-01 -3.9375E-03
5.1920E+01 1.0847E-01 -7.6563E-04
5.1960E+01 1.0847E-01 -3.1250E-05
5.2000E+01 1.0738E-01 -1.0938E-04
5.2040E+01 1.0494E-01 -1.0000E-03
5.2080E+01 1.0338E-01 -2.8281E-03
5.2120E+01 1.0145E-01 -5.8438E-03
5.2160E+01 9.8859E-02 -9.3906E-03
5.2200E+01 9.9625E-02 -1.1328E-02
5.2240E+01 1.0066E-01 -1.0891E-02
5.2280E+01 1.0234E-01 -1.0016E-02
5.2320E+01 1.0453E-01 -7.3438E-03
5.2360E+01 1.0623E-01 -3.7188E-03
5.2400E+01 1.0836E-01 -1.8438E-03
5.2440E+01 1.0841E-01 -3.5938E-04
5.2480E+01 1.0578E-01 8.1250E-04
5.2520E+01 1.0270E-01 4.0625E-04
5.2560E+01 9.9656E-02 -1.1875E-03
5.2600E+01 9.7031E-02 -5.1094E-03
5.2640E+01 9.4625E-02 -7.0781E-03
5.2680E+01 9.5313E-02 -1.1766E-02
5.2720E+01 9.6391E-02 -1.3859E-02
5.2760E+01 9.8953E-02 -1.7344E-02
5.2800E+01 1.0177E-01 -1.8547E-02
5.2840E+01 1.0359E-01 -1.8188E-02
5.2880E+01 1.0519E-01 -1.6766E-02
5.2920E+01 1.0423E-01 -1.3313E-02
5.2960E+01 1.0002E-01 -1.1547E-02
5.3000E+01 9.6391E-02 -7.4844E-03
5.3040E+01 9.0797E-02 -4.8906E-03
5.3080E+01 8.6719E-02 -2.0625E-03
5.3120E+01 8.2766E-02 -9.3750E-05
5.3160E+01 8.2313E-02 6.5625E-04
5.3200E+01 8.4078E-02 1.1875E-03
5.3240E+01 8.7797E-02 1.7813E-03
5.3280E+01 9.2391E-02 1.3281E-03
5.3320E+01 9.7703E-02 4.3281E-03
5.3360E+01 1.0341E-01 5.6875E-03
5.3400E+01 1.0813E-01 6.5625E-03
5.3440E+01 1.1058E-01 6.4375E-03
5.3480E+01 1.1092E-01 5.3906E-03
5.3520E+01 1.0942E-01 3.4531E-03
5.3560E+01 1.0739E-01 -2.9688E-04
5.3600E+01 1.0430E-01 -3.1094E-03
5.3640E+01 1.0078E-01 -4.4688E-03
5.3680E+01 9.9953E-02 -7.8125E-03
5.3720E+01 9.9641E-02 -7.7656E-03
5.3760E+01 1.0152E-01 -6.9219E-03
5.3800E+01 1.0527E-01 -4.9375E-03
5.3840E+01 1.0548E-01 -3.7656E-03
5.3880E+01 1.0939E-01 -1.3594E-03
5.3920E+01 1.1005E-01 2.8125E-04
5.3960E+01 1.1005E-01 -2.6563E-04
5.4000E+01 1.0867E-01 -2.2500E-03
5.4040E+01 1.0631E-01 -5.9844E-03
5.4080E+01 1.0398E-01 -9.8281E-03
5.4120E+01 1.0339E-01 -1.3766E-02
5.4160E+01 1.0280E-01 -1.9406E-02
5.4200E+01 1.0328E-01 -2.2297E-02
5.4240E+01 1.0559E-01 -2.4797E-02
5.4280E+01 1.0617E-01 -2.3453E-02
5.4320E+01 1.0777E-01 -2.0797E-02
5.4360E+01 1.0878E-01 -1.7406E-02
5.4400E+01 1.0813E-01 -1.2125E-02
5.4440E+01 1.0583E-01 -6.8125E-03
5.4480E+01 1.0166E-01 -1.1250E-03
5.4520E+01 9.8219E-02 4.6875E-04
5.4560E+01 9.5172E-02 3.1719E-03
5.4600E+01 9.2813E-02 2.4531E-03
5.4640E+01 9.1922E-02 1.2500E-03
5.4680E+01 9.4266E-02 -2.5000E-04
5.4720E+01 9.5703E-02 -9.0625E-04
5.4760E+01 1.0070E-01 -2.1250E-03
5.4800E+01 1.0552E-01 -2.6719E-03
5.4840E+01 1.0963E-01 -8.9063E-04
5.4880E+01 1.1269E-01 7.6563E-04
5.4920E+01 1.1414E-01 3.4844E-03
5.4960E+01 1.1297E-01 4.5625E-03
5.5000E+01 1.1272E-01 4.0313E-03
5.5040E+01 1.1034E-01 4.1250E-03
5.5080E+01 1.0703E-01 3.7344E-03
5.5120E+01 1.0439E-01 2.8594E-03
5.5160E+01 1.0373E-01 -6.0938E-04
5.5200E+01 1.0344E-01 -3.4531E-03
5.5240E+01 1.0381E-01 -6.8438E-03
5.5280E+01 1.0539E-01 -8.2188E-03
5.5320E+01 1.0627E-01 -1.0953E-02
5.5360E+01 1.0633E-01 -1.2422E-02
5.5400E+01 1.0756E-01 -1.3063E-02
5.5440E+01 1.0503E-01 -1.1844E-02
5.5480E+01 1.0248E-01 -1.1188E-02
5.5520E+01 9.8563E-02 -1.0875E-02
5.5560E+01 9.2969E-02 -1.0641E-02
5.5600E+01 9.0438E-02 -1.0656E-02
5.5640E+01 8.7031E-02 -1.3859E-02
5.5680E+01 8.6906E-02 -1.2750E-02
5.5720E+01 8.7578E-02 -1.4844E-02
5.5760E+01 9.1891E-02 -1.5500E-02
5.5800E+01 9.6125E-02 -1.4016E-02
5.5840E+01 9.8922E-02 -1.1500E-02
5.5880E+01 1.0191E-01 -8.7344E-03
5.5920E+01 1.0355E-01 -7.7188E-03
5.5960E+01 1.0203E-01 -5.1250E-03
5.6000E+01 1.0066E-01 -4.3750E-03
5.6040E+01 9.5359E-02 -4.6406E-03
5.6080E+01 9.1734E-02 -4.9219E-03
5.6120E+01 8.9094E-02 -5.8594E-03
5.6160E+01 8.7609E-02 -7.9063E-03
5.6200E+01 8.8406E-02 -9.0313E-03
5.6240E+01 9.1922E-02 -1.0406E-02
5.6280E+01 9.5547E-02 -1.1531E-02
5.6320E+01 1.0056E-01 -8.5469E-03
5.6360E+01 1.0416E-01 -8.6875E-03
5.6400E+01 1.0677E-01 -7.2969E-03
5.6440E+01 1.0695E-01 -5.9063E-03
5.6480E+01 1.0647E-01 -4.2344E-03
5.6520E+01 1.0542E-01 -4.0000E-03
5.6560E+01 1.0281E-01 -1.8750E-03
5.6600E+01 1.0172E-01 -1.4688E-03
5.6640E+01 9.9188E-02 -2.3281E-03
5.6680E+01 9.9500E-02 -6.2344E-03
5.6720E+01 9.9219E-02 -8.4531E-03
5.6760E+01 1.0292E-01 -1.1328E-02
5.6800E+01 1.0367E-01 -1.2734E-02
5.6840E+01 1.0516E-01 -1.3531E-02
5.6880E+01 1.0444E-01 -1.1828E-02
5.6920E+01 1.0223E-01 -1.1328E-02
5.6960E+01 9.7266E-02 -9.9219E-03
5.7000E+01 9.2094E-02 -9.7031E-03
5.7040E+01 8.8563E-02 -9.5469E-03
5.7080E+01 8.3359E-02 -1.1641E-02
5.7120E+01 8.0719E-02 -1.1266E-02
5.7160E+01 8.0813E-02 -1.4375E-02
5.7200E+01 8.1984E-02 -1.4656E-02
5.7240E+01 8.6188E-02 -1.5531E-02
5.7280E+01 9.0625E-02 -1.3391E-02
5.7320E+01 9.5047E-02 -1.0813E-02
5.7360E+01 9.9469E-02 -6.8594E-03
5.7400E+01 1.0080E-01 -9.0625E-04
5.7440E+01 1.0019E-01 3.1250E-03
5.7480E+01 9.9422E-02 7.6094E-03
5.7520E+01 9.5313E-02 8.8438E-03
5.7560E+01 9.2625E-02 8.6094E-03
5.7600E+01 9.0109E-02 6.0000E-03
5.7640E+01 8.9391E-02 3.7813E-03
5.7680E+01 9.1359E-02 2.2500E-03
5.7720E+01 9.5031E-02 2.2656E-03
5.7760E+01 9.8984E-02 1.8594E-03
5.7800E+01 1.0205E-01 3.2969E-03
5.7840E+01 1.0517E-01 5.3750E-03
5.7880E+01 1.0955E-01 7.4844E-03
5.7920E+01 1.1195E-01 1.1594E-02
5.7960E+01 1.1133E-01 1.1594E-02
5.8000E+01 1.0992E-01 1.0906E-02
5.8040E+01 1.0734E-01 9.7813E-03
5.8080E+01 1.0394E-01 6.3438E-03
5.8120E+01 9.9875E-02 2.2813E-03
5.8160E+01 9.8453E-02 -1.8125E-03
5.8200E+01 9.7953E-02 -7.2344E-03
5.8240E+01 9.9594E-02 -9.7656E-03
5.8280E+01 1.0203E-01 -1.2766E-02
5.8320E+01 1.0517E-01 -1.2531E-02
5.8360E+01 1.0702E-01 -1.0469E-02
5.8400E+01 1.0881E-01 -9.3750E-03
5.8440E+01 1.0731E-01 -6.7813E-03
5.8480E+01 1.0389E-01 -4.2813E-03
5.8520E+01 9.9406E-02 -2.2188E-03
5.8560E+01 9.5953E-02 -2.6094E-03
5.8600E+01 9.1297E-02 -3.5313E-03
5.8640E+01 9.0594E-02 -6.0781E-03
5.8680E+01 9.1578E-02 -8.2656E-03
5.8720E+01 9.4750E-02 -1.0125E-02
5.8760E+01 9.7938E-02 -1.2328E-02
5.8800E+01 1.0275E-01 -1.4297E-02
5.8840E+01 1.0756E-01 -1.2453E-02
5.8880E+01 1.1263E-01 -1.1766E-02
5.8920E+01 1.1300E-01 -7.7656E-03
5.8960E+01 1.1334E-01 -5.7188E-03
5.9000E+01 1.1308E-01 -3.6250E-03
5.9040E+01 1.1161E-01 -6.7188E-04
5.9080E+01 1.0842E-01 2.5781E-03
5.9120E+01 1.0595E-01 1.7656E-03
5.9160E+01 1.0594E-01 2.7031E-03
5.9200E+01 1.0589E-01 2.5156E-03
5.9240E+01 1.0764E-01 2.1719E-03
5.9280E+01 1.1159E-01 3.4219E-03
5.9320E+01 1.1686E-01 4.1094E-03
5.9360E+01 1.1911E-01 6.2656E-03
5.9400E+01 1.2163E-01 7.7188E-03
5.9440E+01 1.2145E-01 8.1563E-03
5.9480E+01 1.2142E-01 8.1719E-03
5.9520E+01 1.1916E-01 6.9375E-03
5.9560E+01 1.1519E-01 2.1250E-03
5.9600E+01 1.1095E-01 -2.0313E-03
5.9640E+01 1.0713E-01 -8.0313E-03
5.9680E+01 1.0509E-01 -1.1719E-02
5.9720E+01 1.0470E-01 -1.4547E-02
5.9760E+01 1.0617E-01 -1.5766E-02
5.9800E+01 1.0670E-01 -1.4406E-02
5.9840E+01 1.0870E-01 -1.3141E-02
5.9880E+01 1.1023E-01 -1.0016E-02
5.9920E+01 1.0842E-01 -6.4531E-03
5.9960E+01 1.0561E-01 -3.8281E-03
6.0000E+01 1.0209E-01 -4.4844E-03
6.0040E+01 9.7469E-02 -4.5781E-03
6.0080E+01 9.0578E-02 -6.7031E-03
6.0120E+01 8.4531E-02 -1.0094E-02
6.0160E+01 8.3234E-02 -1.0500E-02
6.0200E+01 8.0750E-02 -1.3766E-02
6.0240E+01 8.2203E-02 -1.5641E-02
6.0280E+01 8.5938E-02 -1.5172E-02
6.0320E+01 8.9453E-02 -1.3016E-02
6.0360E+01 9.4328E-02 -1.0891E-02
6.0400E+01 9.6375E-02 -6.8750E-03
6.0440E+01 9.9594E-02 -3.3750E-03
6.0480E+01 1.0211E-01 -7.5000E-04
6.0520E+01 1.0286E-01 1.7188E-03
6.0560E+01 1.0144E-01 2.4531E-03
6.0600E+01 9.9578E-02 1.9688E-03
6.0640E+01 1.0006E-01 -1.7813E-03
6.0680E+01 9.9797E-02 -2.8125E-03
6.0720E+01 1.0177E-01 -5.2500E-03
6.0760E+01 1.0353E-01 -6.2031E-03
6.0800E+01 1.0559E-01 -6.0938E-03
6.0840E+01 1.0592E-01 -5.0938E-03
6.0880E+01 1.0689E-01 -2.9531E-03
6.0920E+01 1.0600E-01 -6.4063E-04
6.0960E+01 1.0502E-01 2.3438E-04
6.1000E+01 1.0413E-01 1.0781E-03
6.1040E+01 1.0178E-01 -1.1406E-03
6.1080E+01 9.9563E-02 -2.5313E-03
6.1120E+01 9.8656E-02 -7.3281E-03
6.1160E+01 9.9172E-02 -1.0656E-02
6.1200E+01 1.0048E-01 -1.6922E-02
6.1240E+01 1.0359E-01 -2.1484E-02
6.1280E+01 1.0681E-01 -2.3578E-02
6.1320E+01 1.0841E-01 -2.3359E-02
6.1360E+01 1.0961E-01 -2.2516E-02
6.1400E+01 1.0889E-01 -1.9016E-02
6.1440E+01 1.0684E-01 -1.6625E-02
6.1480E+01 1.0231E-01 -1.3141E-02
6.1520E+01 9.7828E-02 -1.1594E-02
6.1560E+01 9.2563E-02 -1.0969E-02
6.1600E+01 8.9547E-02 -1.2797E-02
6.1640E+01 8.7953E-02 -1.5359E-02
6.1680E+01 8.8156E-02 -1.7641E-02
6.1720E+01 8.9641E-02 -1.9172E-02
6.1760E+01 9.3109E-02 -2.0703E-02
6.1800E+01 9.9359E-02 -2.1688E-02
6.1840E+01 1.0314E-01 -1.7094E-02
6.1880E+01 1.0645E-01 -1.5406E-02
6.1920E+01 1.0819E-01 -1.0703E-02
6.1960E+01 1.0775E-01 -6.4375E-03
6.2000E+01 1.0856E-01 -2.4844E-03
6.2040E+01 1.0531E-01 -6.8750E-04
6.2080E+01 1.0345E-01 -1.2813E-03
6.2120E+01 1.0056E-01 -2.3438E-03
6.2160E+01 9.9078E-02 -3.2344E-03
6.2200E+01 9.8469E-02 -5.5938E-03
6.2240E+01 9.8250E-02 -7.6563E-03
6.2280E+01 1.0033E-01 -7.2813E-03
6.2320E+01 1.0175E-01 -8.2656E-03
6.2360E+01 1.0250E-01 -8.9531E-03
6.2400E+01 1.0483E-01 -6.1875E-03
6.2440E+01 1.0405E-01 -5.5938E-03
6.2480E+01 1.0516E-01 -5.1563E-03
6.2520E+01 1.0348E-01 -5.5469E-03
6.2560E+01 1.0198E-01 -5.7500E-03
6.2600E+01 9.9719E-02 -8.7813E-03
6.2640E+01 9.8141E-02 -1.1641E-02
6.2680E+01 9.7359E-02 -1.3984E-02
6.2720E+01 9.6266E-02 -1.3766E-02
6.2760E+01 9.6953E-02 -1.4078E-02
6.2800E+01 9.9625E-02 -1.2188E-02
6.2840E+01 1.0041E-01 -8.2188E-03
6.2880E+01 1.0283E-01 -6.2344E-03
6.2920E+01 1.0463E-01 -1.8125E-03
6.2960E+01 1.0455E-01 8.4375E-04
6.3000E+01 1.0455E-01 3.6875E-03
6.3040E+01 1.0063E-01 3.5938E-03
6.3080E+01 9.8703E-02 3.2813E-04
6.3120E+01 9.5438E-02 -2.0156E-03
6.3160E+01 9.2563E-02 -5.0469E-03
6.3200E+01 9.1969E-02 -9.8594E-03
6.3240E+01 9.3484E-02 -1.3156E-02
6.3280E+01 9.6078E-02 -1.4969E-02
6.3320E+01 9.9844E-02 -1.3625E-02
6.3360E+01 1.0036E-01 -1.1078E-02
6.3400E+01 1.0419E-01 -6.8750E-03
6.3440E+01 1.0173E-01 -2.4531E-03
6.3480E+01 1.0219E-01 2.0156E-03
6.3520E+01 1.0106E-01 3.8750E-03
6.3560E+01 9.9516E-02 5.0781E-03
6.3600E+01 1.0013E-01 4.1094E-03
6.3640E+01 9.9250E-02 1.8438E-03
6.3680E+01 9.9813E-02 1.0938E-03
6.3720E+01 1.0413E-01 -1.4375E-03
6.3760E+01 1.0700E-01 -2.6406E-03
6.3800E+01 1.1134E-01 -3.9063E-03
6.3840E+01 1.1561E-01 -3.2813E-03
6.3880E+01 1.1816E-01 -1.3750E-03
6.3920E+01 1.1931E-01 -1.5938E-03
6.3960E+01 1.1841E-01 2.6563E-04
6.4000E+01 1.1583E-01 2.8125E-04
6.4040E+01 1.1102E-01 5.4688E-04
6.4080E+01 1.0661E-01 -2.1719E-03
6.4120E+01 1.0134E-01 -4.5156E-03
6.4160E+01 9.6297E-02 -8.1406E-03
6.4200E+01 9.4859E-02 -9.3281E-03
6.4240E+01 9.5375E-02 -1.1000E-02
6.4280E+01 9.7609E-02 -1.1234E-02
6.4320E+01 1.0006E-01 -9.3281E-03
6.4360E+01 1.0336E-01 -7.0313E-03
6.4400E+01 1.0614E-01 -5.4063E-03
6.4440E+01 1.0670E-01 -3.9531E-03
6.4480E+01 1.0392E-01 -2.7656E-03
6.4520E+01 1.0106E-01 -1.0781E-03
6.4560E+01 9.7391E-02 -3.8750E-03
6.4600E+01 9.3578E-02 -5.4219E-03
6.4640E+01 9.0125E-02 -8.2656E-03
6.4680E+01 8.8969E-02 -1.0641E-02
6.4720E+01 8.8938E-02 -1.0813E-02
6.4760E+01 9.1109E-02 -1.2813E-02
6.4800E+01 9.4813E-02 -1.5063E-02
6.4840E+01 9.9188E-02 -1.3188E-02
6.4880E+01 1.0181E-01 -9.2031E-03
6.4920E+01 1.0250E-01 -6.4688E-03
6.4960E+01 1.0080E-01 -3.7188E-03
6.5000E+01 9.9078E-02 -1.6875E-03
6.5040E+01 9.5875E-02 -1.4531E-03
6.5080E+01 9.3609E-02 -1.0469E-03
6.5120E+01 8.9953E-02 -9.5313E-04
6.5160E+01 8.8313E-02 -2.6094E-03
6.5200E+01 8.7516E-02 -4.3750E-03
6.5240E+01 8.8875E-02 -3.2813E-03
6.5280E+01 9.2828E-02 -2.4531E-03
6.5320E+01 9.6297E-02 -1.4688E-03
6.5360E+01 1.0042E-01 8.5938E-04
6.5400E+01 1.0348E-01 4.3906E-03
6.5440E+01 1.0488E-01 6.2500E-03
6.5480E+01 1.0617E-01 8.5313E-03
6.5520E+01 1.0288E-01 7.6875E-03
6.5560E+01 1.0220E-01 3.5313E-03
6.5600E+01 9.8891E-02 -6.2500E-05
6.5640E+01 9.6844E-02 -6.7344E-03
6.5680E+01 9.5234E-02 -1.0094E-02
6.5720E+01 9.3906E-02 -1.3547E-02
6.5760E+01 9.4063E-02 -1.4594E-02
6.5800E+01 9.4078E-02 -1.5078E-02
6.5840E+01 9.6344E-02 -1.4031E-02
6.5880E+01 9.5891E-02 -9.9219E-03
6.5920E+01 9.6406E-02 -5.7500E-03
6.5960E+01 9.6078E-02 -4.0938E-03
6.6000E+01 9.3828E-02 -2.1875E-03
6.6040E+01 9.1859E-02 -3.1250E-04
6.6080E+01 9.0375E-02 7.0313E-04
6.6120E+01 8.7672E-02 -1.3125E-03
6.6160E+01 8.8594E-02 -4.1875E-03
6.6200E+01 9.0141E-02 -4.2969E-03
6.6240E+01 9.2719E-02 -5.8594E-03
6.6280E+01 9.6375E-02 -3.3750E-03
6.6320E+01 9.9625E-02 -1.3281E-03
6.6360E+01 1.0123E-01 3.5625E-03
6.6400E+01 1.0325E-01 7.5938E-03
6.6440E+01 1.0223E-01 1.1438E-02
6.6480E+01 1.0016E-01 1.5375E-02
6.6520E+01 9.4938E-02 1.5609E-02
6.6560E+01 9.1078E-02 1.5000E-02
6.6600E+01 8.7422E-02 1.1781E-02
6.6640E+01 8.4313E-02 7.5313E-03
6.6680E+01 8.5531E-02 3.6875E-03
6.6720E+01 8.7219E-02 -1.6094E-03
6.6760E+01 9.2609E-02 -3.9375E-03
6.6800E+01 9.7469E-02 -5.2344E-03
6.6840E+01 1.0138E-01 -4.5938E-03
6.6880E+01 1.0477E-01 -1.8750E-03
6.6920E+01 1.0719E-01 1.9531E-03
6.6960E+01 1.0797E-01 6.9375E-03
6.7000E+01 1.0834E-01 1.0141E-02
6.7040E+01 1.0573E-01 1.0250E-02
6.7080E+01 1.0527E-01 9.2813E-03
6.7120E+01 1.0381E-01 5.4063E-03
6.7160E+01 1.0570E-01 3.1250E-04
6.7200E+01 1.0689E-01 -5.5469E-03
6.7240E+01 1.1038E-01 -1.0266E-02
6.7280E+01 1.1211E-01 -1.3719E-02
6.7320E+01 1.1523E-01 -1.3781E-02
6.7360E+01 1.1495E-01 -1.1469E-02
6.7400E+01 1.1545E-01 -1.0609E-02
6.7440E+01 1.1217E-01 -7.9688E-03
6.7480E+01 1.1052E-01 -3.3750E-03
6.7520E+01 1.0506E-01 -8.2813E-04
6.7560E+01 1.0116E-01 7.9688E-04
6.7600E+01 9.8188E-02 1.5625E-03
6.7640E+01 9.5063E-02 1.5469E-03
6.7680E+01 9.4453E-02 -4.6875E-04
6.7720E+01 9.3656E-02 -7.1875E-04
6.7760E+01 9.6031E-02 -2.6875E-03
6.7800E+01 9.9609E-02 -3.6094E-03
6.7840E+01 1.0411E-01 -3.5156E-03
6.7880E+01 1.0744E-01 -2.1094E-03
6.7920E+01 1.0892E-01 -1.2500E-03
6.7960E+01 1.0897E-01 -3.1250E-04
6.8000E+01 1.0619E-01 -8.1250E-04
6.8040E+01 1.0408E-01 -9.5313E-04
6.8080E+01 1.0269E-01 -1.2031E-03
6.8120E+01 1.0044E-01 -3.5625E-03
6.8160E+01 9.7797E-02 -4.4688E-03
6.8200E+01 9.8297E-02 -5.8750E-03
6.8240E+01 9.8563E-02 -6.2500E-03
6.8280E+01 1.0078E-01 -5.3594E-03
6.8320E+01 1.0117E-01 -3.7188E-03
6.8360E+01 1.0231E-01 -2.4688E-03
6.8400E+01 1.0384E-01 1.7188E-04
6.8440E+01 1.0348E-01 6.7188E-04
6.8480E+01 1.0328E-01 1.1250E-03
6.8520E+01 1.0184E-01 -1.3281E-03
6.8560E+01 9.9719E-02 -3.2656E-03
6.8600E+01 9.7063E-02 -6.8750E-03
6.8640E+01 9.4844E-02 -1.3516E-02
6.8680E+01 9.5063E-02 -1.7438E-02
6.8720E+01 9.6328E-02 -2.1359E-02
6.8760E+01 9.8547E-02 -2.4797E-02
6.8800E+01 1.0356E-01 -2.4719E-02
6.8840E+01 1.0728E-01 -2.3250E-02
6.8880E+01 1.1250E-01 -1.9531E-02
6.8920E+01 1.1273E-01 -1.5047E-02
6.8960E+01 1.1273E-01 -1.1328E-02
6.9000E+01 1.1131E-01 -5.8281E-03
6.9040E+01 1.0777E-01 -2.0781E-03
6.9080E+01 1.0370E-01 4.0625E-04
6.9120E+01 9.9203E-02 2.6250E-03
6.9160E+01 9.8438E-02 3.5313E-03
6.9200E+01 9.6531E-02 2.4844E-03
6.9240E+01 9.6578E-02 3.3594E-03
6.9280E+01 9.8922E-02 2.2500E-03
6.9320E+01 1.0175E-01 4.3125E-03
6.9360E+01 1.0572E-01 6.0625E-03
6.9400E+01 1.0820E-01 8.3750E-03
6.9440E+01 1.1019E-01 1.1469E-02
6.9480E+01 1.1139E-01 1.3547E-02
6.9520E+01 1.1100E-01 1.2906E-02
6.9560E+01 1.0858E-01 1.2734E-02
6.9600E+01 1.0745E-01 1.0531E-02
6.9640E+01 1.0467E-01 8.6719E-03
6.9680E+01 1.0394E-01 5.6563E-03
6.9720E+01 1.0661E-01 1.6406E-03
6.9760E+01 1.0945E-01 -1.2500E-04
6.9800E+01 1.1297E-01 -1.5000E-03
6.9840E+01 1.1589E-01 -1.9219E-03
6.9880E+01 1.1886E-01 -9.6875E-04
6.9920E+01 1.1905E-01 3.5938E-04
6.9960E+01 1.2083E-01 7.1875E-04
7.0000E+01 1.1684E-01 1.2969E-03
7.0040E+01 1.1295E-01 -3.1250E-05
7.0080E+01 1.0797E-01 -1.7656E-03
7.0120E+01 1.0180E-01 -4.6406E-03
7.0160E+01 9.8516E-02 -8.3594E-03
7.0200E+01 9.6656E-02 -1.1328E-02
7.0240E+01 9.7172E-02 -1.5516E-02
7.0280E+01 9.9547E-02 -1.8781E-02
7.0320E+01 1.0030E-01 -1.7641E-02
7.0360E+01 1.0400E-01 -1.8469E-02
7.0400E+01 1.0681E-01 -1.4766E-02
7.0440E+01 1.0903E-01 -1.0016E-02
7.0480E+01 1.0959E-01 -3.2188E-03
7.0520E+01 1.0920E-01 5.3125E-04
7.0560E+01 1.0778E-01 4.6563E-03
7.0600E+01 1.0486E-01 4.6250E-03
7.0640E+01 1.0344E-01 6.5313E-03
7.0680E+01 1.0338E-01 7.4219E-03
7.0720E+01 1.0330E-01 7.7656E-03
7.0760E+01 1.0550E-01 7.5313E-03
7.0800E+01 1.0666E-01 6.6094E-03
7.0840E+01 1.0798E-01 7.8281E-03
7.0880E+01 1.0853E-01 7.9531E-03
7.0920E+01 1.0661E-01 8.7188E-03
7.0960E+01 1.0442E-01 8.9688E-03
7.1000E+01 1.0302E-01 8.3438E-03
7.1040E+01 9.8219E-02 9.1250E-03
7.1080E+01 9.5406E-02 8.5156E-03
7.1120E+01 9.0078E-02 5.5781E-03
7.1160E+01 8.9219E-02 3.2188E-03
7.1200E+01 8.9313E-02 -3.1250E-04
7.1240E+01 9.0734E-02 -3.2969E-03
7.1280E+01 9.2406E-02 -3.6563E-03
7.1320E+01 9.7125E-02 -4.0156E-03
7.1360E+01 1.0058E-01 -3.0781E-03
7.1400E+01 1.0331E-01 -2.1875E-03
7.1440E+01 1.0436E-01 -8.4375E-04
7.1480E+01 1.0319E-01 9.6875E-04
7.1520E+01 1.0258E-01 2.5938E-03
7.1560E+01 1.0013E-01 1.0000E-03
7.1600E+01 9.8672E-02 -6.8750E-04
7.1640E+01 9.6063E-02 -4.5469E-03
7.1680E+01 9.5938E-02 -7.8750E-03
7.1720E+01 9.6156E-02 -1.1578E-02
7.1760E+01 9.9594E-02 -1.4469E-02
7.1800E+01 1.0252E-01 -1.5297E-02
7.1840E+01 1.0605E-01 -1.4094E-02
7.1880E+01 1.0845E-01 -1.1906E-02
7.1920E+01 1.1045E-01 -9.7031E-03
7.1960E+01 1.1020E-01 -6.2188E-03
7.2000E+01 1.0697E-01 -5.3906E-03
7.2040E+01 1.0522E-01 -3.0938E-03
7.2080E+01 1.0084E-01 -2.6406E-03
7.2120E+01 9.7250E-02 -2.6563E-03
7.2160E+01 9.5297E-02 -5.2969E-03
7.2200E+01 9.4891E-02 -7.2656E-03
7.2240E+01 9.6734E-02 -8.5938E-03
7.2280E+01 9.8656E-02 -7.2188E-03
7.2320E+01 1.0103E-01 -4.1250E-03
7.2360E+01 1.0367E-01 -2.2188E-03
7.2400E+01 1.0525E-01 2.5000E-03
7.2440E+01 1.0417E-01 5.4531E-03
7.2480E+01 1.0250E-01 8.3594E-03
7.2520E+01 9.8969E-02 9.5156E-03
7.2560E+01 9.7047E-02 8.5625E-03
7.2600E+01 9.5688E-02 4.9844E-03
7.2640E+01 9.5609E-02 1.6875E-03
7.2680E+01 9.4250E-02 -3.4375E-03
7.2720E+01 9.6250E-02 -8.4531E-03
7.2760E+01 9.9078E-02 -1.1000E-02
7.2800E+01 1.0452E-01 -1.2469E-02
7.2840E+01 1.0938E-01 -1.0688E-02
7.2880E+01 1.1334E-01 -7.8906E-03
7.2920E+01 1.1497E-01 -5.6563E-03
7.2960E+01 1.1264E-01 -2.2188E-03
7.3000E+01 1.0938E-01 -1.3125E-03
7.3040E+01 1.0517E-01 -1.2656E-03
7.3080E+01 9.9625E-02 -2.0156E-03
7.3120E+01 9.4766E-02 -5.2500E-03
7.3160E+01 8.9438E-02 -8.9063E-03
7.3200E+01 8.8297E-02 -1.4188E-02
7.3240E+01 8.8078E-02 -1.5563E-02
7.3280E+01 9.0875E-02 -1.4938E-02
7.3320E+01 9.2875E-02 -1.3750E-02
7.3360E+01 9.5266E-02 -1.1875E-02
7.3400E+01 9.9156E-02 -8.0625E-03
7.3440E+01 1.0242E-01 -3.6563E-03
7.3480E+01 1.0333E-01 -9.2188E-04
7.3520E+01 1.0420E-01 7.6563E-04
7.3560E+01 1.0172E-01 1.8125E-03
7.3600E+01 1.0069E-01 3.2813E-04
7.3640E+01 9.8750E-02 -9.5313E-04
7.3680E+01 9.9031E-02 -3.6875E-03
7.3720E+01 9.9594E-02 -3.3594E-03
7.3760E+01 1.0214E-01 -7.4375E-03
7.3800E+01 1.0453E-01 -6.7656E-03
7.3840E+01 1.0802E-01 -5.6719E-03
7.3880E+01 1.0978E-01 -3.9844E-03
7.3920E+01 1.0970E-01 1.9844E-03
7.3960E+01 1.0669E-01 5.8438E-03
7.4000E+01 1.0622E-01 7.9063E-03
7.4040E+01 1.0109E-01 7.6250E-03
7.4080E+01 9.6359E-02 7.5156E-03
7.4120E+01 9.2688E-02 3.3125E-03
7.4160E+01 9.1094E-02 -3.5938E-04
7.4200E+01 9.1063E-02 -7.2344E-03
7.4240E+01 9.3813E-02 -1.0906E-02
7.4280E+01 9.8375E-02 -1.4016E-02
7.4320E+01 1.0253E-01 -1.1656E-02
7.4360E+01 1.0788E-01 -1.1203E-02
7.4400E+01 1.1211E-01 -6.5000E-03
7.4440E+01 1.1133E-01 -4.3906E-03
7.4480E+01 1.0867E-01 -6.2500E-04
7.4520E+01 1.0773E-01 1.0625E-03
7.4560E+01 1.0538E-01 4.5313E-04
7.4600E+01 1.0322E-01 -1.5469E-03
7.4640E+01 1.0141E-01 -3.9531E-03
7.4680E+01 1.0155E-01 -6.7500E-03
7.4720E+01 1.0131E-01 -1.0156E-02
7.4760E+01 1.0408E-01 -1.2391E-02
7.4800E+01 1.0614E-01 -1.2641E-02
7.4840E+01 1.0814E-01 -1.2766E-02
7.4880E+01 1.1223E-01 -9.9531E-03
7.4920E+01 1.1370E-01 -7.9844E-03
7.4960E+01 1.1200E-01 -5.5469E-03
7.5000E+01 1.1002E-01 -2.0000E-03
7.5040E+01 1.0452E-01 -1.7188E-04
7.5080E+01 1.0106E-01 -4.0625E-04
7.5120E+01 9.5203E-02 -1.4688E-03
7.5160E+01 9.2031E-02 -1.7969E-03
7.5200E+01 9.0484E-02 -4.6094E-03
7.5240E+01 8.9484E-02 -5.9688E-03
7.5280E+01 8.9844E-02 -7.7969E-03
7.5320E+01 9.2578E-02 -7.6094E-03
7.5360E+01 9.6938E-02 -6.1563E-03
7.5400E+01 9.9797E-02 -6.1250E-03
7.5440E+01 9.7922E-02 -3.2344E-03
7.5480E+01 9.6797E-02 -1.7656E-03
7.5520E+01 9.3422E-02 -5.6250E-04
7.5560E+01 8.9500E-02 -3.2813E-03
7.5600E+01 8.7234E-02 -7.0469E-03
7.5640E+01 8.4484E-02 -1.1953E-02
7.5680E+01 8.4031E-02 -1.5922E-02
7.5720E+01 8.6047E-02 -1.9531E-02
7.5760E+01 8.8188E-02 -1.9641E-02
7.5800E+01 9.3625E-02 -2.0156E-02
7.5840E+01 9.9484E-02 -1.6047E-02
7.5880E+01 1.0389E-01 -1.3938E-02
7.5920E+01 1.0519E-01 -8.6094E-03
7.5960E+01 1.0784E-01 -6.3750E-03
7.6000E+01 1.0680E-01 -2.3750E-03
7.6040E+01 1.0595E-01 -9.3750E-04
7.6080E+01 1.0375E-01 -1.8750E-03
7.6120E+01 1.0153E-01 -4.0000E-03
7.6160E+01 9.8328E-02 -7.1250E-03
7.6200E+01 9.9453E-02 -1.1203E-02
7.6240E+01 9.7641E-02 -1.3984E-02
7.6280E+01 9.9625E-02 -1.5063E-02
7.6320E+01 1.0330E-01 -1.3969E-02
7.6360E+01 1.0473E-01 -1.0172E-02
7.6400E+01 1.0673E-01 -5.9375E-03
7.6440E+01 1.0708E-01 -2.9688E-04
7.6480E+01 1.0583E-01 1.9688E-03
7.6520E+01 1.0253E-01 7.2031E-03
7.6560E+01 9.8438E-02 8.8281E-03
7.6600E+01 9.6000E-02 8.2969E-03
7.6640E+01 9.4375E-02 5.2969E-03
7.6680E+01 9.1984E-02 8.2813E-04
7.6720E+01 9.3094E-02 -3.4688E-03
7.6760E+01 9.4531E-02 -6.9688E-03
7.6800E+01 9.7438E-02 -1.0672E-02
7.6840E+01 9.9547E-02 -1.1516E-02
7.6880E+01 1.0164E-01 -1.1859E-02
7.6920E+01 1.0211E-01 -9.4688E-03
7.6960E+01 1.0072E-01 -8.4531E-03
7.7000E+01 9.5953E-02 -8.0156E-03
7.7040E+01 9.0516E-02 -6.1875E-03
7.7080E+01 8.4578E-02 -8.4688E-03
7.7120E+01 8.0297E-02 -9.7500E-03
7.7160E+01 7.7531E-02 -1.1219E-02
7.7200E+01 7.8156E-02 -1.4391E-02
7.7240E+01 7.9906E-02 -1.5781E-02
7.7280E+01 8.4938E-02 -1.4688E-02
7.7320E+01 8.9109E-02 -1.4156E-02
7.7360E+01 9.5828E-02 -1.1328E-02
7.7400E+01 9.8734E-02 -7.7031E-03
7.7440E+01 1.0103E-01 -5.8281E-03
7.7480E+01 1.0250E-01 -1.3125E-03
7.7520E+01 1.0084E-01 1.4531E-03
7.7560E+01 9.8672E-02 1.6094E-03
7.7600E+01 9.8438E-02 1.2656E-03
7.7640E+01 9.5375E-02 -7.9688E-04
7.7680E+01 9.6578E-02 -2.1875E-03
7.7720E+01 9.6469E-02 -2.0781E-03
7.7760E+01 1.0089E-01 -3.3906E-03
7.7800E+01 1.0388E-01 -3.1250E-04
7.7840E+01 1.0664E-01 1.1250E-03
7.7880E+01 1.0872E-01 3.6563E-03
7.7920E+01 1.1109E-01 7.9063E-03
7.7960E+01 1.0898E-01 8.7969E-03
7.8000E+01 1.0844E-01 1.1391E-02
7.8040E+01 1.0588E-01 9.7969E-03
7.8080E+01 1.0420E-01 8.4531E-03
7.8120E+01 1.0116E-01 6.0000E-03
7.8160E+01 9.9313E-02 3.4531E-03
7.8200E+01 9.8000E-02 8.9063E-04
7.8240E+01 9.9000E-02 -3.1250E-05
7.8280E+01 1.0059E-01 -1.5625E-04
7.8320E+01 1.0194E-01 -3.7500E-04
7.8360E+01 1.0288E-01 7.1875E-04
7.8400E+01 1.0250E-01 2.7500E-03
7.8440E+01 1.0247E-01 3.2813E-03
7.8480E+01 1.0038E-01 1.7500E-03
7.8520E+01 9.7625E-02 -1.0938E-03
7.8560E+01 9.4094E-02 -4.7813E-03
7.8600E+01 9.2609E-02 -9.3281E-03
7.8640E+01 9.0094E-02 -1.4422E-02
7.8680E+01 9.1594E-02 -1.6766E-02
7.8720E+01 9.3672E-02 -2.0047E-02
7.8760E+01 9.6734E-02 -2.1219E-02
7.8800E+01 1.0150E-01 -2.0750E-02
7.8840E+01 1.0530E-01 -1.6781E-02
7.8880E+01 1.0758E-01 -1.2531E-02
7.8920E+01 1.0869E-01 -7.4375E-03
7.8960E+01 1.0816E-01 -3.3125E-03
7.9000E+01 1.0566E-01 -1.6875E-03
7.9040E+01 1.0456E-01 -1.1563E-03
7.9080E+01 1.0078E-01 -1.3906E-03
7.9120E+01 9.9453E-02 -4.0000E-03
7.9160E+01 9.7344E-02 -6.6719E-03
7.9200E+01 9.7609E-02 -9.8281E-03
7.9240E+01 9.9094E-02 -1.1078E-02
7.9280E+01 1.0150E-01 -1.0656E-02
7.9320E+01 1.0394E-01 -8.7031E-03
7.9360E+01 1.0667E-01 -5.2813E-03
7.9400E+01 1.0700E-01 -1.5938E-03
7.9440E+01 1.0677E-01 3.3906E-03
7.9480E+01 1.0489E-01 5.6406E-03
7.9520E+01 1.0200E-01 7.4063E-03
7.9560E+01 1.0014E-01 8.5156E-03
7.9600E+01 9.6563E-02 5.3281E-03
7.9640E+01 9.4203E-02 2.3750E-03
7.9680E+01 9.2578E-02 -5.3125E-04
7.9720E+01 9.0063E-02 -2.4219E-03
7.9760E+01 9.0531E-02 -4.6250E-03
7.9800E+01 9.2250E-02 -5.9219E-03
7.9840E+01 9.5125E-02 -7.9688E-03
7.9880E+01 9.6828E-02 -6.0781E-03
7.9920E+01 9.6594E-02 -5.0156E-03
7.9960E+01 9.6063E-02 -4.0625E-03
8.0000E+01 9.5484E-02 -4.0156E-03
8.0040E+01 9.2703E-02 -4.2344E-03
8.0080E+01 9.0141E-02 -5.7500E-03
8.0120E+01 8.7063E-02 -9.4844E-03
8.0160E+01 8.6297E-02 -1.4359E-02
8.0200E+01 8.6219E-02 -1.7906E-02
8.0240E+01 8.6703E-02 -2.0156E-02
8.0280E+01 8.7313E-02 -2.1266E-02
8.0320E+01 9.0172E-02 -1.9938E-02
8.0360E+01 9.1188E-02 -1.7625E-02
8.0400E+01 9.4813E-02 -1.4203E-02
8.0440E+01 9.6453E-02 -1.1391E-02
8.0480E+01 9.7234E-02 -8.9375E-03
8.0520E+01 9.6453E-02 -7.2500E-03
8.0560E+01 9.4281E-02 -7.5469E-03
8.0600E+01 9.3203E-02 -8.5625E-03
8.0640E+01 9.2266E-02 -1.1734E-02
8.0680E+01 9.1969E-02 -1.3844E-02
8.0720E+01 9.5938E-02 -1.4156E-02
8.0760E+01 9.6516E-02 -1.4328E-02
8.0800E+01 1.0375E-01 -1.1703E-02
8.0840E+01 1.0706E-01 -9.4688E-03
8.0880E+01 1.0956E-01 -6.0156E-03
8.0920E+01 1.1098E-01 -2.6250E-03
8.0960E+01 1.1058E-01 -4.0625E-04
8.1000E+01 1.0906E-01 3.2500E-03
8.1040E+01 1.0728E-01 3.3438E-03
8.1080E+01 1.0305E-01 4.2188E-03
8.1120E+01 9.9875E-02 2.0313E-03
8.1160E+01 9.7516E-02 -4.8438E-04
8.1200E+01 9.7297E-02 -3.5938E-03
8.1240E+01 9.7938E-02 -4.7656E-03
8.1280E+01 9.9703E-02 -6.1875E-03
8.1320E+01 1.0402E-01 -4.7188E-03
8.1360E+01 1.0653E-01 -4.8281E-03
8.1400E+01 1.0969E-01 -4.6250E-03
8.1440E+01 1.0777E-01 -1.5625E-03
8.1480E+01 1.0517E-01 -9.3750E-04
8.1520E+01 1.0125E-01 -1.6719E-03
8.1560E+01 9.6578E-02 -4.9531E-03
8.1600E+01 9.2844E-02 -9.0156E-03
8.1640E+01 9.0859E-02 -1.2875E-02
8.1680E+01 8.9531E-02 -1.6844E-02
8.1720E+01 8.7828E-02 -2.0953E-02
8.1760E+01 9.0359E-02 -2.4125E-02
8.1800E+01 9.3234E-02 -2.3094E-02
8.1840E+01 9.7578E-02 -2.2672E-02
8.1880E+01 1.0006E-01 -1.9813E-02
8.1920E+01 1.0147E-01 -1.5875E-02
8.1960E+01 1.0183E-01 -1.1359E-02
8.2000E+01 1.0141E-01 -8.9063E-03
8.2040E+01 9.7922E-02 -5.7031E-03
8.2080E+01 9.4875E-02 -3.7344E-03
8.2120E+01 9.1031E-02 -3.5781E-03
8.2160E+01 8.9000E-02 -5.0781E-03
8.2200E+01 9.0125E-02 -5.4844E-03
8.2240E+01 9.0719E-02 -5.2031E-03
8.2280E+01 9.3109E-02 -3.7188E-03
8.2320E+01 9.6141E-02 -1.1094E-03
8.2360E+01 9.9453E-02 1.0000E-03
8.2400E+01 1.0330E-01 2.2344E-03
8.2440E+01 1.0570E-01 4.5469E-03
8.2480E+01 1.0669E-01 4.6250E-03
8.2520E+01 1.0584E-01 5.5938E-03
8.2560E+01 1.0484E-01 4.5000E-03
8.2600E+01 1.0327E-01 9.2188E-04
8.2640E+01 1.0136E-01 -2.5781E-03
8.2680E+01 1.0169E-01 -7.2656E-03
8.2720E+01 9.9797E-02 -9.1406E-03
8.2760E+01 9.9516E-02 -1.1578E-02
8.2800E+01 9.8594E-02 -1.0703E-02
8.2840E+01 9.7734E-02 -1.0484E-02
8.2880E+01 9.6641E-02 -8.7500E-03
8.2920E+01 9.5141E-02 -7.1563E-03
8.2960E+01 9.3000E-02 -5.8125E-03
8.3000E+01 8.9578E-02 -7.0781E-03
8.3040E+01 8.5391E-02 -6.9219E-03
8.3080E+01 8.3328E-02 -8.8594E-03
8.3120E+01 8.1719E-02 -9.8438E-03
8.3160E+01 8.0500E-02 -1.4641E-02
8.3200E+01 8.4297E-02 -1.6156E-02
8.3240E+01 8.8891E-02 -1.8469E-02
8.3280E+01 9.4844E-02 -1.7688E-02
8.3320E+01 9.8906E-02 -1.6984E-02
8.3360E+01 1.0209E-01 -1.4422E-02
8.3400E+01 1.0303E-01 -9.7969E-03
8.3440E+01 1.0359E-01 -5.5938E-03
8.3480E+01 1.0036E-01 -1.0469E-03
8.3520E+01 9.7625E-02 2.4531E-03
8.3560E+01 9.5063E-02 4.8750E-03
8.3600E+01 9.3766E-02 4.3750E-03
8.3640E+01 9.1672E-02 3.0156E-03
8.3680E+01 9.3016E-02 3.7500E-03
8.3720E+01 9.4688E-02 6.2500E-04
8.3760E+01 1.0009E-01 -1.3750E-03
8.3800E+01 1.0520E-01 -2.4375E-03
8.3840E+01 1.0955E-01 -2.8125E-03
8.3880E+01 1.1072E-01 -3.1250E-03
8.3920E+01 1.1084E-01 -1.0625E-03
8.3960E+01 1.0833E-01 7.5000E-04
8.4000E+01 1.0427E-01 7.8125E-04
8.4040E+01 9.8922E-02 2.0781E-03
8.4080E+01 9.5250E-02 1.3750E-03
8.4120E+01 9.2391E-02 1.6719E-03
8.4160E+01 9.1391E-02 -1.4063E-04
8.4200E+01 9.3531E-02 -3.6875E-03
8.4240E+01 9.6313E-02 -4.9844E-03
8.4280E+01 1.0288E-01 -6.8438E-03
8.4320E+01 1.0770E-01 -6.0938E-03
8.4360E+01 1.1200E-01 -6.6094E-03
8.4400E+01 1.1439E-01 -4.5000E-03
8.4440E+01 1.1370E-01 -4.9063E-03
8.4480E+01 1.1050E-01 -5.1406E-03
8.4520E+01 1.0753E-01 -6.9375E-03
8.4560E+01 1.0498E-01 -8.2656E-03
8.4600E+01 1.0069E-01 -1.3281E-02
8.4640E+01 9.9969E-02 -1.6953E-02
8.4680E+01 1.0070E-01 -1.9938E-02
8.4720E+01 1.0336E-01 -2.1109E-02
8.4760E+01 1.0611E-01 -2.3391E-02
8.4800E+01 1.1011E-01 -2.2109E-02
8.4840E+01 1.1306E-01 -1.8594E-02
8.4880E+01 1.1580E-01 -1.3609E-02
8.4920E+01 1.1586E-01 -7.0938E-03
8.4960E+01 1.1409E-01 -2.2656E-03
8.5000E+01 1.1181E-01 1.7031E-03
8.5040E+01 1.0895E-01 3.5156E-03
8.5080E+01 1.0623E-01 3.4219E-03
8.5120E+01 1.0180E-01 3.7344E-03
8.5160E+01 1.0102E-01 3.2656E-03
8.5200E+01 9.9406E-02 2.8281E-03
8.5240E+01 9.9047E-02 2.7188E-03
8.5280E+01 1.0080E-01 3.0469E-03
8.5320E+01 1.0216E-01 4.1875E-03
8.5360E+01 1.0356E-01 5.0469E-03
8.5400E+01 1.0477E-01 6.0781E-03
8.5440E+01 1.0611E-01 8.4063E-03
8.5480E+01 1.0394E-01 9.3125E-03
8.5520E+01 1.0133E-01 8.0000E-03
8.5560E+01 9.7547E-02 4.3906E-03
8.5600E+01 9.5656E-02 1.7656E-03
8.5640E+01 9.2453E-02 -3.9688E-03
8.5680E+01 9.2375E-02 -8.9375E-03
8.5720E+01 9.4500E-02 -1.2484E-02
8.5760E+01 9.5422E-02 -1.6438E-02
8.5800E+01 9.9359E-02 -1.8469E-02
8.5840E+01 1.0052E-01 -1.7594E-02
8.5880E+01 1.0313E-01 -1.4625E-02
8.5920E+01 1.0278E-01 -1.1297E-02
8.5960E+01 1.0155E-01 -7.1563E-03
8.6000E+01 9.9859E-02 -6.0000E-03
8.6040E+01 9.6500E-02 -3.9844E-03
8.6080E+01 9.2703E-02 -4.9844E-03
8.6120E+01 8.9078E-02 -5.7344E-03
8.6160E+01 8.5969E-02 -7.5469E-03
8.6200E+01 8.7469E-02 -1.0984E-02
8.6240E+01 8.8750E-02 -1.1875E-02
8.6280E+01 9.1922E-02 -1.1797E-02
8.6320E+01 9.4281E-02 -1.0969E-02
8.6360E+01 9.7359E-02 -7.6563E-03
8.6400E+01 9.6500E-02 -4.7656E-03
8.6440E+01 9.7953E-02 2.9688E-04
8.6480E+01 9.6344E-02 5.7188E-03
8.6520E+01 9.4922E-02 9.2500E-03
8.6560E+01 9.3656E-02 1.0563E-02
8.6600E+01 9.0328E-02 1.1984E-02
8.6640E+01 8.8828E-02 1.1422E-02
8.6680E+01 8.9031E-02 9.0000E-03
8.6720E+01 8.7891E-02 7.2656E-03
8.6760E+01 8.9766E-02 5.9531E-03
8.6800E+01 9.0719E-02 3.8594E-03
8.6840E+01 9.3188E-02 3.3125E-03
8.6880E+01 9.4797E-02 3.7500E-03
8.6920E+01 9.4969E-02 3.3438E-03
8.6960E+01 9.3688E-02 3.2813E-03
8.7000E+01 9.1609E-02 3.1094E-03
8.7040E+01 9.2344E-02 1.5625E-05
8.7080E+01 9.2828E-02 -2.2031E-03
8.7120E+01 9.4141E-02 -6.8438E-03
8.7160E+01 9.6172E-02 -1.0016E-02
8.7200E+01 9.9422E-02 -1.4906E-02
8.7240E+01 1.0148E-01 -1.8172E-02
8.7280E+01 1.0434E-01 -2.0047E-02
8.7320E+01 1.0603E-01 -2.1625E-02
8.7360E+01 1.0594E-01 -2.0172E-02
8.7400E+01 1.0444E-01 -1.9500E-02
8.7440E+01 1.0141E-01 -1.9547E-02
8.7480E+01 9.6641E-02 -1.8844E-02
8.7520E+01 9.1625E-02 -1.8188E-02
8.7560E+01 8.5344E-02 -1.9938E-02
8.7600E+01 8.1656E-02 -2.0047E-02
8.7640E+01 7.8531E-02 -2.0297E-02
8.7680E+01 7.8703E-02 -2.1031E-02
8.7720E+01 8.1984E-02 -1.9641E-02
8.7760E+01 8.7375E-02 -1.6219E-02
8.7800E+01 9.4641E-02 -1.4219E-02
8.7840E+01 9.9313E-02 -9.2344E-03
8.7880E+01 1.0284E-01 -4.3125E-03
8.7920E+01 1.0422E-01 -6.5625E-04
8.7960E+01 1.0223E-01 3.5313E-03
8.8000E+01 9.9875E-02 5.5781E-03
8.8040E+01 9.6000E-02 7.6094E-03
8.8080E+01 9.2922E-02 8.6094E-03
8.8120E+01 8.8609E-02 6.3750E-03
8.8160E+01 8.4344E-02 2.9688E-03
8.8200E+01 8.3953E-02 1.4219E-03
8.8240E+01 8.3969E-02 2.6563E-04
8.8280E+01 8.6844E-02 8.7500E-04
8.8320E+01 8.9156E-02 2.0313E-03
8.8360E+01 9.1750E-02 2.2500E-03
8.8400E+01 9.4859E-02 3.3594E-03
8.8440E+01 9.6734E-02 5.2656E-03
8.8480E+01 9.4250E-02 5.6406E-03
8.8520E+01 9.1297E-02 7.5625E-03
8.8560E+01 8.7484E-02 3.5000E-03
8.8600E+01 8.3750E-02 1.2969E-03
8.8640E+01 7.9297E-02 -2.5469E-03
8.8680E+01 7.8047E-02 -6.0938E-03
8.8720E+01 7.6094E-02 -8.3750E-03
8.8760E+01 7.8250E-02 -1.0828E-02
8.8800E+01 8.1141E-02 -1.2250E-02
8.8840E+01 8.5828E-02 -1.1531E-02
8.8880E+01 8.9516E-02 -9.9844E-03
8.8920E+01 9.2922E-02 -7.0469E-03
8.8960E+01 9.4750E-02 -4.2969E-03
8.9000E+01 9.4406E-02 -4.7188E-03
8.9040E+01 9.3922E-02 -3.4844E-03
8.9080E+01 9.1891E-02 -4.7500E-03
8.9120E+01 8.9016E-02 -5.5781E-03
8.9160E+01 8.8641E-02 -7.8594E-03
8.9200E+01 8.9375E-02 -1.0859E-02
8.9240E+01 9.2031E-02 -1.1266E-02
8.9280E+01 9.4969E-02 -1.1250E-02
8.9320E+01 9.8953E-02 -9.9375E-03
8.9360E+01 1.0200E-01 -5.8750E-03
8.9400E+01 1.0448E-01 -1.8750E-03
8.9440E+01 1.0444E-01 2.9375E-03
8.9480E+01 1.0391E-01 6.0000E-03
8.9520E+01 1.0236E-01 9.5469E-03
8.9560E+01 9.7688E-02 1.3156E-02
8.9600E+01 9.5109E-02 1.2172E-02
8.9640E+01 9.1984E-02 1.0156E-02
8.9680E+01 9.0234E-02 9.3594E-03
8.9720E+01 8.9000E-02 6.1250E-03
8.9760E+01 8.8500E-02 4.1094E-03
8.9800E+01 9.0266E-02 2.4375E-03
8.9840E+01 9.2125E-02 2.6250E-03
8.9880E+01 9.3750E-02 2.3281E-03
8.9920E+01 9.5203E-02 1.1094E-03
8.9960E+01 9.4688E-02 -1.0625E-03
9.0000E+01 9.3313E-02 -3.4688E-03
9.0040E+01 9.1250E-02 -6.4531E-03
9.0080E+01 8.8766E-02 -9.7500E-03
9.0120E+01 8.5750E-02 -1.3219E-02
9.0160E+01 8.5234E-02 -1.7641E-02
9.0200E+01 8.6047E-02 -2.0344E-02
9.0240E+01 8.9016E-02 -2.2203E-02
9.0280E+01 9.3609E-02 -2.3609E-02
9.0320E+01 9.9250E-02 -2.3328E-02
9.0360E+01 1.0402E-01 -2.1625E-02
9.0400E+01 1.0741E-01 -1.8984E-02
9.0440E+01 1.0994E-01 -1.3563E-02
9.0480E+01 1.0963E-01 -9.3906E-03
9.0520E+01 1.0844E-01 -4.7188E-03
9.0560E+01 1.0628E-01 -1.7500E-03
9.0600E+01 1.0392E-01 7.0313E-04
9.0640E+01 1.0027E-01 2.0000E-03
9.0680E+01 9.9234E-02 1.0781E-03
9.0720E+01 9.9391E-02 2.7969E-03
9.0760E+01 1.0091E-01 3.0000E-03
9.0800E+01 1.0331E-01 5.4531E-03
9.0840E+01 1.0653E-01 6.1250E-03
9.0880E+01 1.1072E-01 8.9063E-03
9.0920E+01 1.1097E-01 1.0656E-02
9.0960E+01 1.0955E-01 1.3516E-02
9.1000E+01 1.0652E-01 1.5891E-02
9.1040E+01 1.0156E-01 1.6234E-02
9.1080E+01 9.6938E-02 1.6219E-02
9.1120E+01 9.2359E-02 1.4969E-02
9.1160E+01 8.9969E-02 1.1844E-02
9.1200E+01 8.8594E-02 9.4063E-03
9.1240E+01 8.8906E-02 5.2656E-03
9.1280E+01 9.0422E-02 2.4375E-03
9.1320E+01 9.2234E-02 4.0625E-04
9.1360E+01 9.5250E-02 -2.1563E-03
9.1400E+01 9.7813E-02 -2.8750E-03
9.1440E+01 1.0109E-01 -4.3906E-03
9.1480E+01 1.0005E-01 -4.9063E-03
9.1520E+01 9.8656E-02 -7.2656E-03
9.1560E+01 9.5609E-02 -9.3906E-03
9.1600E+01 9.4547E-02 -1.2281E-02
9.1640E+01 9.0750E-02 -1.6391E-02
9.1680E+01 9.1484E-02 -1.8344E-02
9.1720E+01 9.1859E-02 -1.9422E-02
9.1760E+01 9.2234E-02 -2.1609E-02
9.1800E+01 9.5750E-02 -2.2938E-02
9.1840E+01 9.7500E-02 -2.0906E-02
9.1880E+01 9.8922E-02 -1.8188E-02
9.1920E+01 9.9344E-02 -1.3672E-02
9.1960E+01 9.9219E-02 -9.3281E-03
9.2000E+01 9.9953E-02 -6.9375E-03
9.2040E+01 9.8656E-02 -4.4688E-03
9.2080E+01 9.8094E-02 -2.2656E-03
9.2120E+01 9.8500E-02 -2.5000E-03
9.2160E+01 9.7875E-02 -2.2344E-03
9.2200E+01 1.0128E-01 -2.8438E-03
9.2240E+01 1.0336E-01 -1.2500E-03
9.2280E+01 1.0636E-01 -7.8125E-05
9.2320E+01 1.0909E-01 3.6875E-03
9.2360E+01 1.0956E-01 8.7031E-03
9.2400E+01 1.0933E-01 1.3656E-02
9.2440E+01 1.0784E-01 1.6906E-02
9.2480E+01 1.0592E-01 2.0656E-02
9.2520E+01 1.0134E-01 2.0719E-02
9.2560E+01 9.9453E-02 1.9156E-02
9.2600E+01 9.7563E-02 1.3844E-02
9.2640E+01 9.7328E-02 9.8281E-03
9.2680E+01 9.6359E-02 3.7500E-03
9.2720E+01 9.9750E-02 1.3750E-03
9.2760E+01 1.0166E-01 -7.6563E-04
9.2800E+01 1.0453E-01 -1.3281E-03
9.2840E+01 1.0653E-01 -2.5938E-03
9.2880E+01 1.0573E-01 -1.3750E-03
9.2920E+01 1.0433E-01 -9.8438E-04
9.2960E+01 1.0311E-01 -8.5938E-04
9.3000E+01 9.9813E-02 -1.7344E-03
9.3040E+01 9.5125E-02 -2.6250E-03
9.3080E+01 9.1656E-02 -6.1094E-03
9.3120E+01 8.9078E-02 -8.5938E-03
9.3160E+01 8.6781E-02 -1.2609E-02
9.3200E+01 8.9141E-02 -1.7438E-02
9.3240E+01 9.2234E-02 -1.9969E-02
9.3280E+01 9.5813E-02 -2.1000E-02
9.3320E+01 9.9875E-02 -2.0609E-02
9.3360E+01 1.0395E-01 -1.7969E-02
9.3400E+01 1.0700E-01 -1.5703E-02
9.3440E+01 1.0811E-01 -1.2219E-02
9.3480E+01 1.0969E-01 -8.8750E-03
9.3520E+01 1.0689E-01 -8.1875E-03
9.3560E+01 1.0347E-01 -6.6563E-03
9.3600E+01 1.0181E-01 -5.4688E-03
9.3640E+01 9.9406E-02 -4.3125E-03
9.3680E+01 1.0002E-01 -4.1406E-03
9.3720E+01 1.0011E-01 -3.4844E-03
9.3760E+01 1.0398E-01 -1.3281E-03
9.3800E+01 1.0769E-01 -6.8750E-04
9.3840E+01 1.1250E-01 2.5000E-03
9.3880E+01 1.1677E-01 4.5156E-03
9.3920E+01 1.1839E-01 6.8594E-03
9.3960E+01 1.2041E-01 1.0625E-02
9.4000E+01 1.2016E-01 1.0125E-02
9.4040E+01 1.1552E-01 9.2031E-03
9.4080E+01 1.1167E-01 7.4219E-03
9.4120E+01 1.0720E-01 4.1875E-03
9.4160E+01 1.0344E-01 4.6875E-05
9.4200E+01 1.0170E-01 -2.9688E-03
9.4240E+01 9.9188E-02 -4.8906E-03
9.4280E+01 1.0008E-01 -3.9531E-03
9.4320E+01 1.0048E-01 -2.5781E-03
9.4360E+01 1.0059E-01 -2.0781E-03
9.4400E+01 9.9969E-02 7.0313E-04
9.4440E+01 9.9484E-02 1.2500E-03
9.4480E+01 9.6547E-02 2.3750E-03
9.4520E+01 9.2078E-02 -8.9063E-04
9.4560E+01 8.8016E-02 -4.5156E-03
9.4600E+01 8.7203E-02 -9.6094E-03
9.4640E+01 8.4328E-02 -1.4563E-02
9.4680E+01 8.7703E-02 -1.9453E-02
9.4720E+01 8.9484E-02 -2.2219E-02
9.4760E+01 9.4906E-02 -2.4406E-02
9.4800E+01 1.0089E-01 -2.2359E-02
9.4840E+01 1.0673E-01 -2.0109E-02
9.4880E+01 1.1064E-01 -1.5547E-02
9.4920E+01 1.1420E-01 -9.6719E-03
9.4960E+01 1.1430E-01 -4.5000E-03
9.5000E+01 1.1158E-01 -1.6563E-03
9.5040E+01 1.0673E-01 6.7188E-04
9.5080E+01 1.0289E-01 2.4219E-03
9.5120E+01 9.9094E-02 3.7188E-03
9.5160E+01 9.4109E-02 4.8125E-03
9.5200E+01 9.1750E-02 3.7500E-03
9.5240E+01 8.9719E-02 3.7031E-03
9.5280E+01 9.0375E-02 3.8438E-03
9.5320E+01 9.1469E-02 4.3906E-03
9.5360E+01 9.1922E-02 5.1094E-03
9.5400E+01 9.4703E-02 6.2344E-03
9.5440E+01 9.5094E-02 8.3750E-03
9.5480E+01 9.3922E-02 8.8438E-03
9.5520E+01 9.3500E-02 9.2500E-03
9.5560E+01 9.0375E-02 8.0156E-03
9.5600E+01 8.8078E-02 6.5781E-03
9.5640E+01 8.6531E-02 3.7656E-03
9.5680E+01 8.7469E-02 1.2031E-03
9.5720E+01 8.7359E-02 -1.3594E-03
9.5760E+01 8.7125E-02 -5.4375E-03
9.5800E+01 8.9547E-02 -7.1563E-03
9.5840E+01 9.1656E-02 -8.6875E-03
9.5880E+01 9.2156E-02 -9.1563E-03
9.5920E+01 9.3047E-02 -8.9375E-03
9.5960E+01 9.2328E-02 -1.1063E-02
9.6000E+01 9.1344E-02 -1.1594E-02
9.6040E+01 8.8734E-02 -1.3234E-02
9.6080E+01 8.7125E-02 -1.5797E-02
9.6120E+01 8.4781E-02 -1.8016E-02
9.6160E+01 8.5453E-02 -1.9656E-02
9.6200E+01 8.6797E-02 -2.1063E-02
9.6240E+01 8.9156E-02 -2.0656E-02
9.6280E+01 9.4781E-02 -2.0031E-02
9.6320E+01 9.8844E-02 -1.6359E-02
9.6360E+01 1.0278E-01 -1.3453E-02
9.6400E+01 1.0652E-01 -1.0313E-02
9.6440E+01 1.0728E-01 -5.5313E-03
9.6480E+01 1.0673E-01 -2.8906E-03
9.6520E+01 1.0423E-01 1.5000E-03
9.6560E+01 1.0114E-01 2.4531E-03
9.6600E+01 9.8375E-02 3.7188E-03
9.6640E+01 9.5719E-02 3.7031E-03
9.6680E+01 9.5359E-02 4.4531E-03
9.6720E+01 9.5516E-02 4.2188E-03
9.6760E+01 9.6156E-02 1.6875E-03
9.6800E+01 9.9719E-02 2.3125E-03
9.6840E+01 1.0213E-01 3.6094E-03
9.6880E+01 1.0530E-01 6.0469E-03
9.6920E+01 1.0469E-01 1.0359E-02
9.6960E+01 1.0395E-01 1.0859E-02
9.7000E+01 1.0148E-01 1.1609E-02
9.7040E+01 9.9891E-02 1.1234E-02
9.7080E+01 9.5641E-02 8.5938E-03
9.7120E+01 9.4031E-02 5.6875E-03
9.7160E+01 9.1750E-02 1.0000E-03
9.7200E+01 9.1797E-02 -3.0000E-03
9.7240E+01 9.1516E-02 -5.0625E-03
9.7280E+01 9.3938E-02 -6.6875E-03
9.7320E+01 9.6234E-02 -6.8125E-03
9.7360E+01 9.7203E-02 -5.5469E-03
9.7400E+01 9.7969E-02 -4.5313E-03
9.7440E+01 9.5969E-02 -2.9688E-03
9.7480E+01 9.2922E-02 -1.9531E-03
9.7520E+01 8.9766E-02 -1.0625E-03
9.7560E+01 8.6703E-02 -3.1094E-03
9.7600E+01 8.5516E-02 -5.1563E-03
9.7640E+01 8.5156E-02 -8.6250E-03
9.7680E+01 8.6469E-02 -1.2172E-02
9.7720E+01 8.9797E-02 -1.3406E-02
9.7760E+01 9.6094E-02 -1.6219E-02
9.7800E+01 1.0172E-01 -1.5531E-02
9.7840E+01 1.0631E-01 -1.4078E-02
9.7880E+01 1.0906E-01 -1.1625E-02
9.7920E+01 1.1206E-01 -7.4375E-03
9.7960E+01 1.1125E-01 -4.2031E-03
9.8000E+01 1.0861E-01 -7.0313E-04
9.8040E+01 1.0366E-01 3.4219E-03
9.8080E+01 9.9922E-02 5.9063E-03
9.8120E+01 9.5906E-02 6.0938E-03
9.8160E+01 9.4406E-02 4.2031E-03
9.8200E+01 9.3234E-02 2.6875E-03
9.8240E+01 9.5453E-02 1.1719E-03
9.8280E+01 9.6500E-02 9.3750E-04
9.8320E+01 1.0056E-01 1.3594E-03
9.8360E+01 1.0489E-01 2.2656E-03
9.8400E+01 1.0569E-01 3.9063E-03
9.8440E+01 1.0722E-01 7.3438E-03
9.8480E+01 1.0419E-01 8.0156E-03
9.8520E+01 1.0192E-01 8.0781E-03
9.8560E+01 9.6547E-02 5.2500E-03
9.8600E+01 9.4219E-02 1.3594E-03
9.8640E+01 9.1234E-02 -1.2813E-03
9.8680E+01 9.0063E-02 -5.6094E-03
9.8720E+01 9.1500E-02 -8.6250E-03
9.8760E+01 9.4109E-02 -9.4375E-03
9.8800E+01 9.6609E-02 -9.2656E-03
9.8840E+01 1.0036E-01 -8.9688E-03
9.8880E+01 1.0244E-01 -4.5625E-03
9.8920E+01 1.0378E-01 -1.0156E-03
9.8960E+01 1.0286E-01 -3.5938E-04
9.9000E+01 1.0139E-01 -3.9063E-04
9.9040E+01 9.7188E-02 -7.8125E-05
9.9080E+01 9.3719E-02 -2.4531E-03
9.9120E+01 8.9844E-02 -4.9219E-03
9.9160E+01 8.7781E-02 -9.0469E-03
9.9200E+01 8.7406E-02 -1.1500E-02
9.9240E+01 8.7219E-02 -1.3141E-02
9.9280E+01 9.2000E-02 -1.3859E-02
9.9320E+01 9.5281E-02 -1.1984E-02
9.9360E+01 1.0164E-01 -7.6875E-03
9.9400E+01 1.0469E-01 -2.9063E-03
9.9440E+01 1.0763E-01 2.3594E-03
9.9480E+01 1.0772E-01 7.3438E-03
9.9520E+01 1.0819E-01 1.2094E-02
9.9560E+01 1.0758E-01 1.5078E-02
9.9600E+01 1.0522E-01 1.5281E-02
9.9640E+01 1.0353E-01 1.4406E-02
9.9680E+01 1.0197E-01 1.2297E-02
9.9720E+01 1.0184E-01 9.8125E-03
9.9760E+01 1.0245E-01 7.7188E-03
9.9800E+01 1.0444E-01 6.1094E-03
9.9840E+01 1.0783E-01 4.7969E-03
9.9880E+01 1.0981E-01 5.5000E-03
9.9920E+01 1.1139E-01 4.7188E-03
9.9960E+01 1.1134E-01 5.2656E-03
1.0000E+02 1.0961E-01 4.0625E-03
1.0004E+02 1.0556E-01 1.6406E-03
1.0008E+02 1.0381E-01 -5.4688E-04
1.0012E+02 1.0028E-01 -3.6563E-03
1.0016E+02 9.7719E-02 -8.0781E-03
1.0020E+02 9.7063E-02 -1.1547E-02
1.0024E+02 9.9219E-02 -1.4594E-02
1.0028E+02 1.0005E-01 -1.6969E-02
1.0032E+02 1.0359E-01 -1.7641E-02
1.0036E+02 1.0620E-01 -1.8156E-02
1.0040E+02 1.0705E-01 -1.6516E-02
1.0044E+02 1.0605E-01 -1.6313E-02
1.0048E+02 1.0288E-01 -1.6219E-02
1.0052E+02 9.9484E-02 -1.7484E-02
1.0056E+02 9.6594E-02 -1.8891E-02
1.0060E+02 9.4844E-02 -1.9609E-02
1.0064E+02 9.3250E-02 -2.1141E-02
1.0068E+02 9.5734E-02 -2.0766E-02
1.0072E+02 9.7578E-02 -1.9594E-02
1.0076E+02 1.0100E-01 -1.9000E-02
1.0080E+02 1.0408E-01 -1.7766E-02
1.0084E+02 1.0848E-01 -1.3422E-02
1.0088E+02 1.1045E-01 -8.3906E-03
1.0092E+02 1.1278E-01 -2.8281E-03
1.0096E+02 1.1009E-01 9.5313E-04
1.0100E+02 1.0845E-01 5.7500E-03
1.0104E+02 1.0372E-01 7.9063E-03
1.0108E+02 9.9188E-02 9.3281E-03
1.0112E+02 9.5547E-02 8.5000E-03
1.0116E+02 9.2063E-02 6.8750E-03
1.0120E+02 9.0000E-02 5.7344E-03
1.0124E+02 9.1891E-02 5.8438E-03
1.0128E+02 9.5359E-02 4.5313E-03
1.0132E+02 9.8563E-02 4.5469E-03
1.0136E+02 1.0044E-01 4.6719E-03
1.0140E+02 1.0338E-01 3.0938E-03
1.0144E+02 1.0494E-01 2.6719E-03
1.0148E+02 1.0297E-01 1.5313E-03
1.0152E+02 9.9984E-02 -4.0625E-04
1.0156E+02 9.6328E-02 -4.7031E-03
1.0160E+02 9.2453E-02 -7.2656E-03
1.0164E+02 9.0563E-02 -1.2156E-02
1.0168E+02 8.8922E-02 -1.5703E-02
1.0172E+02 8.9313E-02 -1.9359E-02
1.0176E+02 9.0391E-02 -2.1109E-02
1.0180E+02 9.3000E-02 -2.0797E-02
1.0184E+02 9.6813E-02 -2.0078E-02
1.0188E+02 9.8688E-02 -1.5922E-02
1.0192E+02 1.0091E-01 -1.2938E-02
1.0196E+02 9.8844E-02 -1.2078E-02
1.0200E+02 9.5531E-02 -1.0422E-02
1.0204E+02 9.3047E-02 -1.1297E-02
1.0208E+02 9.0063E-02 -1.1734E-02
1.0212E+02 8.7250E-02 -1.3563E-02
1.0216E+02 8.6000E-02 -1.4781E-02
1.0220E+02 8.7609E-02 -1.4563E-02
1.0224E+02 8.7953E-02 -1.3641E-02
1.0228E+02 9.0203E-02 -1.0641E-02
1.0232E+02 9.1547E-02 -7.3281E-03
1.0236E+02 9.5000E-02 -4.8438E-03
1.0240E+02 9.6156E-02 -1.9844E-03
1.0244E+02 9.6859E-02 2.8438E-03
1.0248E+02 9.6359E-02 5.4688E-03
1.0252E+02 9.4313E-02 7.4688E-03
1.0256E+02 9.2719E-02 6.7656E-03
1.0260E+02 9.0188E-02 6.1563E-03
1.0264E+02 8.6688E-02 2.4844E-03
1.0268E+02 8.8563E-02 -2.9688E-04
1.0272E+02 8.9922E-02 -3.2813E-03
1.0276E+02 9.2547E-02 -4.8906E-03
1.0280E+02 9.4500E-02 -7.9375E-03
1.0284E+02 9.8313E-02 -6.4375E-03
1.0288E+02 1.0080E-01 -7.3594E-03
1.0292E+02 1.0184E-01 -7.6719E-03
1.0296E+02 1.0139E-01 -6.9063E-03
1.0300E+02 1.0189E-01 -5.6719E-03
1.0304E+02 1.0080E-01 -6.6719E-03
1.0308E+02 9.8172E-02 -6.5781E-03
1.0312E+02 9.7484E-02 -9.2344E-03
1.0316E+02 9.4703E-02 -1.0516E-02
1.0320E+02 9.4375E-02 -1.2297E-02
1.0324E+02 9.4141E-02 -1.2391E-02
1.0328E+02 9.4781E-02 -1.3297E-02
1.0332E+02 9.7109E-02 -1.3531E-02
1.0336E+02 9.6844E-02 -1.3500E-02
1.0340E+02 1.0030E-01 -1.2719E-02
1.0344E+02 1.0078E-01 -1.1344E-02
1.0348E+02 1.0072E-01 -9.6875E-03
1.0352E+02 1.0016E-01 -8.8125E-03
1.0356E+02 9.9313E-02 -8.4844E-03
1.0360E+02 9.8688E-02 -9.3125E-03
1.0364E+02 9.8859E-02 -9.2188E-03
1.0368E+02 9.9375E-02 -8.5938E-03
1.0372E+02 1.0061E-01 -7.0469E-03
1.0376E+02 1.0223E-01 -5.0938E-03
1.0380E+02 1.0430E-01 -2.8281E-03
1.0384E+02 1.0467E-01 -1.4063E-04
1.0388E+02 1.0550E-01 3.5781E-03
1.0392E+02 1.0594E-01 6.2344E-03
1.0396E+02 1.0372E-01 7.9844E-03
1.0400E+02 1.0344E-01 1.0297E-02
1.0404E+02 1.0070E-01 1.0266E-02
1.0408E+02 9.9313E-02 1.0578E-02
1.0412E+02 9.6797E-02 9.4063E-03
1.0416E+02 9.5797E-02 6.4375E-03
1.0420E+02 9.6688E-02 2.8281E-03
1.0424E+02 9.9469E-02 5.7813E-04
1.0428E+02 1.0158E-01 9.3750E-05
1.0432E+02 1.0369E-01 4.8438E-04
1.0436E+02 1.0494E-01 7.9688E-04
1.0440E+02 1.0534E-01 1.9531E-03
1.0444E+02 1.0409E-01 3.0625E-03
1.0448E+02 1.0236E-01 4.2188E-03
1.0452E+02 9.8813E-02 4.9219E-03
1.0456E+02 9.6219E-02 2.9063E-03
1.0460E+02 9.4625E-02 1.5625E-05
1.0464E+02 9.2406E-02 -3.9219E-03
1.0468E+02 9.2656E-02 -8.5156E-03
1.0472E+02 9.5172E-02 -1.2156E-02
1.0476E+02 9.8891E-02 -1.5594E-02
1.0480E+02 1.0331E-01 -1.5781E-02
1.0484E+02 1.0539E-01 -1.5844E-02
1.0488E+02 1.0975E-01 -1.3672E-02
1.0492E+02 1.0803E-01 -1.1266E-02
1.0496E+02 1.0558E-01 -8.0781E-03
1.0500E+02 1.0336E-01 -5.0781E-03
1.0504E+02 9.9328E-02 -3.1094E-03
1.0508E+02 9.6109E-02 -1.2656E-03
1.0512E+02 9.2141E-02 -1.4688E-03
1.0516E+02 9.2453E-02 -2.4688E-03
1.0520E+02 9.1828E-02 -2.0000E-03
1.0524E+02 9.3391E-02 -1.3750E-03
1.0528E+02 9.6500E-02 4.6875E-05
1.0532E+02 9.8641E-02 2.2031E-03
1.0536E+02 1.0441E-01 5.1875E-03
1.0540E+02 1.0573E-01 8.2031E-03
1.0544E+02 1.0766E-01 1.0609E-02
1.0548E+02 1.0781E-01 1.3734E-02
1.0552E+02 1.0442E-01 1.3906E-02
1.0556E+02 1.0114E-01 1.4359E-02
1.0560E+02 9.8391E-02 1.2750E-02
1.0564E+02 9.5547E-02 9.7031E-03
1.0568E+02 9.3906E-02 7.6406E-03
1.0572E+02 9.1375E-02 5.0625E-03
1.0576E+02 9.2125E-02 3.2344E-03
1.0580E+02 9.2031E-02 1.0781E-03
1.0584E+02 9.1703E-02 -5.6250E-04
1.0588E+02 9.1875E-02 -3.5938E-04
1.0592E+02 9.1031E-02 6.2500E-05
1.0596E+02 9.1703E-02 1.7188E-04
1.0600E+02 9.1047E-02 4.6875E-05
1.0604E+02 8.8875E-02 -2.2188E-03
1.0608E+02 8.9609E-02 -3.8906E-03
1.0612E+02 8.9516E-02 -7.2188E-03
1.0616E+02 9.1031E-02 -1.1297E-02
1.0620E+02 9.3078E-02 -1.4281E-02
1.0624E+02 9.7500E-02 -1.5828E-02
1.0628E+02 1.0233E-01 -1.7188E-02
1.0632E+02 1.0516E-01 -1.6344E-02
1.0636E+02 1.0828E-01 -1.4453E-02
1.0640E+02 1.1048E-01 -1.1031E-02
1.0644E+02 1.0881E-01 -9.4531E-03
1.0648E+02 1.0525E-01 -6.9063E-03
1.0652E+02 1.0211E-01 -6.1875E-03
1.0656E+02 9.8797E-02 -6.2188E-03
1.0660E+02 9.4750E-02 -7.1719E-03
1.0664E+02 9.1406E-02 -9.3438E-03
1.0668E+02 9.0063E-02 -1.0625E-02
1.0672E+02 9.0188E-02 -1.1578E-02
1.0676E+02 9.2344E-02 -1.2469E-02
1.0680E+02 9.4156E-02 -1.1828E-02
1.0684E+02 9.7359E-02 -1.0531E-02
1.0688E+02 9.7703E-02 -9.2344E-03
1.0692E+02 1.0031E-01 -6.0313E-03
1.0696E+02 9.9109E-02 -2.1406E-03
1.0700E+02 1.0048E-01 1.0781E-03
1.0704E+02 9.9844E-02 2.6719E-03
1.0708E+02 9.8141E-02 2.4219E-03
1.0712E+02 9.6750E-02 1.5938E-03
1.0716E+02 9.4031E-02 -1.5469E-03
1.0720E+02 9.4266E-02 -5.5000E-03
1.0724E+02 9.3813E-02 -9.1094E-03
1.0728E+02 9.4219E-02 -1.0234E-02
1.0732E+02 9.3719E-02 -1.1234E-02
1.0736E+02 9.1938E-02 -1.2125E-02
1.0740E+02 9.3578E-02 -1.2500E-02
1.0744E+02 9.3078E-02 -1.0781E-02
1.0748E+02 9.0625E-02 -8.9844E-03
1.0752E+02 9.0391E-02 -9.2031E-03
1.0756E+02 8.6766E-02 -8.8594E-03
1.0760E+02 8.5797E-02 -9.9219E-03
1.0764E+02 8.5016E-02 -1.1641E-02
1.0768E+02 8.5813E-02 -1.4641E-02
1.0772E+02 8.8719E-02 -1.6172E-02
1.0776E+02 9.2594E-02 -1.6234E-02
1.0780E+02 9.9578E-02 -1.3594E-02
1.0784E+02 1.0598E-01 -1.1578E-02
1.0788E+02 1.0938E-01 -6.0781E-03
1.0792E+02 1.1113E-01 -2.3125E-03
1.0796E+02 1.0995E-01 1.5313E-03
1.0800E+02 1.0822E-01 2.7031E-03
1.0804E+02 1.0358E-01 2.5938E-03
1.0808E+02 9.9531E-02 1.2344E-03
1.0812E+02 9.5672E-02 -8.5938E-04
1.0816E+02 9.1266E-02 -3.4688E-03
1.0820E+02 8.8984E-02 -6.1094E-03
1.0824E+02 8.8563E-02 -7.4531E-03
1.0828E+02 9.1000E-02 -7.1094E-03
1.0832E+02 9.5250E-02 -3.1406E-03
1.0836E+02 9.7313E-02 -9.3750E-04
1.0840E+02 1.0036E-01 3.5000E-03
1.0844E+02 1.0167E-01 7.5469E-03
1.0848E+02 1.0188E-01 1.0531E-02
1.0852E+02 1.0097E-01 1.1344E-02
1.0856E+02 9.8703E-02 9.3125E-03
1.0860E+02 9.5109E-02 8.0000E-03
1.0864E+02 9.3266E-02 3.5469E-03
1.0868E+02 9.0547E-02 -8.5938E-04
1.0872E+02 9.0734E-02 -4.4844E-03
1.0876E+02 9.0359E-02 -9.7813E-03
1.0880E+02 9.3063E-02 -1.2141E-02
1.0884E+02 9.6500E-02 -1.4141E-02
1.0888E+02 9.9188E-02 -1.3297E-02
1.0892E+02 1.0141E-01 -1.2391E-02
1.0896E+02 1.0228E-01 -1.2453E-02
1.0900E+02 1.0250E-01 -1.2422E-02
1.0904E+02 1.0091E-01 -1.2141E-02
1.0908E+02 9.8922E-02 -1.2578E-02
1.0912E+02 9.6547E-02 -1.4813E-02
1.0916E+02 9.6906E-02 -1.5094E-02
1.0920E+02 9.5750E-02 -1.6422E-02
1.0924E+02 9.6234E-02 -1.7125E-02
1.0928E+02 9.6328E-02 -1.7094E-02
1.0932E+02 9.7453E-02 -1.5453E-02
1.0936E+02 9.8141E-02 -1.3813E-02
1.0940E+02 9.9625E-02 -9.3438E-03
1.0944E+02 9.9031E-02 -5.3906E-03
1.0948E+02 9.8891E-02 -2.5625E-03
1.0952E+02 9.5750E-02 -2.6563E-04
1.0956E+02 9.2391E-02 -1.2656E-03
1.0960E+02 8.7453E-02 -1.5000E-03
1.0964E+02 8.5250E-02 -4.7969E-03
1.0968E+02 8.4844E-02 -5.2188E-03
1.0972E+02 8.7281E-02 -5.8594E-03
1.0976E+02 9.0266E-02 -6.7969E-03
1.0980E+02 9.6313E-02 -4.2656E-03
1.0984E+02 1.0125E-01 -2.6250E-03
1.0988E+02 1.0658E-01 1.5000E-03
1.0992E+02 1.0934E-01 5.9531E-03
1.0996E+02 1.0984E-01 7.4219E-03
1.1000E+02 1.0886E-01 8.6563E-03
1.1004E+02 1.0388E-01 1.1281E-02
1.1008E+02 9.9281E-02 9.2188E-03
1.1012E+02 9.5641E-02 8.0781E-03
1.1016E+02 9.2391E-02 4.0938E-03
1.1020E+02 8.9234E-02 -9.3750E-05
1.1024E+02 8.8156E-02 -3.9531E-03
1.1028E+02 8.9813E-02 -6.9531E-03
1.1032E+02 9.1906E-02 -9.1406E-03
1.1036E+02 9.6156E-02 -1.1391E-02
1.1040E+02 9.8422E-02 -1.0016E-02
1.1044E+02 1.0106E-01 -8.1875E-03
1.1048E+02 1.0208E-01 -6.0781E-03
1.1052E+02 1.0088E-01 -3.9063E-03
1.1056E+02 9.7203E-02 -3.5469E-03
1.1060E+02 9.6375E-02 -4.7656E-03
1.1064E+02 9.5000E-02 -5.1563E-03
1.1068E+02 9.4547E-02 -6.6250E-03
1.1072E+02 9.5953E-02 -8.6406E-03
1.1076E+02 9.9922E-02 -9.3750E-03
1.1080E+02 1.0347E-01 -9.6719E-03
1.1084E+02 1.0667E-01 -7.7813E-03
1.1088E+02 1.1008E-01 -4.0000E-03
1.1092E+02 1.1216E-01 -2.3438E-04
1.1096E+02 1.1298E-01 1.6875E-03
1.1100E+02 1.1061E-01 4.1719E-03
1.1104E+02 1.0714E-01 6.2031E-03
1.1108E+02 1.0447E-01 5.5938E-03
1.1112E+02 1.0203E-01 7.3125E-03
1.1116E+02 1.0117E-01 3.6875E-03
1.1120E+02 1.0073E-01 2.3594E-03
1.1124E+02 1.0222E-01 1.9531E-03
1.1128E+02 1.0364E-01 3.2969E-03
1.1132E+02 1.0716E-01 6.1250E-03
1.1136E+02 1.0773E-01 8.4219E-03
1.1140E+02 1.0828E-01 1.0906E-02
1.1144E+02 1.0691E-01 1.3125E-02
1.1148E+02 1.0455E-01 1.2828E-02
1.1152E+02 1.0075E-01 1.1656E-02
1.1156E+02 9.6719E-02 7.1250E-03
1.1160E+02 9.2906E-02 1.1563E-03
1.1164E+02 8.8922E-02 -4.9531E-03
1.1168E+02 8.8563E-02 -1.2281E-02
1.1172E+02 8.8844E-02 -1.5938E-02
1.1176E+02 9.1969E-02 -1.8125E-02
1.1180E+02 9.5906E-02 -1.9906E-02
1.1184E+02 1.0027E-01 -2.0031E-02
1.1188E+02 1.0292E-01 -1.4719E-02
1.1192E+02 1.0497E-01 -1.1047E-02
1.1196E+02 1.0717E-01 -7.6406E-03
1.1200E+02 1.0572E-01 -5.4375E-03
1.1204E+02 1.0102E-01 -2.9688E-03
1.1208E+02 9.6641E-02 -2.7344E-03
1.1212E+02 9.0734E-02 -4.2031E-03
1.1216E+02 8.6828E-02 -6.1250E-03
1.1220E+02 8.9156E-02 -8.2500E-03
1.1224E+02 8.9672E-02 -7.8281E-03
1.1228E+02 9.3875E-02 -7.6875E-03
1.1232E+02 9.8906E-02 -8.2031E-03
1.1236E+02 1.0533E-01 -6.5781E-03
1.1240E+02 1.0995E-01 -4.3594E-03
1.1244E+02 1.1273E-01 -1.6094E-03
1.1248E+02 1.1438E-01 1.7188E-03
1.1252E+02 1.1427E-01 2.6406E-03
1.1256E+02 1.1316E-01 2.8750E-03
1.1260E+02 1.1228E-01 1.8281E-03
1.1264E+02 1.1013E-01 -1.5625E-04
1.1268E+02 1.0950E-01 -4.0625E-04
1.1272E+02 1.0997E-01 -9.0625E-04
1.1276E+02 1.1053E-01 -1.2656E-03
1.1280E+02 1.1183E-01 -1.6563E-03
1.1284E+02 1.1281E-01 9.8438E-04
1.1288E+02 1.1203E-01 4.0000E-03
1.1292E+02 1.1166E-01 7.1406E-03
1.1296E+02 1.0895E-01 7.4375E-03
1.1300E+02 1.0748E-01 8.1563E-03
1.1304E+02 1.0181E-01 5.9219E-03
1.1308E+02 9.7781E-02 1.6875E-03
1.1312E+02 9.4625E-02 -3.2656E-03
1.1316E+02 9.1516E-02 -9.6250E-03
1.1320E+02 9.0484E-02 -1.6250E-02
1.1324E+02 9.1500E-02 -2.0641E-02
1.1328E+02 9.2609E-02 -2.1969E-02
1.1332E+02 9.4344E-02 -2.2313E-02
1.1336E+02 9.7047E-02 -2.1781E-02
1.1340E+02 9.7344E-02 -1.9641E-02
1.1344E+02 9.6516E-02 -1.6797E-02
1.1348E+02 9.2172E-02 -1.4609E-02
1.1352E+02 8.9047E-02 -1.2938E-02
1.1356E+02 8.4016E-02 -1.2688E-02
1.1360E+02 8.2047E-02 -1.2219E-02
1.1364E+02 7.9219E-02 -1.3000E-02
1.1368E+02 7.8672E-02 -1.2328E-02
1.1372E+02 8.1469E-02 -1.0422E-02
1.1376E+02 8.7297E-02 -9.7031E-03
1.1380E+02 9.2000E-02 -7.2031E-03
1.1384E+02 9.8375E-02 -5.8906E-03
1.1388E+02 1.0530E-01 4.6875E-05
1.1392E+02 1.0858E-01 2.9531E-03
1.1396E+02 1.1014E-01 8.0156E-03
1.1400E+02 1.0873E-01 1.0063E-02
1.1404E+02 1.0388E-01 1.0078E-02
1.1408E+02 9.8891E-02 1.0531E-02
1.1412E+02 9.3359E-02 8.3281E-03
1.1416E+02 8.9469E-02 6.5156E-03
1.1420E+02 8.7109E-02 4.4375E-03
1.1424E+02 8.6750E-02 3.7188E-03
1.1428E+02 8.8438E-02 3.7500E-03
1.1432E+02 9.1672E-02 6.5781E-03
1.1436E+02 9.3688E-02 6.2031E-03
1.1440E+02 9.7156E-02 9.8594E-03
1.1444E+02 9.6547E-02 9.1719E-03
1.1448E+02 9.6078E-02 9.3594E-03
1.1452E+02 9.2703E-02 8.5156E-03
1.1456E+02 8.9813E-02 5.5781E-03
1.1460E+02 8.6719E-02 2.0313E-03
1.1464E+02 8.5000E-02 -2.2031E-03
1.1468E+02 8.4438E-02 -7.1875E-03
1.1472E+02 8.5156E-02 -9.8438E-03
1.1476E+02 8.6578E-02 -1.2500E-02
1.1480E+02 8.6734E-02 -1.2000E-02
1.1484E+02 8.9047E-02 -1.0266E-02
1.1488E+02 8.9719E-02 -7.0781E-03
1.1492E+02 8.8344E-02 -1.4531E-03
1.1496E+02 8.8359E-02 3.4063E-03
1.1500E+02 8.5984E-02 8.2969E-03
1.1504E+02 8.1641E-02 1.0391E-02
1.1508E+02 7.8516E-02 1.1453E-02
1.1512E+02 7.4625E-02 8.7500E-03
1.1516E+02 7.2875E-02 8.3281E-03
1.1520E+02 7.3063E-02 5.5625E-03
1.1524E+02 7.4344E-02 5.4844E-03
1.1528E+02 7.8688E-02 4.6094E-03
1.1532E+02 8.2781E-02 4.4375E-03
1.1536E+02 8.7313E-02 5.1406E-03
1.1540E+02 9.2563E-02 7.9844E-03
1.1544E+02 9.4953E-02 9.2188E-03
1.1548E+02 9.6109E-02 9.5156E-03
1.1552E+02 9.4813E-02 9.8594E-03
1.1556E+02 9.2984E-02 7.4531E-03
1.1560E+02 9.2203E-02 5.1875E-03
1.1564E+02 8.8078E-02 3.4219E-03
1.1568E+02 8.7781E-02 8.1250E-04
1.1572E+02 8.7391E-02 -2.1719E-03
1.1576E+02 9.0313E-02 -4.2813E-03
1.1580E+02 9.2906E-02 -5.4688E-03
1.1584E+02 9.6266E-02 -7.4375E-03
1.1588E+02 9.9281E-02 -6.2188E-03
1.1592E+02 1.0095E-01 -5.4688E-03
1.1596E+02 1.0028E-01 -5.6563E-03
1.1600E+02 9.9375E-02 -7.4219E-03
1.1604E+02 9.6563E-02 -8.9688E-03
1.1608E+02 9.5641E-02 -1.1172E-02
1.1612E+02 9.2844E-02 -1.4813E-02
1.1616E+02 9.1641E-02 -2.0125E-02
1.1620E+02 9.1984E-02 -2.2953E-02
1.1624E+02 9.2531E-02 -2.4391E-02
1.1628E+02 9.4422E-02 -2.5141E-02
1.1632E+02 9.4859E-02 -2.2375E-02
1.1636E+02 9.5484E-02 -2.0453E-02
1.1640E+02 9.5188E-02 -1.7469E-02
1.1644E+02 9.5359E-02 -1.2828E-02
1.1648E+02 9.3078E-02 -8.9688E-03
1.1652E+02 8.9656E-02 -5.1250E-03
1.1656E+02 8.7922E-02 -5.1406E-03
1.1660E+02 8.6922E-02 -6.1563E-03
1.1664E+02 8.5328E-02 -6.6563E-03
1.1668E+02 8.6844E-02 -6.6406E-03
1.1672E+02 8.8000E-02 -7.9531E-03
1.1676E+02 9.1109E-02 -6.6406E-03
1.1680E+02 9.4891E-02 -3.5469E-03
1.1684E+02 9.8563E-02 -4.5313E-04
1.1688E+02 1.0328E-01 4.3125E-03
1.1692E+02 1.0480E-01 7.3594E-03
1.1696E+02 1.0533E-01 9.4219E-03
1.1700E+02 1.0330E-01 9.4219E-03
1.1704E+02 9.9313E-02 8.4063E-03
1.1708E+02 9.6250E-02 6.7031E-03
1.1712E+02 9.2578E-02 2.2813E-03
1.1716E+02 8.9813E-02 -1.3125E-03
1.1720E+02 8.9141E-02 -4.4531E-03
1.1724E+02 9.1063E-02 -6.7031E-03
1.1728E+02 9.4188E-02 -6.4063E-03
1.1732E+02 9.6469E-02 -6.0469E-03
1.1736E+02 1.0114E-01 -2.7031E-03
1.1740E+02 1.0416E-01 2.1875E-04
1.1744E+02 1.0358E-01 6.0938E-04
1.1748E+02 1.0269E-01 2.9688E-04
1.1752E+02 9.9813E-02 -3.5938E-04
1.1756E+02 9.5438E-02 -5.4688E-03
1.1760E+02 9.1359E-02 -1.1797E-02
1.1764E+02 8.5688E-02 -1.7391E-02
1.1768E+02 8.3953E-02 -2.2234E-02
1.1772E+02 8.1859E-02 -2.4375E-02
1.1776E+02 8.3469E-02 -2.6922E-02
1.1780E+02 8.6172E-02 -2.6109E-02
1.1784E+02 8.9031E-02 -2.1359E-02
1.1788E+02 9.2109E-02 -1.6734E-02
1.1792E+02 9.4438E-02 -1.1219E-02
1.1796E+02 9.5047E-02 -5.9375E-03
1.1800E+02 9.4031E-02 -2.0938E-03
1.1804E+02 9.2031E-02 3.9063E-04
1.1808E+02 8.9516E-02 1.5313E-03
1.1812E+02 8.6281E-02 9.3750E-05
1.1816E+02 8.3938E-02 -1.2188E-03
1.1820E+02 8.5281E-02 -2.9375E-03
1.1824E+02 8.7188E-02 -3.9375E-03
1.1828E+02 9.0203E-02 -3.5625E-03
1.1832E+02 9.3891E-02 -1.3438E-03
1.1836E+02 9.7281E-02 1.5781E-03
1.1840E+02 9.9688E-02 2.3750E-03
1.1844E+02 1.0131E-01 4.2031E-03
1.1848E+02 1.0173E-01 4.3906E-03
1.1852E+02 1.0013E-01 4.1406E-03
1.1856E+02 9.8031E-02 1.9063E-03
1.1860E+02 9.4594E-02 -1.4688E-03
1.1864E+02 9.1266E-02 -4.6875E-03
1.1868E+02 8.9016E-02 -5.9063E-03
1.1872E+02 8.9141E-02 -6.6875E-03
1.1876E+02 9.0328E-02 -7.5938E-03
1.1880E+02 9.1766E-02 -7.7969E-03
1.1884E+02 9.5313E-02 -6.1250E-03
1.1888E+02 9.9125E-02 -4.2500E-03
1.1892E+02 9.9578E-02 -2.8594E-03
1.1896E+02 1.0173E-01 -5.2813E-03
1.1900E+02 1.0113E-01 -5.7031E-03
1.1904E+02 9.8703E-02 -7.0156E-03
1.1908E+02 9.6656E-02 -1.1234E-02
1.1912E+02 9.2406E-02 -1.5188E-02
1.1916E+02 8.9188E-02 -2.0375E-02
1.1920E+02 8.8156E-02 -2.3375E-02
1.1924E+02 8.7359E-02 -2.5594E-02
1.1928E+02 8.9438E-02 -2.4094E-02
1.1932E+02 9.0344E-02 -1.7938E-02
1.1936E+02 9.1234E-02 -1.1641E-02
1.1940E+02 9.3828E-02 -6.3750E-03
1.1944E+02 9.3219E-02 8.9063E-04
1.1948E+02 9.3750E-02 7.5156E-03
1.1952E+02 9.0563E-02 1.3047E-02
1.1956E+02 8.8094E-02 1.4438E-02
1.1960E+02 8.5031E-02 1.3203E-02
1.1964E+02 8.1141E-02 1.0922E-02
1.1968E+02 8.0828E-02 9.0000E-03
1.1972E+02 8.1922E-02 6.2031E-03
1.1976E+02 8.5828E-02 4.2031E-03
1.1980E+02 9.0125E-02 2.9063E-03
1.1984E+02 9.4813E-02 4.2969E-03
1.1988E+02 9.8594E-02 6.1250E-03
1.1992E+02 1.0328E-01 7.4219E-03
1.1996E+02 1.0506E-01 9.7813E-03
1.2000E+02 1.0603E-01 1.1438E-02
1.2004E+02 1.0464E-01 1.2141E-02
1.2008E+02 1.0239E-01 9.6563E-03
1.2012E+02 1.0059E-01 6.3906E-03
1.2016E+02 9.7906E-02 2.8438E-03
1.2020E+02 9.8047E-02 6.2500E-05
1.2024E+02 9.8516E-02 -2.0938E-03
1.2028E+02 9.9609E-02 -2.3125E-03
1.2032E+02 1.0181E-01 -1.5625E-03
1.2036E+02 1.0175E-01 -1.7813E-03
1.2040E+02 1.0456E-01 -2.6094E-03
1.2044E+02 1.0564E-01 -1.7969E-03
1.2048E+02 1.0538E-01 -3.3281E-03
1.2052E+02 1.0130E-01 -4.4531E-03
1.2056E+02 1.0081E-01 -8.3594E-03
1.2060E+02 9.5984E-02 -1.0484E-02
1.2064E+02 9.4031E-02 -1.5203E-02
1.2068E+02 9.2766E-02 -1.8906E-02
1.2072E+02 9.4422E-02 -2.0672E-02
1.2076E+02 9.4641E-02 -2.1281E-02
1.2080E+02 9.5969E-02 -1.8469E-02
1.2084E+02 9.9219E-02 -1.4344E-02
1.2088E+02 1.0075E-01 -9.2344E-03
1.2092E+02 1.0245E-01 -1.4375E-03
1.2096E+02 1.0306E-01 3.0938E-03
1.2100E+02 1.0211E-01 7.7188E-03
1.2104E+02 1.0075E-01 1.2125E-02
1.2108E+02 9.8625E-02 1.3406E-02
1.2112E+02 9.6828E-02 1.1344E-02
1.2116E+02 9.5859E-02 9.8438E-03
1.2120E+02 9.6578E-02 6.1094E-03
1.2124E+02 9.7750E-02 4.5469E-03
1.2128E+02 1.0142E-01 3.1250E-03
1.2132E+02 1.0386E-01 3.2344E-03
1.2136E+02 1.0694E-01 4.7656E-03
1.2140E+02 1.0880E-01 6.0625E-03
1.2144E+02 1.0769E-01 9.6406E-03
1.2148E+02 1.0747E-01 1.0906E-02
1.2152E+02 1.0528E-01 1.2922E-02
1.2156E+02 1.0308E-01 1.0453E-02
1.2160E+02 1.0095E-01 6.4375E-03
1.2164E+02 1.0017E-01 1.7188E-03
1.2168E+02 9.8656E-02 -3.6094E-03
1.2172E+02 9.9000E-02 -8.6563E-03
1.2176E+02 9.9750E-02 -1.1234E-02
1.2180E+02 1.0198E-01 -1.3172E-02
1.2184E+02 1.0116E-01 -1.3328E-02
1.2188E+02 1.0509E-01 -1.1484E-02
1.2192E+02 1.0545E-01 -8.4375E-03
1.2196E+02 1.0248E-01 -7.0313E-03
1.2200E+02 9.9016E-02 -4.8750E-03
1.2204E+02 9.4563E-02 -3.8906E-03
1.2208E+02 8.9625E-02 -4.5313E-03
1.2212E+02 8.7047E-02 -6.7813E-03
1.2216E+02 8.5141E-02 -9.7344E-03
1.2220E+02 8.5953E-02 -1.3672E-02
1.2224E+02 8.6813E-02 -1.5031E-02
1.2228E+02 8.8953E-02 -1.4047E-02
1.2232E+02 9.1672E-02 -1.1250E-02
1.2236E+02 9.3750E-02 -7.8281E-03
1.2240E+02 9.6734E-02 -2.9219E-03
1.2244E+02 9.6672E-02 2.8594E-03
1.2248E+02 9.8063E-02 5.9375E-03
1.2252E+02 9.8031E-02 8.9375E-03
1.2256E+02 9.7938E-02 9.9219E-03
1.2260E+02 9.7922E-02 8.2656E-03
1.2264E+02 9.8266E-02 6.1563E-03
1.2268E+02 1.0080E-01 3.1563E-03
1.2272E+02 1.0288E-01 -2.6563E-04
1.2276E+02 1.0597E-01 -2.1406E-03
1.2280E+02 1.0923E-01 -3.0469E-03
1.2284E+02 1.1294E-01 -9.8438E-04
1.2288E+02 1.1594E-01 2.5781E-03
1.2292E+02 1.1716E-01 5.7344E-03
1.2296E+02 1.1544E-01 8.7969E-03
1.2300E+02 1.1169E-01 1.0875E-02
1.2304E+02 1.0525E-01 1.1500E-02
1.2308E+02 1.0023E-01 1.1672E-02
1.2312E+02 9.6766E-02 8.0625E-03
1.2316E+02 9.2219E-02 5.0938E-03
1.2320E+02 9.0203E-02 -1.9531E-03
1.2324E+02 9.0344E-02 -4.8750E-03
1.2328E+02 9.1375E-02 -8.5000E-03
1.2332E+02 9.3156E-02 -9.2656E-03
1.2336E+02 9.5594E-02 -9.1406E-03
1.2340E+02 9.7141E-02 -7.8906E-03
1.2344E+02 9.6297E-02 -7.5625E-03
1.2348E+02 9.3656E-02 -7.3906E-03
1.2352E+02 8.8922E-02 -5.6719E-03
1.2356E+02 8.5359E-02 -9.2031E-03
1.2360E+02 8.1203E-02 -1.1234E-02
1.2364E+02 7.9594E-02 -1.3563E-02
1.2368E+02 7.8609E-02 -1.4906E-02
1.2372E+02 8.0422E-02 -1.5859E-02
1.2376E+02 8.3094E-02 -1.5859E-02
1.2380E+02 8.8719E-02 -1.3375E-02
1.2384E+02 9.4063E-02 -9.7969E-03
1.2388E+02 9.9891E-02 -4.6250E-03
1.2392E+02 1.0406E-01 -1.5625E-04
1.2396E+02 1.0389E-01 4.1875E-03
1.2400E+02 1.0180E-01 7.2031E-03
1.2404E+02 9.8813E-02 1.0391E-02
1.2408E+02 9.4438E-02 1.1078E-02
1.2412E+02 8.8531E-02 1.0859E-02
1.2416E+02 8.5203E-02 7.2500E-03
1.2420E+02 8.3578E-02 3.2813E-03
1.2424E+02 8.3656E-02 -6.8750E-04
1.2428E+02 8.5125E-02 -1.7813E-03
1.2432E+02 8.6469E-02 -1.2031E-03
1.2436E+02 8.9797E-02 2.6563E-04
1.2440E+02 9.2844E-02 2.3281E-03
1.2444E+02 9.3766E-02 5.8438E-03
1.2448E+02 9.4891E-02 8.1406E-03
1.2452E+02 9.4688E-02 8.8281E-03
1.2456E+02 9.3188E-02 8.1250E-03
1.2460E+02 9.2141E-02 5.0781E-03
1.2464E+02 9.0266E-02 9.3750E-04
1.2468E+02 8.9891E-02 -3.2031E-03
1.2472E+02 8.8891E-02 -6.3125E-03
1.2476E+02 8.9891E-02 -1.1031E-02
1.2480E+02 9.0063E-02 -1.1625E-02
1.2484E+02 9.3203E-02 -1.1625E-02
1.2488E+02 9.5188E-02 -9.2344E-03
1.2492E+02 9.3563E-02 -6.0156E-03
1.2496E+02 9.2375E-02 -5.1563E-03
1.2500E+02 8.9375E-02 -4.4219E-03
1.2504E+02 8.6938E-02 -5.0938E-03
1.2508E+02 8.4672E-02 -6.2969E-03
1.2512E+02 8.4313E-02 -7.3438E-03
1.2516E+02 8.4922E-02 -1.0563E-02
1.2520E+02 8.6391E-02 -1.0953E-02
1.2524E+02 8.7719E-02 -1.0266E-02
1.2528E+02 9.3766E-02 -1.0063E-02
1.2532E+02 9.7391E-02 -4.9375E-03
1.2536E+02 1.0188E-01 -1.7344E-03
1.2540E+02 1.0597E-01 2.0313E-03
1.2544E+02 1.0858E-01 7.0000E-03
1.2548E+02 1.0803E-01 1.1453E-02
1.2552E+02 1.0706E-01 1.5266E-02
1.2556E+02 1.0348E-01 1.5891E-02
1.2560E+02 1.0072E-01 1.4531E-02
1.2564E+02 9.9047E-02 1.2375E-02
1.2568E+02 9.8563E-02 8.9375E-03
1.2572E+02 9.9469E-02 7.2344E-03
1.2576E+02 9.9469E-02 3.7656E-03
1.2580E+02 1.0441E-01 1.9688E-03
1.2584E+02 1.0616E-01 2.7344E-03
1.2588E+02 1.1003E-01 3.8438E-03
1.2592E+02 1.1123E-01 4.7500E-03
1.2596E+02 1.1039E-01 6.4844E-03
1.2600E+02 1.0928E-01 7.5156E-03
1.2604E+02 1.0445E-01 7.2969E-03
1.2608E+02 9.9969E-02 5.3750E-03
1.2612E+02 9.6063E-02 4.2500E-03
1.2616E+02 9.3016E-02 5.7813E-04
1.2620E+02 9.2406E-02 -2.9531E-03
1.2624E+02 9.3219E-02 -6.6094E-03
1.2628E+02 9.5297E-02 -8.8750E-03
1.2632E+02 9.7094E-02 -1.0313E-02
1.2636E+02 9.8078E-02 -9.0781E-03
1.2640E+02 1.0023E-01 -7.2813E-03
1.2644E+02 1.0025E-01 -5.7344E-03
1.2648E+02 9.8859E-02 -2.4063E-03
1.2652E+02 9.5719E-02 -1.2188E-03
1.2656E+02 9.2359E-02 -3.0000E-03
1.2660E+02 9.1609E-02 -3.4688E-03
1.2664E+02 8.8625E-02 -6.7813E-03
1.2668E+02 8.8844E-02 -9.5938E-03
1.2672E+02 9.1109E-02 -1.1453E-02
1.2676E+02 9.6531E-02 -1.1781E-02
1.2680E+02 1.0023E-01 -1.0703E-02
1.2684E+02 1.0352E-01 -7.2031E-03
1.2688E+02 1.0611E-01 -3.2500E-03
1.2692E+02 1.0719E-01 -6.7188E-04
1.2696E+02 1.0614E-01 2.7500E-03
1.2700E+02 1.0520E-01 5.4063E-03
1.2704E+02 1.0417E-01 7.6719E-03
1.2708E+02 1.0236E-01 7.6250E-03
1.2712E+02 1.0069E-01 6.1250E-03
1.2716E+02 1.0114E-01 2.7031E-03
1.2720E+02 1.0175E-01 1.0156E-03
1.2724E+02 1.0323E-01 -2.4063E-03
1.2728E+02 1.0616E-01 -3.6875E-03
1.2732E+02 1.0820E-01 -4.0313E-03
1.2736E+02 1.1128E-01 -3.1875E-03
1.2740E+02 1.1170E-01 -1.8281E-03
1.2744E+02 1.1123E-01 9.6875E-04
1.2748E+02 1.0936E-01 1.5313E-03
1.2752E+02 1.0473E-01 6.2500E-05
1.2756E+02 1.0150E-01 -2.4375E-03
1.2760E+02 9.8563E-02 -6.6719E-03
1.2764E+02 9.5297E-02 -9.5313E-03
1.2768E+02 9.5984E-02 -1.4078E-02
1.2772E+02 9.6844E-02 -1.7500E-02
1.2776E+02 9.7859E-02 -1.9500E-02
1.2780E+02 1.0069E-01 -2.1234E-02
1.2784E+02 1.0120E-01 -2.1297E-02
1.2788E+02 1.0202E-01 -1.8578E-02
1.2792E+02 1.0095E-01 -1.7000E-02
1.2796E+02 9.7641E-02 -1.4938E-02
1.2800E+02 9.4844E-02 -1.3859E-02
1.2804E+02 9.0672E-02 -1.1766E-02
1.2808E+02 8.5984E-02 -1.2078E-02
1.2812E+02 8.4094E-02 -1.2625E-02
1.2816E+02 8.0719E-02 -1.2578E-02
1.2820E+02 8.1078E-02 -1.4375E-02
1.2824E+02 8.2719E-02 -1.2828E-02
1.2828E+02 8.6688E-02 -1.0625E-02
1.2832E+02 8.9906E-02 -7.6875E-03
1.2836E+02 9.3953E-02 -2.9688E-03
1.2840E+02 9.8453E-02 1.7344E-03
1.2844E+02 1.0172E-01 6.5313E-03
1.2848E+02 1.0388E-01 9.7031E-03
1.2852E+02 1.0319E-01 1.2156E-02
1.2856E+02 1.0325E-01 1.0703E-02
1.2860E+02 1.0188E-01 8.5469E-03
1.2864E+02 1.0072E-01 4.8281E-03
1.2868E+02 9.9078E-02 -9.3750E-05
1.2872E+02 9.7125E-02 -4.8750E-03
1.2876E+02 9.8000E-02 -7.5313E-03
1.2880E+02 9.8453E-02 -9.2344E-03
1.2884E+02 1.0128E-01 -8.5156E-03
1.2888E+02 1.0266E-01 -6.2031E-03
1.2892E+02 1.0516E-01 -4.2031E-03
1.2896E+02 1.0469E-01 -3.1250E-04
1.2900E+02 1.0408E-01 3.9063E-04
1.2904E+02 1.0128E-01 -1.2500E-03
1.2908E+02 9.8563E-02 -4.7813E-03
1.2912E+02 9.6016E-02 -8.5781E-03
1.2916E+02 9.2969E-02 -1.3016E-02
1.2920E+02 9.0891E-02 -1.9938E-02
1.2924E+02 8.9719E-02 -2.3781E-02
1.2928E+02 9.0000E-02 -2.5734E-02
1.2932E+02 8.9250E-02 -2.5406E-02
1.2936E+02 9.0422E-02 -2.3234E-02
1.2940E+02 9.0984E-02 -2.0500E-02
1.2944E+02 9.0625E-02 -1.5266E-02
1.2948E+02 8.7828E-02 -1.1828E-02
1.2952E+02 8.6734E-02 -8.2031E-03
1.2956E+02 8.3406E-02 -8.6563E-03
1.2960E+02 8.2500E-02 -6.2188E-03
1.2964E+02 8.1188E-02 -7.5938E-03
1.2968E+02 8.3313E-02 -7.2188E-03
1.2972E+02 8.7141E-02 -7.4844E-03
1.2976E+02 9.1844E-02 -6.8594E-03
1.2980E+02 9.8016E-02 -3.5781E-03
1.2984E+02 1.0325E-01 -5.1563E-04
1.2988E+02 1.0709E-01 3.9375E-03
1.2992E+02 1.0678E-01 8.1563E-03
1.2996E+02 1.0473E-01 1.1656E-02
1.3000E+02 1.0247E-01 1.2359E-02
1.3004E+02 9.8578E-02 1.3094E-02
1.3008E+02 9.1828E-02 1.0688E-02
1.3012E+02 8.6531E-02 7.8438E-03
1.3016E+02 8.1859E-02 4.0000E-03
1.3020E+02 8.1016E-02 4.5313E-04
1.3024E+02 8.0281E-02 -2.6875E-03
1.3028E+02 8.3188E-02 -3.7188E-03
1.3032E+02 8.6922E-02 -3.6250E-03
1.3036E+02 9.1203E-02 -2.8906E-03
1.3040E+02 9.4969E-02 -2.2031E-03
1.3044E+02 9.9078E-02 5.4688E-04
1.3048E+02 9.8406E-02 2.5625E-03
1.3052E+02 9.7016E-02 1.3906E-03
1.3056E+02 9.3234E-02 -1.2344E-03
1.3060E+02 8.8000E-02 -2.9375E-03
1.3064E+02 8.3719E-02 -6.6406E-03
1.3068E+02 8.2031E-02 -9.7500E-03
1.3072E+02 8.1094E-02 -1.1984E-02
1.3076E+02 8.1844E-02 -1.4813E-02
1.3080E+02 8.4016E-02 -1.5969E-02
1.3084E+02 8.7781E-02 -1.6672E-02
1.3088E+02 8.8578E-02 -1.4844E-02
1.3092E+02 9.1094E-02 -1.3188E-02
1.3096E+02 9.2297E-02 -1.0484E-02
1.3100E+02 9.0656E-02 -8.0313E-03
1.3104E+02 8.9188E-02 -5.1250E-03
1.3108E+02 8.6781E-02 -4.7500E-03
1.3112E+02 8.5688E-02 -4.6094E-03
1.3116E+02 8.4578E-02 -5.5000E-03
1.3120E+02 8.6188E-02 -8.0469E-03
1.3124E+02 8.9297E-02 -5.9688E-03
1.3128E+02 9.5563E-02 -5.1563E-03
1.3132E+02 9.9125E-02 -1.4219E-03
1.3136E+02 1.0252E-01 2.1094E-03
1.3140E+02 1.0608E-01 7.3125E-03
1.3144E+02 1.0786E-01 9.4844E-03
1.3148E+02 1.0761E-01 1.1813E-02
1.3152E+02 1.0570E-01 1.1406E-02
1.3156E+02 1.0220E-01 9.2813E-03
1.3160E+02 9.7469E-02 6.4219E-03
1.3164E+02 9.3688E-02 2.9531E-03
1.3168E+02 9.0828E-02 -7.8125E-05
1.3172E+02 8.9469E-02 -3.0313E-03
1.3176E+02 9.1125E-02 -3.8750E-03
1.3180E+02 9.3547E-02 -4.2656E-03
1.3184E+02 9.4328E-02 -4.1250E-03
1.3188E+02 9.8031E-02 -3.0781E-03
1.3192E+02 9.9141E-02 -2.1563E-03
1.3196E+02 9.8328E-02 -1.6563E-03
1.3200E+02 9.5156E-02 -2.8281E-03
1.3204E+02 9.2859E-02 -3.8125E-03
1.3208E+02 8.9281E-02 -5.9063E-03
1.3212E+02 8.5969E-02 -9.5781E-03
1.3216E+02 8.2750E-02 -1.0859E-02
1.3220E+02 8.1781E-02 -1.3047E-02
1.3224E+02 8.2484E-02 -1.4109E-02
1.3228E+02 8.5734E-02 -1.3094E-02
1.3232E+02 8.9281E-02 -1.2438E-02
1.3236E+02 9.2766E-02 -9.7031E-03
1.3240E+02 9.4578E-02 -6.3125E-03
1.3244E+02 9.6406E-02 -2.1719E-03
1.3248E+02 9.5422E-02 1.0313E-03
1.3252E+02 9.3328E-02 4.1250E-03
1.3256E+02 9.1719E-02 4.4531E-03
1.3260E+02 9.1422E-02 3.8281E-03
1.3264E+02 8.9531E-02 2.5781E-03
1.3268E+02 9.3047E-02 1.2344E-03
1.3272E+02 9.6719E-02 1.2344E-03
1.3276E+02 1.0295E-01 4.5313E-04
1.3280E+02 1.0838E-01 1.8125E-03
1.3284E+02 1.1245E-01 4.5000E-03
1.3288E+02 1.1525E-01 8.9219E-03
1.3292E+02 1.1709E-01 1.1406E-02
1.3296E+02 1.1391E-01 1.3547E-02
1.3300E+02 1.1039E-01 1.4641E-02
1.3304E+02 1.0414E-01 1.5797E-02
1.3308E+02 1.0080E-01 1.4094E-02
1.3312E+02 9.7219E-02 1.0719E-02
1.3316E+02 9.5297E-02 5.3594E-03
1.3320E+02 9.6156E-02 1.2344E-03
1.3324E+02 9.7859E-02 -6.4063E-04
1.3328E+02 1.0022E-01 -2.3906E-03
1.3332E+02 1.0327E-01 -4.3125E-03
1.3336E+02 1.0469E-01 -3.7188E-03
1.3340E+02 1.0570E-01 -3.7500E-03
1.3344E+02 1.0533E-01 -3.4219E-03
1.3348E+02 1.0161E-01 -2.6406E-03
1.3352E+02 9.7141E-02 -4.2656E-03
1.3356E+02 8.9891E-02 -7.1563E-03
1.3360E+02 8.5063E-02 -1.0516E-02
1.3364E+02 8.0234E-02 -1.5047E-02
1.3368E+02 7.9297E-02 -1.9828E-02
1.3372E+02 8.0594E-02 -2.0828E-02
1.3376E+02 8.3109E-02 -2.2250E-02
1.3380E+02 8.7109E-02 -2.3250E-02
1.3384E+02 8.9531E-02 -2.0766E-02
1.3388E+02 9.2688E-02 -1.5875E-02
1.3392E+02 9.3656E-02 -1.0781E-02
1.3396E+02 9.3563E-02 -5.5781E-03
1.3400E+02 9.0578E-02 -1.4063E-03
1.3404E+02 8.8031E-02 1.0156E-03
1.3408E+02 8.5344E-02 3.1094E-03
1.3412E+02 8.5438E-02 4.4375E-03
1.3416E+02 8.5063E-02 3.4688E-03
1.3420E+02 8.9656E-02 3.7500E-03
1.3424E+02 9.3438E-02 4.4063E-03
1.3428E+02 9.8313E-02 5.6250E-03
1.3432E+02 1.0314E-01 8.1719E-03
1.3436E+02 1.0672E-01 1.0688E-02
1.3440E+02 1.0708E-01 1.3484E-02
1.3444E+02 1.0536E-01 1.6734E-02
1.3448E+02 1.0031E-01 1.7234E-02
1.3452E+02 9.6547E-02 1.6109E-02
1.3456E+02 9.1406E-02 1.4234E-02
1.3460E+02 8.5703E-02 1.1766E-02
1.3464E+02 8.0469E-02 7.9844E-03
1.3468E+02 7.9531E-02 5.1094E-03
1.3472E+02 8.1734E-02 5.9375E-04
1.3476E+02 8.4406E-02 -1.6406E-03
1.3480E+02 8.8859E-02 -4.2969E-03
1.3484E+02 9.3469E-02 -6.2344E-03
1.3488E+02 9.6438E-02 -5.1563E-03
1.3492E+02 1.0103E-01 -5.0625E-03
1.3496E+02 1.0095E-01 -5.6406E-03
1.3500E+02 1.0047E-01 -6.3906E-03
1.3504E+02 9.7469E-02 -7.1406E-03
1.3508E+02 9.5109E-02 -9.1875E-03
1.3512E+02 9.2063E-02 -1.2219E-02
1.3516E+02 8.9625E-02 -1.3109E-02
1.3520E+02 8.9906E-02 -1.6281E-02
1.3524E+02 8.9281E-02 -1.7594E-02
1.3528E+02 9.1250E-02 -1.8141E-02
1.3532E+02 9.2016E-02 -1.8469E-02
1.3536E+02 9.0266E-02 -1.6297E-02
1.3540E+02 8.9641E-02 -1.4906E-02
1.3544E+02 8.7359E-02 -1.3078E-02
1.3548E+02 8.5641E-02 -1.1625E-02
1.3552E+02 8.3906E-02 -8.1719E-03
1.3556E+02 8.2609E-02 -7.1406E-03
1.3560E+02 8.4516E-02 -5.7500E-03
1.3564E+02 8.8016E-02 -2.9844E-03
1.3568E+02 9.1703E-02 -1.7188E-03
1.3572E+02 9.5703E-02 3.9063E-04
1.3576E+02 1.0355E-01 1.0469E-03
1.3580E+02 1.0773E-01 3.7344E-03
1.3584E+02 1.1177E-01 6.5469E-03
1.3588E+02 1.1452E-01 7.7813E-03
1.3592E+02 1.1381E-01 9.2344E-03
1.3596E+02 1.1016E-01 1.0500E-02
1.3600E+02 1.0397E-01 9.4531E-03
1.3604E+02 9.6078E-02 8.5781E-03
1.3608E+02 9.0328E-02 7.1094E-03
1.3612E+02 8.4781E-02 4.6094E-03
1.3616E+02 8.1578E-02 2.7188E-03
1.3620E+02 8.1078E-02 -5.7813E-04
1.3624E+02 8.3344E-02 -2.4688E-03
1.3628E+02 8.7625E-02 -3.0156E-03
1.3632E+02 9.1578E-02 -3.9531E-03
1.3636E+02 9.4594E-02 -2.5625E-03
1.3640E+02 9.7469E-02 -3.1250E-05
1.3644E+02 9.9219E-02 -1.2969E-03
1.3648E+02 9.9781E-02 -7.0313E-04
1.3652E+02 9.7313E-02 -4.0313E-03
1.3656E+02 9.3984E-02 -7.7500E-03
1.3660E+02 9.2828E-02 -1.4484E-02
1.3664E+02 8.9172E-02 -1.8672E-02
1.3668E+02 8.9609E-02 -2.3609E-02
1.3672E+02 8.9375E-02 -2.6297E-02
1.3676E+02 9.0250E-02 -2.8000E-02
1.3680E+02 9.1281E-02 -2.7234E-02
1.3684E+02 9.3531E-02 -2.5281E-02
1.3688E+02 9.5625E-02 -1.8688E-02
1.3692E+02 9.6063E-02 -1.4641E-02
1.3696E+02 9.6375E-02 -1.0219E-02
1.3700E+02 9.6719E-02 -6.2500E-03
1.3704E+02 9.4172E-02 -3.4688E-03
1.3708E+02 9.2109E-02 -2.4844E-03
1.3712E+02 9.0922E-02 -2.7188E-03
1.3716E+02 9.1156E-02 -5.4531E-03
1.3720E+02 9.3500E-02 -5.9375E-03
1.3724E+02 9.6453E-02 -8.1719E-03
1.3728E+02 1.0136E-01 -9.7188E-03
1.3732E+02 1.0413E-01 -1.1078E-02
1.3736E+02 1.0723E-01 -1.0641E-02
1.3740E+02 1.0841E-01 -1.0453E-02
1.3744E+02 1.0630E-01 -1.0344E-02
1.3748E+02 1.0463E-01 -9.0469E-03
1.3752E+02 1.0022E-01 -9.2500E-03
1.3756E+02 9.7313E-02 -1.0594E-02
1.3760E+02 9.2125E-02 -1.3109E-02
1.3764E+02 8.9453E-02 -1.5000E-02
1.3768E+02 8.9672E-02 -1.7234E-02
1.3772E+02 9.1813E-02 -1.8313E-02
1.3776E+02 9.5609E-02 -1.9125E-02
1.3780E+02 9.8250E-02 -1.8391E-02
1.3784E+02 1.0188E-01 -1.8844E-02
1.3788E+02 1.0372E-01 -1.5281E-02
1.3792E+02 1.0473E-01 -1.3094E-02
1.3796E+02 1.0416E-01 -1.0734E-02
1.3800E+02 1.0094E-01 -8.8906E-03
1.3804E+02 9.8219E-02 -1.0578E-02
1.3808E+02 9.5219E-02 -1.1016E-02
1.3812E+02 9.1344E-02 -1.2672E-02
1.3816E+02 8.9563E-02 -1.6313E-02
1.3820E+02 8.7063E-02 -1.9250E-02
1.3824E+02 8.9250E-02 -2.0625E-02
1.3828E+02 9.2953E-02 -2.0094E-02
1.3832E+02 9.6828E-02 -1.8313E-02
1.3836E+02 1.0184E-01 -1.4063E-02
1.3840E+02 1.0517E-01 -7.6563E-03
1.3844E+02 1.0636E-01 -4.2188E-04
1.3848E+02 1.0498E-01 6.2969E-03
1.3852E+02 1.0258E-01 1.2719E-02
1.3856E+02 9.8547E-02 1.6188E-02
1.3860E+02 9.4578E-02 1.7828E-02
1.3864E+02 9.2266E-02 1.7828E-02
1.3868E+02 9.1359E-02 1.6719E-02
1.3872E+02 9.0547E-02 1.5250E-02
1.3876E+02 9.2047E-02 1.3563E-02
1.3880E+02 9.4906E-02 1.2297E-02
1.3884E+02 9.7906E-02 1.2719E-02
1.3888E+02 1.0041E-01 1.1500E-02
1.3892E+02 1.0006E-01 1.2219E-02
1.3896E+02 9.9266E-02 1.2797E-02
1.3900E+02 9.7781E-02 9.7344E-03
1.3904E+02 9.7078E-02 6.8594E-03
1.3908E+02 9.4594E-02 1.4531E-03
1.3912E+02 9.3750E-02 -3.4375E-03
1.3916E+02 9.2922E-02 -8.5156E-03
1.3920E+02 9.2828E-02 -1.3281E-02
1.3924E+02 9.3500E-02 -1.5594E-02
1.3928E+02 9.4297E-02 -1.7250E-02
1.3932E+02 9.5906E-02 -1.7234E-02
1.3936E+02 9.8266E-02 -1.6188E-02
1.3940E+02 9.7938E-02 -1.5016E-02
1.3944E+02 9.7094E-02 -1.0391E-02
1.3948E+02 9.5734E-02 -7.7813E-03
1.3952E+02 9.2219E-02 -5.7969E-03
1.3956E+02 9.0609E-02 -5.4219E-03
1.3960E+02 8.7938E-02 -6.6719E-03
1.3964E+02 8.6703E-02 -7.8438E-03
1.3968E+02 8.7109E-02 -1.0906E-02
1.3972E+02 8.8141E-02 -1.2422E-02
1.3976E+02 9.1250E-02 -1.3188E-02
1.3980E+02 9.7719E-02 -1.3078E-02
1.3984E+02 1.0081E-01 -1.1422E-02
1.3988E+02 1.0475E-01 -8.3281E-03
1.3992E+02 1.0609E-01 -5.3281E-03
1.3996E+02 1.0530E-01 -1.0938E-03
1.4000E+02 1.0400E-01 4.6875E-05
1.4004E+02 9.8391E-02 1.8281E-03
1.4008E+02 9.3406E-02 3.3906E-03
1.4012E+02 8.9281E-02 1.2031E-03
1.4016E+02 8.5641E-02 -6.2500E-05
1.4020E+02 8.4297E-02 -1.5313E-03
1.4024E+02 8.4453E-02 -2.1250E-03
1.4028E+02 8.7156E-02 -1.1875E-03
1.4032E+02 9.1297E-02 -3.1250E-04
1.4036E+02 9.5422E-02 2.0469E-03
1.4040E+02 9.8906E-02 5.4844E-03
1.4044E+02 1.0008E-01 9.5469E-03
1.4048E+02 1.0156E-01 1.2672E-02
1.4052E+02 1.0139E-01 1.4406E-02
1.4056E+02 9.8625E-02 1.1703E-02
1.4060E+02 9.6672E-02 9.0313E-03
1.4064E+02 9.4672E-02 5.6563E-03
1.4068E+02 9.1500E-02 -7.8125E-05
1.4072E+02 9.1859E-02 -5.3750E-03
1.4076E+02 9.1172E-02 -1.0063E-02
1.4080E+02 9.4281E-02 -1.3406E-02
1.4084E+02 9.6844E-02 -1.3984E-02
1.4088E+02 9.8688E-02 -1.1563E-02
1.4092E+02 1.0172E-01 -1.0172E-02
1.4096E+02 1.0122E-01 -5.6719E-03
1.4100E+02 1.0064E-01 -3.6719E-03
1.4104E+02 9.9922E-02 -2.1719E-03
1.4108E+02 9.6328E-02 -7.6563E-04
1.4112E+02 9.4859E-02 -6.2500E-04
1.4116E+02 9.4000E-02 -4.0625E-04
1.4120E+02 9.5688E-02 -2.0313E-03
1.4124E+02 9.8234E-02 -3.3750E-03
1.4128E+02 1.0223E-01 -2.9844E-03
1.4132E+02 1.0439E-01 -2.3438E-03
1.4136E+02 1.0750E-01 -1.6094E-03
1.4140E+02 1.0883E-01 1.0938E-03
1.4144E+02 1.0767E-01 4.2656E-03
1.4148E+02 1.0547E-01 6.8906E-03
1.4152E+02 1.0339E-01 8.4531E-03
1.4156E+02 1.0008E-01 6.7969E-03
1.4160E+02 9.4984E-02 4.2969E-03
1.4164E+02 9.2203E-02 2.0938E-03
1.4168E+02 9.0109E-02 -1.3125E-03
1.4172E+02 8.8000E-02 -2.9688E-03
1.4176E+02 8.8516E-02 -4.4375E-03
1.4180E+02 9.1250E-02 -4.1875E-03
1.4184E+02 9.3234E-02 -2.4375E-03
1.4188E+02 9.5609E-02 1.4063E-03
1.4192E+02 9.9188E-02 4.8125E-03
1.4196E+02 1.0041E-01 8.1094E-03
1.4200E+02 1.0194E-01 9.7656E-03
1.4204E+02 1.0044E-01 8.8281E-03
1.4208E+02 9.8969E-02 6.4531E-03
1.4212E+02 9.6672E-02 1.9688E-03
1.4216E+02 9.4766E-02 -3.6406E-03
1.4220E+02 9.3109E-02 -8.9375E-03
1.4224E+02 9.3094E-02 -1.2656E-02
1.4228E+02 9.3672E-02 -1.6469E-02
1.4232E+02 9.4141E-02 -1.6797E-02
1.4236E+02 9.3969E-02 -1.6406E-02
1.4240E+02 9.4438E-02 -1.4141E-02
1.4244E+02 9.4688E-02 -9.0625E-03
1.4248E+02 9.4125E-02 -4.3906E-03
1.4252E+02 9.3766E-02 -1.7813E-03
1.4256E+02 9.2594E-02 6.8750E-04
1.4260E+02 9.3313E-02 9.8438E-04
1.4264E+02 9.3203E-02 1.9531E-03
1.4268E+02 9.5078E-02 2.0313E-03
1.4272E+02 9.8922E-02 3.2344E-03
1.4276E+02 1.0217E-01 2.0313E-03
1.4280E+02 1.0659E-01 2.9375E-03
1.4284E+02 1.1038E-01 5.8281E-03
1.4288E+02 1.1233E-01 9.6250E-03
1.4292E+02 1.1316E-01 1.1203E-02
1.4296E+02 1.1209E-01 1.4313E-02
1.4300E+02 1.0938E-01 1.5531E-02
1.4304E+02 1.0373E-01 1.5516E-02
1.4308E+02 9.8031E-02 1.3500E-02
1.4312E+02 9.2422E-02 1.0734E-02
1.4316E+02 8.8719E-02 6.7969E-03
1.4320E+02 8.6047E-02 3.2344E-03
1.4324E+02 8.6000E-02 7.1875E-04
1.4328E+02 8.6453E-02 -2.0469E-03
1.4332E+02 8.9875E-02 -1.5156E-03
1.4336E+02 9.2188E-02 -2.2656E-03
1.4340E+02 9.4953E-02 -9.8438E-04
1.4344E+02 9.7563E-02 3.2656E-03
1.4348E+02 9.8172E-02 4.2656E-03
1.4352E+02 9.6328E-02 4.6875E-03
1.4356E+02 9.4047E-02 4.0156E-03
1.4360E+02 9.2797E-02 1.1094E-03
1.4364E+02 9.1422E-02 -1.8438E-03
1.4368E+02 9.1906E-02 -7.2656E-03
1.4372E+02 9.2828E-02 -1.0328E-02
1.4376E+02 9.5969E-02 -1.3797E-02
1.4380E+02 9.9703E-02 -1.5047E-02
1.4384E+02 1.0183E-01 -1.2297E-02
1.4388E+02 1.0553E-01 -1.1109E-02
1.4392E+02 1.0425E-01 -1.0438E-02
1.4396E+02 1.0386E-01 -6.6250E-03
1.4400E+02 1.0238E-01 -6.2813E-03
1.4404E+02 9.8438E-02 -2.8594E-03
1.4408E+02 9.4328E-02 -2.6875E-03
1.4412E+02 9.0828E-02 -4.3906E-03
1.4416E+02 8.7250E-02 -5.2813E-03
1.4420E+02 8.7375E-02 -6.2500E-03
1.4424E+02 8.7938E-02 -6.0469E-03
1.4428E+02 9.0422E-02 -4.0938E-03
1.4432E+02 9.2266E-02 -6.0938E-04
1.4436E+02 9.5359E-02 3.3281E-03
1.4440E+02 9.8766E-02 8.3906E-03
1.4444E+02 1.0042E-01 1.2906E-02
1.4448E+02 1.0036E-01 1.6734E-02
1.4452E+02 9.9938E-02 1.8547E-02
1.4456E+02 9.8391E-02 1.7922E-02
1.4460E+02 9.7531E-02 1.6703E-02
1.4464E+02 9.4563E-02 1.1297E-02
1.4468E+02 9.4453E-02 6.4844E-03
1.4472E+02 9.1906E-02 2.6250E-03
1.4476E+02 9.4094E-02 4.6875E-05
1.4480E+02 9.5141E-02 -1.7188E-04
1.4484E+02 9.5703E-02 3.9063E-04
1.4488E+02 9.5203E-02 1.4219E-03
1.4492E+02 9.5328E-02 4.4531E-03
1.4496E+02 9.2109E-02 7.0781E-03
1.4500E+02 8.8609E-02 6.8750E-03
1.4504E+02 8.4375E-02 5.9531E-03
1.4508E+02 8.0094E-02 2.6250E-03
1.4512E+02 7.8141E-02 -1.3594E-03
1.4516E+02 7.6438E-02 -6.4063E-03
1.4520E+02 7.5938E-02 -1.2172E-02
1.4524E+02 7.6750E-02 -1.4469E-02
1.4528E+02 8.0672E-02 -1.6750E-02
1.4532E+02 8.4250E-02 -1.5328E-02
1.4536E+02 8.9750E-02 -1.2625E-02
1.4540E+02 9.4516E-02 -7.7344E-03
1.4544E+02 9.5625E-02 -4.3125E-03
1.4548E+02 9.7953E-02 -8.2813E-04
1.4552E+02 9.6531E-02 1.2031E-03
1.4556E+02 9.5453E-02 3.4531E-03
1.4560E+02 9.3953E-02 2.7813E-03
1.4564E+02 9.3203E-02 2.1406E-03
1.4568E+02 9.3359E-02 9.8438E-04
1.4572E+02 9.2531E-02 -9.5313E-04
1.4576E+02 9.4688E-02 -2.0469E-03
1.4580E+02 9.9531E-02 -6.7188E-04
1.4584E+02 1.0275E-01 -3.9063E-04
1.4588E+02 1.0648E-01 2.2969E-03
1.4592E+02 1.0820E-01 5.7031E-03
1.4596E+02 1.0925E-01 6.8594E-03
1.4600E+02 1.0825E-01 1.0938E-02
1.4604E+02 1.0595E-01 1.2406E-02
1.4608E+02 1.0320E-01 1.3391E-02
1.4612E+02 1.0078E-01 1.1813E-02
1.4616E+02 9.9266E-02 9.5938E-03
1.4620E+02 9.8422E-02 7.5313E-03
1.4624E+02 9.7125E-02 4.8906E-03
1.4628E+02 9.8016E-02 2.8594E-03
1.4632E+02 9.7531E-02 2.2031E-03
1.4636E+02 9.7438E-02 6.8750E-04
1.4640E+02 9.6891E-02 1.0000E-03
1.4644E+02 9.5453E-02 4.8438E-04
1.4648E+02 9.1922E-02 -2.0313E-04
1.4652E+02 8.7938E-02 -1.8750E-03
1.4656E+02 8.3047E-02 -3.9844E-03
1.4660E+02 8.0422E-02 -7.1875E-03
1.4664E+02 7.8375E-02 -1.1422E-02
1.4668E+02 7.9047E-02 -1.5109E-02
1.4672E+02 8.1750E-02 -1.6797E-02
1.4676E+02 8.7672E-02 -1.7656E-02
1.4680E+02 9.4188E-02 -1.7531E-02
1.4684E+02 1.0153E-01 -1.4406E-02
1.4688E+02 1.0692E-01 -9.4375E-03
1.4692E+02 1.1211E-01 -4.8750E-03
1.4696E+02 1.1559E-01 -1.5625E-03
1.4700E+02 1.1544E-01 1.5938E-03
1.4704E+02 1.1289E-01 2.8281E-03
1.4708E+02 1.0980E-01 1.9063E-03
1.4712E+02 1.0522E-01 -3.4375E-04
1.4716E+02 1.0134E-01 -3.9063E-03
1.4720E+02 9.7766E-02 -6.0313E-03
1.4724E+02 9.6625E-02 -8.0938E-03
1.4728E+02 9.8281E-02 -7.0000E-03
1.4732E+02 9.8813E-02 -8.4063E-03
1.4736E+02 1.0019E-01 -5.7500E-03
1.4740E+02 9.9625E-02 -4.4844E-03
1.4744E+02 9.8703E-02 -2.7344E-03
1.4748E+02 9.6922E-02 -1.0625E-03
1.4752E+02 9.2422E-02 -8.2813E-04
1.4756E+02 9.0047E-02 -2.2969E-03
1.4760E+02 8.7297E-02 -3.5938E-03
1.4764E+02 8.6563E-02 -4.9844E-03
1.4768E+02 8.6266E-02 -5.6563E-03
1.4772E+02 8.7688E-02 -8.7969E-03
1.4776E+02 8.9672E-02 -1.0297E-02
1.4780E+02 9.2188E-02 -1.0766E-02
1.4784E+02 9.5313E-02 -1.0594E-02
1.4788E+02 9.6203E-02 -9.8438E-03
1.4792E+02 9.7422E-02 -8.4844E-03
1.4796E+02 9.5109E-02 -7.9688E-03
1.4800E+02 9.1578E-02 -6.5313E-03
1.4804E+02 8.5328E-02 -5.8281E-03
1.4808E+02 8.0391E-02 -7.3594E-03
1.4812E+02 7.6406E-02 -8.9531E-03
1.4816E+02 7.3547E-02 -1.1625E-02
1.4820E+02 7.6531E-02 -1.2594E-02
1.4824E+02 7.9922E-02 -1.1750E-02
1.4828E+02 8.6016E-02 -1.1328E-02
1.4832E+02 9.3203E-02 -1.0750E-02
1.4836E+02 9.8234E-02 -9.3750E-03
1.4840E+02 1.0236E-01 -5.8906E-03
1.4844E+02 1.0406E-01 -2.0938E-03
1.4848E+02 1.0211E-01 6.0938E-04
1.4852E+02 9.9156E-02 7.9688E-04
1.4856E+02 9.4219E-02 2.3750E-03
1.4860E+02 9.1641E-02 7.9688E-04
1.4864E+02 8.8531E-02 2.0313E-04
1.4868E+02 8.7234E-02 -1.2500E-04
1.4872E+02 8.7984E-02 -3.0938E-03
1.4876E+02 9.1500E-02 -3.2031E-03
1.4880E+02 9.6125E-02 -3.5313E-03
1.4884E+02 1.0252E-01 -9.8438E-04
1.4888E+02 1.0611E-01 1.9219E-03
1.4892E+02 1.1017E-01 4.5781E-03
1.4896E+02 1.0850E-01 6.3906E-03
1.4900E+02 1.0480E-01 7.1406E-03
1.4904E+02 9.8234E-02 6.2813E-03
1.4908E+02 9.1375E-02 3.1250E-03
1.4912E+02 8.4156E-02 -9.0625E-04
1.4916E+02 7.9266E-02 -5.9844E-03
1.4920E+02 7.7484E-02 -1.0547E-02
1.4924E+02 7.7484E-02 -1.3141E-02
1.4928E+02 8.0094E-02 -1.5453E-02
1.4932E+02 8.3063E-02 -1.6594E-02
1.4936E+02 8.5984E-02 -1.3703E-02
1.4940E+02 8.8969E-02 -1.0375E-02
1.4944E+02 9.0359E-02 -8.5000E-03
1.4948E+02 9.1375E-02 -5.1250E-03
1.4952E+02 8.9672E-02 -1.1250E-03
1.4956E+02 8.9156E-02 -3.1094E-03
1.4960E+02 8.8953E-02 -5.2656E-03
1.4964E+02 8.9672E-02 -8.5156E-03
1.4968E+02 8.9688E-02 -1.2094E-02
1.4972E+02 9.2156E-02 -1.6078E-02
1.4976E+02 9.6688E-02 -1.8719E-02
1.4980E+02 1.0111E-01 -2.0391E-02
1.4984E+02 1.0241E-01 -1.8313E-02
1.4988E+02 1.0480E-01 -1.5469E-02
1.4992E+02 1.0503E-01 -1.2422E-02
1.4996E+02 1.0386E-01 -1.0031E-02
1.5000E+02 9.9578E-02 -6.7031E-03
1.5004E+02 9.4609E-02 -2.4063E-03
1.5008E+02 8.8922E-02 -1.6563E-03
1.5012E+02 8.3672E-02 -6.7188E-04
1.5016E+02 8.0078E-02 -2.0625E-03
1.5020E+02 8.0016E-02 -2.4844E-03
1.5024E+02 7.9688E-02 -2.6719E-03
1.5028E+02 8.4094E-02 -3.5156E-03
1.5032E+02 8.6547E-02 -2.2969E-03
1.5036E+02 9.1391E-02 -4.6875E-04
1.5040E+02 9.4125E-02 5.1563E-04
1.5044E+02 9.6391E-02 3.4063E-03
1.5048E+02 9.4750E-02 3.1094E-03
1.5052E+02 9.4563E-02 3.2031E-03
1.5056E+02 9.2047E-02 0.0000E+00
1.5060E+02 8.9016E-02 -4.0625E-03
1.5064E+02 8.5281E-02 -5.8438E-03
1.5068E+02 8.3641E-02 -1.0016E-02
1.5072E+02 8.2563E-02 -1.1094E-02
1.5076E+02 8.3203E-02 -1.4109E-02
1.5080E+02 8.4891E-02 -1.4109E-02
1.5084E+02 8.7391E-02 -1.2797E-02
1.5088E+02 9.0938E-02 -1.1375E-02
1.5092E+02 9.4313E-02 -9.2656E-03
1.5096E+02 9.7609E-02 -8.3281E-03
1.5100E+02 9.7844E-02 -8.8750E-03
1.5104E+02 9.7719E-02 -1.0172E-02
1.5108E+02 9.7344E-02 -1.2891E-02
1.5112E+02 9.3797E-02 -1.5469E-02
1.5116E+02 9.2266E-02 -1.7672E-02
1.5120E+02 9.0734E-02 -2.0734E-02
1.5124E+02 8.9672E-02 -2.2313E-02
1.5128E+02 9.0875E-02 -1.9547E-02
1.5132E+02 9.1469E-02 -1.7188E-02
1.5136E+02 9.0984E-02 -1.1141E-02
1.5140E+02 9.0281E-02 -5.5000E-03
1.5144E+02 9.0656E-02 1.5625E-03
1.5148E+02 9.0234E-02 5.1406E-03
1.5152E+02 8.6469E-02 7.0781E-03
1.5156E+02 8.5000E-02 8.3125E-03
1.5160E+02 8.6406E-02 7.0781E-03
1.5164E+02 8.3938E-02 6.1094E-03
1.5168E+02 8.5344E-02 4.3750E-03
1.5172E+02 8.6297E-02 -2.3438E-04
1.5176E+02 9.2047E-02 -1.6406E-03
1.5180E+02 9.6047E-02 -2.8594E-03
1.5184E+02 1.0094E-01 -2.3906E-03
1.5188E+02 1.0416E-01 -1.1563E-03
1.5192E+02 1.0714E-01 -1.6094E-03
1.5196E+02 1.0691E-01 7.8125E-05
1.5200E+02 1.0563E-01 -2.1875E-04
1.5204E+02 1.0039E-01 -1.8125E-03
1.5208E+02 9.6109E-02 -3.9063E-03
1.5212E+02 9.1250E-02 -7.6094E-03
1.5216E+02 8.7938E-02 -9.8594E-03
1.5220E+02 8.6281E-02 -1.3391E-02
1.5224E+02 8.6328E-02 -1.5328E-02
1.5228E+02 8.7641E-02 -1.7063E-02
1.5232E+02 9.0453E-02 -1.8469E-02
1.5236E+02 9.2391E-02 -1.6719E-02
1.5240E+02 9.7531E-02 -1.6516E-02
1.5244E+02 9.8813E-02 -1.5063E-02
1.5248E+02 9.9656E-02 -1.3672E-02
1.5252E+02 9.9453E-02 -1.2547E-02
1.5256E+02 9.8484E-02 -1.3453E-02
1.5260E+02 9.8063E-02 -1.7375E-02
1.5264E+02 9.5891E-02 -1.8922E-02
1.5268E+02 9.5484E-02 -2.2000E-02
1.5272E+02 9.6500E-02 -2.3125E-02
1.5276E+02 9.8031E-02 -2.1563E-02
1.5280E+02 9.9781E-02 -1.9297E-02
1.5284E+02 1.0217E-01 -1.4969E-02
1.5288E+02 1.0339E-01 -9.7500E-03
1.5292E+02 1.0184E-01 -4.3438E-03
1.5296E+02 1.0194E-01 1.5781E-03
1.5300E+02 9.8844E-02 6.4375E-03
1.5304E+02 9.7094E-02 1.1094E-02
1.5308E+02 9.2672E-02 1.2344E-02
1.5312E+02 9.2047E-02 1.2281E-02
1.5316E+02 8.7938E-02 9.1094E-03
1.5320E+02 8.8547E-02 6.4219E-03
1.5324E+02 8.9203E-02 4.3594E-03
1.5328E+02 9.1359E-02 3.5313E-03
1.5332E+02 9.5453E-02 2.2031E-03
1.5336E+02 9.8828E-02 2.2344E-03
1.5340E+02 1.0078E-01 3.4531E-03
1.5344E+02 1.0217E-01 3.8594E-03
1.5348E+02 1.0139E-01 4.4219E-03
1.5352E+02 9.7844E-02 4.0000E-03
1.5356E+02 9.5594E-02 3.8438E-03
1.5360E+02 9.2578E-02 3.0469E-03
1.5364E+02 8.9469E-02 -6.5625E-04
1.5368E+02 8.9063E-02 -5.0156E-03
1.5372E+02 8.7641E-02 -7.5156E-03
1.5376E+02 8.9859E-02 -9.4844E-03
1.5380E+02 9.3625E-02 -9.9844E-03
1.5384E+02 9.6703E-02 -1.0563E-02
1.5388E+02 9.8531E-02 -9.1094E-03
1.5392E+02 9.9016E-02 -8.2656E-03
1.5396E+02 9.7563E-02 -7.5156E-03
1.5400E+02 9.4406E-02 -7.4531E-03
1.5404E+02 9.0438E-02 -8.3125E-03
1.5408E+02 8.6047E-02 -7.3594E-03
1.5412E+02 8.3734E-02 -1.0609E-02
1.5416E+02 8.2453E-02 -1.3734E-02
1.5420E+02 8.3594E-02 -1.5688E-02
1.5424E+02 8.6250E-02 -1.4922E-02
1.5428E+02 8.9266E-02 -1.3719E-02
1.5432E+02 9.3344E-02 -1.0797E-02
1.5436E+02 9.8859E-02 -5.2500E-03
1.5440E+02 1.0220E-01 -3.1250E-05
1.5444E+02 1.0492E-01 6.9688E-03
1.5448E+02 1.0659E-01 1.4797E-02
1.5452E+02 1.0423E-01 1.8375E-02
1.5456E+02 1.0331E-01 2.1156E-02
1.5460E+02 1.0114E-01 1.9891E-02
1.5464E+02 9.6406E-02 1.8172E-02
1.5468E+02 9.4594E-02 1.3516E-02
1.5472E+02 9.4219E-02 1.0844E-02
1.5476E+02 9.5094E-02 6.9531E-03
1.5480E+02 9.8891E-02 4.7656E-03
1.5484E+02 9.8703E-02 3.4219E-03
1.5488E+02 1.0114E-01 2.3281E-03
1.5492E+02 1.0055E-01 2.4844E-03
1.5496E+02 9.9328E-02 1.0781E-03
1.5500E+02 9.8750E-02 7.6563E-04
1.5504E+02 9.5219E-02 -6.4063E-04
1.5508E+02 9.3141E-02 -3.5156E-03
1.5512E+02 8.9938E-02 -8.1094E-03
1.5516E+02 8.9453E-02 -1.2141E-02
1.5520E+02 8.9844E-02 -1.5516E-02
1.5524E+02 9.0313E-02 -1.5422E-02
1.5528E+02 9.1297E-02 -1.4578E-02
1.5532E+02 9.3859E-02 -1.3594E-02
1.5536E+02 9.7438E-02 -1.1453E-02
1.5540E+02 1.0013E-01 -8.4688E-03
1.5544E+02 9.8609E-02 -5.7656E-03
1.5548E+02 9.7563E-02 -3.9219E-03
1.5552E+02 9.4891E-02 -4.9688E-03
1.5556E+02 9.2844E-02 -6.8281E-03
1.5560E+02 9.0797E-02 -9.2500E-03
1.5564E+02 8.7469E-02 -1.2219E-02
1.5568E+02 8.7688E-02 -1.5469E-02
1.5572E+02 8.7406E-02 -1.6047E-02
1.5576E+02 8.9875E-02 -1.7109E-02
1.5580E+02 9.3031E-02 -1.4578E-02
1.5584E+02 9.7469E-02 -8.8594E-03
1.5588E+02 1.0116E-01 -2.6875E-03
1.5592E+02 1.0328E-01 3.9375E-03
1.5596E+02 1.0214E-01 1.1922E-02
1.5600E+02 1.0195E-01 1.6281E-02
1.5604E+02 9.8313E-02 1.9688E-02
1.5608E+02 9.5484E-02 1.9953E-02
1.5612E+02 9.1594E-02 1.7313E-02
1.5616E+02 8.7797E-02 1.5219E-02
1.5620E+02 8.6016E-02 8.7188E-03
1.5624E+02 8.4297E-02 4.9531E-03
1.5628E+02 8.4828E-02 1.4531E-03
1.5632E+02 8.6078E-02 -1.5625E-05
1.5636E+02 8.7078E-02 4.2188E-04
1.5640E+02 8.7922E-02 -9.3750E-05
1.5644E+02 8.8594E-02 -7.8125E-05
1.5648E+02 8.8578E-02 1.1406E-03
1.5652E+02 8.8688E-02 2.0313E-04
1.5656E+02 8.7016E-02 -1.7031E-03
1.5660E+02 8.6516E-02 -4.4844E-03
1.5664E+02 8.5344E-02 -7.4531E-03
1.5668E+02 8.4531E-02 -1.0750E-02
1.5672E+02 8.7328E-02 -1.3000E-02
1.5676E+02 9.1422E-02 -1.4813E-02
1.5680E+02 9.5266E-02 -1.5125E-02
1.5684E+02 9.7844E-02 -1.2594E-02
1.5688E+02 9.9750E-02 -1.0125E-02
1.5692E+02 1.0134E-01 -7.8906E-03
1.5696E+02 1.0106E-01 -6.1719E-03
1.5700E+02 9.7188E-02 -3.9063E-03
1.5704E+02 9.4453E-02 -2.5781E-03
1.5708E+02 9.0891E-02 -2.1094E-03
1.5712E+02 8.8641E-02 -2.9063E-03
1.5716E+02 8.6172E-02 -3.4844E-03
1.5720E+02 8.6641E-02 -6.1563E-03
1.5724E+02 8.8516E-02 -7.1563E-03
1.5728E+02 9.1172E-02 -6.4063E-03
1.5732E+02 9.6594E-02 -4.9844E-03
1.5736E+02 9.9656E-02 -3.1563E-03
1.5740E+02 1.0433E-01 -7.6563E-04
1.5744E+02 1.0523E-01 3.7344E-03
1.5748E+02 1.0605E-01 5.6406E-03
1.5752E+02 1.0350E-01 7.6563E-03
1.5756E+02 1.0000E-01 6.8594E-03
1.5760E+02 9.6422E-02 4.1563E-03
1.5764E+02 9.1344E-02 1.0469E-03
1.5768E+02 8.7422E-02 -2.2813E-03
1.5772E+02 8.4188E-02 -7.4219E-03
1.5776E+02 8.2953E-02 -1.1891E-02
1.5780E+02 8.1594E-02 -1.5125E-02
1.5784E+02 8.1813E-02 -1.6500E-02
1.5788E+02 8.3563E-02 -1.6172E-02
1.5792E+02 8.3516E-02 -1.3563E-02
1.5796E+02 8.4891E-02 -1.1719E-02
1.5800E+02 8.5156E-02 -8.6250E-03
1.5804E+02 8.2266E-02 -5.9375E-03
1.5808E+02 8.0750E-02 -4.2031E-03
1.5812E+02 8.1188E-02 -5.7344E-03
1.5816E+02 8.0031E-02 -7.2969E-03
1.5820E+02 8.0703E-02 -1.0188E-02
1.5824E+02 8.4906E-02 -1.2391E-02
1.5828E+02 8.7281E-02 -1.3156E-02
1.5832E+02 9.2531E-02 -1.3047E-02
1.5836E+02 9.5563E-02 -1.1625E-02
1.5840E+02 9.9141E-02 -8.7188E-03
1.5844E+02 1.0067E-01 -5.6719E-03
1.5848E+02 1.0214E-01 -2.9688E-03
1.5852E+02 1.0053E-01 -1.1875E-03
1.5856E+02 9.9891E-02 -1.1094E-03
1.5860E+02 9.9531E-02 -1.0938E-03
1.5864E+02 9.9672E-02 -1.5781E-03
1.5868E+02 1.0058E-01 -4.1563E-03
1.5872E+02 1.0338E-01 -6.5156E-03
1.5876E+02 1.0588E-01 -6.3906E-03
1.5880E+02 1.0802E-01 -5.2500E-03
1.5884E+02 1.1052E-01 -2.2656E-03
1.5888E+02 1.1209E-01 1.5156E-03
1.5892E+02 1.1181E-01 5.1563E-03
1.5896E+02 1.1048E-01 9.3750E-03
1.5900E+02 1.0792E-01 9.8125E-03
1.5904E+02 1.0202E-01 9.0000E-03
1.5908E+02 9.7906E-02 6.7656E-03
1.5912E+02 9.4469E-02 1.1719E-03
1.5916E+02 9.0875E-02 -3.4375E-03
1.5920E+02 9.0297E-02 -1.0281E-02
1.5924E+02 9.0594E-02 -1.4703E-02
1.5928E+02 9.3219E-02 -1.7922E-02
1.5932E+02 9.5844E-02 -1.8938E-02
1.5936E+02 9.8188E-02 -1.9063E-02
1.5940E+02 1.0055E-01 -1.5359E-02
1.5944E+02 1.0119E-01 -1.3719E-02
1.5948E+02 1.0020E-01 -1.0281E-02
1.5952E+02 9.9109E-02 -8.0625E-03
1.5956E+02 9.4406E-02 -8.5625E-03
1.5960E+02 9.3016E-02 -1.0516E-02
1.5964E+02 8.9219E-02 -1.3578E-02
1.5968E+02 9.0984E-02 -1.7234E-02
1.5972E+02 9.3734E-02 -2.0516E-02
1.5976E+02 9.5969E-02 -2.2141E-02
1.5980E+02 1.0072E-01 -2.2641E-02
1.5984E+02 1.0267E-01 -1.9969E-02
1.5988E+02 1.0489E-01 -1.6813E-02
1.5992E+02 1.0502E-01 -1.1672E-02
1.5996E+02 1.0359E-01 -7.0000E-03
1.6000E+02 1.0059E-01 -2.4063E-03
1.6004E+02 9.6547E-02 2.6719E-03
1.6008E+02 9.2188E-02 4.3125E-03
1.6012E+02 8.8984E-02 4.8906E-03
1.6016E+02 8.7969E-02 3.9063E-03
1.6020E+02 8.8500E-02 1.8281E-03
1.6024E+02 8.9375E-02 1.2344E-03
1.6028E+02 9.4734E-02 -6.2500E-05
1.6032E+02 9.8688E-02 -1.5625E-04
1.6036E+02 1.0170E-01 1.4844E-03
1.6040E+02 1.0211E-01 4.4063E-03
1.6044E+02 1.0344E-01 5.9688E-03
1.6048E+02 1.0041E-01 7.4063E-03
1.6052E+02 9.7063E-02 6.8125E-03
1.6056E+02 9.2297E-02 5.2656E-03
1.6060E+02 8.8156E-02 2.2969E-03
1.6064E+02 8.3500E-02 -7.9688E-04
1.6068E+02 8.1906E-02 -3.4219E-03
1.6072E+02 8.0359E-02 -6.2969E-03
1.6076E+02 8.1078E-02 -8.0313E-03
1.6080E+02 8.4688E-02 -7.5000E-03
1.6084E+02 8.6281E-02 -7.5000E-03
1.6088E+02 8.9266E-02 -4.7188E-03
1.6092E+02 9.2125E-02 -3.3750E-03
1.6096E+02 9.2891E-02 -8.9063E-04
1.6100E+02 9.0594E-02 -6.2500E-04
1.6104E+02 8.6297E-02 -2.6563E-04
1.6108E+02 8.2734E-02 -1.0781E-03
1.6112E+02 7.9094E-02 -2.7969E-03
1.6116E+02 7.6625E-02 -6.4844E-03
1.6120E+02 7.7813E-02 -8.7969E-03
1.6124E+02 7.8563E-02 -1.0703E-02
1.6128E+02 8.0797E-02 -9.6719E-03
1.6132E+02 8.5922E-02 -9.2500E-03
1.6136E+02 9.0688E-02 -6.0156E-03
1.6140E+02 9.4906E-02 -1.6875E-03
1.6144E+02 9.9469E-02 4.8125E-03
1.6148E+02 1.0105E-01 1.0141E-02
1.6152E+02 1.0245E-01 1.1250E-02
1.6156E+02 1.0066E-01 1.0375E-02
1.6160E+02 1.0019E-01 9.5938E-03
1.6164E+02 9.8828E-02 7.7813E-03
1.6168E+02 9.7484E-02 5.5156E-03
1.6172E+02 1.0027E-01 4.0938E-03
1.6176E+02 1.0128E-01 2.5938E-03
1.6180E+02 1.0464E-01 1.7344E-03
1.6184E+02 1.0670E-01 2.3125E-03
1.6188E+02 1.1002E-01 5.2344E-03
1.6192E+02 1.0995E-01 7.0938E-03
1.6196E+02 1.1011E-01 8.0469E-03
1.6200E+02 1.0703E-01 9.4688E-03
1.6204E+02 1.0378E-01 9.5313E-03
1.6208E+02 9.7828E-02 8.3594E-03
1.6212E+02 9.6000E-02 5.2188E-03
1.6216E+02 9.2875E-02 3.0000E-03
1.6220E+02 9.0688E-02 -5.3125E-04
1.6224E+02 9.0156E-02 -2.5156E-03
1.6228E+02 9.0234E-02 -4.0313E-03
1.6232E+02 9.0078E-02 -4.9219E-03
1.6236E+02 9.1391E-02 -3.2813E-03
1.6240E+02 9.2172E-02 -1.5469E-03
1.6244E+02 9.0453E-02 9.6875E-04
1.6248E+02 8.9859E-02 2.9531E-03
1.6252E+02 8.8531E-02 2.8125E-03
1.6256E+02 8.7141E-02 2.0938E-03
1.6260E+02 8.4766E-02 -9.3750E-04
1.6264E+02 8.4031E-02 -3.1719E-03
1.6268E+02 8.3906E-02 -5.7500E-03
1.6272E+02 8.5500E-02 -7.7813E-03
1.6276E+02 8.7484E-02 -9.7969E-03
1.6280E+02 8.9078E-02 -1.0375E-02
1.6284E+02 9.0594E-02 -1.0375E-02
1.6288E+02 9.3203E-02 -8.2344E-03
1.6292E+02 9.5906E-02 -5.3281E-03
1.6296E+02 9.7500E-02 -3.7813E-03
1.6300E+02 9.9328E-02 -1.0000E-03
1.6304E+02 9.7234E-02 2.6719E-03
1.6308E+02 9.8922E-02 4.2031E-03
1.6312E+02 1.0009E-01 5.3281E-03
1.6316E+02 1.0022E-01 6.7656E-03
1.6320E+02 1.0188E-01 7.2813E-03
1.6324E+02 1.0356E-01 9.1719E-03
1.6328E+02 1.0598E-01 9.4844E-03
1.6332E+02 1.0719E-01 1.0500E-02
1.6336E+02 1.0653E-01 1.2641E-02
1.6340E+02 1.0505E-01 1.4359E-02
1.6344E+02 1.0436E-01 1.6219E-02
1.6348E+02 1.0052E-01 1.6375E-02
1.6352E+02 9.6484E-02 1.4313E-02
1.6356E+02 9.2344E-02 1.0672E-02
1.6360E+02 8.9078E-02 5.8438E-03
1.6364E+02 8.8016E-02 6.2500E-05
1.6368E+02 8.7359E-02 -5.9375E-03
1.6372E+02 8.6828E-02 -1.0016E-02
1.6376E+02 9.0031E-02 -1.4078E-02
1.6380E+02 9.0984E-02 -1.6391E-02
1.6384E+02 9.4438E-02 -1.5141E-02
1.6388E+02 9.6234E-02 -1.2969E-02
1.6392E+02 9.5500E-02 -1.1750E-02
1.6396E+02 9.5469E-02 -9.4688E-03
1.6400E+02 9.1109E-02 -8.5156E-03
1.6404E+02 8.9375E-02 -7.0000E-03
1.6408E+02 8.6313E-02 -6.7188E-03
1.6412E+02 8.4594E-02 -9.1719E-03
1.6416E+02 8.4438E-02 -1.0172E-02
1.6420E+02 8.7375E-02 -1.3094E-02
1.6424E+02 9.1734E-02 -1.4672E-02
1.6428E+02 9.6609E-02 -1.6094E-02
1.6432E+02 1.0291E-01 -1.7281E-02
1.6436E+02 1.0813E-01 -1.4016E-02
1.6440E+02 1.1273E-01 -1.2203E-02
1.6444E+02 1.1503E-01 -7.5000E-03
1.6448E+02 1.1505E-01 -2.0313E-03
1.6452E+02 1.1241E-01 6.4063E-04
1.6456E+02 1.0856E-01 2.4219E-03
1.6460E+02 1.0614E-01 2.9375E-03
1.6464E+02 1.0380E-01 2.5625E-03
1.6468E+02 1.0448E-01 3.1875E-03
1.6472E+02 1.0542E-01 2.7188E-03
1.6476E+02 1.1042E-01 1.7188E-03
1.6480E+02 1.1502E-01 1.9219E-03
1.6484E+02 1.1945E-01 4.4531E-03
1.6488E+02 1.2055E-01 6.5156E-03
1.6492E+02 1.2298E-01 7.8125E-03
1.6496E+02 1.1986E-01 9.7344E-03
1.6500E+02 1.1636E-01 9.5781E-03
1.6504E+02 1.0933E-01 9.3906E-03
1.6508E+02 1.0409E-01 7.6563E-03
1.6512E+02 9.5938E-02 6.1094E-03
1.6516E+02 9.1281E-02 8.1250E-04
1.6520E+02 8.9328E-02 -2.5469E-03
1.6524E+02 8.9797E-02 -5.3906E-03
1.6528E+02 9.0703E-02 -6.8281E-03
1.6532E+02 9.4859E-02 -6.7656E-03
1.6536E+02 9.7953E-02 -4.7969E-03
1.6540E+02 1.0133E-01 -5.5625E-03
1.6544E+02 1.0363E-01 -3.7500E-03
1.6548E+02 1.0472E-01 -2.4688E-03
1.6552E+02 1.0406E-01 -2.2500E-03
1.6556E+02 1.0153E-01 -3.3438E-03
1.6560E+02 9.9766E-02 -4.1094E-03
1.6564E+02 9.7250E-02 -6.6406E-03
1.6568E+02 9.7344E-02 -8.9063E-03
1.6572E+02 9.8172E-02 -9.9688E-03
1.6576E+02 1.0142E-01 -9.7188E-03
1.6580E+02 1.0370E-01 -1.0938E-02
1.6584E+02 1.0641E-01 -7.5625E-03
1.6588E+02 1.1013E-01 -2.8906E-03
1.6592E+02 1.1088E-01 -9.3750E-05
1.6596E+02 1.1222E-01 4.8125E-03
1.6600E+02 1.1006E-01 9.0469E-03
1.6604E+02 1.0706E-01 1.2813E-02
1.6608E+02 1.0439E-01 1.6328E-02
1.6612E+02 1.0108E-01 1.6625E-02
1.6616E+02 9.8297E-02 1.4797E-02
1.6620E+02 9.9031E-02 1.2188E-02
1.6624E+02 9.8719E-02 1.0328E-02
1.6628E+02 1.0145E-01 7.9063E-03
1.6632E+02 1.0364E-01 6.7031E-03
1.6636E+02 1.0434E-01 5.9688E-03
1.6640E+02 1.0533E-01 7.1719E-03
1.6644E+02 1.0394E-01 6.9375E-03
1.6648E+02 1.0147E-01 6.3281E-03
1.6652E+02 9.6625E-02 3.7031E-03
1.6656E+02 9.2313E-02 -7.5000E-04
1.6660E+02 8.8219E-02 -5.5313E-03
1.6664E+02 8.4469E-02 -1.0578E-02
1.6668E+02 8.3797E-02 -1.6906E-02
1.6672E+02 8.5438E-02 -2.1156E-02
1.6676E+02 8.9344E-02 -2.3234E-02
1.6680E+02 9.4578E-02 -2.2594E-02
1.6684E+02 9.7766E-02 -2.1828E-02
1.6688E+02 1.0203E-01 -2.0625E-02
1.6692E+02 1.0455E-01 -1.7891E-02
1.6696E+02 1.0492E-01 -1.4625E-02
1.6700E+02 1.0356E-01 -1.1859E-02
1.6704E+02 9.8953E-02 -1.0844E-02
1.6708E+02 9.4594E-02 -8.1406E-03
1.6712E+02 9.0641E-02 -9.5000E-03
1.6716E+02 8.7000E-02 -1.0625E-02
1.6720E+02 8.5266E-02 -1.1078E-02
1.6724E+02 8.6016E-02 -1.0797E-02
1.6728E+02 8.8922E-02 -1.0063E-02
1.6732E+02 9.1844E-02 -6.1719E-03
1.6736E+02 9.4703E-02 -3.1875E-03
1.6740E+02 9.8453E-02 1.7188E-04
1.6744E+02 9.9656E-02 4.2188E-03
1.6748E+02 9.8344E-02 8.8594E-03
1.6752E+02 9.7266E-02 1.1344E-02
1.6756E+02 9.4984E-02 1.1719E-02
1.6760E+02 9.2984E-02 1.3047E-02
1.6764E+02 9.0531E-02 9.8125E-03
1.6768E+02 9.1531E-02 7.9063E-03
1.6772E+02 9.0609E-02 3.6719E-03
1.6776E+02 9.5000E-02 1.4063E-04
1.6780E+02 9.7016E-02 -3.7500E-04
1.6784E+02 9.9516E-02 -6.2500E-04
1.6788E+02 1.0244E-01 1.2188E-03
1.6792E+02 1.0484E-01 2.7813E-03
1.6796E+02 1.0441E-01 3.1719E-03
1.6800E+02 1.0202E-01 3.4688E-03
1.6804E+02 9.8031E-02 2.5469E-03
1.6808E+02 9.4344E-02 4.6875E-04
1.6812E+02 8.9063E-02 -1.4375E-03
1.6816E+02 8.6578E-02 -4.5156E-03
1.6820E+02 8.6703E-02 -8.4375E-03
1.6824E+02 8.8625E-02 -1.0266E-02
1.6828E+02 9.1813E-02 -1.0250E-02
1.6832E+02 9.6078E-02 -9.3438E-03
1.6836E+02 9.9719E-02 -7.1094E-03
1.6840E+02 1.0097E-01 -4.7344E-03
1.6844E+02 1.0280E-01 -1.5625E-03
1.6848E+02 1.0056E-01 1.1563E-03
1.6852E+02 9.6859E-02 2.1719E-03
1.6856E+02 9.2453E-02 2.0156E-03
1.6860E+02 8.9063E-02 2.2656E-03
1.6864E+02 8.4484E-02 7.0313E-04
1.6868E+02 8.4406E-02 1.2188E-03
1.6872E+02 8.5016E-02 -3.2813E-04
1.6876E+02 8.7344E-02 -1.3906E-03
1.6880E+02 9.2109E-02 -6.7188E-04
1.6884E+02 9.6906E-02 -7.1875E-04
1.6888E+02 9.9219E-02 9.6875E-04
1.6892E+02 1.0044E-01 4.7031E-03
1.6896E+02 9.9344E-02 8.1875E-03
1.6900E+02 9.4859E-02 1.1422E-02
1.6904E+02 9.0297E-02 1.4719E-02
1.6908E+02 8.7766E-02 1.6547E-02
1.6912E+02 8.2656E-02 1.6563E-02
1.6916E+02 8.2484E-02 1.5906E-02
1.6920E+02 8.3266E-02 1.4031E-02
1.6924E+02 8.4547E-02 1.1453E-02
1.6928E+02 8.9266E-02 9.1719E-03
1.6932E+02 9.2406E-02 6.5938E-03
1.6936E+02 9.5813E-02 5.0938E-03
1.6940E+02 9.9453E-02 4.7188E-03
1.6944E+02 1.0153E-01 4.2031E-03
1.6948E+02 1.0136E-01 2.0000E-03
1.6952E+02 1.0050E-01 1.1406E-03
1.6956E+02 1.0059E-01 -1.2969E-03
1.6960E+02 9.7438E-02 -5.4844E-03
1.6964E+02 9.6641E-02 -8.9375E-03
1.6968E+02 9.4234E-02 -9.5625E-03
1.6972E+02 9.5531E-02 -1.2359E-02
1.6976E+02 9.6656E-02 -1.2906E-02
1.6980E+02 9.8859E-02 -1.3094E-02
1.6984E+02 1.0195E-01 -1.0688E-02
1.6988E+02 1.0367E-01 -8.6250E-03
1.6992E+02 1.0527E-01 -3.0156E-03
1.6996E+02 1.0528E-01 1.0156E-03
1.7000E+02 1.0166E-01 5.7500E-03
1.7004E+02 9.7531E-02 9.4375E-03
1.7008E+02 9.3766E-02 1.0859E-02
1.7012E+02 9.1156E-02 9.6719E-03
1.7016E+02 9.0172E-02 7.8594E-03
1.7020E+02 9.1125E-02 6.1719E-03
1.7024E+02 9.1969E-02 5.0313E-03
1.7028E+02 9.6438E-02 4.0625E-03
1.7032E+02 1.0048E-01 3.8594E-03
1.7036E+02 1.0425E-01 2.9844E-03
1.7040E+02 1.0711E-01 2.2500E-03
1.7044E+02 1.0852E-01 1.5625E-03
1.7048E+02 1.0789E-01 1.4063E-03
1.7052E+02 1.0522E-01 5.6250E-04
1.7056E+02 1.0348E-01 -2.6563E-03
1.7060E+02 1.0011E-01 -3.4688E-03
1.7064E+02 9.7422E-02 -6.5625E-03
1.7068E+02 9.4688E-02 -9.1875E-03
1.7072E+02 9.4547E-02 -1.2719E-02
1.7076E+02 9.5234E-02 -1.4219E-02
1.7080E+02 9.7969E-02 -1.4953E-02
1.7084E+02 1.0094E-01 -1.3734E-02
1.7088E+02 1.0250E-01 -1.3063E-02
1.7092E+02 1.0373E-01 -9.7969E-03
1.7096E+02 1.0250E-01 -8.8594E-03
1.7100E+02 1.0056E-01 -8.2031E-03
1.7104E+02 9.7547E-02 -1.0188E-02
1.7108E+02 9.4969E-02 -1.3078E-02
1.7112E+02 9.1438E-02 -1.6563E-02
1.7116E+02 8.9203E-02 -2.1438E-02
1.7120E+02 8.8828E-02 -2.5859E-02
1.7124E+02 8.9313E-02 -2.7859E-02
1.7128E+02 9.1406E-02 -2.8406E-02
1.7132E+02 9.4438E-02 -2.6156E-02
1.7136E+02 9.7063E-02 -2.3859E-02
1.7140E+02 1.0028E-01 -1.8141E-02
1.7144E+02 9.8844E-02 -1.2703E-02
1.7148E+02 9.6344E-02 -8.8906E-03
1.7152E+02 9.3703E-02 -5.9688E-03
1.7156E+02 8.9828E-02 -4.3438E-03
1.7160E+02 8.4969E-02 -5.2656E-03
1.7164E+02 8.1656E-02 -4.7813E-03
1.7168E+02 7.9922E-02 -4.0000E-03
1.7172E+02 8.0047E-02 -3.9219E-03
1.7176E+02 8.4359E-02 -2.5156E-03
1.7180E+02 8.8531E-02 4.3750E-04
1.7184E+02 9.3891E-02 3.6094E-03
1.7188E+02 9.9078E-02 6.4063E-03
1.7192E+02 1.0378E-01 9.3906E-03
1.7196E+02 1.0630E-01 1.3078E-02
1.7200E+02 1.0795E-01 1.3313E-02
1.7204E+02 1.0663E-01 1.4188E-02
1.7208E+02 1.0323E-01 1.2703E-02
1.7212E+02 1.0191E-01 1.0063E-02
1.7216E+02 9.8328E-02 6.8594E-03
1.7220E+02 9.4719E-02 4.2500E-03
1.7224E+02 9.2422E-02 7.9688E-04
1.7228E+02 9.1094E-02 -1.3750E-03
1.7232E+02 9.0734E-02 -1.2813E-03
1.7236E+02 9.0172E-02 -2.2031E-03
1.7240E+02 9.2328E-02 -5.3125E-04
1.7244E+02 9.1031E-02 -3.2813E-04
1.7248E+02 9.1125E-02 8.1250E-04
1.7252E+02 9.1547E-02 -7.3438E-04
1.7256E+02 9.1391E-02 -1.7813E-03
1.7260E+02 9.0438E-02 -5.2188E-03
1.7264E+02 9.2438E-02 -7.1406E-03
1.7268E+02 9.3594E-02 -1.0734E-02
1.7272E+02 9.5188E-02 -1.3016E-02
1.7276E+02 9.6953E-02 -1.6016E-02
1.7280E+02 1.0025E-01 -1.6031E-02
1.7284E+02 1.0355E-01 -1.3875E-02
1.7288E+02 1.0463E-01 -1.1203E-02
1.7292E+02 1.0483E-01 -8.7344E-03
1.7296E+02 1.0158E-01 -4.3906E-03
1.7300E+02 9.8031E-02 -1.4375E-03
1.7304E+02 9.4000E-02 5.7813E-04
1.7308E+02 8.8969E-02 4.6875E-05
1.7312E+02 8.4328E-02 -1.0625E-03
1.7316E+02 8.2656E-02 -2.5156E-03
1.7320E+02 8.2344E-02 -5.1719E-03
1.7324E+02 8.3672E-02 -6.9375E-03
1.7328E+02 8.6594E-02 -5.8906E-03
1.7332E+02 9.0453E-02 -5.0000E-03
1.7336E+02 9.3813E-02 -2.6094E-03
1.7340E+02 9.7609E-02 3.2813E-04
1.7344E+02 1.0003E-01 4.0938E-03
1.7348E+02 1.0052E-01 6.2188E-03
1.7352E+02 1.0011E-01 7.4688E-03
1.7356E+02 9.7516E-02 4.3906E-03
1.7360E+02 9.6188E-02 2.3594E-03
1.7364E+02 9.3016E-02 -4.6875E-04
1.7368E+02 9.1375E-02 -4.0781E-03
1.7372E+02 9.1313E-02 -8.1563E-03
1.7376E+02 9.1594E-02 -1.2406E-02
1.7380E+02 9.3578E-02 -1.3203E-02
1.7384E+02 9.3172E-02 -1.5453E-02
1.7388E+02 9.3891E-02 -1.3188E-02
1.7392E+02 9.3813E-02 -1.2781E-02
1.7396E+02 9.2813E-02 -1.1359E-02
1.7400E+02 9.1547E-02 -1.0250E-02
1.7404E+02 9.1016E-02 -1.1328E-02
1.7408E+02 9.0813E-02 -1.2422E-02
1.7412E+02 9.2375E-02 -1.5047E-02
1.7416E+02 9.3391E-02 -1.7828E-02
1.7420E+02 9.5031E-02 -1.9734E-02
1.7424E+02 9.8344E-02 -2.0594E-02
1.7428E+02 1.0023E-01 -2.0859E-02
1.7432E+02 1.0108E-01 -1.8344E-02
1.7436E+02 9.8141E-02 -1.4813E-02
1.7440E+02 9.6922E-02 -1.0547E-02
1.7444E+02 9.2313E-02 -3.5000E-03
1.7448E+02 8.6672E-02 2.7969E-03
1.7452E+02 8.2578E-02 6.5000E-03
1.7456E+02 7.8203E-02 7.8906E-03
1.7460E+02 7.5781E-02 8.9375E-03
1.7464E+02 7.5547E-02 6.4219E-03
1.7468E+02 7.6234E-02 5.6719E-03
1.7472E+02 8.1797E-02 1.4844E-03
1.7476E+02 8.6141E-02 2.9688E-04
1.7480E+02 9.2422E-02 -4.1250E-03
1.7484E+02 9.6094E-02 -4.0938E-03
1.7488E+02 1.0039E-01 -1.1563E-03
1.7492E+02 1.0116E-01 1.1875E-03
1.7496E+02 9.8609E-02 2.5156E-03
1.7500E+02 9.6313E-02 5.5938E-03
1.7504E+02 9.0641E-02 7.0625E-03
1.7508E+02 8.6516E-02 9.0000E-03
1.7512E+02 8.3172E-02 8.3125E-03
1.7516E+02 7.9547E-02 5.8281E-03
1.7520E+02 8.1500E-02 2.4844E-03
1.7524E+02 8.2594E-02 1.1406E-03
1.7528E+02 8.6344E-02 -3.5938E-03
1.7532E+02 8.9375E-02 -6.5625E-03
1.7536E+02 9.3328E-02 -9.7344E-03
1.7540E+02 9.4703E-02 -1.1469E-02
1.7544E+02 9.3984E-02 -1.3813E-02
1.7548E+02 9.3516E-02 -1.4281E-02
1.7552E+02 9.2313E-02 -1.4094E-02
1.7556E+02 8.9328E-02 -1.5422E-02
1.7560E+02 8.5359E-02 -1.5844E-02
1.7564E+02 8.2953E-02 -1.5828E-02
1.7568E+02 8.3469E-02 -1.7750E-02
1.7572E+02 8.3531E-02 -1.7781E-02
1.7576E+02 8.7375E-02 -1.6063E-02
1.7580E+02 9.0938E-02 -1.4141E-02
1.7584E+02 9.5516E-02 -1.0031E-02
1.7588E+02 9.8781E-02 -6.4375E-03
1.7592E+02 1.0002E-01 -3.7500E-04
1.7596E+02 9.8063E-02 3.3281E-03
1.7600E+02 9.5750E-02 4.5469E-03
1.7604E+02 9.0797E-02 6.9688E-03
1.7608E+02 8.8828E-02 7.0156E-03
1.7612E+02 8.7500E-02 6.4531E-03
1.7616E+02 8.7172E-02 5.3750E-03
1.7620E+02 8.9984E-02 3.6563E-03
1.7624E+02 9.3297E-02 4.2188E-03
1.7628E+02 9.9266E-02 3.3750E-03
1.7632E+02 1.0350E-01 3.9375E-03
1.7636E+02 1.0817E-01 5.8125E-03
1.7640E+02 1.0994E-01 7.1719E-03
1.7644E+02 1.1156E-01 7.5469E-03
1.7648E+02 1.0995E-01 9.4844E-03
1.7652E+02 1.0775E-01 1.0078E-02
1.7656E+02 1.0364E-01 7.9219E-03
1.7660E+02 9.8734E-02 6.8750E-03
1.7664E+02 9.4063E-02 4.7813E-03
1.7668E+02 9.2359E-02 2.5781E-03
1.7672E+02 9.0578E-02 3.5938E-04
1.7676E+02 8.9750E-02 -1.0781E-03
1.7680E+02 9.0547E-02 -3.0313E-03
1.7684E+02 9.1859E-02 -4.1406E-03
1.7688E+02 9.3734E-02 -4.5938E-03
1.7692E+02 9.3594E-02 -4.4531E-03
1.7696E+02 9.3750E-02 -3.5313E-03
1.7700E+02 9.1625E-02 -4.2656E-03
1.7704E+02 8.9047E-02 -5.3281E-03
1.7708E+02 8.6984E-02 -7.6094E-03
1.7712E+02 8.7063E-02 -1.0797E-02
1.7716E+02 8.6406E-02 -1.2234E-02
1.7720E+02 8.9781E-02 -1.4641E-02
1.7724E+02 9.2391E-02 -1.1484E-02
1.7728E+02 9.6203E-02 -8.7344E-03
1.7732E+02 1.0044E-01 -3.6563E-03
1.7736E+02 1.0386E-01 2.0938E-03
1.7740E+02 1.0416E-01 7.0313E-03
1.7744E+02 1.0311E-01 1.2297E-02
1.7748E+02 1.0059E-01 1.7094E-02
1.7752E+02 9.7109E-02 1.7484E-02
1.7756E+02 9.2484E-02 1.8391E-02
1.7760E+02 8.7781E-02 1.6188E-02
1.7764E+02 8.2938E-02 1.2109E-02
1.7768E+02 8.0313E-02 7.8125E-03
1.7772E+02 7.8859E-02 5.2500E-03
1.7776E+02 8.0531E-02 2.8906E-03
1.7780E+02 8.5906E-02 8.2813E-04
1.7784E+02 9.1375E-02 1.3906E-03
1.7788E+02 9.5328E-02 1.9688E-03
1.7792E+02 9.9813E-02 4.1875E-03
1.7796E+02 1.0259E-01 2.3906E-03
1.7800E+02 1.0403E-01 3.3281E-03
1.7804E+02 1.0245E-01 3.1094E-03
1.7808E+02 1.0089E-01 1.6563E-03
1.7812E+02 1.0017E-01 8.2813E-04
1.7816E+02 9.8344E-02 -2.2188E-03
1.7820E+02 9.8563E-02 -4.8125E-03
1.7824E+02 9.7750E-02 -6.2344E-03
1.7828E+02 9.9328E-02 -6.8438E-03
1.7832E+02 9.9688E-02 -8.2344E-03
1.7836E+02 1.0111E-01 -6.0938E-03
1.7840E+02 1.0108E-01 -7.2031E-03
1.7844E+02 9.9172E-02 -6.7031E-03
1.7848E+02 9.6938E-02 -8.0938E-03
1.7852E+02 9.5828E-02 -9.7188E-03
1.7856E+02 9.1828E-02 -1.0172E-02
1.7860E+02 9.0953E-02 -1.1734E-02
1.7864E+02 8.8234E-02 -1.3766E-02
1.7868E+02 8.8563E-02 -1.5172E-02
1.7872E+02 8.9609E-02 -1.3922E-02
1.7876E+02 9.2500E-02 -1.2797E-02
1.7880E+02 9.6656E-02 -1.1156E-02
1.7884E+02 1.0102E-01 -6.7344E-03
1.7888E+02 1.0261E-01 -4.5469E-03
1.7892E+02 1.0500E-01 -2.2813E-03
1.7896E+02 1.0572E-01 -7.0313E-04
1.7900E+02 1.0444E-01 1.0938E-04
1.7904E+02 9.9703E-02 1.7188E-03
1.7908E+02 9.5984E-02 1.7344E-03
1.7912E+02 9.3094E-02 1.2813E-03
1.7916E+02 9.0516E-02 2.1250E-03
1.7920E+02 8.9578E-02 2.3281E-03
1.7924E+02 8.9969E-02 2.0938E-03
1.7928E+02 9.1516E-02 1.5156E-03
1.7932E+02 9.4656E-02 2.3906E-03
1.7936E+02 9.7688E-02 2.9688E-03
1.7940E+02 1.0089E-01 3.7188E-03
1.7944E+02 1.0334E-01 1.8906E-03
1.7948E+02 1.0263E-01 -1.5625E-04
1.7952E+02 1.0252E-01 -1.7031E-03
1.7956E+02 1.0109E-01 -6.6719E-03
1.7960E+02 9.8016E-02 -1.0938E-02
1.7964E+02 9.6250E-02 -1.4109E-02
1.7968E+02 9.5063E-02 -1.7297E-02
1.7972E+02 9.5000E-02 -1.7422E-02
1.7976E+02 9.5391E-02 -1.7797E-02
1.7980E+02 9.9531E-02 -1.5266E-02
1.7984E+02 1.0044E-01 -1.2078E-02
1.7988E+02 1.0130E-01 -7.1250E-03
1.7992E+02 1.0202E-01 -4.0938E-03
1.7996E+02 1.0083E-01 -1.9844E-03
1.8000E+02 9.8156E-02 2.3438E-04
1.8004E+02 9.5266E-02 2.9688E-04
1.8008E+02 9.3719E-02 -1.6719E-03
1.8012E+02 9.2016E-02 -2.9375E-03
1.8016E+02 9.1266E-02 -4.6875E-03
1.8020E+02 9.2844E-02 -6.8125E-03
1.8024E+02 9.4125E-02 -7.6719E-03
1.8028E+02 9.7328E-02 -6.5781E-03
1.8032E+02 1.0023E-01 -4.5469E-03
1.8036E+02 1.0286E-01 1.7188E-04
1.8040E+02 1.0325E-01 3.1563E-03
1.8044E+02 1.0281E-01 7.3906E-03
1.8048E+02 1.0236E-01 1.0688E-02
1.8052E+02 9.9406E-02 1.1938E-02
1.8056E+02 9.6281E-02 1.2141E-02
1.8060E+02 9.3750E-02 8.1250E-03
1.8064E+02 9.0891E-02 7.0938E-03
1.8068E+02 8.9219E-02 4.1094E-03
1.8072E+02 9.0609E-02 2.5000E-04
1.8076E+02 9.0500E-02 -1.7031E-03
1.8080E+02 9.3734E-02 -4.1719E-03
1.8084E+02 9.6500E-02 -3.3281E-03
1.8088E+02 9.7891E-02 -2.2344E-03
1.8092E+02 9.9219E-02 -2.1875E-04
1.8096E+02 9.8813E-02 8.7500E-04
1.8100E+02 9.7781E-02 9.3750E-04
1.8104E+02 9.4813E-02 -1.4375E-03
1.8108E+02 9.3281E-02 -3.3281E-03
1.8112E+02 9.0750E-02 -7.7344E-03
1.8116E+02 8.8719E-02 -1.0859E-02
1.8120E+02 8.9375E-02 -1.2969E-02
1.8124E+02 8.8813E-02 -1.4641E-02
1.8128E+02 9.0125E-02 -1.5969E-02
1.8132E+02 9.1125E-02 -1.5484E-02
1.8136E+02 9.2188E-02 -1.3688E-02
1.8140E+02 9.2406E-02 -1.2328E-02
1.8144E+02 9.3313E-02 -9.0625E-03
1.8148E+02 9.1313E-02 -6.3125E-03
1.8152E+02 9.0188E-02 -5.2656E-03
1.8156E+02 8.8828E-02 -4.4531E-03
1.8160E+02 8.7000E-02 -5.0000E-03
1.8164E+02 8.5609E-02 -6.9219E-03
1.8168E+02 8.5156E-02 -7.3125E-03
1.8172E+02 8.5641E-02 -7.0313E-03
1.8176E+02 8.9109E-02 -5.7344E-03
1.8180E+02 9.4078E-02 -3.3906E-03
1.8184E+02 9.7078E-02 1.0938E-03
1.8188E+02 1.0072E-01 4.9219E-03
1.8192E+02 1.0219E-01 1.0313E-02
1.8196E+02 1.0263E-01 1.3391E-02
1.8200E+02 9.9563E-02 1.6422E-02
1.8204E+02 9.7516E-02 1.8844E-02
1.8208E+02 9.3859E-02 1.9594E-02
1.8212E+02 9.0344E-02 1.9031E-02
1.8216E+02 8.7484E-02 1.5500E-02
1.8220E+02 8.5031E-02 1.1828E-02
1.8224E+02 8.6484E-02 7.8125E-03
1.8228E+02 8.8500E-02 3.7813E-03
1.8232E+02 9.1359E-02 -1.2500E-04
1.8236E+02 9.4422E-02 -2.6719E-03
1.8240E+02 9.7500E-02 -2.6406E-03
1.8244E+02 9.8578E-02 -2.9844E-03
1.8248E+02 9.9063E-02 -3.9375E-03
1.8252E+02 9.6484E-02 -4.5469E-03
1.8256E+02 9.3047E-02 -5.6094E-03
1.8260E+02 8.9500E-02 -6.3906E-03
1.8264E+02 8.6125E-02 -9.4531E-03
1.8268E+02 8.4656E-02 -9.9844E-03
1.8272E+02 8.4234E-02 -1.2016E-02
1.8276E+02 8.5938E-02 -1.2156E-02
1.8280E+02 8.7719E-02 -1.3313E-02
1.8284E+02 8.7828E-02 -1.1063E-02
1.8288E+02 9.0641E-02 -7.7656E-03
1.8292E+02 9.2234E-02 -3.6563E-03
1.8296E+02 9.0781E-02 -2.1563E-03
1.8300E+02 8.7953E-02 7.1875E-04
1.8304E+02 8.6266E-02 9.0625E-04
1.8308E+02 8.4641E-02 1.2188E-03
1.8312E+02 8.3609E-02 -4.0625E-04
1.8316E+02 8.3641E-02 -1.5000E-03
1.8320E+02 8.4859E-02 -2.9688E-03
1.8324E+02 8.8125E-02 -4.2656E-03
1.8328E+02 9.1906E-02 -4.2656E-03
1.8332E+02 9.5359E-02 -2.7969E-03
1.8336E+02 9.7641E-02 3.7500E-04
1.8340E+02 1.0041E-01 2.7969E-03
1.8344E+02 1.0064E-01 8.2031E-03
1.8348E+02 1.0059E-01 1.0297E-02
1.8352E+02 9.6781E-02 1.3156E-02
1.8356E+02 9.2594E-02 1.2328E-02
1.8360E+02 8.9922E-02 1.0156E-02
1.8364E+02 8.7453E-02 9.1094E-03
1.8368E+02 8.7406E-02 5.3750E-03
1.8372E+02 8.7266E-02 2.5156E-03
1.8376E+02 8.8547E-02 -3.2031E-03
1.8380E+02 9.2156E-02 -6.4531E-03
1.8384E+02 9.4094E-02 -6.7656E-03
1.8388E+02 9.7578E-02 -6.5156E-03
1.8392E+02 9.9766E-02 -6.2031E-03
1.8396E+02 9.8984E-02 -5.3906E-03
1.8400E+02 9.6609E-02 -4.7344E-03
1.8404E+02 9.3984E-02 -5.2813E-03
1.8408E+02 9.1484E-02 -7.8906E-03
1.8412E+02 8.8156E-02 -7.1875E-03
1.8416E+02 8.5516E-02 -1.0594E-02
1.8420E+02 8.5000E-02 -1.2453E-02
1.8424E+02 8.5344E-02 -1.4656E-02
1.8428E+02 8.7250E-02 -1.6063E-02
1.8432E+02 8.9172E-02 -1.5266E-02
1.8436E+02 9.3203E-02 -1.5156E-02
1.8440E+02 9.5344E-02 -1.1188E-02
1.8444E+02 9.6781E-02 -6.9844E-03
1.8448E+02 9.7000E-02 -2.6563E-03
1.8452E+02 9.5266E-02 3.0781E-03
1.8456E+02 9.3188E-02 4.0156E-03
1.8460E+02 9.1375E-02 6.2656E-03
1.8464E+02 8.9906E-02 6.1406E-03
1.8468E+02 8.9719E-02 5.2344E-03
1.8472E+02 9.2203E-02 3.9375E-03
1.8476E+02 9.3250E-02 3.1563E-03
1.8480E+02 9.4422E-02 3.1875E-03
1.8484E+02 9.6266E-02 5.2969E-03
1.8488E+02 9.7203E-02 7.3125E-03
1.8492E+02 9.8328E-02 9.7031E-03
1.8496E+02 9.7859E-02 1.1719E-02
1.8500E+02 9.5609E-02 1.2953E-02
1.8504E+02 9.2047E-02 1.3234E-02
1.8508E+02 8.7984E-02 1.1094E-02
1.8512E+02 8.4891E-02 7.4219E-03
1.8516E+02 8.2266E-02 4.4063E-03
1.8520E+02 8.2547E-02 1.3125E-03
1.8524E+02 8.4391E-02 -2.8125E-03
1.8528E+02 8.8516E-02 -4.3906E-03
1.8532E+02 9.2594E-02 -5.4219E-03
1.8536E+02 9.7438E-02 -5.4375E-03
1.8540E+02 1.0120E-01 -6.0000E-03
1.8544E+02 1.0358E-01 -4.4531E-03
1.8548E+02 1.0386E-01 -5.0313E-03
1.8552E+02 1.0284E-01 -5.1719E-03
1.8556E+02 1.0233E-01 -7.2969E-03
1.8560E+02 1.0080E-01 -8.0000E-03
1.8564E+02 9.8375E-02 -1.1359E-02
1.8568E+02 9.6094E-02 -1.3563E-02
1.8572E+02 9.5125E-02 -1.6219E-02
1.8576E+02 9.5453E-02 -1.6828E-02
1.8580E+02 9.4672E-02 -1.7906E-02
1.8584E+02 9.4781E-02 -1.6688E-02
1.8588E+02 9.4453E-02 -1.4203E-02
1.8592E+02 9.5547E-02 -1.0031E-02
1.8596E+02 9.4531E-02 -5.2344E-03
1.8600E+02 9.3328E-02 -1.4219E-03
1.8604E+02 9.0438E-02 9.0625E-04
1.8608E+02 8.8969E-02 1.6719E-03
1.8612E+02 8.7172E-02 9.6875E-04
1.8616E+02 8.7500E-02 1.9063E-03
1.8620E+02 8.7938E-02 1.0156E-03
1.8624E+02 8.9938E-02 1.7969E-03
1.8628E+02 9.1109E-02 1.6094E-03
1.8632E+02 9.4500E-02 2.5000E-03
1.8636E+02 9.5984E-02 5.8594E-03
1.8640E+02 9.6141E-02 7.6563E-03
1.8644E+02 9.4734E-02 9.7813E-03
1.8648E+02 9.2813E-02 1.0578E-02
1.8652E+02 9.0875E-02 1.1281E-02
1.8656E+02 8.5813E-02 9.0781E-03
1.8660E+02 8.3594E-02 6.4844E-03
1.8664E+02 8.1594E-02 1.5156E-03
1.8668E+02 8.1750E-02 -2.6406E-03
1.8672E+02 8.3313E-02 -7.4375E-03
1.8676E+02 8.5828E-02 -9.4219E-03
1.8680E+02 9.0922E-02 -1.1125E-02
1.8684E+02 9.5250E-02 -1.0250E-02
1.8688E+02 9.9469E-02 -8.4688E-03
1.8692E+02 1.0239E-01 -8.0156E-03
1.8696E+02 1.0350E-01 -5.7188E-03
1.8700E+02 1.0441E-01 -5.4688E-03
1.8704E+02 1.0261E-01 -4.1875E-03
1.8708E+02 9.9625E-02 -3.9063E-03
1.8712E+02 9.5125E-02 -4.2500E-03
1.8716E+02 9.0750E-02 -6.7188E-03
1.8720E+02 9.0281E-02 -8.7656E-03
1.8724E+02 8.8516E-02 -9.7188E-03
1.8728E+02 8.9938E-02 -8.6563E-03
1.8732E+02 9.0375E-02 -8.0938E-03
1.8736E+02 9.0922E-02 -3.9531E-03
1.8740E+02 9.3078E-02 1.5625E-05
1.8744E+02 9.3063E-02 4.2188E-03
1.8748E+02 9.3016E-02 7.4063E-03
1.8752E+02 9.3719E-02 1.1563E-02
1.8756E+02 9.3984E-02 1.2875E-02
1.8760E+02 9.3703E-02 1.3109E-02
1.8764E+02 9.4078E-02 1.1969E-02
1.8768E+02 9.8156E-02 1.0844E-02
1.8772E+02 1.0098E-01 7.6406E-03
1.8776E+02 1.0586E-01 5.8125E-03
1.8780E+02 1.0967E-01 5.2188E-03
1.8784E+02 1.1241E-01 5.3281E-03
1.8788E+02 1.1528E-01 5.6719E-03
1.8792E+02 1.1309E-01 6.8438E-03
1.8796E+02 1.0995E-01 8.0625E-03
1.8800E+02 1.0552E-01 7.6563E-03
1.8804E+02 9.9641E-02 5.3438E-03
1.8808E+02 9.3563E-02 3.3125E-03
1.8812E+02 8.7781E-02 -8.2813E-04
1.8816E+02 8.4594E-02 -5.8594E-03
1.8820E+02 8.5141E-02 -1.0922E-02
1.8824E+02 8.7547E-02 -1.3047E-02
1.8828E+02 9.1109E-02 -1.4297E-02
1.8832E+02 9.6859E-02 -1.5000E-02
1.8836E+02 1.0273E-01 -1.3328E-02
1.8840E+02 1.0784E-01 -1.1219E-02
1.8844E+02 1.0944E-01 -7.1094E-03
1.8848E+02 1.0891E-01 -3.8750E-03
1.8852E+02 1.0575E-01 -1.2031E-03
1.8856E+02 1.0234E-01 -1.2188E-03
1.8860E+02 9.5766E-02 -3.1875E-03
1.8864E+02 9.2000E-02 -5.3438E-03
1.8868E+02 8.9500E-02 -8.4688E-03
1.8872E+02 8.9250E-02 -1.0391E-02
1.8876E+02 9.1563E-02 -1.1594E-02
1.8880E+02 9.4328E-02 -1.1609E-02
1.8884E+02 9.7844E-02 -8.7031E-03
1.8888E+02 9.9156E-02 -6.1250E-03
1.8892E+02 1.0116E-01 -3.8125E-03
1.8896E+02 1.0091E-01 2.1875E-04
1.8900E+02 9.9359E-02 1.0313E-03
1.8904E+02 9.5422E-02 2.3125E-03
1.8908E+02 9.1156E-02 2.8125E-03
1.8912E+02 8.6063E-02 8.9063E-04
1.8916E+02 8.3500E-02 -1.5781E-03
1.8920E+02 8.1859E-02 -6.0156E-03
1.8924E+02 8.1609E-02 -7.7500E-03
1.8928E+02 8.2734E-02 -9.2813E-03
1.8932E+02 8.6203E-02 -9.7031E-03
1.8936E+02 8.9203E-02 -8.8750E-03
1.8940E+02 9.0875E-02 -6.7656E-03
1.8944E+02 9.0828E-02 -3.4688E-03
1.8948E+02 8.9641E-02 -1.5000E-03
1.8952E+02 8.9719E-02 4.0625E-04
1.8956E+02 8.6266E-02 7.8125E-05
1.8960E+02 8.3969E-02 -2.4844E-03
1.8964E+02 8.2766E-02 -4.8125E-03
1.8968E+02 8.2891E-02 -8.1719E-03
1.8972E+02 8.2641E-02 -1.1484E-02
1.8976E+02 8.5078E-02 -1.4188E-02
1.8980E+02 8.9422E-02 -1.6359E-02
1.8984E+02 9.0688E-02 -1.6047E-02
1.8988E+02 9.5109E-02 -1.5203E-02
1.8992E+02 9.6266E-02 -1.4281E-02
1.8996E+02 9.6125E-02 -1.2219E-02
1.9000E+02 9.5891E-02 -1.0781E-02
1.9004E+02 9.1438E-02 -9.1875E-03
1.9008E+02 8.9969E-02 -8.7188E-03
1.9012E+02 8.8328E-02 -9.7031E-03
1.9016E+02 8.8188E-02 -1.2250E-02
1.9020E+02 8.7891E-02 -1.3000E-02
1.9024E+02 8.7078E-02 -1.3422E-02
1.9028E+02 8.8875E-02 -1.3344E-02
1.9032E+02 9.0016E-02 -1.0422E-02
1.9036E+02 9.0563E-02 -5.7031E-03
1.9040E+02 9.1859E-02 3.5938E-04
1.9044E+02 9.1656E-02 5.3281E-03
1.9048E+02 9.1984E-02 1.1391E-02
1.9052E+02 9.0016E-02 1.4781E-02
1.9056E+02 8.8984E-02 1.5750E-02
1.9060E+02 8.8453E-02 1.4922E-02
1.9064E+02 8.8188E-02 1.4641E-02
1.9068E+02 8.7797E-02 1.1906E-02
1.9072E+02 8.8469E-02 8.3750E-03
1.9076E+02 9.0531E-02 7.2188E-03
1.9080E+02 9.2969E-02 5.2344E-03
1.9084E+02 9.4313E-02 5.6406E-03
1.9088E+02 9.6063E-02 5.9688E-03
1.9092E+02 9.7500E-02 7.2031E-03
1.9096E+02 9.6531E-02 7.5781E-03
1.9100E+02 9.3750E-02 6.7656E-03
1.9104E+02 9.0734E-02 5.7344E-03
1.9108E+02 8.6422E-02 3.2344E-03
1.9112E+02 8.1844E-02 3.9063E-04
1.9116E+02 7.8406E-02 -6.5469E-03
1.9120E+02 7.6641E-02 -1.2266E-02
1.9124E+02 7.7391E-02 -1.6531E-02
1.9128E+02 7.9031E-02 -1.9281E-02
1.9132E+02 8.1641E-02 -2.0531E-02
1.9136E+02 8.7922E-02 -2.0844E-02
1.9140E+02 9.4438E-02 -1.9188E-02
1.9144E+02 9.6672E-02 -1.6969E-02
1.9148E+02 9.9047E-02 -1.3078E-02
1.9152E+02 9.7844E-02 -1.2281E-02
1.9156E+02 9.5266E-02 -1.1391E-02
1.9160E+02 9.4516E-02 -1.0234E-02
1.9164E+02 9.0875E-02 -8.4844E-03
1.9168E+02 9.0578E-02 -7.9375E-03
1.9172E+02 8.9313E-02 -7.2969E-03
1.9176E+02 9.2750E-02 -6.8906E-03
1.9180E+02 9.2766E-02 -2.0625E-03
1.9184E+02 9.5844E-02 2.0781E-03
1.9188E+02 9.7031E-02 7.4063E-03
1.9192E+02 9.9047E-02 1.1516E-02
1.9196E+02 9.8844E-02 1.3813E-02
1.9200E+02 9.7875E-02 1.7703E-02
1.9204E+02 9.4172E-02 1.8172E-02
1.9208E+02 9.2219E-02 1.7328E-02
1.9212E+02 9.1344E-02 1.5156E-02
1.9216E+02 9.0297E-02 1.2719E-02
1.9220E+02 9.1453E-02 9.0938E-03
1.9224E+02 9.2578E-02 7.3906E-03
1.9228E+02 9.7188E-02 4.3281E-03
1.9232E+02 1.0028E-01 3.1406E-03
1.9236E+02 1.0278E-01 3.5156E-03
1.9240E+02 1.0528E-01 2.6719E-03
1.9244E+02 1.0523E-01 4.4688E-03
1.9248E+02 1.0388E-01 4.4219E-03
1.9252E+02 9.9984E-02 4.7344E-03
1.9256E+02 9.5641E-02 3.3438E-03
1.9260E+02 9.0516E-02 0.0000E+00
1.9264E+02 8.8969E-02 -4.7344E-03
1.9268E+02 8.6922E-02 -8.6406E-03
1.9272E+02 8.9922E-02 -1.3781E-02
1.9276E+02 9.3922E-02 -1.7141E-02
1.9280E+02 9.9563E-02 -1.9563E-02
1.9284E+02 1.0370E-01 -1.7156E-02
1.9288E+02 1.0805E-01 -1.6313E-02
1.9292E+02 1.1005E-01 -1.2563E-02
1.9296E+02 1.0927E-01 -8.7500E-03
1.9300E+02 1.0698E-01 -5.7969E-03
1.9304E+02 1.0409E-01 -3.5938E-03
1.9308E+02 9.8484E-02 -2.7656E-03
1.9312E+02 9.5734E-02 -1.9219E-03
1.9316E+02 9.2594E-02 -1.9844E-03
1.9320E+02 9.1844E-02 -2.5938E-03
1.9324E+02 9.2516E-02 -5.1563E-04
1.9328E+02 9.4125E-02 -2.1875E-04
1.9332E+02 9.7750E-02 2.9531E-03
1.9336E+02 9.9672E-02 4.7969E-03
1.9340E+02 1.0202E-01 7.0781E-03
1.9344E+02 1.0130E-01 9.3125E-03
1.9348E+02 9.9625E-02 1.1063E-02
1.9352E+02 9.6969E-02 9.7813E-03
1.9356E+02 9.2766E-02 7.2969E-03
1.9360E+02 9.0063E-02 4.9063E-03
1.9364E+02 8.8297E-02 2.0938E-03
1.9368E+02 8.6328E-02 2.3438E-04
1.9372E+02 8.8859E-02 -3.2344E-03
1.9376E+02 9.0109E-02 -4.7344E-03
1.9380E+02 9.3375E-02 -7.2188E-03
1.9384E+02 9.4875E-02 -7.4063E-03
1.9388E+02 9.7188E-02 -7.1719E-03
1.9392E+02 9.6594E-02 -7.3281E-03
1.9396E+02 9.5859E-02 -6.7344E-03
1.9400E+02 9.2906E-02 -7.6719E-03
1.9404E+02 8.8813E-02 -8.4844E-03
1.9408E+02 8.4922E-02 -1.2344E-02
1.9412E+02 8.0750E-02 -1.6031E-02
1.9416E+02 7.7219E-02 -2.0250E-02
1.9420E+02 7.6547E-02 -2.4031E-02
1.9424E+02 7.7328E-02 -2.6156E-02
1.9428E+02 7.9859E-02 -2.5594E-02
1.9432E+02 8.3406E-02 -2.4219E-02
1.9436E+02 8.7000E-02 -1.9469E-02
1.9440E+02 8.8344E-02 -1.3313E-02
1.9444E+02 9.0109E-02 -5.9688E-03
1.9448E+02 9.0594E-02 1.4063E-04
1.9452E+02 8.9484E-02 4.6719E-03
1.9456E+02 8.8016E-02 7.9531E-03
1.9460E+02 8.4859E-02 8.8281E-03
1.9464E+02 8.3750E-02 7.6875E-03
1.9468E+02 8.3219E-02 8.0313E-03
1.9472E+02 8.3734E-02 5.7656E-03
1.9476E+02 8.7297E-02 4.7031E-03
1.9480E+02 9.1500E-02 4.3594E-03
1.9484E+02 9.3609E-02 5.0625E-03
1.9488E+02 9.7438E-02 7.9219E-03
1.9492E+02 9.7375E-02 1.2750E-02
1.9496E+02 9.7734E-02 1.5172E-02
1.9500E+02 9.5453E-02 1.7703E-02
1.9504E+02 9.0953E-02 1.7938E-02
1.9508E+02 8.6641E-02 1.6344E-02
1.9512E+02 8.5422E-02 1.3844E-02
1.9516E+02 8.2875E-02 9.7344E-03
1.9520E+02 8.1672E-02 4.5156E-03
1.9524E+02 8.1031E-02 8.5938E-04
1.9528E+02 8.2766E-02 -1.7344E-03
1.9532E+02 8.5141E-02 -4.0156E-03
1.9536E+02 8.9328E-02 -6.2656E-03
1.9540E+02 9.3172E-02 -5.7344E-03
1.9544E+02 9.5625E-02 -5.0000E-03
1.9548E+02 9.5609E-02 -5.3125E-03
1.9552E+02 9.4359E-02 -6.6406E-03
1.9556E+02 9.4578E-02 -8.4688E-03
1.9560E+02 9.2063E-02 -1.0844E-02
1.9564E+02 8.8984E-02 -1.3625E-02
1.9568E+02 8.7344E-02 -1.6688E-02
1.9572E+02 8.7328E-02 -1.7563E-02
1.9576E+02 8.7938E-02 -1.7500E-02
1.9580E+02 8.7859E-02 -1.5359E-02
1.9584E+02 8.7469E-02 -1.1078E-02
1.9588E+02 8.8547E-02 -6.7188E-03
1.9592E+02 8.7859E-02 -3.0313E-03
1.9596E+02 8.7859E-02 6.7188E-04
1.9600E+02 8.6406E-02 3.3125E-03
1.9604E+02 8.4109E-02 4.7969E-03
1.9608E+02 8.3016E-02 4.4219E-03
1.9612E+02 8.1188E-02 2.6094E-03
1.9616E+02 8.2156E-02 8.5938E-04
1.9620E+02 8.3297E-02 2.1875E-04
1.9624E+02 8.6344E-02 -2.0313E-04
1.9628E+02 8.9141E-02 1.4531E-03
1.9632E+02 9.4250E-02 3.0313E-03
1.9636E+02 9.8344E-02 5.9375E-03
1.9640E+02 1.0150E-01 8.1094E-03
1.9644E+02 1.0203E-01 1.1641E-02
1.9648E+02 1.0066E-01 1.4844E-02
1.9652E+02 9.7297E-02 1.6438E-02
1.9656E+02 9.3813E-02 1.6125E-02
1.9660E+02 8.9938E-02 1.4188E-02
1.9664E+02 8.7344E-02 1.0313E-02
1.9668E+02 8.6563E-02 6.6406E-03
1.9672E+02 8.6047E-02 2.6875E-03
1.9676E+02 8.8156E-02 -2.9688E-04
1.9680E+02 9.0359E-02 -4.7969E-03
1.9684E+02 9.4688E-02 -5.7656E-03
1.9688E+02 9.7422E-02 -8.0000E-03
1.9692E+02 1.0019E-01 -7.3125E-03
1.9696E+02 9.9391E-02 -9.7813E-03
1.9700E+02 9.7563E-02 -1.0688E-02
1.9704E+02 9.4438E-02 -1.1063E-02
1.9708E+02 9.0688E-02 -1.3875E-02
1.9712E+02 8.6484E-02 -1.5938E-02
1.9716E+02 8.3844E-02 -1.8969E-02
1.9720E+02 8.2125E-02 -2.0750E-02
1.9724E+02 8.2172E-02 -2.1234E-02
1.9728E+02 8.3813E-02 -2.2609E-02
1.9732E+02 8.6344E-02 -2.0953E-02
1.9736E+02 8.9984E-02 -1.8016E-02
1.9740E+02 9.2406E-02 -1.5781E-02
1.9744E+02 9.3297E-02 -1.0922E-02
1.9748E+02 9.2875E-02 -8.8125E-03
1.9752E+02 9.2016E-02 -4.4531E-03
1.9756E+02 9.1813E-02 -2.7500E-03
1.9760E+02 8.9359E-02 -2.4219E-03
1.9764E+02 8.9000E-02 -2.5625E-03
1.9768E+02 8.7297E-02 -3.7813E-03
1.9772E+02 9.0156E-02 -5.4063E-03
1.9776E+02 9.2953E-02 -6.0000E-03
1.9780E+02 9.7656E-02 -7.3125E-03
1.9784E+02 1.0097E-01 -4.5156E-03
1.9788E+02 1.0509E-01 -1.5000E-03
1.9792E+02 1.0698E-01 1.3438E-03
1.9796E+02 1.0708E-01 3.4219E-03
1.9800E+02 1.0647E-01 5.6719E-03
1.9804E+02 1.0448E-01 7.6406E-03
1.9808E+02 9.9703E-02 9.7500E-03
1.9812E+02 9.5281E-02 7.2344E-03
1.9816E+02 9.5719E-02 6.9219E-03
1.9820E+02 9.4734E-02 4.0625E-03
1.9824E+02 9.5813E-02 3.4844E-03
1.9828E+02 9.8391E-02 1.2969E-03
1.9832E+02 1.0025E-01 -6.2500E-05
1.9836E+02 1.0258E-01 -2.6875E-03
1.9840E+02 1.0402E-01 -3.5000E-03
1.9844E+02 1.0394E-01 -4.6719E-03
1.9848E+02 1.0153E-01 -7.0938E-03
1.9852E+02 9.7984E-02 -7.0156E-03
1.9856E+02 9.5875E-02 -1.0625E-02
1.9860E+02 9.3063E-02 -1.3375E-02
1.9864E+02 9.0875E-02 -1.4859E-02
1.9868E+02 9.0844E-02 -1.5156E-02
1.9872E+02 9.3047E-02 -1.5984E-02
1.9876E+02 9.6875E-02 -1.3953E-02
1.9880E+02 1.0061E-01 -1.1609E-02
1.9884E+02 1.0369E-01 -6.2188E-03
1.9888E+02 1.0758E-01 -2.2656E-03
1.9892E+02 1.0686E-01 2.6719E-03
1.9896E+02 1.0808E-01 6.5156E-03
1.9900E+02 1.0620E-01 9.8281E-03
1.9904E+02 1.0116E-01 1.1031E-02
1.9908E+02 9.5219E-02 1.1078E-02
1.9912E+02 9.1500E-02 9.4531E-03
1.9916E+02 8.8328E-02 7.5469E-03
1.9920E+02 8.8016E-02 5.5781E-03
1.9924E+02 8.9719E-02 3.9063E-03
1.9928E+02 9.4234E-02 3.7031E-03
1.9932E+02 9.8078E-02 5.2969E-03
1.9936E+02 1.0298E-01 5.3594E-03
1.9940E+02 1.0466E-01 8.3750E-03
1.9944E+02 1.0566E-01 9.0625E-03
1.9948E+02 1.0339E-01 1.0609E-02
1.9952E+02 1.0089E-01 1.0891E-02
1.9956E+02 9.7453E-02 9.8125E-03
1.9960E+02 9.5547E-02 7.1563E-03
1.9964E+02 9.0453E-02 3.0156E-03
1.9968E+02 8.9781E-02 -1.0625E-03
1.9972E+02 8.8172E-02 -5.6406E-03
1.9976E+02 8.9578E-02 -7.5469E-03
1.9980E+02 9.1203E-02 -9.8906E-03
1.9984E+02 9.3766E-02 -9.9063E-03
1.9988E+02 9.5469E-02 -7.4063E-03
1.9992E+02 9.5516E-02 -6.6719E-03
1.9996E+02 9.6453E-02 -3.9688E-03
2.0000E+02 9.4047E-02 -3.3438E-03
2.0004E+02 9.0234E-02 -4.2500E-03
2.0008E+02 8.7813E-02 -5.8438E-03
2.0012E+02 8.4938E-02 -8.2813E-03
2.0016E+02 8.4813E-02 -1.1297E-02
2.0020E+02 8.6922E-02 -1.3453E-02
2.0024E+02 8.8063E-02 -1.4234E-02
2.0028E+02 9.3891E-02 -1.6094E-02
2.0032E+02 9.9016E-02 -1.1656E-02
2.0036E+02 1.0333E-01 -9.1875E-03
2.0040E+02 1.0420E-01 -3.1719E-03
2.0044E+02 1.0428E-01 9.5313E-04
2.0048E+02 1.0266E-01 6.2813E-03
2.0052E+02 9.9031E-02 1.0625E-02
2.0056E+02 9.6172E-02 1.2188E-02
2.0060E+02 9.3750E-02 1.0328E-02
2.0064E+02 9.2297E-02 9.7344E-03
2.0068E+02 9.2156E-02 7.0938E-03
2.0072E+02 9.3703E-02 2.0781E-03
2.0076E+02 9.8141E-02 1.5625E-05
2.0080E+02 1.0163E-01 -3.1563E-03
2.0084E+02 1.0525E-01 -3.3750E-03
2.0088E+02 1.0530E-01 -1.6250E-03
2.0092E+02 1.0650E-01 -1.2188E-03
2.0096E+02 1.0317E-01 8.2813E-04
2.0100E+02 9.9516E-02 9.6875E-04
2.0104E+02 9.4156E-02 2.2344E-03
2.0108E+02 8.9406E-02 8.4375E-04
2.0112E+02 8.4328E-02 -1.1563E-03
2.0116E+02 8.2219E-02 -5.0000E-03
2.0120E+02 8.2391E-02 -8.3125E-03
2.0124E+02 8.3625E-02 -9.3125E-03
2.0128E+02 8.7109E-02 -1.0656E-02
2.0132E+02 9.2344E-02 -1.0094E-02
2.0136E+02 9.5891E-02 -1.0766E-02
2.0140E+02 1.0103E-01 -1.0344E-02
2.0144E+02 1.0202E-01 -1.0719E-02
2.0148E+02 1.0183E-01 -1.2781E-02
2.0152E+02 9.8438E-02 -1.3016E-02
2.0156E+02 9.5234E-02 -1.3938E-02
2.0160E+02 9.2813E-02 -1.5094E-02
2.0164E+02 9.0375E-02 -1.3906E-02
2.0168E+02 8.9000E-02 -1.5859E-02
2.0172E+02 9.0859E-02 -1.5266E-02
2.0176E+02 9.3875E-02 -1.4250E-02
2.0180E+02 9.7484E-02 -1.3516E-02
2.0184E+02 1.0117E-01 -1.1484E-02
2.0188E+02 1.0522E-01 -8.6094E-03
2.0192E+02 1.0670E-01 -5.1094E-03
2.0196E+02 1.0827E-01 -3.7500E-03
2.0200E+02 1.0752E-01 -1.3594E-03
2.0204E+02 1.0480E-01 -2.5000E-04
2.0208E+02 1.0331E-01 -5.3125E-04
2.0212E+02 1.0019E-01 -1.9219E-03
2.0216E+02 9.9266E-02 -2.6250E-03
2.0220E+02 9.8344E-02 -3.4531E-03
2.0224E+02 9.8547E-02 -4.8125E-03
2.0228E+02 9.9750E-02 -4.8594E-03
2.0232E+02 1.0278E-01 -4.8594E-03
2.0236E+02 1.0470E-01 -1.5938E-03
2.0240E+02 1.0559E-01 -2.1875E-04
2.0244E+02 1.0428E-01 2.3906E-03
2.0248E+02 1.0266E-01 2.4375E-03
2.0252E+02 9.6703E-02 3.5938E-03
2.0256E+02 9.1641E-02 -3.2813E-04
2.0260E+02 8.5000E-02 -4.2813E-03
2.0264E+02 8.0969E-02 -1.0094E-02
2.0268E+02 7.8609E-02 -1.4219E-02
2.0272E+02 7.9078E-02 -1.8969E-02
2.0276E+02 8.0250E-02 -2.2203E-02
2.0280E+02 8.3156E-02 -2.2344E-02
2.0284E+02 8.7094E-02 -2.0578E-02
2.0288E+02 9.2375E-02 -1.8719E-02
2.0292E+02 9.4219E-02 -1.4781E-02
2.0296E+02 9.4266E-02 -1.1531E-02
2.0300E+02 9.4203E-02 -9.9375E-03
2.0304E+02 9.2891E-02 -8.5938E-03
2.0308E+02 9.2359E-02 -8.2031E-03
2.0312E+02 8.9797E-02 -9.6250E-03
2.0316E+02 8.9047E-02 -1.0328E-02
2.0320E+02 9.0219E-02 -1.2188E-02
2.0324E+02 9.2250E-02 -1.1625E-02
2.0328E+02 9.5234E-02 -1.2078E-02
2.0332E+02 9.9172E-02 -9.7969E-03
2.0336E+02 1.0186E-01 -6.9531E-03
2.0340E+02 1.0425E-01 -4.6094E-03
2.0344E+02 1.0298E-01 -2.0625E-03
2.0348E+02 1.0094E-01 -1.0625E-03
2.0352E+02 9.7203E-02 -6.5625E-04
2.0356E+02 9.2375E-02 -7.8125E-04
2.0360E+02 8.8578E-02 -1.8750E-04
2.0364E+02 8.6844E-02 -3.5938E-04
2.0368E+02 8.6969E-02 -2.2500E-03
2.0372E+02 8.7828E-02 -4.0156E-03
2.0376E+02 9.0016E-02 -4.9063E-03
2.0380E+02 9.1563E-02 -5.2188E-03
2.0384E+02 9.4438E-02 -6.5938E-03
2.0388E+02 9.5766E-02 -5.9844E-03
2.0392E+02 9.6563E-02 -4.7500E-03
2.0396E+02 9.5109E-02 -5.9844E-03
2.0400E+02 9.3969E-02 -6.2188E-03
2.0404E+02 9.0750E-02 -9.0781E-03
2.0408E+02 8.7422E-02 -1.0625E-02
2.0412E+02 8.2531E-02 -1.3563E-02
2.0416E+02 8.1250E-02 -1.5938E-02
2.0420E+02 8.0141E-02 -1.7719E-02
2.0424E+02 8.0172E-02 -1.8922E-02
2.0428E+02 8.3078E-02 -1.9422E-02
2.0432E+02 8.6469E-02 -1.6813E-02
2.0436E+02 8.8344E-02 -1.5313E-02
2.0440E+02 9.1047E-02 -1.1672E-02
2.0444E+02 9.1297E-02 -8.4375E-03
2.0448E+02 9.4156E-02 -5.6250E-03
2.0452E+02 9.5234E-02 -4.2500E-03
2.0456E+02 9.3969E-02 -4.3594E-03
2.0460E+02 9.4953E-02 -6.1875E-03
2.0464E+02 9.2578E-02 -6.9531E-03
2.0468E+02 9.0969E-02 -9.2969E-03
2.0472E+02 9.2359E-02 -1.0688E-02
2.0476E+02 9.2344E-02 -1.1031E-02
2.0480E+02 9.4469E-02 -8.5156E-03
2.0484E+02 9.4266E-02 -3.6094E-03
2.0488E+02 9.5734E-02 -1.5625E-05
2.0492E+02 9.6094E-02 5.1719E-03
2.0496E+02 9.6078E-02 8.5625E-03
2.0500E+02 9.6703E-02 1.0141E-02
2.0504E+02 9.4953E-02 1.0156E-02
2.0508E+02 9.3422E-02 9.1563E-03
2.0512E+02 9.3078E-02 6.2969E-03
2.0516E+02 9.1922E-02 4.0000E-03
2.0520E+02 9.2688E-02 2.9688E-04
2.0524E+02 9.2391E-02 -1.6406E-03
2.0528E+02 9.4438E-02 -3.3125E-03
2.0532E+02 9.7797E-02 -1.7500E-03
2.0536E+02 9.9406E-02 -1.0156E-03
2.0540E+02 1.0245E-01 1.0313E-03
2.0544E+02 1.0227E-01 4.0469E-03
2.0548E+02 1.0142E-01 6.3438E-03
2.0552E+02 9.9703E-02 7.3906E-03
2.0556E+02 9.6031E-02 6.1250E-03
2.0560E+02 9.3375E-02 4.4531E-03
2.0564E+02 8.9328E-02 2.1875E-04
2.0568E+02 8.8625E-02 -3.2500E-03
2.0572E+02 8.8297E-02 -6.5625E-03
2.0576E+02 8.8750E-02 -1.1359E-02
2.0580E+02 9.3203E-02 -1.2813E-02
2.0584E+02 9.3531E-02 -1.2250E-02
2.0588E+02 9.4984E-02 -1.0922E-02
2.0592E+02 9.6109E-02 -7.1875E-03
2.0596E+02 9.7313E-02 -4.6719E-03
2.0600E+02 9.7172E-02 -3.7500E-04
2.0604E+02 9.5266E-02 2.0469E-03
2.0608E+02 9.4484E-02 2.0469E-03
2.0612E+02 9.4297E-02 1.2969E-03
2.0616E+02 9.4500E-02 5.0000E-04
2.0620E+02 9.6969E-02 -3.1250E-05
2.0624E+02 9.9938E-02 -7.9688E-04
2.0628E+02 1.0358E-01 -2.0000E-03
2.0632E+02 1.0867E-01 -1.1875E-03
2.0636E+02 1.1217E-01 -5.3125E-04
2.0640E+02 1.1525E-01 1.3125E-03
2.0644E+02 1.1644E-01 5.3125E-03
2.0648E+02 1.1595E-01 7.0000E-03
2.0652E+02 1.1283E-01 8.7813E-03
2.0656E+02 1.0928E-01 9.0156E-03
2.0660E+02 1.0573E-01 6.9219E-03
2.0664E+02 1.0102E-01 3.1250E-03
2.0668E+02 9.8375E-02 2.1094E-03
2.0672E+02 9.6656E-02 -1.8281E-03
2.0676E+02 9.7656E-02 -4.7031E-03
2.0680E+02 9.7688E-02 -4.3906E-03
2.0684E+02 9.9172E-02 -3.5781E-03
2.0688E+02 1.0022E-01 -2.1563E-03
2.0692E+02 1.0073E-01 -1.5625E-05
2.0696E+02 9.7938E-02 9.6875E-04
2.0700E+02 9.4484E-02 1.9063E-03
2.0704E+02 9.2234E-02 1.6406E-03
2.0708E+02 8.7906E-02 6.8750E-04
2.0712E+02 8.6906E-02 -2.2188E-03
2.0716E+02 8.5438E-02 -4.5469E-03
2.0720E+02 8.7453E-02 -7.7969E-03
2.0724E+02 9.0188E-02 -1.0688E-02
2.0728E+02 9.2813E-02 -1.2844E-02
2.0732E+02 9.6359E-02 -1.3094E-02
2.0736E+02 9.8875E-02 -1.3578E-02
2.0740E+02 1.0103E-01 -1.1141E-02
2.0744E+02 1.0242E-01 -9.5000E-03
2.0748E+02 9.9516E-02 -7.2500E-03
2.0752E+02 9.9234E-02 -6.1875E-03
2.0756E+02 9.6172E-02 -5.3594E-03
2.0760E+02 9.3750E-02 -3.6563E-03
2.0764E+02 9.1109E-02 -4.3594E-03
2.0768E+02 9.1656E-02 -3.3906E-03
2.0772E+02 9.2078E-02 -3.7188E-03
2.0776E+02 9.4938E-02 -3.6563E-03
2.0780E+02 9.8625E-02 -4.0156E-03
2.0784E+02 1.0142E-01 -1.0781E-03
2.0788E+02 1.0259E-01 1.0938E-04
2.0792E+02 1.0320E-01 4.3594E-03
2.0796E+02 9.9906E-02 6.2813E-03
2.0800E+02 9.8141E-02 7.3438E-03
2.0804E+02 9.3719E-02 8.1406E-03
2.0808E+02 8.9781E-02 7.7500E-03
2.0812E+02 8.6609E-02 5.2656E-03
2.0816E+02 8.4281E-02 4.2656E-03
2.0820E+02 8.3641E-02 8.1250E-04
2.0824E+02 8.3969E-02 -9.3750E-04
2.0828E+02 8.6219E-02 -1.7344E-03
2.0832E+02 8.8422E-02 -1.2656E-03
2.0836E+02 8.9141E-02 4.6875E-05
2.0840E+02 9.0469E-02 2.4219E-03
2.0844E+02 9.1484E-02 2.5313E-03
2.0848E+02 8.9844E-02 4.0156E-03
2.0852E+02 8.7156E-02 1.5000E-03
2.0856E+02 8.3969E-02 -1.4375E-03
2.0860E+02 7.9359E-02 -3.5938E-03
2.0864E+02 7.6703E-02 -7.5625E-03
2.0868E+02 7.4094E-02 -9.8438E-03
2.0872E+02 7.4688E-02 -1.1875E-02
2.0876E+02 7.5781E-02 -1.3047E-02
2.0880E+02 7.9281E-02 -1.2078E-02
2.0884E+02 8.2422E-02 -1.1203E-02
2.0888E+02 8.5641E-02 -6.2813E-03
2.0892E+02 8.6406E-02 -3.8281E-03
2.0896E+02 8.5766E-02 -7.9688E-04
2.0900E+02 8.3875E-02 1.8125E-03
2.0904E+02 8.0516E-02 3.0000E-03
2.0908E+02 7.7219E-02 4.2969E-03
2.0912E+02 7.5688E-02 3.8750E-03
2.0916E+02 7.4453E-02 3.6875E-03
2.0920E+02 7.3875E-02 2.0469E-03
2.0924E+02 7.6125E-02 3.1563E-03
2.0928E+02 7.7406E-02 2.7500E-03
2.0932E+02 8.1391E-02 5.0469E-03
2.0936E+02 8.4547E-02 6.1563E-03
2.0940E+02 8.7594E-02 8.6719E-03
2.0944E+02 8.8859E-02 1.0984E-02
2.0948E+02 9.0328E-02 1.2234E-02
2.0952E+02 9.0703E-02 1.3859E-02
2.0956E+02 8.9641E-02 1.2844E-02
2.0960E+02 9.0047E-02 1.0766E-02
2.0964E+02 8.9375E-02 1.0484E-02
2.0968E+02 8.9141E-02 8.2656E-03
2.0972E+02 8.8547E-02 3.7188E-03
2.0976E+02 8.9625E-02 1.0938E-03
2.0980E+02 9.2016E-02 -3.7500E-04
2.0984E+02 9.4234E-02 -2.7969E-03
2.0988E+02 9.6813E-02 -1.7969E-03
2.0992E+02 9.6406E-02 -3.2813E-04
2.0996E+02 9.6031E-02 1.4375E-03
2.1000E+02 9.4219E-02 2.7500E-03
2.1004E+02 9.1531E-02 1.7656E-03
2.1008E+02 8.6625E-02 7.9688E-04
2.1012E+02 8.5094E-02 -2.5938E-03
2.1016E+02 8.2797E-02 -5.9531E-03
2.1020E+02 8.2594E-02 -9.6875E-03
2.1024E+02 8.4234E-02 -1.1984E-02
2.1028E+02 8.6875E-02 -1.3328E-02
2.1032E+02 9.0609E-02 -1.4750E-02
2.1036E+02 9.4313E-02 -1.3391E-02
2.1040E+02 9.6750E-02 -1.0672E-02
2.1044E+02 9.6641E-02 -8.6563E-03
2.1048E+02 9.7172E-02 -4.8594E-03
2.1052E+02 9.5594E-02 -1.8750E-03
2.1056E+02 9.2953E-02 -9.0625E-04
2.1060E+02 9.1781E-02 -7.8125E-05
2.1064E+02 9.0906E-02 1.5781E-03
2.1068E+02 9.1563E-02 1.5156E-03
2.1072E+02 9.3422E-02 3.7500E-04
2.1076E+02 9.7109E-02 -2.3438E-04
2.1080E+02 1.0239E-01 -1.2656E-03
2.1084E+02 1.0681E-01 -8.9063E-04
2.1088E+02 1.1089E-01 -1.2500E-04
2.1092E+02 1.1336E-01 6.5625E-04
2.1096E+02 1.1467E-01 2.1719E-03
2.1100E+02 1.1377E-01 1.4844E-03
2.1104E+02 1.0986E-01 2.2188E-03
2.1108E+02 1.0500E-01 3.1250E-04
2.1112E+02 1.0028E-01 -2.8281E-03
2.1116E+02 9.7969E-02 -6.8594E-03
2.1120E+02 9.5563E-02 -1.1250E-02
2.1124E+02 9.5203E-02 -1.3297E-02
2.1128E+02 9.7047E-02 -1.6375E-02
2.1132E+02 9.8375E-02 -1.7766E-02
2.1136E+02 9.9375E-02 -2.0703E-02
2.1140E+02 9.8516E-02 -2.0719E-02
2.1144E+02 9.8625E-02 -1.9203E-02
2.1148E+02 9.5094E-02 -1.9000E-02
2.1152E+02 8.8969E-02 -1.9281E-02
2.1156E+02 8.6500E-02 -1.9125E-02
2.1160E+02 8.2078E-02 -1.9906E-02
2.1164E+02 7.8797E-02 -2.1609E-02
2.1168E+02 7.7219E-02 -2.3422E-02
2.1172E+02 8.0188E-02 -2.2313E-02
2.1176E+02 8.2344E-02 -2.3344E-02
2.1180E+02 8.8516E-02 -2.0078E-02
2.1184E+02 9.2891E-02 -1.4844E-02
2.1188E+02 9.7109E-02 -1.0250E-02
2.1192E+02 9.8953E-02 -5.2813E-03
2.1196E+02 1.0048E-01 -2.6406E-03
2.1200E+02 9.9750E-02 1.8750E-03
2.1204E+02 9.5859E-02 1.9219E-03
2.1208E+02 8.9625E-02 1.1563E-03
2.1212E+02 8.5391E-02 3.2813E-04
2.1216E+02 8.1406E-02 -3.0625E-03
2.1220E+02 8.0844E-02 -4.1563E-03
2.1224E+02 8.0453E-02 -3.4063E-03
2.1228E+02 8.3297E-02 -5.3281E-03
2.1232E+02 8.7688E-02 -2.3281E-03
2.1236E+02 9.1406E-02 -8.4375E-04
2.1240E+02 9.4938E-02 3.3125E-03
2.1244E+02 9.6688E-02 6.4219E-03
2.1248E+02 9.5375E-02 8.6563E-03
2.1252E+02 9.2547E-02 7.1250E-03
2.1256E+02 8.8094E-02 7.0781E-03
2.1260E+02 8.3172E-02 3.3125E-03
2.1264E+02 7.8141E-02 -4.0625E-04
2.1268E+02 7.7547E-02 -4.8750E-03
2.1272E+02 7.7453E-02 -8.6875E-03
2.1276E+02 7.8297E-02 -1.1281E-02
2.1280E+02 8.2547E-02 -1.2719E-02
2.1284E+02 8.6391E-02 -1.2719E-02
2.1288E+02 8.8938E-02 -1.1422E-02
2.1292E+02 9.1375E-02 -1.1078E-02
2.1296E+02 9.1813E-02 -9.3438E-03
2.1300E+02 8.8078E-02 -9.2656E-03
2.1304E+02 8.3844E-02 -1.0063E-02
2.1308E+02 7.9297E-02 -1.2016E-02
2.1312E+02 7.5422E-02 -1.3500E-02
2.1316E+02 7.2750E-02 -1.5672E-02
2.1320E+02 7.3344E-02 -1.5875E-02
2.1324E+02 7.4688E-02 -1.5719E-02
2.1328E+02 7.9984E-02 -1.3422E-02
2.1332E+02 8.5563E-02 -9.9688E-03
2.1336E+02 9.2188E-02 -4.0313E-03
2.1340E+02 9.7500E-02 9.3750E-04
2.1344E+02 1.0044E-01 7.1406E-03
2.1348E+02 9.9391E-02 1.3766E-02
2.1352E+02 9.6406E-02 1.8281E-02
2.1356E+02 9.3875E-02 1.9125E-02
2.1360E+02 9.0297E-02 1.8719E-02
2.1364E+02 8.8344E-02 1.5875E-02
2.1368E+02 8.6531E-02 1.1844E-02
2.1372E+02 8.7828E-02 8.1250E-03
2.1376E+02 9.0172E-02 6.2344E-03
2.1380E+02 9.4484E-02 2.9375E-03
2.1384E+02 9.9938E-02 3.0938E-03
2.1388E+02 1.0438E-01 4.7344E-03
2.1392E+02 1.0634E-01 5.4688E-03
2.1396E+02 1.0505E-01 9.0156E-03
2.1400E+02 1.0373E-01 9.7031E-03
2.1404E+02 1.0052E-01 1.1406E-02
2.1408E+02 9.7266E-02 1.0359E-02
2.1412E+02 9.2172E-02 8.4063E-03
2.1416E+02 8.9297E-02 5.4219E-03
2.1420E+02 8.6313E-02 1.8750E-03
2.1424E+02 8.5094E-02 -2.5625E-03
2.1428E+02 8.6563E-02 -6.4063E-03
2.1432E+02 8.9141E-02 -8.6406E-03
2.1436E+02 9.0609E-02 -9.4688E-03
2.1440E+02 9.4797E-02 -9.0469E-03
2.1444E+02 9.3531E-02 -9.5781E-03
2.1448E+02 9.2781E-02 -1.0500E-02
2.1452E+02 9.1906E-02 -1.0313E-02
2.1456E+02 8.9422E-02 -1.1734E-02
2.1460E+02 8.7563E-02 -1.2813E-02
2.1464E+02 8.7313E-02 -1.5844E-02
2.1468E+02 8.8516E-02 -1.6703E-02
2.1472E+02 9.1078E-02 -1.5344E-02
2.1476E+02 9.6438E-02 -1.3141E-02
2.1480E+02 1.0306E-01 -1.1016E-02
2.1484E+02 1.0877E-01 -5.9375E-03
2.1488E+02 1.1380E-01 -8.2813E-04
2.1492E+02 1.1641E-01 6.2031E-03
2.1496E+02 1.1631E-01 1.2078E-02
2.1500E+02 1.1558E-01 1.5516E-02
2.1504E+02 1.1138E-01 1.5891E-02
2.1508E+02 1.0664E-01 1.5266E-02
2.1512E+02 1.0209E-01 1.2938E-02
2.1516E+02 9.9750E-02 8.4063E-03
2.1520E+02 9.8016E-02 2.8438E-03
2.1524E+02 9.7516E-02 -1.4531E-03
2.1528E+02 1.0155E-01 -3.5938E-03
2.1532E+02 1.0358E-01 -4.2969E-03
2.1536E+02 1.0517E-01 -3.7188E-03
2.1540E+02 1.0756E-01 -2.0000E-03
2.1544E+02 1.0809E-01 1.7344E-03
2.1548E+02 1.0677E-01 4.8125E-03
2.1552E+02 1.0242E-01 6.4688E-03
2.1556E+02 9.7719E-02 7.4063E-03
2.1560E+02 9.3250E-02 6.1250E-03
2.1564E+02 8.7828E-02 5.8125E-03
2.1568E+02 8.5984E-02 2.3750E-03
2.1572E+02 8.3156E-02 -1.4063E-04
2.1576E+02 8.4516E-02 -3.3281E-03
2.1580E+02 8.7219E-02 -6.1406E-03
2.1584E+02 8.8609E-02 -7.5000E-03
2.1588E+02 9.1203E-02 -8.5625E-03
2.1592E+02 9.2266E-02 -8.9219E-03
2.1596E+02 9.2125E-02 -8.8750E-03
2.1600E+02 9.1344E-02 -9.3594E-03
2.1604E+02 8.9766E-02 -1.0328E-02
2.1608E+02 8.7297E-02 -1.2547E-02
2.1612E+02 8.5547E-02 -1.3875E-02
2.1616E+02 8.2625E-02 -1.4313E-02
2.1620E+02 8.3563E-02 -1.5313E-02
2.1624E+02 8.5328E-02 -1.5250E-02
2.1628E+02 8.8469E-02 -1.4938E-02
2.1632E+02 9.3094E-02 -1.1750E-02
2.1636E+02 9.6891E-02 -6.6094E-03
2.1640E+02 9.9297E-02 -1.1875E-03
2.1644E+02 1.0220E-01 4.2188E-03
2.1648E+02 1.0153E-01 7.6094E-03
2.1652E+02 1.0069E-01 1.0078E-02
2.1656E+02 9.5391E-02 1.0469E-02
2.1660E+02 9.1188E-02 1.0313E-02
2.1664E+02 8.8969E-02 8.4063E-03
2.1668E+02 8.7156E-02 4.8281E-03
2.1672E+02 8.8875E-02 2.5000E-03
2.1676E+02 9.2234E-02 -2.2656E-03
2.1680E+02 9.7578E-02 -2.8750E-03
2.1684E+02 1.0073E-01 -1.1250E-03
2.1688E+02 1.0441E-01 -6.5625E-04
2.1692E+02 1.0527E-01 1.5313E-03
2.1696E+02 1.0475E-01 3.6563E-03
2.1700E+02 1.0236E-01 3.0313E-03
2.1704E+02 9.8188E-02 3.2500E-03
2.1708E+02 9.3594E-02 3.1094E-03
2.1712E+02 8.8594E-02 1.7188E-04
2.1716E+02 8.4516E-02 -3.2969E-03
2.1720E+02 8.3094E-02 -6.5469E-03
2.1724E+02 8.3828E-02 -8.2031E-03
2.1728E+02 8.4688E-02 -8.0469E-03
2.1732E+02 8.6047E-02 -8.9063E-03
2.1736E+02 8.8813E-02 -8.8281E-03
2.1740E+02 8.8734E-02 -7.6719E-03
2.1744E+02 8.9984E-02 -4.1563E-03
2.1748E+02 9.0563E-02 -2.7656E-03
2.1752E+02 9.0250E-02 -4.1563E-03
2.1756E+02 8.9281E-02 -3.2344E-03
2.1760E+02 8.9953E-02 -4.7813E-03
2.1764E+02 8.9453E-02 -8.5469E-03
2.1768E+02 9.0359E-02 -9.5781E-03
2.1772E+02 9.3422E-02 -1.0938E-02
2.1776E+02 9.7781E-02 -1.1578E-02
2.1780E+02 1.0350E-01 -8.5000E-03
2.1784E+02 1.0655E-01 -4.5000E-03
2.1788E+02 1.0806E-01 6.2500E-04
2.1792E+02 1.0795E-01 7.6406E-03
2.1796E+02 1.0694E-01 1.3469E-02
2.1800E+02 1.0489E-01 1.7906E-02
2.1804E+02 9.8344E-02 1.9313E-02
2.1808E+02 9.5844E-02 1.9734E-02
2.1812E+02 9.2203E-02 1.6281E-02
2.1816E+02 9.0766E-02 1.4703E-02
2.1820E+02 8.9906E-02 9.8125E-03
2.1824E+02 9.1031E-02 5.7500E-03
2.1828E+02 9.3297E-02 1.5938E-03
2.1832E+02 9.6578E-02 -2.3438E-04
2.1836E+02 9.8422E-02 3.1250E-05
2.1840E+02 9.8984E-02 -6.7188E-04
2.1844E+02 9.6906E-02 3.4375E-04
2.1848E+02 9.3984E-02 3.3281E-03
2.1852E+02 9.1000E-02 2.9375E-03
2.1856E+02 8.7297E-02 4.0313E-03
2.1860E+02 8.1953E-02 1.9219E-03
2.1864E+02 7.9141E-02 -9.0625E-04
2.1868E+02 7.6813E-02 -3.5469E-03
2.1872E+02 7.9906E-02 -7.7656E-03
2.1876E+02 8.2125E-02 -1.1453E-02
2.1880E+02 8.6828E-02 -1.3344E-02
2.1884E+02 9.0297E-02 -1.3469E-02
2.1888E+02 9.4313E-02 -1.1688E-02
2.1892E+02 9.6344E-02 -1.0875E-02
2.1896E+02 9.6094E-02 -9.8750E-03
2.1900E+02 9.3453E-02 -8.2656E-03
2.1904E+02 9.1391E-02 -8.0156E-03
2.1908E+02 8.8172E-02 -8.3438E-03
2.1912E+02 8.5813E-02 -1.0297E-02
2.1916E+02 8.5031E-02 -1.2359E-02
2.1920E+02 8.5609E-02 -1.3875E-02
2.1924E+02 8.6672E-02 -1.3172E-02
2.1928E+02 8.9766E-02 -1.2453E-02
2.1932E+02 9.3641E-02 -9.0781E-03
2.1936E+02 9.7719E-02 -4.6250E-03
2.1940E+02 9.9141E-02 2.1875E-03
2.1944E+02 9.8078E-02 7.3594E-03
2.1948E+02 9.6719E-02 1.3797E-02
2.1952E+02 9.3984E-02 1.8328E-02
2.1956E+02 9.0656E-02 1.9031E-02
2.1960E+02 8.5656E-02 1.8109E-02
2.1964E+02 8.1406E-02 1.4750E-02
2.1968E+02 8.0141E-02 1.0063E-02
2.1972E+02 8.0969E-02 5.7813E-03
2.1976E+02 8.2953E-02 2.8750E-03
2.1980E+02 8.7344E-02 2.4844E-03
2.1984E+02 9.2422E-02 2.5938E-03
2.1988E+02 9.6422E-02 3.7969E-03
2.1992E+02 9.8734E-02 5.0469E-03
2.1996E+02 9.9781E-02 8.5313E-03
2.2000E+02 9.8563E-02 8.8750E-03
2.2004E+02 9.5922E-02 8.4844E-03
2.2008E+02 9.1000E-02 7.1094E-03
2.2012E+02 8.7125E-02 4.2188E-03
2.2016E+02 8.3953E-02 7.0313E-04
2.2020E+02 8.1047E-02 -3.0938E-03
2.2024E+02 7.9172E-02 -5.4375E-03
2.2028E+02 8.0156E-02 -7.7344E-03
2.2032E+02 8.2078E-02 -8.5000E-03
2.2036E+02 8.3422E-02 -6.8906E-03
2.2040E+02 8.5922E-02 -5.6094E-03
2.2044E+02 8.8609E-02 -4.5625E-03
2.2048E+02 8.8031E-02 -1.5469E-03
2.2052E+02 8.7531E-02 -1.8750E-04
2.2056E+02 8.5859E-02 1.1406E-03
2.2060E+02 8.4609E-02 1.8281E-03
2.2064E+02 8.3234E-02 2.4375E-03
2.2068E+02 8.4031E-02 2.1719E-03
2.2072E+02 8.7703E-02 1.5938E-03
2.2076E+02 9.1859E-02 6.5625E-04
2.2080E+02 9.7047E-02 1.1563E-03
2.2084E+02 1.0116E-01 2.7344E-03
2.2088E+02 1.0541E-01 4.3125E-03
2.2092E+02 1.0606E-01 7.2969E-03
2.2096E+02 1.0552E-01 1.1375E-02
2.2100E+02 1.0419E-01 1.2672E-02
2.2104E+02 9.9531E-02 1.4156E-02
2.2108E+02 9.5703E-02 1.3031E-02
2.2112E+02 9.1797E-02 1.1219E-02
2.2116E+02 8.7109E-02 8.4531E-03
2.2120E+02 8.5563E-02 4.5000E-03
2.2124E+02 8.5094E-02 1.8125E-03
2.2128E+02 8.6391E-02 -1.9688E-03
2.2132E+02 9.0438E-02 -4.7500E-03
2.2136E+02 9.1844E-02 -6.3906E-03
2.2140E+02 9.6969E-02 -7.2188E-03
2.2144E+02 9.7484E-02 -8.3750E-03
2.2148E+02 9.7734E-02 -9.4688E-03
2.2152E+02 9.6797E-02 -8.9531E-03
2.2156E+02 9.3844E-02 -7.9844E-03
2.2160E+02 8.9188E-02 -8.7031E-03
2.2164E+02 8.5453E-02 -1.0094E-02
2.2168E+02 8.3828E-02 -9.9219E-03
2.2172E+02 8.2469E-02 -1.1766E-02
2.2176E+02 8.3953E-02 -1.2984E-02
2.2180E+02 8.6016E-02 -1.1328E-02
2.2184E+02 8.9563E-02 -9.5000E-03
2.2188E+02 9.2953E-02 -5.6563E-03
2.2192E+02 9.6547E-02 -3.0313E-03
2.2196E+02 9.8406E-02 -1.1406E-03
2.2200E+02 9.9891E-02 2.3594E-03
2.2204E+02 9.9891E-02 4.1563E-03
2.2208E+02 9.7391E-02 5.2188E-03
2.2212E+02 9.6891E-02 3.7500E-03
2.2216E+02 9.5109E-02 2.1406E-03
2.2220E+02 9.4891E-02 2.9688E-04
2.2224E+02 9.5703E-02 -2.3438E-04
2.2228E+02 9.9297E-02 1.4844E-03
2.2232E+02 1.0297E-01 2.3281E-03
2.2236E+02 1.0608E-01 3.0781E-03
2.2240E+02 1.0838E-01 4.6094E-03
2.2244E+02 1.0791E-01 4.7344E-03
2.2248E+02 1.0734E-01 7.0000E-03
2.2252E+02 1.0428E-01 5.5313E-03
2.2256E+02 1.0177E-01 3.3906E-03
2.2260E+02 9.7281E-02 7.8125E-04
2.2264E+02 9.1078E-02 -1.8125E-03
2.2268E+02 8.8563E-02 -4.4219E-03
2.2272E+02 8.5641E-02 -7.8906E-03
2.2276E+02 8.3984E-02 -1.0625E-02
2.2280E+02 8.6563E-02 -1.0922E-02
2.2284E+02 8.9203E-02 -1.2938E-02
2.2288E+02 9.1641E-02 -1.1578E-02
2.2292E+02 9.2453E-02 -1.1563E-02
2.2296E+02 9.3359E-02 -8.4219E-03
2.2300E+02 9.3078E-02 -8.2656E-03
2.2304E+02 9.1844E-02 -5.8750E-03
2.2308E+02 9.0000E-02 -5.9063E-03
2.2312E+02 8.8250E-02 -7.6406E-03
2.2316E+02 8.8469E-02 -1.0891E-02
2.2320E+02 8.9281E-02 -1.5078E-02
2.2324E+02 9.0656E-02 -1.5891E-02
2.2328E+02 9.3172E-02 -1.8953E-02
2.2332E+02 9.6891E-02 -1.6969E-02
2.2336E+02 9.7656E-02 -1.5313E-02
2.2340E+02 9.9828E-02 -1.2375E-02
2.2344E+02 1.0006E-01 -1.0188E-02
2.2348E+02 1.0063E-01 -7.6250E-03
2.2352E+02 9.8484E-02 -5.2344E-03
2.2356E+02 9.7000E-02 -4.4219E-03
2.2360E+02 9.6141E-02 -3.6875E-03
2.2364E+02 9.3984E-02 -5.4531E-03
2.2368E+02 9.5344E-02 -6.3125E-03
2.2372E+02 9.7391E-02 -8.5156E-03
2.2376E+02 9.7969E-02 -8.6250E-03
2.2380E+02 1.0186E-01 -7.7031E-03
2.2384E+02 1.0228E-01 -6.3438E-03
2.2388E+02 1.0605E-01 -4.0781E-03
2.2392E+02 1.0419E-01 4.3750E-04
2.2396E+02 1.0066E-01 2.3906E-03
2.2400E+02 9.8516E-02 3.5938E-03
2.2404E+02 9.3453E-02 4.7188E-03
2.2408E+02 8.9641E-02 4.2813E-03
2.2412E+02 8.5531E-02 2.6563E-04
2.2416E+02 8.1453E-02 -2.3594E-03
2.2420E+02 7.9375E-02 -6.0156E-03
2.2424E+02 8.0344E-02 -6.7969E-03
2.2428E+02 8.0203E-02 -9.1406E-03
2.2432E+02 8.1531E-02 -8.8281E-03
2.2436E+02 8.2641E-02 -8.8438E-03
2.2440E+02 8.4203E-02 -6.5625E-03
2.2444E+02 8.3438E-02 -6.8750E-03
2.2448E+02 8.2828E-02 -6.1719E-03
2.2452E+02 8.0281E-02 -8.0625E-03
2.2456E+02 7.8266E-02 -1.1141E-02
2.2460E+02 7.6781E-02 -1.3531E-02
2.2464E+02 7.5859E-02 -1.5141E-02
2.2468E+02 7.5703E-02 -1.6563E-02
2.2472E+02 7.8703E-02 -1.6359E-02
2.2476E+02 8.1734E-02 -1.6078E-02
2.2480E+02 8.7359E-02 -1.3500E-02
2.2484E+02 9.0938E-02 -9.1406E-03
2.2488E+02 9.4984E-02 -4.8750E-03
2.2492E+02 9.5828E-02 -6.0938E-04
2.2496E+02 9.4813E-02 4.6406E-03
2.2500E+02 9.4922E-02 6.9375E-03
2.2504E+02 9.1422E-02 8.9375E-03
2.2508E+02 8.7281E-02 7.4063E-03
2.2512E+02 8.4781E-02 4.8438E-03
2.2516E+02 8.3672E-02 9.2188E-04
2.2520E+02 8.4422E-02 -1.2500E-03
2.2524E+02 8.6344E-02 -2.5469E-03
2.2528E+02 8.8563E-02 -2.5625E-03
2.2532E+02 9.2281E-02 1.7188E-04
2.2536E+02 9.4750E-02 2.4375E-03
2.2540E+02 9.6547E-02 5.0938E-03
2.2544E+02 9.5516E-02 6.7656E-03
2.2548E+02 9.4234E-02 6.2969E-03
2.2552E+02 9.1328E-02 6.3594E-03
2.2556E+02 8.7563E-02 4.1563E-03
2.2560E+02 8.2297E-02 2.5156E-03
2.2564E+02 7.9609E-02 5.3125E-04
2.2568E+02 7.8031E-02 -1.3594E-03
2.2572E+02 7.8438E-02 -1.9844E-03
2.2576E+02 8.0359E-02 -2.4375E-03
2.2580E+02 8.3266E-02 -2.2500E-03
2.2584E+02 8.6531E-02 4.6875E-05
2.2588E+02 9.1094E-02 1.8750E-04
2.2592E+02 9.4813E-02 2.0313E-03
2.2596E+02 9.4703E-02 9.0625E-04
2.2600E+02 9.3750E-02 -2.0938E-03
2.2604E+02 9.1766E-02 -6.5625E-03
2.2608E+02 8.9641E-02 -1.1453E-02
2.2612E+02 8.6766E-02 -1.7156E-02
2.2616E+02 8.4234E-02 -1.9563E-02
2.2620E+02 8.5078E-02 -2.2750E-02
2.2624E+02 8.7141E-02 -2.3547E-02
2.2628E+02 9.0891E-02 -2.0688E-02
2.2632E+02 9.5625E-02 -1.7750E-02
2.2636E+02 1.0019E-01 -1.0906E-02
2.2640E+02 1.0383E-01 -5.7500E-03
2.2644E+02 1.0589E-01 1.2969E-03
2.2648E+02 1.0688E-01 7.6094E-03
2.2652E+02 1.0531E-01 1.0844E-02
2.2656E+02 1.0345E-01 1.0109E-02
2.2660E+02 1.0098E-01 9.6719E-03
2.2664E+02 9.6188E-02 6.9063E-03
2.2668E+02 9.4375E-02 4.1094E-03
2.2672E+02 9.1500E-02 9.8438E-04
2.2676E+02 9.3953E-02 -8.4375E-04
2.2680E+02 9.5625E-02 -8.9063E-04
2.2684E+02 9.9578E-02 3.9063E-04
2.2688E+02 1.0086E-01 4.5156E-03
2.2692E+02 1.0534E-01 5.7031E-03
2.2696E+02 1.0495E-01 9.0469E-03
2.2700E+02 1.0498E-01 9.9375E-03
2.2704E+02 1.0289E-01 1.1938E-02
2.2708E+02 9.8125E-02 1.0578E-02
2.2712E+02 9.5375E-02 9.2188E-03
2.2716E+02 9.0500E-02 4.5625E-03
2.2720E+02 8.7438E-02 8.7500E-04
2.2724E+02 8.5797E-02 -3.0156E-03
2.2728E+02 8.8328E-02 -5.3594E-03
2.2732E+02 9.0828E-02 -7.7813E-03
2.2736E+02 9.1000E-02 -8.6719E-03
2.2740E+02 9.3953E-02 -6.6094E-03
2.2744E+02 9.4281E-02 -4.8594E-03
2.2748E+02 9.6141E-02 -3.4063E-03
2.2752E+02 9.6344E-02 -2.6406E-03
2.2756E+02 9.5891E-02 -3.7500E-03
2.2760E+02 9.4406E-02 -5.3594E-03
2.2764E+02 9.4125E-02 -7.5625E-03
2.2768E+02 9.4422E-02 -1.1453E-02
2.2772E+02 9.5547E-02 -1.4078E-02
2.2776E+02 9.7844E-02 -1.6531E-02
2.2780E+02 1.0247E-01 -1.5500E-02
2.2784E+02 1.0547E-01 -1.2516E-02
2.2788E+02 1.0700E-01 -9.4531E-03
2.2792E+02 1.0706E-01 -6.1875E-03
2.2796E+02 1.0575E-01 -3.2031E-03
2.2800E+02 1.0578E-01 -7.5000E-04
2.2804E+02 1.0231E-01 2.6719E-03
2.2808E+02 9.8766E-02 2.7500E-03
2.2812E+02 9.6141E-02 8.7500E-04
2.2816E+02 9.2969E-02 5.6250E-04
2.2820E+02 9.3125E-02 -2.5938E-03
2.2824E+02 9.3641E-02 -4.4063E-03
2.2828E+02 9.5578E-02 -3.7031E-03
2.2832E+02 9.8234E-02 -4.1563E-03
2.2836E+02 1.0194E-01 -2.8906E-03
2.2840E+02 1.0356E-01 -9.3750E-04
2.2844E+02 1.0325E-01 1.6875E-03
2.2848E+02 1.0213E-01 3.9531E-03
2.2852E+02 9.9313E-02 5.1250E-03
2.2856E+02 9.5750E-02 6.0156E-03
2.2860E+02 9.1375E-02 6.1719E-03
2.2864E+02 8.8219E-02 3.9844E-03
2.2868E+02 8.5625E-02 -2.6563E-04
2.2872E+02 8.5656E-02 -4.9688E-03
2.2876E+02 8.7453E-02 -8.5156E-03
2.2880E+02 9.0250E-02 -1.0547E-02
2.2884E+02 9.2297E-02 -1.2063E-02
2.2888E+02 9.4922E-02 -1.3313E-02
2.2892E+02 9.7234E-02 -1.4156E-02
2.2896E+02 9.9469E-02 -1.4641E-02
2.2900E+02 9.8141E-02 -1.5844E-02
2.2904E+02 9.6313E-02 -1.6469E-02
2.2908E+02 9.5156E-02 -1.6547E-02
2.2912E+02 9.6344E-02 -1.8891E-02
2.2916E+02 9.6453E-02 -1.8250E-02
2.2920E+02 9.8844E-02 -1.8750E-02
2.2924E+02 1.0228E-01 -1.6453E-02
2.2928E+02 1.0448E-01 -1.5000E-02
2.2932E+02 1.0748E-01 -9.8594E-03
2.2936E+02 1.0736E-01 -7.1719E-03
2.2940E+02 1.0645E-01 -7.9688E-04
2.2944E+02 1.0238E-01 4.2500E-03
2.2948E+02 9.9375E-02 9.2969E-03
2.2952E+02 9.4984E-02 1.1844E-02
2.2956E+02 8.9016E-02 1.2141E-02
2.2960E+02 8.5953E-02 1.0594E-02
2.2964E+02 8.2172E-02 8.0781E-03
2.2968E+02 8.2000E-02 5.6406E-03
2.2972E+02 8.3813E-02 2.1406E-03
2.2976E+02 8.6578E-02 -1.8438E-03
2.2980E+02 9.0156E-02 -3.1406E-03
2.2984E+02 9.1766E-02 -2.6875E-03
2.2988E+02 9.3516E-02 -2.7969E-03
2.2992E+02 9.4141E-02 -2.1406E-03
2.2996E+02 9.3953E-02 -1.2500E-04
2.3000E+02 9.1625E-02 1.4063E-04
2.3004E+02 8.8641E-02 9.6875E-04
2.3008E+02 8.5688E-02 1.4063E-04
2.3012E+02 8.3563E-02 -1.4063E-04
2.3016E+02 8.1969E-02 -5.0000E-04
2.3020E+02 8.1266E-02 -1.7188E-03
2.3024E+02 8.2063E-02 -2.3438E-03
2.3028E+02 8.2922E-02 -2.8125E-03
2.3032E+02 8.6406E-02 -1.8594E-03
2.3036E+02 8.9859E-02 -1.2656E-03
2.3040E+02 9.3531E-02 1.2500E-04
2.3044E+02 9.7141E-02 2.7031E-03
2.3048E+02 9.8969E-02 8.7500E-04
2.3052E+02 9.9141E-02 1.1563E-03
2.3056E+02 9.8656E-02 -1.4688E-03
2.3060E+02 9.8891E-02 -5.0000E-03
2.3064E+02 9.8172E-02 -8.0938E-03
2.3068E+02 9.8250E-02 -1.0219E-02
2.3072E+02 9.8906E-02 -1.0781E-02
2.3076E+02 9.9688E-02 -1.0266E-02
2.3080E+02 1.0047E-01 -8.0313E-03
2.3084E+02 1.0216E-01 -2.7500E-03
2.3088E+02 1.0270E-01 2.9844E-03
2.3092E+02 1.0302E-01 7.8438E-03
2.3096E+02 1.0320E-01 1.3953E-02
2.3100E+02 1.0030E-01 1.7625E-02
2.3104E+02 9.9125E-02 1.8781E-02
2.3108E+02 9.6125E-02 1.8172E-02
2.3112E+02 9.3766E-02 1.3500E-02
2.3116E+02 9.1453E-02 1.0578E-02
2.3120E+02 8.9594E-02 5.7031E-03
2.3124E+02 9.0609E-02 2.0313E-03
2.3128E+02 9.0500E-02 1.4063E-03
2.3132E+02 9.3375E-02 1.8438E-03
2.3136E+02 9.5594E-02 3.4688E-03
2.3140E+02 9.9891E-02 6.4688E-03
2.3144E+02 1.0275E-01 1.0953E-02
2.3148E+02 1.0288E-01 1.0969E-02
2.3152E+02 1.0134E-01 1.0859E-02
2.3156E+02 9.7016E-02 8.2500E-03
2.3160E+02 9.3969E-02 4.5156E-03
2.3164E+02 9.0844E-02 6.2500E-05
2.3168E+02 8.8797E-02 -5.8438E-03
2.3172E+02 8.8469E-02 -1.1375E-02
2.3176E+02 8.9609E-02 -1.6172E-02
2.3180E+02 9.4078E-02 -1.8094E-02
2.3184E+02 9.8047E-02 -1.7469E-02
2.3188E+02 1.0372E-01 -1.6844E-02
2.3192E+02 1.0666E-01 -1.3313E-02
2.3196E+02 1.0908E-01 -1.1656E-02
2.3200E+02 1.0800E-01 -8.2500E-03
2.3204E+02 1.0444E-01 -5.9219E-03
2.3208E+02 9.9719E-02 -5.3438E-03
2.3212E+02 9.7906E-02 -5.8281E-03
2.3216E+02 9.5781E-02 -6.5469E-03
2.3220E+02 9.4078E-02 -6.0781E-03
2.3224E+02 9.5688E-02 -4.5313E-03
2.3228E+02 9.7859E-02 -1.7188E-03
2.3232E+02 1.0167E-01 2.2031E-03
2.3236E+02 1.0309E-01 7.0938E-03
2.3240E+02 1.0586E-01 1.2328E-02
2.3244E+02 1.0475E-01 1.5031E-02
2.3248E+02 1.0275E-01 1.6125E-02
2.3252E+02 9.7500E-02 1.7672E-02
2.3256E+02 9.3359E-02 1.8344E-02
2.3260E+02 8.7281E-02 1.3406E-02
2.3264E+02 8.4938E-02 9.5938E-03
2.3268E+02 8.4500E-02 3.9844E-03
2.3272E+02 8.4594E-02 -8.4375E-04
2.3276E+02 8.6188E-02 -3.5938E-03
2.3280E+02 9.0219E-02 -5.9531E-03
2.3284E+02 9.3484E-02 -6.9375E-03
2.3288E+02 9.5766E-02 -6.1406E-03
2.3292E+02 9.6688E-02 -4.4375E-03
2.3296E+02 9.6422E-02 -3.9688E-03
2.3300E+02 9.2953E-02 -3.5781E-03
2.3304E+02 8.9078E-02 -4.3125E-03
2.3308E+02 8.4297E-02 -5.1250E-03
2.3312E+02 8.1594E-02 -7.1250E-03
2.3316E+02 7.8547E-02 -1.1516E-02
2.3320E+02 7.7594E-02 -1.2906E-02
2.3324E+02 8.0438E-02 -1.4891E-02
2.3328E+02 8.3781E-02 -1.4953E-02
2.3332E+02 8.8578E-02 -1.4188E-02
2.3336E+02 9.3547E-02 -1.3531E-02
2.3340E+02 9.8391E-02 -1.0234E-02
2.3344E+02 1.0209E-01 -8.3750E-03
2.3348E+02 1.0348E-01 -5.4688E-03
2.3352E+02 1.0058E-01 -4.0938E-03
2.3356E+02 9.8875E-02 -2.2813E-03
2.3360E+02 9.4328E-02 -2.9844E-03
2.3364E+02 9.2797E-02 -3.8906E-03
2.3368E+02 9.0125E-02 -5.3594E-03
2.3372E+02 9.2594E-02 -9.2344E-03
2.3376E+02 9.2766E-02 -9.7969E-03
2.3380E+02 9.7750E-02 -9.2813E-03
2.3384E+02 9.9922E-02 -4.5781E-03
2.3388E+02 1.0325E-01 -2.1406E-03
2.3392E+02 1.0375E-01 1.8125E-03
2.3396E+02 1.0300E-01 6.3281E-03
2.3400E+02 9.9813E-02 1.0516E-02
2.3404E+02 9.4953E-02 1.3109E-02
2.3408E+02 9.0516E-02 1.2375E-02
2.3412E+02 8.6141E-02 1.2344E-02
2.3416E+02 8.0766E-02 9.1406E-03
2.3420E+02 8.0391E-02 5.3125E-03
2.3424E+02 8.0203E-02 3.4531E-03
2.3428E+02 8.2172E-02 1.7500E-03
2.3432E+02 8.3969E-02 8.7500E-04
2.3436E+02 8.7984E-02 1.6719E-03
2.3440E+02 8.9266E-02 4.3750E-03
2.3444E+02 9.2203E-02 6.0938E-03
2.3448E+02 9.2438E-02 7.5625E-03
2.3452E+02 9.2219E-02 7.4063E-03
2.3456E+02 8.8672E-02 4.3750E-03
2.3460E+02 8.6391E-02 -1.9844E-03
2.3464E+02 8.3094E-02 -8.7969E-03
2.3468E+02 8.0453E-02 -1.5906E-02
2.3472E+02 8.1141E-02 -2.2922E-02
2.3476E+02 8.2641E-02 -2.7406E-02
2.3480E+02 8.5156E-02 -2.9281E-02
2.3484E+02 8.9156E-02 -2.8938E-02
2.3488E+02 9.4594E-02 -2.7063E-02
2.3492E+02 9.7531E-02 -2.3250E-02
2.3496E+02 9.9219E-02 -1.9281E-02
2.3500E+02 1.0003E-01 -1.4250E-02
2.3504E+02 1.0013E-01 -1.1656E-02
2.3508E+02 9.8563E-02 -1.0469E-02
2.3512E+02 9.6438E-02 -1.0156E-02
2.3516E+02 9.3969E-02 -9.7969E-03
2.3520E+02 9.2563E-02 -9.5156E-03
2.3524E+02 9.2156E-02 -6.7656E-03
2.3528E+02 9.3547E-02 -5.2813E-03
2.3532E+02 9.4359E-02 -9.5313E-04
2.3536E+02 9.4734E-02 2.4063E-03
2.3540E+02 9.6266E-02 6.8594E-03
2.3544E+02 9.4516E-02 1.2313E-02
2.3548E+02 9.2016E-02 1.4672E-02
2.3552E+02 8.7422E-02 1.6047E-02
2.3556E+02 8.2125E-02 1.6063E-02
2.3560E+02 7.7516E-02 1.4500E-02
2.3564E+02 7.3547E-02 1.0719E-02
2.3568E+02 7.2719E-02 5.7656E-03
2.3572E+02 7.4609E-02 7.8125E-05
2.3576E+02 7.7813E-02 -1.2031E-03
2.3580E+02 8.3250E-02 -3.3750E-03
2.3584E+02 8.7313E-02 -4.0000E-03
2.3588E+02 9.1938E-02 -2.2188E-03
2.3592E+02 9.6500E-02 -1.5313E-03
2.3596E+02 9.8172E-02 7.3438E-04
2.3600E+02 9.7297E-02 1.9375E-03
2.3604E+02 9.5922E-02 5.9375E-04
2.3608E+02 9.2313E-02 -3.5938E-03
2.3612E+02 9.0313E-02 -6.6250E-03
2.3616E+02 8.9313E-02 -1.0000E-02
2.3620E+02 8.8766E-02 -1.4578E-02
2.3624E+02 8.9859E-02 -1.5844E-02
2.3628E+02 9.2641E-02 -1.7984E-02
2.3632E+02 9.5922E-02 -1.5891E-02
2.3636E+02 9.9438E-02 -1.2984E-02
2.3640E+02 1.0177E-01 -8.5938E-03
2.3644E+02 1.0389E-01 -3.7813E-03
2.3648E+02 1.0384E-01 7.8125E-04
2.3652E+02 1.0217E-01 5.5469E-03
2.3656E+02 9.8391E-02 5.7344E-03
2.3660E+02 9.6750E-02 5.9688E-03
2.3664E+02 9.2078E-02 5.4063E-03
2.3668E+02 9.1031E-02 4.5000E-03
2.3672E+02 9.0703E-02 2.7500E-03
2.3676E+02 9.2078E-02 4.1563E-03
2.3680E+02 9.5828E-02 4.5469E-03
2.3684E+02 1.0036E-01 7.4688E-03
2.3688E+02 1.0413E-01 9.9063E-03
2.3692E+02 1.0584E-01 1.0125E-02
2.3696E+02 1.0516E-01 1.1594E-02
2.3700E+02 1.0225E-01 1.3266E-02
2.3704E+02 9.7359E-02 1.2719E-02
2.3708E+02 9.1719E-02 1.0969E-02
2.3712E+02 8.6125E-02 8.7813E-03
2.3716E+02 8.3063E-02 5.8281E-03
2.3720E+02 8.0609E-02 4.4063E-03
2.3724E+02 7.9516E-02 4.2031E-03
2.3728E+02 7.9016E-02 3.6094E-03
2.3732E+02 8.0516E-02 2.7031E-03
2.3736E+02 8.2422E-02 2.8594E-03
2.3740E+02 8.4906E-02 2.6563E-03
2.3744E+02 8.6547E-02 1.3750E-03
2.3748E+02 8.8484E-02 -3.2813E-04
2.3752E+02 8.7797E-02 -2.2656E-03
2.3756E+02 8.7078E-02 -5.7188E-03
2.3760E+02 8.6828E-02 -1.0328E-02
2.3764E+02 8.6547E-02 -1.5047E-02
2.3768E+02 8.7078E-02 -2.0438E-02
2.3772E+02 8.8484E-02 -2.4906E-02
2.3776E+02 9.1203E-02 -2.8578E-02
2.3780E+02 9.5609E-02 -2.9703E-02
2.3784E+02 9.7813E-02 -2.9031E-02
2.3788E+02 9.9531E-02 -2.6094E-02
2.3792E+02 9.8391E-02 -2.1609E-02
2.3796E+02 9.6797E-02 -1.8250E-02
2.3800E+02 9.2469E-02 -1.2203E-02
2.3804E+02 8.7344E-02 -7.6406E-03
2.3808E+02 8.3078E-02 -4.7344E-03
2.3812E+02 7.9797E-02 -4.2188E-03
2.3816E+02 7.7766E-02 -5.8438E-03
2.3820E+02 7.8016E-02 -8.1875E-03
2.3824E+02 8.0313E-02 -7.4688E-03
2.3828E+02 8.3391E-02 -7.6719E-03
2.3832E+02 8.9063E-02 -6.2656E-03
2.3836E+02 9.2609E-02 -4.9063E-03
2.3840E+02 9.4953E-02 -2.8750E-03
2.3844E+02 9.6547E-02 -2.1875E-04
2.3848E+02 9.4297E-02 3.1406E-03
2.3852E+02 9.1453E-02 5.5156E-03
2.3856E+02 8.9250E-02 6.4531E-03
2.3860E+02 8.4109E-02 7.1094E-03
2.3864E+02 8.0563E-02 5.5313E-03
2.3868E+02 7.8828E-02 5.6250E-04
2.3872E+02 7.9344E-02 -2.4688E-03
2.3876E+02 8.1375E-02 -5.7969E-03
2.3880E+02 8.3609E-02 -7.0938E-03
2.3884E+02 8.7141E-02 -8.3906E-03
2.3888E+02 9.0844E-02 -7.1875E-03
2.3892E+02 9.5563E-02 -7.1406E-03
2.3896E+02 9.6516E-02 -5.3750E-03
2.3900E+02 9.8078E-02 -4.6250E-03
2.3904E+02 9.8313E-02 -4.7188E-03
2.3908E+02 9.8938E-02 -4.5469E-03
2.3912E+02 9.8438E-02 -6.1875E-03
2.3916E+02 9.8828E-02 -6.9219E-03
2.3920E+02 9.9531E-02 -8.2969E-03
2.3924E+02 1.0197E-01 -1.0609E-02
2.3928E+02 1.0328E-01 -9.6563E-03
2.3932E+02 1.0686E-01 -1.0078E-02
2.3936E+02 1.0844E-01 -7.1406E-03
2.3940E+02 1.0938E-01 -3.4688E-03
2.3944E+02 1.0798E-01 1.0625E-03
2.3948E+02 1.0422E-01 4.7344E-03
2.3952E+02 1.0088E-01 8.7969E-03
2.3956E+02 9.4484E-02 9.7031E-03
2.3960E+02 8.8141E-02 1.0406E-02
2.3964E+02 8.5469E-02 7.3594E-03
2.3968E+02 8.2484E-02 4.0156E-03
2.3972E+02 8.2422E-02 6.8750E-04
2.3976E+02 8.4094E-02 -2.7656E-03
2.3980E+02 8.8047E-02 -2.3125E-03
2.3984E+02 9.0953E-02 -2.1250E-03
2.3988E+02 9.3484E-02 -1.2813E-03
2.3992E+02 9.5297E-02 2.9844E-03
2.3996E+02 9.3891E-02 7.4688E-03
2.4000E+02 9.2359E-02 1.0625E-02
2.4004E+02 8.7938E-02 1.3516E-02
2.4008E+02 8.3375E-02 1.3547E-02
2.4012E+02 8.0891E-02 1.2719E-02
2.4016E+02 7.8203E-02 9.0781E-03
2.4020E+02 7.7313E-02 5.3438E-03
2.4024E+02 7.7953E-02 1.8906E-03
2.4028E+02 8.0953E-02 1.0000E-03
2.4032E+02 8.5609E-02 -1.1563E-03
2.4036E+02 8.9469E-02 -3.0625E-03
2.4040E+02 9.3906E-02 -2.0469E-03
2.4044E+02 9.5406E-02 0.0000E+00
2.4048E+02 9.7406E-02 -2.5000E-04
2.4052E+02 9.7000E-02 -8.7500E-04
2.4056E+02 9.7672E-02 -3.7969E-03
2.4060E+02 9.6797E-02 -4.2188E-03
2.4064E+02 9.8578E-02 -7.3438E-03
2.4068E+02 9.9313E-02 -9.9063E-03
2.4072E+02 1.0177E-01 -1.2094E-02
2.4076E+02 1.0334E-01 -1.4422E-02
2.4080E+02 1.0622E-01 -1.4344E-02
2.4084E+02 1.0756E-01 -1.2469E-02
2.4088E+02 1.0920E-01 -1.0578E-02
2.4092E+02 1.0888E-01 -5.9219E-03
2.4096E+02 1.0900E-01 -2.4219E-03
2.4100E+02 1.0725E-01 1.5156E-03
2.4104E+02 1.0264E-01 4.5156E-03
2.4108E+02 9.8906E-02 6.0938E-03
2.4112E+02 9.5047E-02 5.3750E-03
2.4116E+02 9.3922E-02 2.7969E-03
2.4120E+02 9.2734E-02 -1.3125E-03
2.4124E+02 9.3016E-02 -4.2188E-03
2.4128E+02 9.2375E-02 -7.3125E-03
2.4132E+02 9.5672E-02 -9.2188E-03
2.4136E+02 9.6938E-02 -1.0844E-02
2.4140E+02 9.9047E-02 -9.7188E-03
2.4144E+02 9.7719E-02 -8.9531E-03
2.4148E+02 9.7391E-02 -6.6563E-03
2.4152E+02 9.5328E-02 -5.1563E-03
2.4156E+02 9.2984E-02 -5.2969E-03
2.4160E+02 9.0125E-02 -4.4219E-03
2.4164E+02 8.7953E-02 -6.0156E-03
2.4168E+02 8.7031E-02 -5.4219E-03
2.4172E+02 8.7594E-02 -6.1250E-03
2.4176E+02 8.8984E-02 -6.4063E-03
2.4180E+02 9.2734E-02 -4.9063E-03
2.4184E+02 9.7203E-02 -4.6719E-03
2.4188E+02 1.0206E-01 -4.8281E-03
2.4192E+02 1.0317E-01 -4.6406E-03
2.4196E+02 1.0553E-01 -4.7031E-03
2.4200E+02 1.0511E-01 -5.9844E-03
2.4204E+02 1.0463E-01 -8.4063E-03
2.4208E+02 1.0302E-01 -1.1125E-02
2.4212E+02 1.0209E-01 -1.3688E-02
2.4216E+02 1.0173E-01 -1.7891E-02
2.4220E+02 1.0155E-01 -1.9203E-02
2.4224E+02 1.0178E-01 -2.0469E-02
2.4228E+02 1.0250E-01 -2.1875E-02
2.4232E+02 1.0522E-01 -1.8125E-02
2.4236E+02 1.0608E-01 -1.4484E-02
2.4240E+02 1.0702E-01 -9.8594E-03
2.4244E+02 1.0545E-01 -3.3281E-03
2.4248E+02 1.0419E-01 1.2344E-03
2.4252E+02 9.9734E-02 4.3281E-03
2.4256E+02 9.3781E-02 5.5938E-03
2.4260E+02 8.9953E-02 4.5625E-03
2.4264E+02 8.5672E-02 2.0000E-03
2.4268E+02 8.5828E-02 -1.1875E-03
2.4272E+02 8.7109E-02 -4.2969E-03
2.4276E+02 8.9969E-02 -5.1250E-03
2.4280E+02 9.4328E-02 -5.5781E-03
2.4284E+02 9.7578E-02 -3.4219E-03
2.4288E+02 9.9188E-02 -1.9063E-03
2.4292E+02 1.0175E-01 9.5313E-04
2.4296E+02 1.0066E-01 4.6406E-03
2.4300E+02 9.8688E-02 4.9219E-03
2.4304E+02 9.3266E-02 4.9844E-03
2.4308E+02 8.6969E-02 1.2500E-03
2.4312E+02 8.2734E-02 -3.0781E-03
2.4316E+02 7.7781E-02 -1.0734E-02
2.4320E+02 7.7406E-02 -1.6672E-02
2.4324E+02 7.7078E-02 -2.2344E-02
2.4328E+02 8.1234E-02 -2.5938E-02
2.4332E+02 8.6391E-02 -2.6781E-02
2.4336E+02 8.9516E-02 -2.8344E-02
2.4340E+02 9.4703E-02 -2.5500E-02
2.4344E+02 9.6844E-02 -2.1750E-02
2.4348E+02 9.8328E-02 -1.9469E-02
2.4352E+02 9.7094E-02 -1.8656E-02
2.4356E+02 9.4516E-02 -1.7828E-02
2.4360E+02 9.2953E-02 -1.6797E-02
2.4364E+02 9.1219E-02 -1.7547E-02
2.4368E+02 9.1688E-02 -1.7906E-02
2.4372E+02 9.2063E-02 -1.7594E-02
2.4376E+02 9.2516E-02 -1.7531E-02
2.4380E+02 9.4969E-02 -1.4094E-02
2.4384E+02 9.6078E-02 -8.9688E-03
2.4388E+02 9.6797E-02 -4.5938E-03
2.4392E+02 9.4672E-02 -1.6094E-03
2.4396E+02 9.1703E-02 3.9219E-03
2.4400E+02 8.8953E-02 6.2813E-03
2.4404E+02 8.4094E-02 8.5313E-03
2.4408E+02 8.1891E-02 8.6406E-03
2.4412E+02 7.9625E-02 7.3438E-03
2.4416E+02 7.5969E-02 5.2500E-03
2.4420E+02 7.4750E-02 2.7969E-03
2.4424E+02 7.5109E-02 1.9844E-03
2.4428E+02 7.6828E-02 -1.1406E-03
2.4432E+02 8.0500E-02 -2.9063E-03
2.4436E+02 8.3469E-02 -2.5156E-03
2.4440E+02 8.5781E-02 -2.0000E-03
2.4444E+02 8.6750E-02 9.2188E-04
2.4448E+02 8.6625E-02 1.0938E-03
2.4452E+02 8.5703E-02 1.3750E-03
2.4456E+02 8.2328E-02 1.3125E-03
2.4460E+02 8.0031E-02 3.2813E-04
2.4464E+02 7.6703E-02 -1.6250E-03
2.4468E+02 7.6703E-02 -4.0938E-03
2.4472E+02 7.7781E-02 -5.7344E-03
2.4476E+02 8.0797E-02 -6.9688E-03
2.4480E+02 8.6234E-02 -6.2344E-03
2.4484E+02 9.2375E-02 -4.7656E-03
2.4488E+02 9.6016E-02 -1.5625E-03
2.4492E+02 9.9750E-02 -2.3438E-04
2.4496E+02 1.0005E-01 1.3281E-03
2.4500E+02 9.8891E-02 1.2969E-03
2.4504E+02 9.6672E-02 -3.1250E-05
2.4508E+02 9.3094E-02 -1.2500E-03
2.4512E+02 8.8609E-02 -5.4219E-03
2.4516E+02 8.6484E-02 -6.9375E-03
2.4520E+02 8.5781E-02 -9.2813E-03
2.4524E+02 8.7109E-02 -1.0047E-02
2.4528E+02 9.0188E-02 -9.0469E-03
2.4532E+02 9.3875E-02 -7.9219E-03
2.4536E+02 9.7609E-02 -3.4063E-03
2.4540E+02 9.9781E-02 3.9844E-03
2.4544E+02 1.0189E-01 1.0859E-02
2.4548E+02 1.0061E-01 1.6141E-02
2.4552E+02 9.7672E-02 1.9031E-02
2.4556E+02 9.5313E-02 2.0078E-02
2.4560E+02 9.2078E-02 1.8906E-02
2.4564E+02 8.8766E-02 1.5625E-02
2.4568E+02 8.6344E-02 1.1734E-02
2.4572E+02 8.6547E-02 4.9375E-03
2.4576E+02 8.6484E-02 1.1250E-03
2.4580E+02 8.7797E-02 -2.2813E-03
2.4584E+02 8.8859E-02 -4.7969E-03
2.4588E+02 8.9781E-02 -4.0000E-03
2.4592E+02 9.0469E-02 -2.2344E-03
2.4596E+02 8.8563E-02 9.3750E-05
2.4600E+02 8.5797E-02 2.6563E-03
2.4604E+02 8.3563E-02 3.2969E-03
2.4608E+02 8.0969E-02 3.5781E-03
2.4612E+02 7.9406E-02 7.0313E-04
2.4616E+02 7.8016E-02 -2.2031E-03
2.4620E+02 7.9688E-02 -7.0625E-03
2.4624E+02 8.1484E-02 -1.1141E-02
2.4628E+02 8.4594E-02 -1.3281E-02
2.4632E+02 8.9938E-02 -1.8234E-02
2.4636E+02 9.2516E-02 -1.9750E-02
2.4640E+02 9.3844E-02 -1.9828E-02
2.4644E+02 9.3938E-02 -1.9266E-02
2.4648E+02 9.3844E-02 -1.7547E-02
2.4652E+02 9.1484E-02 -1.8391E-02
2.4656E+02 8.8781E-02 -1.8844E-02
2.4660E+02 8.6203E-02 -1.8922E-02
2.4664E+02 8.6422E-02 -1.9750E-02
2.4668E+02 8.4875E-02 -1.8797E-02
2.4672E+02 8.8922E-02 -1.9609E-02
2.4676E+02 9.2547E-02 -1.7078E-02
2.4680E+02 9.8891E-02 -1.1391E-02
2.4684E+02 1.0348E-01 -6.0313E-03
2.4688E+02 1.0619E-01 1.3438E-03
2.4692E+02 1.0663E-01 8.9688E-03
2.4696E+02 1.0723E-01 1.5359E-02
2.4700E+02 1.0258E-01 1.9781E-02
2.4704E+02 9.7672E-02 2.0953E-02
2.4708E+02 9.1344E-02 2.1500E-02
2.4712E+02 8.7656E-02 1.9766E-02
2.4716E+02 8.2719E-02 1.4156E-02
2.4720E+02 8.2172E-02 9.1719E-03
2.4724E+02 8.0984E-02 3.6406E-03
2.4728E+02 8.4906E-02 -1.5156E-03
2.4732E+02 8.7281E-02 -2.7969E-03
2.4736E+02 9.2859E-02 -3.8438E-03
2.4740E+02 9.5516E-02 -3.2344E-03
2.4744E+02 9.8781E-02 -2.3281E-03
2.4748E+02 9.8234E-02 -9.3750E-04
2.4752E+02 9.8031E-02 -5.1563E-04
2.4756E+02 9.5547E-02 -9.0625E-04
2.4760E+02 9.3297E-02 -3.1875E-03
2.4764E+02 9.1719E-02 -5.9375E-03
2.4768E+02 9.0016E-02 -1.1703E-02
2.4772E+02 9.0453E-02 -1.4781E-02
2.4776E+02 9.2609E-02 -1.6344E-02
2.4780E+02 9.5719E-02 -1.8266E-02
2.4784E+02 9.7031E-02 -1.7078E-02
2.4788E+02 9.9969E-02 -1.6016E-02
2.4792E+02 1.0125E-01 -1.2922E-02
2.4796E+02 1.0016E-01 -1.0047E-02
2.4800E+02 9.9188E-02 -8.3906E-03
2.4804E+02 9.8219E-02 -5.7500E-03
2.4808E+02 9.5172E-02 -7.5000E-03
2.4812E+02 9.3938E-02 -4.8750E-03
2.4816E+02 9.3109E-02 -6.0938E-03
2.4820E+02 9.3391E-02 -4.6094E-03
2.4824E+02 9.5719E-02 -1.7813E-03
2.4828E+02 9.8578E-02 1.5469E-03
2.4832E+02 1.0078E-01 5.9063E-03
2.4836E+02 1.0236E-01 9.7813E-03
2.4840E+02 1.0300E-01 1.6891E-02
2.4844E+02 1.0205E-01 2.1875E-02
2.4848E+02 9.7859E-02 2.4234E-02
2.4852E+02 9.2297E-02 2.5703E-02
2.4856E+02 8.6156E-02 2.5469E-02
2.4860E+02 8.0625E-02 2.1094E-02
2.4864E+02 7.6781E-02 1.7406E-02
2.4868E+02 7.4719E-02 1.2844E-02
2.4872E+02 7.5156E-02 7.1563E-03
2.4876E+02 7.7703E-02 2.4844E-03
2.4880E+02 8.1938E-02 -1.0156E-03
2.4884E+02 8.7859E-02 -3.2656E-03
2.4888E+02 9.1781E-02 -5.9688E-03
2.4892E+02 9.5234E-02 -8.4219E-03
2.4896E+02 9.6250E-02 -1.0219E-02
2.4900E+02 9.4656E-02 -1.2094E-02
2.4904E+02 9.2453E-02 -1.2578E-02
2.4908E+02 8.9172E-02 -1.5641E-02
2.4912E+02 8.5141E-02 -1.7141E-02
2.4916E+02 8.0391E-02 -1.9172E-02
2.4920E+02 7.8469E-02 -2.0703E-02
2.4924E+02 7.8719E-02 -1.9953E-02
2.4928E+02 8.2703E-02 -1.8625E-02
2.4932E+02 8.5594E-02 -1.5922E-02
2.4936E+02 8.9000E-02 -1.3359E-02
2.4940E+02 9.2078E-02 -8.7031E-03
2.4944E+02 9.2141E-02 -4.7656E-03
2.4948E+02 9.2469E-02 -9.3750E-04
2.4952E+02 8.9750E-02 1.7500E-03
2.4956E+02 8.5266E-02 3.2344E-03
2.4960E+02 8.1422E-02 3.9063E-03
2.4964E+02 7.9219E-02 4.0938E-03
2.4968E+02 7.8188E-02 5.6563E-03
2.4972E+02 8.0641E-02 6.0781E-03
2.4976E+02 8.3859E-02 7.7969E-03
2.4980E+02 8.9688E-02 1.0438E-02
2.4984E+02 9.5000E-02 1.5281E-02
2.4988E+02 1.0028E-01 2.1219E-02
2.4992E+02 1.0281E-01 2.5406E-02
2.4996E+02 1.0292E-01 2.7969E-02
2.5000E+02 9.9031E-02 3.1406E-02
2.5004E+02 9.4719E-02 3.0328E-02
2.5008E+02 8.7969E-02 2.8625E-02
2.5012E+02 8.2734E-02 2.3078E-02
2.5016E+02 7.6813E-02 1.7969E-02
2.5020E+02 7.5750E-02 1.1297E-02
2.5024E+02 7.6766E-02 5.4219E-03
2.5028E+02 8.1141E-02 2.0313E-03
2.5032E+02 8.6297E-02 -1.6406E-03
2.5036E+02 9.2859E-02 -6.1719E-03
2.5040E+02 9.7688E-02 -5.6406E-03
2.5044E+02 9.9766E-02 -8.2344E-03
2.5048E+02 9.8953E-02 -9.2031E-03
2.5052E+02 9.6047E-02 -1.1406E-02
2.5056E+02 9.2203E-02 -1.3125E-02
2.5060E+02 8.9375E-02 -1.5969E-02
2.5064E+02 8.6047E-02 -1.9844E-02
2.5068E+02 8.4078E-02 -2.2922E-02
2.5072E+02 8.4047E-02 -2.4188E-02
2.5076E+02 8.5672E-02 -2.4000E-02
2.5080E+02 8.7125E-02 -2.2266E-02
2.5084E+02 8.9563E-02 -1.8063E-02
2.5088E+02 9.2828E-02 -1.2500E-02
2.5092E+02 9.3109E-02 -6.4375E-03
2.5096E+02 9.3797E-02 -1.6250E-03
2.5100E+02 9.2766E-02 3.0156E-03
2.5104E+02 9.2828E-02 7.5156E-03
2.5108E+02 9.1641E-02 6.7656E-03
2.5112E+02 9.1859E-02 6.1094E-03
2.5116E+02 9.0703E-02 5.1406E-03
2.5120E+02 9.1156E-02 3.3281E-03
2.5124E+02 9.3094E-02 3.0938E-03
2.5128E+02 9.6203E-02 3.2188E-03
2.5132E+02 9.9125E-02 5.6875E-03
2.5136E+02 1.0166E-01 8.7656E-03
2.5140E+02 1.0077E-01 1.2672E-02
2.5144E+02 9.9563E-02 1.8203E-02
2.5148E+02 9.5172E-02 2.0266E-02
2.5152E+02 9.0234E-02 2.2984E-02
2.5156E+02 8.3781E-02 2.2219E-02
2.5160E+02 8.0234E-02 1.9047E-02
2.5164E+02 7.6500E-02 1.6469E-02
2.5168E+02 7.5078E-02 9.9063E-03
2.5172E+02 7.6906E-02 3.6563E-03
2.5176E+02 8.0703E-02 -3.3906E-03
2.5180E+02 8.8000E-02 -7.1250E-03
2.5184E+02 9.1938E-02 -9.1406E-03
2.5188E+02 9.7563E-02 -1.1078E-02
2.5192E+02 1.0075E-01 -1.0656E-02
2.5196E+02 1.0017E-01 -1.0078E-02
2.5200E+02 1.0030E-01 -1.0359E-02
2.5204E+02 9.4922E-02 -9.8281E-03
2.5208E+02 9.0641E-02 -1.0156E-02
2.5212E+02 8.5828E-02 -1.1625E-02
2.5216E+02 8.2578E-02 -1.2703E-02
2.5220E+02 8.1828E-02 -1.2563E-02
2.5224E+02 8.3938E-02 -1.1641E-02
2.5228E+02 8.6844E-02 -9.7813E-03
2.5232E+02 9.1219E-02 -5.7969E-03
2.5236E+02 9.6328E-02 -1.9688E-03
2.5240E+02 1.0077E-01 1.9531E-03
2.5244E+02 1.0164E-01 7.6719E-03
2.5248E+02 1.0200E-01 1.1547E-02
2.5252E+02 1.0042E-01 1.2109E-02
2.5256E+02 9.8391E-02 1.1609E-02
2.5260E+02 9.5703E-02 1.0875E-02
2.5264E+02 9.3344E-02 7.0313E-03
2.5268E+02 9.4219E-02 4.9375E-03
2.5272E+02 9.5906E-02 1.7500E-03
2.5276E+02 9.8156E-02 2.0781E-03
2.5280E+02 9.9797E-02 3.8125E-03
2.5284E+02 1.0053E-01 7.8125E-03
2.5288E+02 1.0241E-01 1.1109E-02
2.5292E+02 1.0181E-01 1.4844E-02
2.5296E+02 9.7188E-02 1.8391E-02
2.5300E+02 9.4328E-02 1.9953E-02
2.5304E+02 8.8266E-02 1.9578E-02
2.5308E+02 8.3438E-02 1.6578E-02
2.5312E+02 7.6594E-02 1.1359E-02
2.5316E+02 7.3500E-02 5.2656E-03
2.5320E+02 7.2266E-02 -5.1563E-04
2.5324E+02 7.3438E-02 -5.8438E-03
2.5328E+02 7.7563E-02 -1.0672E-02
2.5332E+02 8.1875E-02 -1.2344E-02
2.5336E+02 8.5844E-02 -1.4000E-02
2.5340E+02 9.0531E-02 -1.2625E-02
2.5344E+02 9.3016E-02 -1.2531E-02
2.5348E+02 9.3109E-02 -1.0391E-02
2.5352E+02 9.2516E-02 -1.0172E-02
2.5356E+02 9.1813E-02 -8.8906E-03
2.5360E+02 9.0391E-02 -1.0797E-02
2.5364E+02 8.9750E-02 -1.2031E-02
2.5368E+02 8.8047E-02 -1.4672E-02
2.5372E+02 8.8094E-02 -1.8828E-02
2.5376E+02 8.7688E-02 -2.0672E-02
2.5380E+02 8.8047E-02 -2.1484E-02
2.5384E+02 8.7922E-02 -1.8438E-02
2.5388E+02 8.7734E-02 -1.4109E-02
2.5392E+02 8.8641E-02 -9.7500E-03
2.5396E+02 8.6859E-02 -3.5000E-03
2.5400E+02 8.4953E-02 1.2969E-03
2.5404E+02 8.2969E-02 5.6719E-03
2.5408E+02 8.2469E-02 8.5469E-03
2.5412E+02 8.0500E-02 9.9844E-03
2.5416E+02 8.0156E-02 1.0172E-02
2.5420E+02 8.2078E-02 1.0453E-02
2.5424E+02 8.6563E-02 8.8750E-03
2.5428E+02 9.0219E-02 7.8125E-03
2.5432E+02 9.3563E-02 8.5469E-03
2.5436E+02 9.6109E-02 8.7813E-03
2.5440E+02 9.9500E-02 1.0266E-02
2.5444E+02 9.9563E-02 1.1578E-02
2.5448E+02 9.6094E-02 1.3063E-02
2.5452E+02 9.3094E-02 1.2375E-02
2.5456E+02 8.7922E-02 1.0641E-02
2.5460E+02 8.2938E-02 7.1719E-03
2.5464E+02 7.9141E-02 2.2813E-03
2.5468E+02 7.8047E-02 -2.7031E-03
2.5472E+02 7.5875E-02 -6.8750E-03
2.5476E+02 7.7281E-02 -9.8750E-03
2.5480E+02 7.9734E-02 -1.2906E-02
2.5484E+02 8.3281E-02 -1.1891E-02
2.5488E+02 8.7125E-02 -1.1422E-02
2.5492E+02 8.9938E-02 -9.3438E-03
2.5496E+02 9.1094E-02 -6.2656E-03
2.5500E+02 9.2344E-02 -6.4531E-03
2.5504E+02 9.1609E-02 -6.2813E-03
2.5508E+02 9.1438E-02 -6.9688E-03
2.5512E+02 9.1859E-02 -8.7813E-03
2.5516E+02 9.1188E-02 -1.0828E-02
2.5520E+02 9.1797E-02 -1.4188E-02
2.5524E+02 9.3016E-02 -1.4313E-02
2.5528E+02 9.5016E-02 -1.5594E-02
2.5532E+02 9.6766E-02 -1.1875E-02
2.5536E+02 9.8484E-02 -7.9375E-03
2.5540E+02 9.8922E-02 -4.1406E-03
2.5544E+02 9.7250E-02 2.6250E-03
2.5548E+02 9.6141E-02 6.5313E-03
2.5552E+02 9.4406E-02 8.9063E-03
2.5556E+02 9.2797E-02 1.1359E-02
2.5560E+02 9.0281E-02 1.2844E-02
2.5564E+02 9.1125E-02 1.0547E-02
2.5568E+02 9.0328E-02 8.7656E-03
2.5572E+02 9.2594E-02 6.3594E-03
2.5576E+02 9.5266E-02 5.1250E-03
2.5580E+02 9.9281E-02 5.0781E-03
2.5584E+02 1.0211E-01 8.2031E-03
2.5588E+02 1.0295E-01 1.0906E-02
2.5592E+02 1.0289E-01 1.1859E-02
2.5596E+02 1.0041E-01 1.3359E-02
2.5600E+02 9.6922E-02 1.2375E-02
2.5604E+02 9.0469E-02 9.9063E-03
2.5608E+02 8.3984E-02 4.3438E-03
2.5612E+02 7.7031E-02 -5.0000E-04
2.5616E+02 7.1172E-02 -6.5313E-03
2.5620E+02 6.9813E-02 -1.0438E-02
2.5624E+02 6.9547E-02 -1.3547E-02
2.5628E+02 7.2109E-02 -1.5484E-02
2.5632E+02 7.4969E-02 -1.4734E-02
2.5636E+02 7.8109E-02 -1.4188E-02
2.5640E+02 8.3719E-02 -1.1297E-02
2.5644E+02 8.6891E-02 -9.3281E-03
2.5648E+02 8.7859E-02 -7.4063E-03
2.5652E+02 9.1609E-02 -8.4219E-03
2.5656E+02 9.0922E-02 -9.9219E-03
2.5660E+02 8.9375E-02 -1.4219E-02
2.5664E+02 8.9406E-02 -1.6844E-02
2.5668E+02 8.8750E-02 -1.9625E-02
2.5672E+02 9.0688E-02 -1.9813E-02
2.5676E+02 9.1469E-02 -2.0203E-02
2.5680E+02 9.4891E-02 -1.7328E-02
2.5684E+02 9.7719E-02 -1.1094E-02
2.5688E+02 9.9922E-02 -6.1250E-03
2.5692E+02 1.0144E-01 9.6875E-04
2.5696E+02 1.0156E-01 7.8438E-03
2.5700E+02 1.0150E-01 1.3984E-02
2.5704E+02 1.0030E-01 1.8156E-02
2.5708E+02 9.8719E-02 1.9828E-02
2.5712E+02 9.5250E-02 1.8734E-02
2.5716E+02 9.2984E-02 1.7172E-02
2.5720E+02 9.2422E-02 1.4984E-02
2.5724E+02 9.1922E-02 1.1734E-02
2.5728E+02 9.2547E-02 9.7031E-03
2.5732E+02 9.3547E-02 8.3125E-03
2.5736E+02 9.5094E-02 5.4219E-03
2.5740E+02 9.7047E-02 4.5781E-03
2.5744E+02 9.6641E-02 4.0781E-03
2.5748E+02 9.5984E-02 3.2969E-03
2.5752E+02 9.5078E-02 2.2500E-03
2.5756E+02 9.2938E-02 2.1875E-04
2.5760E+02 8.9844E-02 -2.4688E-03
2.5764E+02 8.8328E-02 -6.3750E-03
2.5768E+02 8.6547E-02 -1.0156E-02
2.5772E+02 8.7563E-02 -1.5172E-02
2.5776E+02 8.9719E-02 -1.6688E-02
2.5780E+02 9.0719E-02 -1.7797E-02
2.5784E+02 9.2328E-02 -1.7375E-02
2.5788E+02 9.4422E-02 -1.5422E-02
2.5792E+02 9.5219E-02 -1.1203E-02
2.5796E+02 9.3516E-02 -8.6719E-03
2.5800E+02 9.2563E-02 -6.7656E-03
2.5804E+02 8.8094E-02 -5.6250E-03
2.5808E+02 8.3609E-02 -6.4219E-03
2.5812E+02 8.0719E-02 -9.2813E-03
2.5816E+02 7.9375E-02 -1.2188E-02
2.5820E+02 7.8125E-02 -1.4281E-02
2.5824E+02 8.0828E-02 -1.4781E-02
2.5828E+02 8.4172E-02 -1.2469E-02
2.5832E+02 8.9156E-02 -9.2344E-03
2.5836E+02 9.3313E-02 -3.5938E-03
2.5840E+02 9.7438E-02 3.5938E-03
2.5844E+02 9.7297E-02 9.9531E-03
2.5848E+02 9.7016E-02 1.6109E-02
2.5852E+02 9.6078E-02 1.9203E-02
2.5856E+02 9.2063E-02 2.2297E-02
2.5860E+02 9.0391E-02 2.1672E-02
2.5864E+02 8.7969E-02 1.9750E-02
2.5868E+02 8.6016E-02 1.6594E-02
2.5872E+02 8.6156E-02 1.3063E-02
2.5876E+02 9.0109E-02 8.3281E-03
2.5880E+02 9.2875E-02 4.7813E-03
2.5884E+02 9.6609E-02 1.7500E-03
2.5888E+02 9.7938E-02 -1.1719E-03
2.5892E+02 9.8109E-02 -2.9219E-03
2.5896E+02 9.6500E-02 -4.5469E-03
2.5900E+02 9.4063E-02 -6.6094E-03
2.5904E+02 8.8969E-02 -7.0625E-03
2.5908E+02 8.4656E-02 -9.5625E-03
2.5912E+02 8.1547E-02 -1.0813E-02
2.5916E+02 7.8938E-02 -1.4047E-02
2.5920E+02 7.8219E-02 -1.7500E-02
2.5924E+02 7.8156E-02 -1.7547E-02
2.5928E+02 8.1953E-02 -1.7016E-02
2.5932E+02 8.6766E-02 -1.5266E-02
2.5936E+02 8.9234E-02 -1.2828E-02
2.5940E+02 9.4250E-02 -8.4844E-03
2.5944E+02 9.5203E-02 -4.0313E-03
2.5948E+02 9.5188E-02 -2.5000E-04
2.5952E+02 9.3250E-02 3.0781E-03
2.5956E+02 9.0656E-02 4.6875E-03
2.5960E+02 8.8625E-02 3.7656E-03
2.5964E+02 8.6391E-02 5.5781E-03
2.5968E+02 8.5359E-02 2.7031E-03
2.5972E+02 8.6328E-02 2.7344E-03
2.5976E+02 8.8422E-02 1.7813E-03
2.5980E+02 9.2328E-02 1.4531E-03
2.5984E+02 9.3906E-02 3.3750E-03
2.5988E+02 9.5984E-02 5.8438E-03
2.5992E+02 9.7609E-02 8.8281E-03
2.5996E+02 9.7375E-02 1.1031E-02
2.6000E+02 9.3547E-02 1.3750E-02
2.6004E+02 8.9719E-02 1.5891E-02
2.6008E+02 8.6203E-02 1.5641E-02
2.6012E+02 8.2906E-02 1.4484E-02
2.6016E+02 8.1984E-02 1.2141E-02
2.6020E+02 8.2781E-02 1.1500E-02
2.6024E+02 8.5172E-02 8.1875E-03
2.6028E+02 8.8375E-02 6.1250E-03
2.6032E+02 9.1797E-02 4.0781E-03
2.6036E+02 9.5578E-02 5.0000E-03
2.6040E+02 9.5922E-02 7.6406E-03
2.6044E+02 9.6031E-02 7.2031E-03
2.6048E+02 9.5625E-02 6.0938E-03
2.6052E+02 9.2250E-02 6.2969E-03
2.6056E+02 8.9531E-02 6.2656E-03
2.6060E+02 8.7328E-02 4.6563E-03
2.6064E+02 8.4094E-02 2.9844E-03
2.6068E+02 8.2500E-02 6.8750E-04
2.6072E+02 8.3453E-02 -3.9063E-04
2.6076E+02 8.6688E-02 -1.5625E-03
2.6080E+02 9.0938E-02 -1.7031E-03
2.6084E+02 9.4594E-02 -9.0625E-04
2.6088E+02 9.7891E-02 3.2813E-04
2.6092E+02 9.9891E-02 2.3594E-03
2.6096E+02 9.8891E-02 3.5625E-03
2.6100E+02 9.6688E-02 5.5938E-03
2.6104E+02 9.4344E-02 5.0000E-03
2.6108E+02 9.0234E-02 4.8906E-03
2.6112E+02 8.7781E-02 2.6406E-03
2.6116E+02 8.7188E-02 1.2813E-03
2.6120E+02 8.6672E-02 1.2500E-04
2.6124E+02 8.8469E-02 1.3125E-03
2.6128E+02 9.1906E-02 3.5469E-03
2.6132E+02 9.4484E-02 5.9688E-03
2.6136E+02 9.7531E-02 9.8750E-03
2.6140E+02 9.7969E-02 1.5344E-02
2.6144E+02 9.7703E-02 1.9188E-02
2.6148E+02 9.4859E-02 2.2219E-02
2.6152E+02 9.2938E-02 2.1641E-02
2.6156E+02 8.9578E-02 1.9422E-02
2.6160E+02 8.6406E-02 1.6078E-02
2.6164E+02 8.3547E-02 1.1422E-02
2.6168E+02 8.2281E-02 7.2031E-03
2.6172E+02 8.3859E-02 3.2344E-03
2.6176E+02 8.7125E-02 -2.6250E-03
2.6180E+02 9.0266E-02 -4.3906E-03
2.6184E+02 9.5969E-02 -7.7344E-03
2.6188E+02 9.8922E-02 -1.0016E-02
2.6192E+02 1.0214E-01 -1.2141E-02
2.6196E+02 1.0141E-01 -1.1125E-02
2.6200E+02 1.0039E-01 -1.2047E-02
2.6204E+02 9.6078E-02 -1.2375E-02
2.6208E+02 9.1328E-02 -1.3813E-02
2.6212E+02 8.8156E-02 -1.4578E-02
2.6216E+02 8.4141E-02 -1.5266E-02
2.6220E+02 8.1563E-02 -1.4656E-02
2.6224E+02 8.3203E-02 -1.2719E-02
2.6228E+02 8.4406E-02 -1.0625E-02
2.6232E+02 8.8609E-02 -8.5625E-03
2.6236E+02 9.3734E-02 -5.0625E-03
2.6240E+02 9.8609E-02 -3.5781E-03
2.6244E+02 1.0042E-01 -4.3750E-04
2.6248E+02 1.0138E-01 2.3125E-03
2.6252E+02 9.8328E-02 4.2188E-03
2.6256E+02 9.7750E-02 2.9688E-03
2.6260E+02 9.5031E-02 3.1406E-03
2.6264E+02 9.2734E-02 2.1406E-03
2.6268E+02 9.2016E-02 8.9063E-04
2.6272E+02 9.1969E-02 1.2500E-03
2.6276E+02 9.3984E-02 1.2969E-03
2.6280E+02 9.7313E-02 7.5000E-04
2.6284E+02 9.9922E-02 3.3125E-03
2.6288E+02 1.0194E-01 4.6719E-03
2.6292E+02 1.0441E-01 5.5156E-03
2.6296E+02 1.0316E-01 8.2656E-03
2.6300E+02 1.0003E-01 8.5000E-03
2.6304E+02 9.4828E-02 8.8750E-03
2.6308E+02 9.0375E-02 6.0781E-03
2.6312E+02 8.5094E-02 2.2813E-03
2.6316E+02 8.1688E-02 -2.4688E-03
2.6320E+02 8.2047E-02 -6.4531E-03
2.6324E+02 8.2328E-02 -9.9375E-03
2.6328E+02 8.4094E-02 -1.2844E-02
2.6332E+02 8.8234E-02 -1.4563E-02
2.6336E+02 9.0656E-02 -1.6047E-02
2.6340E+02 9.5406E-02 -1.4422E-02
2.6344E+02 9.5828E-02 -1.4750E-02
2.6348E+02 9.6203E-02 -1.4047E-02
2.6352E+02 9.3031E-02 -1.5453E-02
2.6356E+02 8.9625E-02 -1.7328E-02
2.6360E+02 8.6438E-02 -1.8125E-02
2.6364E+02 8.2672E-02 -1.9594E-02
2.6368E+02 7.9578E-02 -2.0766E-02
2.6372E+02 7.8750E-02 -2.2125E-02
2.6376E+02 7.8938E-02 -1.9766E-02
2.6380E+02 8.0594E-02 -1.7516E-02
2.6384E+02 8.3266E-02 -1.5438E-02
2.6388E+02 8.6250E-02 -9.1563E-03
2.6392E+02 8.9719E-02 -7.0625E-03
2.6396E+02 9.1438E-02 -3.5000E-03
2.6400E+02 9.1984E-02 -2.4844E-03
2.6404E+02 9.0141E-02 -2.6875E-03
2.6408E+02 8.8313E-02 -2.1875E-03
2.6412E+02 8.8344E-02 -1.6875E-03
2.6416E+02 8.7359E-02 -2.8438E-03
2.6420E+02 8.8016E-02 -4.5469E-03
2.6424E+02 9.0516E-02 -4.8125E-03
2.6428E+02 9.3328E-02 -6.0625E-03
2.6432E+02 9.5578E-02 -5.3438E-03
2.6436E+02 9.7563E-02 -2.7656E-03
2.6440E+02 9.9578E-02 -2.2344E-03
2.6444E+02 9.8906E-02 -2.3438E-04
2.6448E+02 9.7266E-02 1.4531E-03
2.6452E+02 9.1609E-02 1.0625E-03
2.6456E+02 8.8422E-02 -1.0781E-03
2.6460E+02 8.4484E-02 -2.4063E-03
2.6464E+02 8.4609E-02 -2.9219E-03
2.6468E+02 8.4125E-02 -5.6563E-03
2.6472E+02 8.6859E-02 -9.5156E-03
2.6476E+02 9.0547E-02 -1.2500E-02
2.6480E+02 9.6500E-02 -1.4219E-02
2.6484E+02 9.9469E-02 -1.4047E-02
2.6488E+02 1.0320E-01 -1.3766E-02
2.6492E+02 1.0319E-01 -1.1781E-02
2.6496E+02 1.0266E-01 -9.2969E-03
2.6500E+02 9.9609E-02 -9.0781E-03
2.6504E+02 9.4438E-02 -1.0250E-02
2.6508E+02 9.0906E-02 -1.1672E-02
2.6512E+02 8.6938E-02 -1.3641E-02
2.6516E+02 8.2734E-02 -1.6656E-02
2.6520E+02 8.1031E-02 -1.7313E-02
2.6524E+02 8.3453E-02 -1.6234E-02
2.6528E+02 8.7234E-02 -1.4688E-02
2.6532E+02 9.2203E-02 -1.0359E-02
2.6536E+02 9.4063E-02 -6.7344E-03
2.6540E+02 9.5922E-02 -1.4844E-03
2.6544E+02 9.6156E-02 4.3438E-03
2.6548E+02 9.5375E-02 7.7344E-03
2.6552E+02 9.1531E-02 9.9375E-03
2.6556E+02 8.8953E-02 1.0359E-02
2.6560E+02 8.6016E-02 9.8438E-03
2.6564E+02 8.5438E-02 5.9531E-03
2.6568E+02 8.5938E-02 1.4219E-03
2.6572E+02 8.9422E-02 -5.1094E-03
2.6576E+02 9.4016E-02 -1.0563E-02
2.6580E+02 9.9406E-02 -1.4125E-02
2.6584E+02 1.0403E-01 -1.6344E-02
2.6588E+02 1.0592E-01 -1.6188E-02
2.6592E+02 1.0652E-01 -1.6359E-02
2.6596E+02 1.0497E-01 -1.3969E-02
2.6600E+02 1.0031E-01 -1.1734E-02
2.6604E+02 9.5313E-02 -1.0000E-02
2.6608E+02 8.9688E-02 -8.8750E-03
2.6612E+02 8.4016E-02 -1.0531E-02
2.6616E+02 8.1328E-02 -1.1281E-02
2.6620E+02 8.0344E-02 -1.2703E-02
2.6624E+02 8.0234E-02 -1.4281E-02
2.6628E+02 8.3953E-02 -1.6094E-02
2.6632E+02 8.7234E-02 -1.7969E-02
2.6636E+02 9.4078E-02 -2.1750E-02
2.6640E+02 9.8016E-02 -2.3594E-02
2.6644E+02 1.0078E-01 -2.4969E-02
2.6648E+02 1.0067E-01 -2.4719E-02
2.6652E+02 9.9313E-02 -2.7250E-02
2.6656E+02 9.5266E-02 -2.8391E-02
2.6660E+02 9.1844E-02 -2.7188E-02
2.6664E+02 8.8641E-02 -2.7984E-02
2.6668E+02 8.5031E-02 -2.6250E-02
2.6672E+02 8.4859E-02 -2.3313E-02
2.6676E+02 8.5516E-02 -1.9109E-02
2.6680E+02 8.9031E-02 -1.3719E-02
2.6684E+02 9.3250E-02 -8.1563E-03
2.6688E+02 9.6438E-02 -1.9844E-03
2.6692E+02 9.9313E-02 3.2344E-03
2.6696E+02 9.9203E-02 6.5000E-03
2.6700E+02 9.7563E-02 9.5313E-03
2.6704E+02 9.3172E-02 9.9375E-03
2.6708E+02 9.0172E-02 8.9375E-03
2.6712E+02 8.4859E-02 7.0781E-03
2.6716E+02 8.0219E-02 4.0938E-03
2.6720E+02 7.8719E-02 1.2813E-03
2.6724E+02 7.9641E-02 8.4375E-04
2.6728E+02 8.0578E-02 6.2500E-05
2.6732E+02 8.3281E-02 3.1250E-04
2.6736E+02 8.6969E-02 3.1094E-03
2.6740E+02 9.0844E-02 4.8750E-03
2.6744E+02 9.3781E-02 8.9063E-03
2.6748E+02 9.3813E-02 1.0578E-02
2.6752E+02 9.2828E-02 1.0219E-02
2.6756E+02 9.1797E-02 9.7188E-03
2.6760E+02 8.7516E-02 6.3281E-03
2.6764E+02 8.5688E-02 3.4844E-03
2.6768E+02 8.2438E-02 -2.8594E-03
2.6772E+02 8.2359E-02 -7.4844E-03
2.6776E+02 8.3031E-02 -1.0922E-02
2.6780E+02 8.4391E-02 -1.4297E-02
2.6784E+02 8.6500E-02 -1.5313E-02
2.6788E+02 8.8344E-02 -1.5688E-02
2.6792E+02 8.8781E-02 -1.4109E-02
2.6796E+02 8.8172E-02 -1.3344E-02
2.6800E+02 8.8500E-02 -1.2406E-02
2.6804E+02 8.5516E-02 -1.2188E-02
2.6808E+02 8.2969E-02 -1.1641E-02
2.6812E+02 8.0609E-02 -1.1672E-02
2.6816E+02 8.0813E-02 -1.2922E-02
2.6820E+02 8.3188E-02 -1.2891E-02
2.6824E+02 8.5906E-02 -1.3313E-02
2.6828E+02 8.8813E-02 -9.3125E-03
2.6832E+02 9.4625E-02 -6.5781E-03
2.6836E+02 9.7938E-02 -1.8750E-03
2.6840E+02 1.0170E-01 3.9063E-03
2.6844E+02 1.0302E-01 9.8281E-03
2.6848E+02 1.0063E-01 1.4156E-02
2.6852E+02 9.8406E-02 1.6234E-02
2.6856E+02 9.3203E-02 1.6156E-02
2.6860E+02 8.9766E-02 1.3313E-02
2.6864E+02 8.5641E-02 1.1578E-02
2.6868E+02 8.2813E-02 7.9219E-03
2.6872E+02 8.3453E-02 1.6406E-03
2.6876E+02 8.5797E-02 -1.5625E-04
2.6880E+02 8.8203E-02 -1.1719E-03
2.6884E+02 9.2875E-02 2.5000E-04
2.6888E+02 9.5781E-02 1.6719E-03
2.6892E+02 9.6891E-02 3.3125E-03
2.6896E+02 9.6938E-02 3.7188E-03
2.6900E+02 9.6953E-02 4.4844E-03
2.6904E+02 9.3703E-02 4.7969E-03
2.6908E+02 9.0453E-02 2.2813E-03
2.6912E+02 8.8078E-02 -4.4844E-03
2.6916E+02 8.6688E-02 -7.9219E-03
2.6920E+02 8.5984E-02 -1.2297E-02
2.6924E+02 8.7234E-02 -1.4953E-02
2.6928E+02 8.9031E-02 -1.7734E-02
2.6932E+02 9.1203E-02 -1.6906E-02
2.6936E+02 9.3828E-02 -1.5688E-02
2.6940E+02 9.4922E-02 -1.2781E-02
2.6944E+02 9.6516E-02 -9.7813E-03
2.6948E+02 9.7859E-02 -6.5156E-03
2.6952E+02 9.7141E-02 -5.7344E-03
2.6956E+02 9.5875E-02 -4.4531E-03
2.6960E+02 9.3109E-02 -2.7813E-03
2.6964E+02 9.3359E-02 -3.1250E-03
2.6968E+02 9.1375E-02 -5.2500E-03
2.6972E+02 9.2391E-02 -5.5469E-03
2.6976E+02 9.4984E-02 -6.1406E-03
2.6980E+02 9.8266E-02 -4.1094E-03
2.6984E+02 1.0266E-01 -2.8125E-03
2.6988E+02 1.0567E-01 -1.5625E-04
2.6992E+02 1.0788E-01 4.0781E-03
2.6996E+02 1.0953E-01 6.0625E-03
2.7000E+02 1.0978E-01 7.8906E-03
2.7004E+02 1.0827E-01 8.8125E-03
2.7008E+02 1.0666E-01 6.1250E-03
2.7012E+02 1.0245E-01 3.6719E-03
2.7016E+02 9.8953E-02 9.3750E-05
2.7020E+02 9.6109E-02 -3.5156E-03
2.7024E+02 9.5578E-02 -6.2188E-03
2.7028E+02 9.4391E-02 -9.0625E-03
2.7032E+02 9.6078E-02 -8.7656E-03
2.7036E+02 9.6906E-02 -8.7813E-03
2.7040E+02 9.7891E-02 -7.4844E-03
2.7044E+02 9.5828E-02 -6.0938E-03
2.7048E+02 9.4313E-02 -5.7500E-03
2.7052E+02 9.0844E-02 -8.0469E-03
2.7056E+02 8.7281E-02 -9.0313E-03
2.7060E+02 8.5672E-02 -1.2563E-02
2.7064E+02 8.1422E-02 -1.6547E-02
2.7068E+02 8.0453E-02 -2.1469E-02
2.7072E+02 8.2625E-02 -2.6094E-02
2.7076E+02 8.4031E-02 -2.7484E-02
2.7080E+02 8.7641E-02 -2.8344E-02
2.7084E+02 9.0703E-02 -2.6594E-02
2.7088E+02 9.2781E-02 -2.3094E-02
2.7092E+02 9.4516E-02 -1.9531E-02
2.7096E+02 9.5750E-02 -1.5453E-02
2.7100E+02 9.2484E-02 -1.1641E-02
2.7104E+02 9.0391E-02 -6.9688E-03
2.7108E+02 8.7484E-02 -4.5469E-03
2.7112E+02 8.5078E-02 -3.8281E-03
2.7116E+02 8.5266E-02 -5.2344E-03
2.7120E+02 8.5938E-02 -6.0000E-03
2.7124E+02 8.6891E-02 -5.7969E-03
2.7128E+02 8.8219E-02 -6.0938E-03
2.7132E+02 9.1984E-02 -3.1563E-03
2.7136E+02 9.3828E-02 -5.4688E-04
2.7140E+02 9.5578E-02 4.2500E-03
2.7144E+02 9.5844E-02 8.4063E-03
2.7148E+02 9.3969E-02 1.2953E-02
2.7152E+02 9.1109E-02 1.7266E-02
2.7156E+02 8.7172E-02 1.9734E-02
2.7160E+02 8.5813E-02 2.0281E-02
2.7164E+02 8.2500E-02 2.0297E-02
2.7168E+02 8.1391E-02 1.7781E-02
2.7172E+02 8.0313E-02 1.2500E-02
2.7176E+02 8.1313E-02 8.5781E-03
2.7180E+02 8.3766E-02 5.3125E-03
2.7184E+02 8.5813E-02 3.5781E-03
2.7188E+02 8.8391E-02 0.0000E+00
2.7192E+02 8.9266E-02 -1.7813E-03
2.7196E+02 8.9594E-02 -2.4531E-03
2.7200E+02 8.8234E-02 -2.6250E-03
2.7204E+02 8.4172E-02 -4.8906E-03
2.7208E+02 8.1844E-02 -6.5313E-03
2.7212E+02 7.6703E-02 -9.5469E-03
2.7216E+02 7.3750E-02 -1.1531E-02
2.7220E+02 7.2031E-02 -1.4563E-02
2.7224E+02 7.1781E-02 -1.4609E-02
2.7228E+02 7.3578E-02 -1.5484E-02
2.7232E+02 7.6938E-02 -1.4719E-02
2.7236E+02 8.1000E-02 -1.2344E-02
2.7240E+02 8.6484E-02 -8.5469E-03
2.7244E+02 8.8781E-02 -5.8438E-03
2.7248E+02 9.1516E-02 -3.0000E-03
2.7252E+02 9.2672E-02 -2.0938E-03
2.7256E+02 9.1813E-02 -1.8438E-03
2.7260E+02 9.0031E-02 -1.9375E-03
2.7264E+02 8.6984E-02 -3.7344E-03
2.7268E+02 8.4625E-02 -6.9375E-03
2.7272E+02 8.3031E-02 -8.9688E-03
2.7276E+02 8.2734E-02 -1.0141E-02
2.7280E+02 8.3594E-02 -7.8594E-03
2.7284E+02 8.5453E-02 -6.6875E-03
2.7288E+02 8.8859E-02 -3.6563E-03
2.7292E+02 9.1781E-02 -2.3906E-03
2.7296E+02 9.2906E-02 2.3438E-04
2.7300E+02 9.3188E-02 3.2344E-03
2.7304E+02 9.0859E-02 2.1406E-03
2.7308E+02 8.9422E-02 -8.9063E-04
2.7312E+02 8.4453E-02 -4.7500E-03
2.7316E+02 8.2594E-02 -9.4219E-03
2.7320E+02 7.7859E-02 -1.6734E-02
2.7324E+02 7.7031E-02 -1.9609E-02
2.7328E+02 7.5688E-02 -2.2859E-02
2.7332E+02 7.5938E-02 -2.3406E-02
2.7336E+02 7.7313E-02 -2.3328E-02
2.7340E+02 7.9750E-02 -2.3188E-02
2.7344E+02 7.9063E-02 -2.1797E-02
2.7348E+02 7.6953E-02 -2.2234E-02
2.7352E+02 7.6156E-02 -2.4859E-02
2.7356E+02 7.1625E-02 -2.7109E-02
2.7360E+02 6.7969E-02 -3.2219E-02
2.7364E+02 6.4703E-02 -3.9297E-02
2.7368E+02 6.2297E-02 -4.6141E-02
2.7372E+02 5.9234E-02 -5.3438E-02
2.7376E+02 5.8484E-02 -5.8266E-02
2.7380E+02 5.7609E-02 -6.2609E-02
2.7384E+02 5.8031E-02 -6.5906E-02
2.7388E+02 5.8906E-02 -6.7391E-02
2.7392E+02 5.7063E-02 -6.6078E-02
2.7396E+02 5.5172E-02 -6.6797E-02
2.7400E+02 5.2500E-02 -6.5000E-02
2.7404E+02 4.8453E-02 -6.4891E-02
2.7408E+02 4.3484E-02 -6.5938E-02
2.7412E+02 4.0453E-02 -6.8953E-02
2.7416E+02 4.0938E-02 -7.2297E-02
2.7420E+02 4.1469E-02 -7.4719E-02
2.7424E+02 4.4578E-02 -7.6641E-02
2.7428E+02 4.7797E-02 -7.8313E-02
2.7432E+02 5.3313E-02 -7.8250E-02
2.7436E+02 5.5891E-02 -7.6328E-02
2.7440E+02 5.7344E-02 -7.2969E-02
2.7444E+02 5.7563E-02 -6.9547E-02
2.7448E+02 5.5594E-02 -6.4797E-02
2.7452E+02 5.1281E-02 -6.2797E-02
2.7456E+02 4.6719E-02 -6.3344E-02
2.7460E+02 4.1031E-02 -6.4609E-02
2.7464E+02 3.7109E-02 -6.7406E-02
2.7468E+02 3.4016E-02 -7.2953E-02
2.7472E+02 3.2563E-02 -7.8484E-02
2.7476E+02 3.4266E-02 -8.3297E-02
2.7480E+02 3.8156E-02 -8.7797E-02
2.7484E+02 4.3578E-02 -9.0625E-02
2.7488E+02 4.6234E-02 -9.4516E-02
2.7492E+02 4.9125E-02 -9.5219E-02
2.7496E+02 4.9375E-02 -9.6234E-02
2.7500E+02 4.9672E-02 -9.6953E-02
2.7504E+02 4.7266E-02 -9.7594E-02
2.7508E+02 4.4172E-02 -9.8109E-02
2.7512E+02 4.0094E-02 -1.0116E-01
2.7516E+02 3.6484E-02 -1.0305E-01
2.7520E+02 3.3438E-02 -1.0548E-01
2.7524E+02 3.3344E-02 -1.0736E-01
2.7528E+02 3.3813E-02 -1.0805E-01
2.7532E+02 3.5719E-02 -1.1039E-01
2.7536E+02 3.7719E-02 -1.0788E-01
2.7540E+02 4.0250E-02 -1.0778E-01
2.7544E+02 3.8969E-02 -1.0645E-01
2.7548E+02 3.8219E-02 -1.0375E-01
2.7552E+02 3.6469E-02 -1.0411E-01
2.7556E+02 3.3141E-02 -1.0330E-01
2.7560E+02 3.0375E-02 -1.0384E-01
2.7564E+02 2.8094E-02 -1.0478E-01
2.7568E+02 2.6500E-02 -1.0809E-01
2.7572E+02 2.5328E-02 -1.1066E-01
2.7576E+02 2.5953E-02 -1.1148E-01
2.7580E+02 2.8688E-02 -1.1213E-01
2.7584E+02 3.1656E-02 -1.1080E-01
2.7588E+02 3.4984E-02 -1.0980E-01
2.7592E+02 3.4297E-02 -1.0642E-01
2.7596E+02 3.4453E-02 -1.0456E-01
2.7600E+02 3.3000E-02 -1.0222E-01
2.7604E+02 2.8750E-02 -1.0208E-01
2.7608E+02 2.4234E-02 -1.0467E-01
2.7612E+02 2.0703E-02 -1.0908E-01
2.7616E+02 1.8094E-02 -1.1375E-01
2.7620E+02 1.7625E-02 -1.1973E-01
2.7624E+02 1.8344E-02 -1.2398E-01
2.7628E+02 1.9875E-02 -1.2914E-01
2.7632E+02 2.3547E-02 -1.3100E-01
2.7636E+02 2.6094E-02 -1.3159E-01
2.7640E+02 2.8141E-02 -1.3080E-01
2.7644E+02 2.9188E-02 -1.2900E-01
2.7648E+02 2.8016E-02 -1.2670E-01
2.7652E+02 2.5906E-02 -1.2606E-01
2.7656E+02 1.9688E-02 -1.2553E-01
2.7660E+02 1.5469E-02 -1.2659E-01
2.7664E+02 1.1125E-02 -1.2798E-01
2.7668E+02 1.0156E-02 -1.3095E-01
2.7672E+02 1.0109E-02 -1.3117E-01
2.7676E+02 1.2203E-02 -1.3119E-01
2.7680E+02 1.5766E-02 -1.3030E-01
2.7684E+02 1.8297E-02 -1.2619E-01
2.7688E+02 2.2031E-02 -1.2373E-01
2.7692E+02 2.5234E-02 -1.1916E-01
2.7696E+02 2.6375E-02 -1.1406E-01
2.7700E+02 2.6953E-02 -1.1003E-01
2.7704E+02 2.3547E-02 -1.0686E-01
2.7708E+02 2.0328E-02 -1.0577E-01
2.7712E+02 1.5984E-02 -1.0556E-01
2.7716E+02 1.3656E-02 -1.0555E-01
2.7720E+02 1.1406E-02 -1.0575E-01
2.7724E+02 1.2469E-02 -1.0578E-01
2.7728E+02 1.3266E-02 -1.0536E-01
2.7732E+02 1.5859E-02 -1.0206E-01
2.7736E+02 1.9422E-02 -1.0005E-01
2.7740E+02 2.0469E-02 -9.6813E-02
2.7744E+02 2.1750E-02 -9.2813E-02
2.7748E+02 2.0797E-02 -9.1109E-02
2.7752E+02 1.8359E-02 -9.0078E-02
2.7756E+02 1.6438E-02 -9.2531E-02
2.7760E+02 1.3266E-02 -9.4531E-02
2.7764E+02 9.4531E-03 -9.7391E-02
2.7768E+02 1.0484E-02 -1.0014E-01
2.7772E+02 1.1156E-02 -1.0152E-01
2.7776E+02 1.4625E-02 -1.0377E-01
2.7780E+02 1.9656E-02 -1.0472E-01
2.7784E+02 2.3063E-02 -1.0081E-01
2.7788E+02 2.6859E-02 -1.0097E-01
2.7792E+02 2.9219E-02 -9.8516E-02
2.7796E+02 2.8297E-02 -9.7609E-02
2.7800E+02 2.5938E-02 -9.7734E-02
2.7804E+02 2.1781E-02 -9.8563E-02
2.7808E+02 1.6078E-02 -9.8563E-02
2.7812E+02 1.0563E-02 -1.0053E-01
2.7816E+02 8.2031E-03 -1.0214E-01
2.7820E+02 5.1563E-03 -1.0277E-01
2.7824E+02 4.8281E-03 -1.0228E-01
2.7828E+02 7.2031E-03 -1.0145E-01
2.7832E+02 1.1313E-02 -9.8016E-02
2.7836E+02 1.5219E-02 -9.5156E-02
2.7840E+02 1.8969E-02 -9.1063E-02
2.7844E+02 2.0719E-02 -8.8297E-02
2.7848E+02 2.2438E-02 -8.5906E-02
2.7852E+02 2.0328E-02 -8.2703E-02
2.7856E+02 1.8156E-02 -8.1891E-02
2.7860E+02 1.4109E-02 -8.1016E-02
2.7864E+02 1.1047E-02 -8.0594E-02
2.7868E+02 7.9688E-03 -8.1375E-02
2.7872E+02 7.0938E-03 -7.9219E-02
2.7876E+02 8.0156E-03 -7.6578E-02
2.7880E+02 9.4063E-03 -7.1719E-02
2.7884E+02 9.3125E-03 -6.7047E-02
2.7888E+02 9.9219E-03 -6.3094E-02
2.7892E+02 8.5313E-03 -5.7000E-02
2.7896E+02 4.9063E-03 -5.4172E-02
2.7900E+02 1.7344E-03 -5.2313E-02
2.7904E+02 -3.1719E-03 -5.4656E-02
2.7908E+02 -5.3281E-03 -5.8984E-02
2.7912E+02 -8.7500E-03 -6.3078E-02
2.7916E+02 -8.0625E-03 -6.8016E-02
2.7920E+02 -5.6875E-03 -7.3203E-02
2.7924E+02 -2.0000E-03 -7.6672E-02
2.7928E+02 1.8750E-03 -7.7703E-02
2.7932E+02 8.3438E-03 -7.7047E-02
2.7936E+02 1.1094E-02 -7.6094E-02
2.7940E+02 1.4609E-02 -7.3313E-02
2.7944E+02 1.6719E-02 -7.1078E-02
2.7948E+02 1.6328E-02 -6.8344E-02
2.7952E+02 1.3234E-02 -6.8625E-02
2.7956E+02 1.0078E-02 -6.7828E-02
2.7960E+02 5.2500E-03 -7.0781E-02
2.7964E+02 2.5469E-03 -7.2813E-02
2.7968E+02 1.0313E-03 -7.6234E-02
2.7972E+02 3.9063E-04 -7.9734E-02
2.7976E+02 1.6875E-03 -8.1719E-02
2.7980E+02 5.2969E-03 -8.0625E-02
2.7984E+02 6.7031E-03 -7.8141E-02
2.7988E+02 1.0078E-02 -7.4484E-02
2.7992E+02 1.3625E-02 -6.9391E-02
2.7996E+02 1.3750E-02 -6.3188E-02
2.8000E+02 1.3297E-02 -5.9594E-02
2.8004E+02 1.0453E-02 -5.6563E-02
2.8008E+02 7.9844E-03 -5.5109E-02
2.8012E+02 4.2813E-03 -5.4844E-02
2.8016E+02 1.0313E-03 -5.3781E-02
2.8020E+02 -2.0313E-04 -5.1734E-02
2.8024E+02 -1.7813E-03 -5.2203E-02
2.8028E+02 -1.6875E-03 -5.0000E-02
2.8032E+02 3.1250E-04 -4.7391E-02
2.8036E+02 1.4219E-03 -4.5391E-02
2.8040E+02 3.1719E-03 -4.3047E-02
2.8044E+02 4.4531E-03 -3.9953E-02
2.8048E+02 3.2969E-03 -3.9469E-02
2.8052E+02 4.0469E-03 -3.9969E-02
2.8056E+02 2.5000E-04 -4.1516E-02
2.8060E+02 -1.8750E-03 -4.2250E-02
2.8064E+02 -5.6406E-03 -4.4453E-02
2.8068E+02 -6.5938E-03 -4.8406E-02
2.8072E+02 -5.8281E-03 -4.9906E-02
2.8076E+02 -3.6094E-03 -5.2313E-02
2.8080E+02 -2.3438E-04 -5.4375E-02
2.8084E+02 3.2344E-03 -5.2984E-02
2.8088E+02 4.4219E-03 -5.4672E-02
2.8092E+02 7.3125E-03 -5.2969E-02
2.8096E+02 7.6250E-03 -5.0547E-02
2.8100E+02 5.0625E-03 -5.0578E-02
2.8104E+02 1.9844E-03 -4.6750E-02
2.8108E+02 -5.0000E-04 -4.6672E-02
2.8112E+02 -3.1563E-03 -4.6344E-02
2.8116E+02 -5.1094E-03 -4.6172E-02
2.8120E+02 -4.2813E-03 -4.6063E-02
2.8124E+02 -9.6875E-04 -4.5031E-02
2.8128E+02 3.1094E-03 -4.2078E-02
2.8132E+02 7.5781E-03 -4.0469E-02
2.8136E+02 9.9219E-03 -3.6750E-02
2.8140E+02 1.2391E-02 -3.3172E-02
2.8144E+02 1.2422E-02 -2.7359E-02
2.8148E+02 9.4219E-03 -2.5094E-02
2.8152E+02 5.4531E-03 -2.4156E-02
2.8156E+02 1.6250E-03 -2.4797E-02
2.8160E+02 -3.6719E-03 -2.5625E-02
2.8164E+02 -8.8750E-03 -2.8891E-02
2.8168E+02 -1.0953E-02 -2.9688E-02
2.8172E+02 -1.0344E-02 -3.3734E-02
2.8176E+02 -9.0156E-03 -3.6453E-02
2.8180E+02 -5.7656E-03 -3.7672E-02
2.8184E+02 -3.0781E-03 -3.5844E-02
2.8188E+02 -6.0938E-04 -3.4781E-02
2.8192E+02 1.7969E-03 -3.2391E-02
2.8196E+02 3.5625E-03 -3.1203E-02
2.8200E+02 1.1563E-03 -3.1922E-02
2.8204E+02 -1.6719E-03 -3.1719E-02
2.8208E+02 -4.4844E-03 -3.4266E-02
2.8212E+02 -8.0156E-03 -3.5813E-02
2.8216E+02 -1.2109E-02 -3.9656E-02
2.8220E+02 -1.2672E-02 -4.3031E-02
2.8224E+02 -1.1109E-02 -4.4891E-02
2.8228E+02 -6.2813E-03 -4.6484E-02
2.8232E+02 -1.0000E-03 -4.6406E-02
2.8236E+02 4.0156E-03 -4.4672E-02
2.8240E+02 8.3281E-03 -4.1703E-02
2.8244E+02 9.7969E-03 -3.8281E-02
2.8248E+02 1.1375E-02 -3.6078E-02
2.8252E+02 9.5000E-03 -3.5484E-02
2.8256E+02 6.3125E-03 -3.4000E-02
2.8260E+02 3.0625E-03 -3.4234E-02
2.8264E+02 -2.0313E-03 -3.3547E-02
2.8268E+02 -2.9688E-03 -3.4328E-02
2.8272E+02 -4.9531E-03 -3.2422E-02
2.8276E+02 -3.4844E-03 -3.2578E-02
2.8280E+02 -2.4063E-03 -3.1125E-02
2.8284E+02 -1.2500E-04 -2.4609E-02
2.8288E+02 2.1875E-03 -1.9359E-02
2.8292E+02 3.7188E-03 -1.2281E-02
2.8296E+02 3.4219E-03 -5.7188E-03
2.8300E+02 2.7813E-03 -7.9688E-04
2.8304E+02 9.3750E-05 2.3125E-03
2.8308E+02 -2.6250E-03 8.5938E-04
2.8312E+02 -5.2969E-03 -3.4375E-04
2.8316E+02 -8.2188E-03 -5.2656E-03
2.8320E+02 -7.4063E-03 -8.8125E-03
2.8324E+02 -7.7188E-03 -1.1469E-02
2.8328E+02 -5.6250E-03 -1.5797E-02
2.8332E+02 -4.0000E-03 -1.7391E-02
2.8336E+02 -6.5625E-04 -2.0250E-02
2.8340E+02 1.5625E-03 -1.8391E-02
2.8344E+02 1.9375E-03 -1.7641E-02
2.8348E+02 3.1094E-03 -1.8125E-02
2.8352E+02 6.2500E-04 -1.9531E-02
2.8356E+02 -1.7344E-03 -2.2641E-02
2.8360E+02 -4.2500E-03 -2.5016E-02
2.8364E+02 -7.2656E-03 -3.0234E-02
2.8368E+02 -9.0000E-03 -3.3969E-02
2.8372E+02 -9.6719E-03 -3.7359E-02
2.8376E+02 -8.1406E-03 -3.8063E-02
2.8380E+02 -5.7969E-03 -3.8094E-02
2.8384E+02 -3.8906E-03 -3.5484E-02
2.8388E+02 8.2813E-04 -3.3344E-02
2.8392E+02 3.5156E-03 -2.7969E-02
2.8396E+02 2.7813E-03 -2.4516E-02
2.8400E+02 4.6094E-03 -2.0750E-02
2.8404E+02 1.0156E-03 -1.9063E-02
2.8408E+02 1.2188E-03 -1.9688E-02
2.8412E+02 -1.4531E-03 -1.8969E-02
2.8416E+02 -1.8125E-03 -1.9922E-02
2.8420E+02 -2.4688E-03 -2.0953E-02
2.8424E+02 -2.5313E-03 -2.1500E-02
2.8428E+02 1.8750E-04 -1.9203E-02
2.8432E+02 2.0313E-03 -1.7297E-02
2.8436E+02 2.3906E-03 -1.3500E-02
2.8440E+02 2.8906E-03 -9.1563E-03
2.8444E+02 5.4688E-04 -5.4375E-03
2.8448E+02 -1.7813E-03 -1.9844E-03
2.8452E+02 -5.8438E-03 -1.2656E-03
2.8456E+02 -8.9531E-03 -1.3281E-03
2.8460E+02 -1.2469E-02 -3.2031E-03
2.8464E+02 -1.5375E-02 -6.4063E-03
2.8468E+02 -1.7297E-02 -9.1250E-03
2.8472E+02 -1.4094E-02 -1.1828E-02
2.8476E+02 -1.0641E-02 -1.3047E-02
2.8480E+02 -5.5000E-03 -1.3969E-02
2.8484E+02 3.5938E-04 -1.3328E-02
2.8488E+02 5.4531E-03 -1.2516E-02
2.8492E+02 8.4844E-03 -1.0172E-02
2.8496E+02 8.2188E-03 -1.0375E-02
2.8500E+02 4.8281E-03 -1.0625E-02
2.8504E+02 -1.9375E-03 -1.1813E-02
2.8508E+02 -7.2188E-03 -1.4906E-02
2.8512E+02 -1.1266E-02 -1.9531E-02
2.8516E+02 -1.3344E-02 -2.2234E-02
2.8520E+02 -1.4266E-02 -2.7516E-02
2.8524E+02 -1.3578E-02 -3.0844E-02
2.8528E+02 -9.6563E-03 -3.3766E-02
2.8532E+02 -5.2969E-03 -3.4578E-02
2.8536E+02 0.0000E+00 -3.3063E-02
2.8540E+02 5.5313E-03 -3.1469E-02
2.8544E+02 7.6406E-03 -2.8594E-02
2.8548E+02 7.4844E-03 -2.5484E-02
2.8552E+02 6.8281E-03 -2.3172E-02
2.8556E+02 3.2813E-03 -1.8469E-02
2.8560E+02 1.3281E-03 -1.6719E-02
2.8564E+02 -2.1094E-03 -1.2516E-02
2.8568E+02 -4.5781E-03 -1.1250E-02
2.8572E+02 -3.0938E-03 -1.0906E-02
2.8576E+02 -2.0156E-03 -1.1828E-02
2.8580E+02 1.9375E-03 -9.8750E-03
2.8584E+02 5.5156E-03 -7.2969E-03
2.8588E+02 8.1563E-03 -4.7813E-03
2.8592E+02 9.1719E-03 -1.1250E-03
2.8596E+02 7.6875E-03 2.2031E-03
2.8600E+02 5.1094E-03 4.6250E-03
2.8604E+02 8.5938E-04 4.5000E-03
2.8608E+02 -3.5156E-03 3.1563E-03
2.8612E+02 -7.4844E-03 2.3281E-03
2.8616E+02 -1.0313E-02 -1.5625E-04
2.8620E+02 -1.2297E-02 -3.2188E-03
2.8624E+02 -1.0859E-02 -5.0469E-03
2.8628E+02 -1.0188E-02 -7.4531E-03
2.8632E+02 -6.7500E-03 -9.0938E-03
2.8636E+02 -4.0156E-03 -9.2500E-03
2.8640E+02 -2.5781E-03 -9.2656E-03
2.8644E+02 -1.5156E-03 -7.1563E-03
2.8648E+02 -2.9063E-03 -8.0625E-03
2.8652E+02 -8.0313E-03 -8.8281E-03
2.8656E+02 -1.1344E-02 -1.1438E-02
2.8660E+02 -1.7156E-02 -1.2859E-02
2.8664E+02 -2.1266E-02 -1.6797E-02
2.8668E+02 -2.4422E-02 -1.9344E-02
2.8672E+02 -2.4609E-02 -2.1688E-02
2.8676E+02 -2.2063E-02 -2.1469E-02
2.8680E+02 -2.0328E-02 -2.1906E-02
2.8684E+02 -1.5453E-02 -1.7500E-02
2.8688E+02 -1.1813E-02 -1.3516E-02
2.8692E+02 -7.6094E-03 -9.1719E-03
2.8696E+02 -4.4531E-03 -3.4688E-03
2.8700E+02 -3.5313E-03 -1.3125E-03
2.8704E+02 -3.4531E-03 -2.5000E-04
2.8708E+02 -7.5000E-03 -9.0625E-04
2.8712E+02 -9.1719E-03 -1.4844E-03
2.8716E+02 -1.2188E-02 -4.0000E-03
2.8720E+02 -1.4016E-02 -6.8750E-03
2.8724E+02 -1.3609E-02 -9.0313E-03
2.8728E+02 -1.2438E-02 -1.1875E-02
2.8732E+02 -1.0391E-02 -1.4125E-02
2.8736E+02 -7.3438E-03 -1.4313E-02
2.8740E+02 -5.7969E-03 -1.4219E-02
2.8744E+02 -6.1563E-03 -1.3141E-02
2.8748E+02 -8.1875E-03 -1.0078E-02
2.8752E+02 -1.0594E-02 -6.8750E-03
2.8756E+02 -1.5500E-02 -5.1719E-03
2.8760E+02 -2.1063E-02 -4.2500E-03
2.8764E+02 -2.4406E-02 -4.7813E-03
2.8768E+02 -2.6406E-02 -5.0781E-03
2.8772E+02 -2.5594E-02 -6.3281E-03
2.8776E+02 -2.3125E-02 -7.5781E-03
2.8780E+02 -1.8641E-02 -7.2031E-03
2.8784E+02 -1.6016E-02 -7.0156E-03
2.8788E+02 -1.1672E-02 -8.1875E-03
2.8792E+02 -1.0719E-02 -7.4063E-03
2.8796E+02 -1.1031E-02 -8.2031E-03
2.8800E+02 -1.5047E-02 -8.7188E-03
2.8804E+02 -1.7688E-02 -1.2266E-02
2.8808E+02 -2.0750E-02 -1.5438E-02
2.8812E+02 -2.4000E-02 -1.7797E-02
2.8816E+02 -2.4891E-02 -2.0266E-02
2.8820E+02 -2.2047E-02 -2.2672E-02
2.8824E+02 -1.9453E-02 -2.1625E-02
2.8828E+02 -1.6719E-02 -2.3109E-02
2.8832E+02 -1.1719E-02 -1.9813E-02
2.8836E+02 -9.2813E-03 -1.7438E-02
2.8840E+02 -6.0781E-03 -1.3016E-02
2.8844E+02 -5.9531E-03 -7.5313E-03
2.8848E+02 -6.2344E-03 -4.2031E-03
2.8852E+02 -8.8438E-03 5.3125E-04
2.8856E+02 -1.1750E-02 3.3281E-03
2.8860E+02 -1.5766E-02 1.7500E-03
2.8864E+02 -1.7750E-02 -1.0938E-04
2.8868E+02 -1.7016E-02 -4.0156E-03
2.8872E+02 -1.6328E-02 -6.1563E-03
2.8876E+02 -1.2875E-02 -7.3906E-03
2.8880E+02 -9.0781E-03 -7.2969E-03
2.8884E+02 -5.7656E-03 -5.7969E-03
2.8888E+02 -3.6406E-03 -2.4688E-03
2.8892E+02 -1.6563E-03 7.9688E-04
2.8896E+02 -2.2813E-03 3.3750E-03
2.8900E+02 -4.1094E-03 6.2969E-03
2.8904E+02 -6.8594E-03 7.0156E-03
2.8908E+02 -9.3125E-03 5.4063E-03
2.8912E+02 -1.3281E-02 3.2969E-03
2.8916E+02 -1.6922E-02 -1.4063E-03
2.8920E+02 -1.8813E-02 -5.5938E-03
2.8924E+02 -1.8672E-02 -9.9063E-03
2.8928E+02 -1.8813E-02 -1.1922E-02
2.8932E+02 -1.7438E-02 -1.3344E-02
2.8936E+02 -1.5047E-02 -1.2078E-02
2.8940E+02 -1.3188E-02 -9.5469E-03
2.8944E+02 -1.3406E-02 -7.5313E-03
2.8948E+02 -1.4016E-02 -4.6719E-03
2.8952E+02 -1.3156E-02 -5.6094E-03
2.8956E+02 -1.3891E-02 -5.6094E-03
2.8960E+02 -1.4578E-02 -7.2813E-03
2.8964E+02 -1.5859E-02 -1.1203E-02
2.8968E+02 -1.4219E-02 -1.5313E-02
2.8972E+02 -1.3063E-02 -1.8531E-02
2.8976E+02 -1.1266E-02 -2.1438E-02
2.8980E+02 -7.6406E-03 -2.1859E-02
2.8984E+02 -6.0781E-03 -2.1250E-02
2.8988E+02 -3.4375E-03 -2.0672E-02
2.8992E+02 -2.7188E-03 -1.6438E-02
2.8996E+02 -3.1563E-03 -1.4141E-02
2.9000E+02 -5.7031E-03 -1.1891E-02
2.9004E+02 -1.0313E-02 -1.0219E-02
2.9008E+02 -1.4375E-02 -8.6406E-03
2.9012E+02 -1.8688E-02 -9.7969E-03
2.9016E+02 -2.1672E-02 -1.0547E-02
2.9020E+02 -2.0953E-02 -9.6719E-03
2.9024E+02 -1.9406E-02 -1.0828E-02
2.9028E+02 -1.6422E-02 -9.6563E-03
2.9032E+02 -1.3281E-02 -9.1094E-03
2.9036E+02 -1.0188E-02 -5.6094E-03
2.9040E+02 -5.9844E-03 -2.5938E-03
2.9044E+02 -4.3125E-03 1.5469E-03
2.9048E+02 -4.7656E-03 5.0469E-03
2.9052E+02 -7.9688E-03 5.7188E-03
2.9056E+02 -1.1000E-02 7.1094E-03
2.9060E+02 -1.5625E-02 7.0156E-03
2.9064E+02 -2.0578E-02 3.7031E-03
2.9068E+02 -2.1797E-02 3.2813E-04
2.9072E+02 -2.2141E-02 -5.5000E-03
2.9076E+02 -2.0094E-02 -8.6250E-03
2.9080E+02 -1.7813E-02 -1.0766E-02
2.9084E+02 -1.6172E-02 -1.1516E-02
2.9088E+02 -1.5516E-02 -1.0563E-02
2.9092E+02 -1.3281E-02 -9.1719E-03
2.9096E+02 -1.3547E-02 -7.9688E-03
2.9100E+02 -1.2672E-02 -6.3750E-03
2.9104E+02 -1.3406E-02 -6.3438E-03
2.9108E+02 -1.6406E-02 -6.5156E-03
2.9112E+02 -1.6953E-02 -7.5313E-03
2.9116E+02 -1.7719E-02 -1.1422E-02
2.9120E+02 -1.5422E-02 -1.3594E-02
2.9124E+02 -1.4344E-02 -1.4672E-02
2.9128E+02 -1.0391E-02 -1.6672E-02
2.9132E+02 -7.2344E-03 -1.4516E-02
2.9136E+02 -3.1719E-03 -1.3766E-02
2.9140E+02 -2.4219E-03 -9.1563E-03
2.9144E+02 -3.2656E-03 -4.6563E-03
2.9148E+02 -5.0625E-03 -5.4688E-04
2.9152E+02 -8.5938E-03 3.2969E-03
2.9156E+02 -1.2953E-02 6.4375E-03
2.9160E+02 -1.5563E-02 6.2969E-03
2.9164E+02 -1.8359E-02 6.1875E-03
2.9168E+02 -1.8703E-02 3.3281E-03
2.9172E+02 -1.7766E-02 -1.4063E-04
2.9176E+02 -1.5797E-02 -2.6875E-03
2.9180E+02 -1.2047E-02 -3.3125E-03
2.9184E+02 -1.0953E-02 -1.9844E-03
2.9188E+02 -8.3750E-03 -4.0625E-04
2.9192E+02 -9.9844E-03 4.4844E-03
2.9196E+02 -1.1828E-02 9.6563E-03
2.9200E+02 -1.3969E-02 1.4813E-02
2.9204E+02 -1.9109E-02 1.6578E-02
2.9208E+02 -2.3125E-02 1.7531E-02
2.9212E+02 -2.4406E-02 1.4297E-02
2.9216E+02 -2.5953E-02 1.0125E-02
2.9220E+02 -2.5000E-02 6.0000E-03
2.9224E+02 -2.4188E-02 1.3281E-03
2.9228E+02 -1.9609E-02 -3.1563E-03
2.9232E+02 -1.5953E-02 -6.1875E-03
2.9236E+02 -1.2125E-02 -8.9375E-03
2.9240E+02 -9.7500E-03 -8.9844E-03
2.9244E+02 -1.0422E-02 -7.4219E-03
2.9248E+02 -1.0828E-02 -6.3750E-03
2.9252E+02 -1.3063E-02 -6.8906E-03
2.9256E+02 -1.6047E-02 -6.4531E-03
2.9260E+02 -1.8391E-02 -6.4531E-03
2.9264E+02 -1.8422E-02 -7.3594E-03
2.9268E+02 -1.8328E-02 -8.5000E-03
2.9272E+02 -1.6969E-02 -9.4531E-03
2.9276E+02 -1.0781E-02 -9.9531E-03
2.9280E+02 -5.2656E-03 -6.6719E-03
2.9284E+02 1.6719E-03 -5.2813E-03
2.9288E+02 5.4531E-03 -2.0781E-03
2.9292E+02 9.9219E-03 1.0938E-03
2.9296E+02 9.5938E-03 4.2031E-03
2.9300E+02 6.9688E-03 5.9219E-03
2.9304E+02 1.5938E-03 7.8906E-03
2.9308E+02 -4.1563E-03 7.4531E-03
2.9312E+02 -7.3594E-03 5.9375E-03
2.9316E+02 -1.1406E-02 5.5625E-03
2.9320E+02 -1.3031E-02 3.3438E-03
2.9324E+02 -1.2750E-02 3.1250E-03
2.9328E+02 -9.2188E-03 2.6406E-03
2.9332E+02 -6.5469E-03 4.4063E-03
2.9336E+02 -4.3438E-03 4.6250E-03
2.9340E+02 -2.3281E-03 6.7813E-03
2.9344E+02 -1.9219E-03 1.0219E-02
2.9348E+02 -6.5000E-03 1.3141E-02
2.9352E+02 -1.0516E-02 1.5406E-02
2.9356E+02 -1.8234E-02 1.6297E-02
2.9360E+02 -2.3281E-02 1.4875E-02
2.9364E+02 -2.8359E-02 1.3563E-02
2.9368E+02 -3.1797E-02 9.7656E-03
2.9372E+02 -3.1797E-02 7.2031E-03
2.9376E+02 -3.0344E-02 4.0938E-03
2.9380E+02 -2.6391E-02 3.7656E-03
2.9384E+02 -2.2750E-02 1.6406E-03
2.9388E+02 -1.7406E-02 3.4375E-04
2.9392E+02 -1.3875E-02 5.7813E-04
2.9396E+02 -1.1719E-02 -3.1250E-04
2.9400E+02 -1.2359E-02 -2.7969E-03
2.9404E+02 -1.2500E-02 -4.3594E-03
2.9408E+02 -1.3594E-02 -4.7969E-03
2.9412E+02 -1.4625E-02 -7.8438E-03
2.9416E+02 -1.3250E-02 -9.5781E-03
2.9420E+02 -1.3109E-02 -9.5781E-03
2.9424E+02 -9.3750E-03 -9.9688E-03
2.9428E+02 -5.6406E-03 -9.0469E-03
2.9432E+02 -2.0938E-03 -5.8594E-03
2.9436E+02 1.0469E-03 -3.5781E-03
2.9440E+02 2.8438E-03 1.4375E-03
2.9444E+02 2.6563E-03 6.2500E-03
2.9448E+02 1.3438E-03 7.4688E-03
2.9452E+02 -5.2500E-03 1.0000E-02
2.9456E+02 -8.8281E-03 1.0125E-02
2.9460E+02 -1.4188E-02 8.9844E-03
2.9464E+02 -1.7156E-02 6.7969E-03
2.9468E+02 -1.9609E-02 3.8125E-03
2.9472E+02 -1.8484E-02 1.3594E-03
2.9476E+02 -1.6297E-02 6.8750E-04
2.9480E+02 -1.2859E-02 -1.2344E-03
2.9484E+02 -9.0938E-03 -1.0625E-03
2.9488E+02 -3.4219E-03 1.0156E-03
2.9492E+02 -5.3125E-04 5.5156E-03
2.9496E+02 1.7188E-04 8.2344E-03
2.9500E+02 -9.3750E-04 1.0969E-02
2.9504E+02 -4.7500E-03 1.2781E-02
2.9508E+02 -1.0141E-02 1.5344E-02
2.9512E+02 -1.5656E-02 1.2047E-02
2.9516E+02 -2.1094E-02 1.0641E-02
2.9520E+02 -2.5063E-02 6.3906E-03
2.9524E+02 -2.7547E-02 2.7813E-03
2.9528E+02 -2.8703E-02 -1.3594E-03
2.9532E+02 -2.7078E-02 -2.4688E-03
2.9536E+02 -2.5484E-02 -4.9063E-03
2.9540E+02 -2.1625E-02 -4.0469E-03
2.9544E+02 -1.7906E-02 -3.7031E-03
2.9548E+02 -1.5859E-02 -2.1250E-03
2.9552E+02 -1.3438E-02 -2.5313E-03
2.9556E+02 -1.3328E-02 -1.7813E-03
2.9560E+02 -1.2203E-02 -2.1875E-03
2.9564E+02 -1.2734E-02 -2.9844E-03
2.9568E+02 -1.2031E-02 -3.0938E-03
2.9572E+02 -8.6719E-03 -3.6719E-03
2.9576E+02 -6.8281E-03 -3.0156E-03
2.9580E+02 -3.9375E-03 -8.2813E-04
2.9584E+02 -3.2500E-03 2.1563E-03
2.9588E+02 -2.8125E-03 4.2969E-03
2.9592E+02 -4.6094E-03 5.7656E-03
2.9596E+02 -8.7656E-03 7.8125E-03
2.9600E+02 -1.1422E-02 9.7656E-03
2.9604E+02 -1.6688E-02 1.1063E-02
2.9608E+02 -2.1219E-02 1.0375E-02
2.9612E+02 -2.4219E-02 8.0156E-03
2.9616E+02 -2.6000E-02 6.6719E-03
2.9620E+02 -2.6297E-02 3.6563E-03
2.9624E+02 -2.4563E-02 6.7188E-04
2.9628E+02 -2.0188E-02 8.9063E-04
2.9632E+02 -1.5078E-02 1.0938E-03
2.9636E+02 -9.3281E-03 1.7969E-03
2.9640E+02 -7.0313E-03 2.6250E-03
2.9644E+02 -5.4531E-03 5.6875E-03
2.9648E+02 -8.2500E-03 8.3281E-03
2.9652E+02 -1.3703E-02 1.0313E-02
2.9656E+02 -2.1000E-02 1.1000E-02
2.9660E+02 -2.6516E-02 1.0734E-02
2.9664E+02 -3.1719E-02 8.6406E-03
2.9668E+02 -3.5453E-02 5.4688E-03
2.9672E+02 -3.3828E-02 1.5625E-03
2.9676E+02 -3.0141E-02 -1.8750E-04
2.9680E+02 -2.2734E-02 -2.3750E-03
2.9684E+02 -1.7016E-02 -2.6875E-03
2.9688E+02 -1.0703E-02 -2.5781E-03
2.9692E+02 -6.8906E-03 -1.0938E-04
2.9696E+02 -4.4063E-03 1.5625E-04
2.9700E+02 -3.4531E-03 -1.5625E-05
2.9704E+02 -6.6250E-03 -7.9688E-04
2.9708E+02 -8.1875E-03 -2.5000E-03
2.9712E+02 -1.0031E-02 -5.6875E-03
2.9716E+02 -1.0422E-02 -8.1406E-03
2.9720E+02 -1.0094E-02 -8.3906E-03
2.9724E+02 -1.0469E-02 -9.2969E-03
2.9728E+02 -4.0938E-03 -9.5156E-03
2.9732E+02 4.5313E-04 -7.7813E-03
2.9736E+02 4.7969E-03 -6.4063E-03
2.9740E+02 9.0625E-03 -1.6875E-03
2.9744E+02 1.0438E-02 2.7656E-03
2.9748E+02 7.8750E-03 5.8906E-03
2.9752E+02 5.6094E-03 7.4531E-03
2.9756E+02 2.1563E-03 8.3438E-03
2.9760E+02 -1.9688E-03 8.5000E-03
2.9764E+02 -4.6719E-03 7.1875E-03
2.9768E+02 -7.6719E-03 6.4219E-03
2.9772E+02 -8.5313E-03 4.1406E-03
2.9776E+02 -6.0938E-03 2.6563E-03
2.9780E+02 -2.8750E-03 -4.5313E-04
2.9784E+02 -9.6875E-04 -1.0938E-03
2.9788E+02 1.6719E-03 -9.3750E-05
2.9792E+02 2.5938E-03 1.2500E-03
2.9796E+02 9.0625E-04 1.9063E-03
2.9800E+02 -3.0781E-03 1.9531E-03
2.9804E+02 -1.0203E-02 3.0156E-03
2.9808E+02 -1.7453E-02 -6.2500E-05
2.9812E+02 -2.3844E-02 -1.7656E-03
2.9816E+02 -2.9656E-02 -3.0938E-03
2.9820E+02 -3.4422E-02 -7.7031E-03
2.9824E+02 -3.3406E-02 -1.0109E-02
2.9828E+02 -3.1359E-02 -1.1078E-02
2.9832E+02 -2.6219E-02 -1.1859E-02
2.9836E+02 -1.8047E-02 -1.3609E-02
2.9840E+02 -1.1641E-02 -1.1875E-02
2.9844E+02 -6.4375E-03 -1.0875E-02
2.9848E+02 -2.9219E-03 -9.6094E-03
2.9852E+02 -1.4844E-03 -9.7500E-03
2.9856E+02 -8.7500E-04 -9.1563E-03
2.9860E+02 -6.8750E-04 -8.9063E-03
2.9864E+02 -1.9531E-03 -7.5313E-03
2.9868E+02 -2.0781E-03 -6.8594E-03
2.9872E+02 -1.5469E-03 -6.0313E-03
2.9876E+02 -1.2500E-04 -3.3281E-03
2.9880E+02 1.5781E-03 5.6250E-04
2.9884E+02 4.7344E-03 5.1406E-03
2.9888E+02 5.6094E-03 8.0938E-03
2.9892E+02 6.7813E-03 9.0313E-03
2.9896E+02 6.1875E-03 1.0672E-02
2.9900E+02 4.8281E-03 1.0938E-02
2.9904E+02 -1.2656E-03 9.6094E-03
2.9908E+02 -6.3438E-03 8.2031E-03
2.9912E+02 -1.1281E-02 6.5000E-03
2.9916E+02 -1.6594E-02 4.5000E-03
2.9920E+02 -1.8875E-02 2.0938E-03
2.9924E+02 -1.8703E-02 1.3906E-03
2.9928E+02 -1.7156E-02 5.9375E-04
2.9932E+02 -1.4078E-02 7.3438E-04
2.9936E+02 -1.1844E-02 1.8281E-03
2.9940E+02 -9.7656E-03 2.1250E-03
2.9944E+02 -8.5313E-03 4.9375E-03
2.9948E+02 -1.1766E-02 5.3906E-03
2.9952E+02 -1.4234E-02 3.4688E-03
2.9956E+02 -1.9297E-02 1.2656E-03
2.9960E+02 -2.4719E-02 -2.1094E-03
2.9964E+02 -2.7297E-02 -5.1719E-03
2.9968E+02 -3.0359E-02 -1.0094E-02
2.9972E+02 -2.8109E-02 -1.3750E-02
2.9976E+02 -2.5484E-02 -1.5016E-02
2.9980E+02 -1.8766E-02 -1.5250E-02
2.9984E+02 -1.2609E-02 -1.2578E-02
2.9988E+02 -7.2031E-03 -7.5000E-03
2.9992E+02 -5.9375E-04 -2.7656E-03
2.9996E+02 4.3438E-03 1.7969E-03
3.0000E+02 7.2344E-03 4.1406E-03
3.0004E+02 5.9844E-03 2.4844E-03
3.0008E+02 3.5000E-03 1.7500E-03
3.0012E+02 6.2500E-04 -1.1563E-03
3.0016E+02 -1.9219E-03 -3.8281E-03
3.0020E+02 -4.1719E-03 -6.8750E-03
3.0024E+02 -4.0938E-03 -8.4219E-03
3.0028E+02 -5.2031E-03 -9.5625E-03
3.0032E+02 -4.4375E-03 -7.9844E-03
3.0036E+02 -3.0625E-03 -5.6719E-03
3.0040E+02 -3.7813E-03 -1.2500E-03
3.0044E+02 -5.7656E-03 3.5625E-03
3.0048E+02 -9.3594E-03 7.0000E-03
3.0052E+02 -1.1828E-02 9.0625E-03
3.0056E+02 -1.5813E-02 9.0781E-03
3.0060E+02 -1.9219E-02 1.0047E-02
3.0064E+02 -2.2891E-02 8.0938E-03
3.0068E+02 -2.4250E-02 5.6563E-03
3.0072E+02 -2.2188E-02 3.7969E-03
3.0076E+02 -1.8359E-02 1.0313E-03
3.0080E+02 -1.4219E-02 -1.4688E-03
3.0084E+02 -8.8594E-03 -4.2344E-03
3.0088E+02 -4.9688E-03 -3.9688E-03
3.0092E+02 -2.0625E-03 -4.0625E-03
3.0096E+02 -2.5156E-03 -1.9688E-03
3.0100E+02 -4.1250E-03 -4.0625E-04
3.0104E+02 -9.0938E-03 -3.1250E-05
3.0108E+02 -1.4000E-02 -1.1875E-03
3.0112E+02 -1.9375E-02 -3.5000E-03
3.0116E+02 -2.4016E-02 -3.3594E-03
3.0120E+02 -2.5375E-02 -4.8750E-03
3.0124E+02 -2.5125E-02 -5.5781E-03
3.0128E+02 -2.4250E-02 -5.6094E-03
3.0132E+02 -2.0047E-02 -6.2813E-03
3.0136E+02 -1.8125E-02 -4.5313E-03
3.0140E+02 -1.4688E-02 -2.7656E-03
3.0144E+02 -1.2891E-02 -1.4375E-03
3.0148E+02 -1.2313E-02 -6.7188E-04
3.0152E+02 -1.3047E-02 -1.0313E-03
3.0156E+02 -1.4234E-02 -4.5313E-04
3.0160E+02 -1.4891E-02 -2.7656E-03
3.0164E+02 -1.4297E-02 -2.5781E-03
3.0168E+02 -1.3594E-02 -1.6406E-03
3.0172E+02 -1.1516E-02 1.5625E-05
3.0176E+02 -6.2188E-03 2.4063E-03
3.0180E+02 -3.2500E-03 4.4219E-03
3.0184E+02 9.3750E-04 7.7188E-03
3.0188E+02 1.7969E-03 1.1609E-02
3.0192E+02 1.8750E-03 1.6906E-02
3.0196E+02 -2.2188E-03 1.9984E-02
3.0200E+02 -6.0313E-03 2.2469E-02
3.0204E+02 -1.2844E-02 2.0453E-02
3.0208E+02 -1.8563E-02 1.6438E-02
3.0212E+02 -2.5125E-02 1.0719E-02
3.0216E+02 -2.8234E-02 5.3281E-03
3.0220E+02 -2.8828E-02 -1.0781E-03
3.0224E+02 -2.9344E-02 -5.7031E-03
3.0228E+02 -2.6984E-02 -8.6719E-03
3.0232E+02 -2.2703E-02 -1.0563E-02
3.0236E+02 -1.9156E-02 -1.0453E-02
3.0240E+02 -1.6359E-02 -1.0484E-02
3.0244E+02 -1.7156E-02 -8.0000E-03
3.0248E+02 -1.8750E-02 -6.8438E-03
3.0252E+02 -2.0828E-02 -6.5938E-03
3.0256E+02 -2.2656E-02 -7.1563E-03
3.0260E+02 -2.3594E-02 -9.0938E-03
3.0264E+02 -2.4500E-02 -8.6875E-03
3.0268E+02 -2.3000E-02 -1.3125E-02
3.0272E+02 -1.9641E-02 -1.5766E-02
3.0276E+02 -1.7844E-02 -1.5375E-02
3.0280E+02 -1.4969E-02 -1.5031E-02
3.0284E+02 -1.3578E-02 -1.3141E-02
3.0288E+02 -1.2016E-02 -1.0063E-02
3.0292E+02 -1.1938E-02 -4.7188E-03
3.0296E+02 -1.3938E-02 -2.5156E-03
3.0300E+02 -1.5125E-02 7.3438E-04
3.0304E+02 -1.6891E-02 2.0313E-03
3.0308E+02 -1.6625E-02 2.0000E-03
3.0312E+02 -1.6984E-02 2.6875E-03
3.0316E+02 -1.3859E-02 7.8125E-05
3.0320E+02 -1.2281E-02 -1.7344E-03
3.0324E+02 -7.4375E-03 -2.5625E-03
3.0328E+02 -2.2656E-03 -2.6875E-03
3.0332E+02 1.6406E-03 -1.7500E-03
3.0336E+02 5.9375E-03 3.4375E-04
3.0340E+02 6.2656E-03 4.6719E-03
3.0344E+02 4.3438E-03 9.6563E-03
3.0348E+02 -9.3750E-05 1.4141E-02
3.0352E+02 -3.8281E-03 1.7703E-02
3.0356E+02 -1.0109E-02 1.6875E-02
3.0360E+02 -1.5469E-02 1.6453E-02
3.0364E+02 -2.0297E-02 1.3000E-02
3.0368E+02 -2.4484E-02 9.7188E-03
3.0372E+02 -2.6344E-02 2.6563E-03
3.0376E+02 -2.5594E-02 -1.5625E-05
3.0380E+02 -2.3422E-02 -4.1719E-03
3.0384E+02 -1.9969E-02 -5.9219E-03
3.0388E+02 -1.6828E-02 -7.4844E-03
3.0392E+02 -1.4219E-02 -6.1719E-03
3.0396E+02 -1.4797E-02 -4.2813E-03
3.0400E+02 -1.6016E-02 -3.2188E-03
3.0404E+02 -1.8391E-02 -1.2656E-03
3.0408E+02 -2.0594E-02 -1.5313E-03
3.0412E+02 -2.2406E-02 -3.5938E-03
3.0416E+02 -2.3281E-02 -4.8438E-03
3.0420E+02 -2.1313E-02 -7.5625E-03
3.0424E+02 -1.8453E-02 -8.9688E-03
3.0428E+02 -1.3219E-02 -7.8594E-03
3.0432E+02 -9.0156E-03 -7.6250E-03
3.0436E+02 -3.9375E-03 -5.3906E-03
3.0440E+02 -2.3281E-03 -2.9063E-03
3.0444E+02 -6.2500E-04 -6.0938E-04
3.0448E+02 -1.7500E-03 2.0000E-03
3.0452E+02 -4.1094E-03 3.2500E-03
3.0456E+02 -6.5313E-03 4.0313E-03
3.0460E+02 -7.8438E-03 2.6875E-03
3.0464E+02 -9.6250E-03 1.1250E-03
3.0468E+02 -8.7813E-03 -9.3750E-05
3.0472E+02 -5.9219E-03 -1.3750E-03
3.0476E+02 -3.1719E-03 -7.8125E-05
3.0480E+02 -7.3438E-04 7.1875E-04
3.0484E+02 0.0000E+00 3.7969E-03
3.0488E+02 1.6406E-03 7.3438E-03
3.0492E+02 2.0469E-03 1.2000E-02
3.0496E+02 -3.1250E-05 1.5438E-02
3.0500E+02 -2.3750E-03 1.7547E-02
3.0504E+02 -7.0781E-03 1.7172E-02
3.0508E+02 -9.7500E-03 1.5719E-02
3.0512E+02 -1.4750E-02 1.0469E-02
3.0516E+02 -1.7891E-02 6.1094E-03
3.0520E+02 -1.9734E-02 6.8750E-04
3.0524E+02 -2.1781E-02 -3.9219E-03
3.0528E+02 -2.2391E-02 -7.2188E-03
3.0532E+02 -2.1219E-02 -8.7344E-03
3.0536E+02 -1.8625E-02 -9.1094E-03
3.0540E+02 -1.6969E-02 -7.3906E-03
3.0544E+02 -1.6250E-02 -4.4531E-03
3.0548E+02 -1.4609E-02 -2.4375E-03
3.0552E+02 -1.3734E-02 -1.0938E-03
3.0556E+02 -1.4719E-02 1.0938E-04
3.0560E+02 -1.2953E-02 1.2031E-03
3.0564E+02 -1.2625E-02 7.6563E-04
3.0568E+02 -1.1656E-02 1.7188E-04
3.0572E+02 -1.0234E-02 -8.4375E-04
3.0576E+02 -7.5469E-03 -2.0000E-03
3.0580E+02 -5.9219E-03 -1.8750E-04
3.0584E+02 -4.6875E-03 1.3438E-03
3.0588E+02 -3.2500E-03 4.9063E-03
3.0592E+02 -3.3594E-03 7.7344E-03
3.0596E+02 -4.1563E-03 8.5625E-03
3.0600E+02 -6.9375E-03 1.0859E-02
3.0604E+02 -9.8594E-03 1.0625E-02
3.0608E+02 -1.1016E-02 1.0609E-02
3.0612E+02 -1.2359E-02 9.0469E-03
3.0616E+02 -1.2594E-02 6.8125E-03
3.0620E+02 -1.3125E-02 5.4375E-03
3.0624E+02 -1.0078E-02 3.1719E-03
3.0628E+02 -8.8750E-03 3.4844E-03
3.0632E+02 -5.1250E-03 3.4844E-03
3.0636E+02 -5.1406E-03 6.1094E-03
3.0640E+02 -4.0781E-03 9.8750E-03
3.0644E+02 -5.5156E-03 1.2203E-02
3.0648E+02 -8.3594E-03 1.1859E-02
3.0652E+02 -1.2625E-02 1.2344E-02
3.0656E+02 -1.7547E-02 1.1625E-02
3.0660E+02 -2.3344E-02 9.0313E-03
3.0664E+02 -2.8063E-02 6.7500E-03
3.0668E+02 -3.2031E-02 2.2969E-03
3.0672E+02 -3.3078E-02 -1.1875E-03
3.0676E+02 -3.2094E-02 -3.5313E-03
3.0680E+02 -2.9938E-02 -5.2969E-03
3.0684E+02 -2.7875E-02 -5.5625E-03
3.0688E+02 -2.5016E-02 -5.6094E-03
3.0692E+02 -2.2438E-02 -5.7813E-03
3.0696E+02 -1.9266E-02 -7.8438E-03
3.0700E+02 -1.8734E-02 -8.4219E-03
3.0704E+02 -2.0094E-02 -8.4219E-03
3.0708E+02 -2.2000E-02 -8.6719E-03
3.0712E+02 -2.4953E-02 -1.0969E-02
3.0716E+02 -2.6078E-02 -1.2531E-02
3.0720E+02 -2.6813E-02 -1.3156E-02
3.0724E+02 -2.4828E-02 -1.2766E-02
3.0728E+02 -2.2531E-02 -1.1781E-02
3.0732E+02 -1.9031E-02 -9.5469E-03
3.0736E+02 -1.5328E-02 -6.3906E-03
3.0740E+02 -1.1172E-02 -2.1875E-03
3.0744E+02 -8.8594E-03 1.5000E-03
3.0748E+02 -6.2031E-03 3.0000E-03
3.0752E+02 -3.8750E-03 3.8906E-03
3.0756E+02 -2.5000E-03 2.2500E-03
3.0760E+02 -3.4219E-03 6.5625E-04
3.0764E+02 -5.2813E-03 -8.5938E-04
3.0768E+02 -6.4844E-03 -3.9688E-03
3.0772E+02 -8.0781E-03 -5.7656E-03
3.0776E+02 -6.1406E-03 -5.6406E-03
3.0780E+02 -7.1563E-03 -3.7656E-03
3.0784E+02 -5.8125E-03 -1.9688E-03
3.0788E+02 -5.2031E-03 1.2188E-03
3.0792E+02 -4.4531E-03 6.3750E-03
3.0796E+02 -5.4219E-03 7.9531E-03
3.0800E+02 -8.7031E-03 7.7031E-03
3.0804E+02 -1.2828E-02 6.4063E-03
3.0808E+02 -1.8953E-02 4.5156E-03
3.0812E+02 -2.3469E-02 -9.3750E-04
3.0816E+02 -2.6094E-02 -3.9219E-03
3.0820E+02 -2.8813E-02 -7.2656E-03
3.0824E+02 -2.9375E-02 -9.3125E-03
3.0828E+02 -2.6359E-02 -1.1063E-02
3.0832E+02 -2.1750E-02 -1.1156E-02
3.0836E+02 -1.6500E-02 -1.0391E-02
3.0840E+02 -1.0969E-02 -8.8438E-03
3.0844E+02 -7.7344E-03 -7.5156E-03
3.0848E+02 -5.6250E-03 -6.0938E-03
3.0852E+02 -2.9688E-03 -8.0938E-03
3.0856E+02 -3.2500E-03 -8.9219E-03
3.0860E+02 -4.0625E-03 -1.1047E-02
3.0864E+02 -3.9531E-03 -1.1406E-02
3.0868E+02 -6.6875E-03 -1.4406E-02
3.0872E+02 -6.7031E-03 -1.6547E-02
3.0876E+02 -6.7813E-03 -1.5453E-02
3.0880E+02 -5.2344E-03 -1.5016E-02
3.0884E+02 -4.4688E-03 -1.3656E-02
3.0888E+02 -4.1406E-03 -1.0766E-02
3.0892E+02 -2.0000E-03 -6.7188E-03
3.0896E+02 -3.3438E-03 -2.2500E-03
3.0900E+02 -3.7656E-03 1.7031E-03
3.0904E+02 -5.0000E-03 5.9844E-03
3.0908E+02 -8.3906E-03 7.8594E-03
3.0912E+02 -1.0438E-02 8.5625E-03
3.0916E+02 -1.3969E-02 6.8281E-03
3.0920E+02 -1.4422E-02 4.9219E-03
3.0924E+02 -1.3531E-02 3.3594E-03
3.0928E+02 -1.3516E-02 1.6406E-03
3.0932E+02 -1.1078E-02 1.8281E-03
3.0936E+02 -9.2656E-03 1.4063E-03
3.0940E+02 -9.4063E-03 3.6250E-03
3.0944E+02 -9.0156E-03 4.2813E-03
3.0948E+02 -1.0750E-02 4.1563E-03
3.0952E+02 -1.4563E-02 4.4375E-03
3.0956E+02 -1.7703E-02 1.1094E-03
3.0960E+02 -2.2484E-02 -1.6875E-03
3.0964E+02 -2.5750E-02 -5.0469E-03
3.0968E+02 -2.8750E-02 -1.1547E-02
3.0972E+02 -2.8188E-02 -1.6234E-02
3.0976E+02 -2.7734E-02 -2.1875E-02
3.0980E+02 -2.5125E-02 -2.4531E-02
3.0984E+02 -2.1609E-02 -2.5641E-02
3.0988E+02 -1.7938E-02 -2.5734E-02
3.0992E+02 -1.4250E-02 -2.3484E-02
3.0996E+02 -1.1672E-02 -2.0000E-02
3.1000E+02 -1.1438E-02 -1.4047E-02
3.1004E+02 -1.1516E-02 -9.5469E-03
3.1008E+02 -1.3359E-02 -4.8750E-03
3.1012E+02 -1.4828E-02 -2.2500E-03
3.1016E+02 -1.6641E-02 -1.8906E-03
3.1020E+02 -1.7438E-02 -1.2500E-03
3.1024E+02 -1.7047E-02 -1.5313E-03
3.1028E+02 -1.6281E-02 -4.2344E-03
3.1032E+02 -1.3844E-02 -5.3438E-03
3.1036E+02 -1.2594E-02 -4.4375E-03
3.1040E+02 -9.6406E-03 -1.7188E-03
3.1044E+02 -9.2500E-03 1.2188E-03
3.1048E+02 -7.3438E-03 2.3594E-03
3.1052E+02 -8.5625E-03 5.4531E-03
3.1056E+02 -9.8750E-03 6.0000E-03
3.1060E+02 -1.1047E-02 7.0625E-03
3.1064E+02 -1.2109E-02 6.9531E-03
3.1068E+02 -1.2922E-02 6.5313E-03
3.1072E+02 -1.2344E-02 5.5313E-03
3.1076E+02 -1.2438E-02 6.0938E-03
3.1080E+02 -8.1094E-03 5.4688E-03
3.1084E+02 -8.2656E-03 5.6406E-03
3.1088E+02 -4.8438E-03 6.4844E-03
3.1092E+02 -5.8281E-03 6.5938E-03
3.1096E+02 -8.5313E-03 5.5469E-03
3.1100E+02 -1.2375E-02 3.9375E-03
3.1104E+02 -1.8188E-02 3.8906E-03
3.1108E+02 -2.3703E-02 1.5625E-04
3.1112E+02 -2.7938E-02 -2.3594E-03
3.1116E+02 -3.1656E-02 -6.3906E-03
3.1120E+02 -3.2906E-02 -1.0875E-02
3.1124E+02 -3.2031E-02 -1.3406E-02
3.1128E+02 -2.9516E-02 -1.5594E-02
3.1132E+02 -2.4453E-02 -1.5516E-02
3.1136E+02 -1.8984E-02 -1.2703E-02
3.1140E+02 -1.3875E-02 -1.0375E-02
3.1144E+02 -1.0406E-02 -7.1563E-03
3.1148E+02 -7.3750E-03 -4.7188E-03
3.1152E+02 -8.6875E-03 -3.9219E-03
3.1156E+02 -1.0094E-02 -2.2188E-03
3.1160E+02 -1.4141E-02 -2.2969E-03
3.1164E+02 -1.6234E-02 -1.6875E-03
3.1168E+02 -1.7953E-02 -2.8125E-03
3.1172E+02 -1.7953E-02 -4.6094E-03
3.1176E+02 -1.5172E-02 -5.4063E-03
3.1180E+02 -1.1766E-02 -4.9375E-03
3.1184E+02 -7.6406E-03 -3.6406E-03
3.1188E+02 -2.6719E-03 -2.3281E-03
3.1192E+02 -3.9063E-04 2.4688E-03
3.1196E+02 2.9688E-04 7.1719E-03
3.1200E+02 -1.6563E-03 7.7813E-03
3.1204E+02 -5.5156E-03 9.6563E-03
3.1208E+02 -9.3438E-03 9.4844E-03
3.1212E+02 -1.2828E-02 8.9063E-03
3.1216E+02 -1.6203E-02 8.9219E-03
3.1220E+02 -1.6625E-02 8.4063E-03
3.1224E+02 -1.5844E-02 6.0313E-03
3.1228E+02 -1.3234E-02 5.2656E-03
3.1232E+02 -1.0094E-02 4.4688E-03
3.1236E+02 -7.0938E-03 6.2188E-03
3.1240E+02 -6.6250E-03 8.1563E-03
3.1244E+02 -6.6719E-03 1.0047E-02
3.1248E+02 -8.8125E-03 1.1594E-02
3.1252E+02 -1.2500E-02 1.1375E-02
3.1256E+02 -1.7250E-02 9.5156E-03
3.1260E+02 -2.0047E-02 7.5625E-03
3.1264E+02 -2.2500E-02 2.8906E-03
3.1268E+02 -2.2219E-02 -2.1563E-03
3.1272E+02 -2.0859E-02 -7.3281E-03
3.1276E+02 -1.5891E-02 -1.1359E-02
3.1280E+02 -1.1781E-02 -1.1328E-02
3.1284E+02 -6.8750E-03 -1.0250E-02
3.1288E+02 -2.9063E-03 -7.8438E-03
3.1292E+02 -3.2500E-03 -6.0938E-03
3.1296E+02 -3.9219E-03 -3.6094E-03
3.1300E+02 -7.3438E-03 -2.6094E-03
3.1304E+02 -1.2406E-02 -2.1563E-03
3.1308E+02 -1.6703E-02 -3.3594E-03
3.1312E+02 -1.9922E-02 -4.8281E-03
3.1316E+02 -2.2344E-02 -5.4844E-03
3.1320E+02 -2.2484E-02 -6.2500E-03
3.1324E+02 -2.0234E-02 -4.1250E-03
3.1328E+02 -1.7266E-02 -3.4219E-03
3.1332E+02 -1.2844E-02 7.9688E-04
3.1336E+02 -8.2031E-03 3.8750E-03
3.1340E+02 -5.5313E-03 7.9375E-03
3.1344E+02 -4.2500E-03 1.1609E-02
3.1348E+02 -6.0469E-03 1.4875E-02
3.1352E+02 -8.7813E-03 1.5266E-02
3.1356E+02 -1.2047E-02 1.5469E-02
3.1360E+02 -1.5203E-02 1.3313E-02
3.1364E+02 -1.7328E-02 1.2719E-02
3.1368E+02 -1.8750E-02 7.7969E-03
3.1372E+02 -1.8156E-02 4.6406E-03
3.1376E+02 -1.7266E-02 6.2500E-04
3.1380E+02 -1.5953E-02 -3.7500E-04
3.1384E+02 -1.2906E-02 -1.1875E-03
3.1388E+02 -1.2469E-02 -2.0469E-03
3.1392E+02 -1.2141E-02 -2.2500E-03
3.1396E+02 -1.0609E-02 -5.3750E-03
3.1400E+02 -1.3406E-02 -6.0313E-03
3.1404E+02 -1.4938E-02 -7.8750E-03
3.1408E+02 -1.9484E-02 -8.7969E-03
3.1412E+02 -2.2078E-02 -1.1203E-02
3.1416E+02 -2.2875E-02 -1.1875E-02
3.1420E+02 -2.2438E-02 -1.2563E-02
3.1424E+02 -1.9844E-02 -1.0922E-02
3.1428E+02 -1.5281E-02 -9.5625E-03
3.1432E+02 -1.0406E-02 -8.5313E-03
3.1436E+02 -6.8125E-03 -7.6094E-03
3.1440E+02 -2.9063E-03 -4.5469E-03
3.1444E+02 -1.2031E-03 -1.6406E-03
3.1448E+02 -2.7969E-03 -9.8438E-04
3.1452E+02 -4.0000E-03 -4.2188E-04
3.1456E+02 -5.3906E-03 -1.7344E-03
3.1460E+02 -7.6875E-03 -2.3750E-03
3.1464E+02 -9.1563E-03 -4.3594E-03
3.1468E+02 -1.1234E-02 -5.4531E-03
3.1472E+02 -9.5469E-03 -5.5156E-03
3.1476E+02 -7.4844E-03 -3.7188E-03
3.1480E+02 -3.9375E-03 1.2656E-03
3.1484E+02 -1.2656E-03 6.6250E-03
3.1488E+02 5.7813E-04 1.2453E-02
3.1492E+02 -3.7500E-04 1.7703E-02
3.1496E+02 -1.2031E-03 2.2250E-02
3.1500E+02 -4.9844E-03 2.4922E-02
3.1504E+02 -7.3594E-03 2.4344E-02
3.1508E+02 -1.0484E-02 2.1094E-02
3.1512E+02 -1.0734E-02 1.7625E-02
3.1516E+02 -1.0781E-02 1.3328E-02
3.1520E+02 -9.8750E-03 8.0781E-03
3.1524E+02 -5.3438E-03 2.5625E-03
3.1528E+02 -1.0781E-03 -1.1563E-03
3.1532E+02 3.4219E-03 -2.5781E-03
3.1536E+02 7.6719E-03 -4.2031E-03
3.1540E+02 1.0156E-02 -2.2188E-03
3.1544E+02 9.2813E-03 -6.7188E-04
3.1548E+02 7.8906E-03 2.9688E-04
3.1552E+02 1.9375E-03 2.4531E-03
3.1556E+02 -3.3125E-03 2.9375E-03
3.1560E+02 -7.1719E-03 1.4688E-03
3.1564E+02 -1.2484E-02 1.6406E-03
3.1568E+02 -1.4609E-02 3.5938E-04
3.1572E+02 -1.5750E-02 -2.2344E-03
3.1576E+02 -1.5266E-02 -3.9531E-03
3.1580E+02 -1.3250E-02 -3.3906E-03
3.1584E+02 -7.9688E-03 -3.5938E-03
3.1588E+02 -3.5156E-03 -3.1250E-03
3.1592E+02 9.3750E-04 -1.9375E-03
3.1596E+02 2.8438E-03 -7.9688E-04
3.1600E+02 4.3438E-03 3.2813E-04
3.1604E+02 2.3906E-03 1.8125E-03
3.1608E+02 1.3125E-03 7.3438E-04
3.1612E+02 -1.5000E-03 8.2813E-04
3.1616E+02 -2.8281E-03 1.7656E-03
3.1620E+02 -2.9219E-03 2.2500E-03
3.1624E+02 -3.1719E-03 3.5625E-03
3.1628E+02 -7.8125E-04 5.0938E-03
3.1632E+02 1.0781E-03 6.6875E-03
3.1636E+02 2.7188E-03 1.1172E-02
3.1640E+02 4.5000E-03 1.5156E-02
3.1644E+02 3.5469E-03 1.9078E-02
3.1648E+02 1.4219E-03 2.1828E-02
3.1652E+02 -1.4844E-03 2.3797E-02
3.1656E+02 -4.3594E-03 2.3391E-02
3.1660E+02 -7.5156E-03 2.0859E-02
3.1664E+02 -9.0625E-03 1.6922E-02
3.1668E+02 -1.2031E-02 1.1969E-02
3.1672E+02 -1.0641E-02 5.7969E-03
3.1676E+02 -6.5625E-03 -4.2188E-04
3.1680E+02 -1.2656E-03 -5.7188E-03
3.1684E+02 3.3906E-03 -8.2969E-03
3.1688E+02 7.0469E-03 -1.1828E-02
3.1692E+02 9.1875E-03 -1.2422E-02
3.1696E+02 9.3906E-03 -1.2766E-02
3.1700E+02 5.2813E-03 -1.3469E-02
3.1704E+02 2.0000E-03 -1.3594E-02
3.1708E+02 -2.5781E-03 -1.4688E-02
3.1712E+02 -7.5156E-03 -1.6078E-02
3.1716E+02 -1.0438E-02 -1.6891E-02
3.1720E+02 -1.5406E-02 -1.6875E-02
3.1724E+02 -1.9141E-02 -1.8609E-02
3.1728E+02 -1.9516E-02 -1.8297E-02
3.1732E+02 -1.7406E-02 -1.6594E-02
3.1736E+02 -1.5125E-02 -1.3984E-02
3.1740E+02 -1.1625E-02 -1.0219E-02
3.1744E+02 -9.8125E-03 -7.5156E-03
3.1748E+02 -9.3125E-03 -4.5938E-03
3.1752E+02 -9.8906E-03 -3.3438E-03
3.1756E+02 -1.1813E-02 -1.8594E-03
3.1760E+02 -1.4672E-02 -3.3906E-03
3.1764E+02 -1.7750E-02 -1.7188E-03
3.1768E+02 -1.9625E-02 -2.8281E-03
3.1772E+02 -2.0203E-02 -2.6719E-03
3.1776E+02 -1.9469E-02 -1.2813E-03
3.1780E+02 -1.6891E-02 9.2188E-04
3.1784E+02 -1.4063E-02 3.0313E-03
3.1788E+02 -1.1500E-02 6.7500E-03
3.1792E+02 -8.0938E-03 9.8750E-03
3.1796E+02 -6.8438E-03 1.2125E-02
3.1800E+02 -4.8906E-03 1.4109E-02
3.1804E+02 -4.5313E-03 1.4750E-02
3.1808E+02 -6.1250E-03 1.3656E-02
3.1812E+02 -7.6094E-03 1.0375E-02
3.1816E+02 -1.0219E-02 5.2031E-03
3.1820E+02 -1.1000E-02 1.2344E-03
3.1824E+02 -1.2203E-02 -3.5625E-03
3.1828E+02 -1.0672E-02 -7.0156E-03
3.1832E+02 -8.1875E-03 -9.4688E-03
3.1836E+02 -6.0469E-03 -1.1047E-02
3.1840E+02 -5.0469E-03 -1.0734E-02
3.1844E+02 -4.4844E-03 -1.2328E-02
3.1848E+02 -5.8438E-03 -1.4063E-02
3.1852E+02 -9.3906E-03 -1.4625E-02
3.1856E+02 -1.0375E-02 -1.6000E-02
3.1860E+02 -1.2313E-02 -1.6563E-02
3.1864E+02 -1.3422E-02 -1.7422E-02
3.1868E+02 -1.5188E-02 -1.7703E-02
3.1872E+02 -1.2875E-02 -1.7547E-02
3.1876E+02 -1.1906E-02 -1.5016E-02
3.1880E+02 -7.1563E-03 -1.1891E-02
3.1884E+02 -2.8906E-03 -8.3125E-03
3.1888E+02 7.9688E-04 -4.0000E-03
3.1892E+02 2.8281E-03 -1.2031E-03
3.1896E+02 2.4375E-03 1.5781E-03
3.1900E+02 6.2500E-05 4.6875E-03
3.1904E+02 -3.0938E-03 5.8281E-03
3.1908E+02 -6.7813E-03 4.2031E-03
3.1912E+02 -1.0750E-02 2.8281E-03
3.1916E+02 -1.5000E-02 -5.0000E-04
3.1920E+02 -1.5703E-02 -2.0000E-03
3.1924E+02 -1.5688E-02 -4.9688E-03
3.1928E+02 -1.4047E-02 -5.4063E-03
3.1932E+02 -1.0891E-02 -4.0156E-03
3.1936E+02 -7.0781E-03 -2.5781E-03
3.1940E+02 -4.1094E-03 6.2500E-04
3.1944E+02 -3.7031E-03 6.1719E-03
3.1948E+02 -3.8594E-03 9.2344E-03
3.1952E+02 -6.4531E-03 1.1938E-02
3.1956E+02 -9.5313E-03 1.4109E-02
3.1960E+02 -1.3906E-02 1.3688E-02
3.1964E+02 -1.7453E-02 1.2125E-02
3.1968E+02 -1.6953E-02 9.2969E-03
3.1972E+02 -1.6625E-02 4.8906E-03
3.1976E+02 -1.3469E-02 5.4688E-04
3.1980E+02 -9.1250E-03 -2.6250E-03
3.1984E+02 -3.7813E-03 -3.6250E-03
3.1988E+02 7.8125E-05 -5.8594E-03
3.1992E+02 2.3125E-03 -5.6406E-03
3.1996E+02 1.8906E-03 -5.8125E-03
3.2000E+02 -2.8125E-04 -5.6719E-03
3.2004E+02 -4.5938E-03 -6.9063E-03
3.2008E+02 -1.0594E-02 -9.9219E-03
3.2012E+02 -1.4344E-02 -1.1031E-02
3.2016E+02 -2.0969E-02 -1.4031E-02
3.2020E+02 -2.2359E-02 -1.4547E-02
3.2024E+02 -2.2484E-02 -1.2063E-02
3.2028E+02 -2.1063E-02 -1.0016E-02
3.2032E+02 -1.8906E-02 -7.2344E-03
3.2036E+02 -1.6688E-02 -3.0313E-03
3.2040E+02 -1.4516E-02 1.3594E-03
3.2044E+02 -1.2578E-02 3.5313E-03
3.2048E+02 -1.2656E-02 7.5625E-03
3.2052E+02 -1.4188E-02 1.1078E-02
3.2056E+02 -1.7266E-02 1.1703E-02
3.2060E+02 -1.9563E-02 1.0438E-02
3.2064E+02 -2.3891E-02 1.0141E-02
3.2068E+02 -2.3422E-02 8.3594E-03
3.2072E+02 -2.2844E-02 7.2031E-03
3.2076E+02 -1.9859E-02 6.0781E-03
3.2080E+02 -1.6719E-02 5.5781E-03
3.2084E+02 -1.5094E-02 7.1719E-03
3.2088E+02 -1.0422E-02 8.1719E-03
3.2092E+02 -8.6250E-03 9.1875E-03
3.2096E+02 -7.8906E-03 1.0813E-02
3.2100E+02 -9.6094E-03 1.2578E-02
3.2104E+02 -1.2406E-02 1.3609E-02
3.2108E+02 -1.7141E-02 1.1781E-02
3.2112E+02 -2.1391E-02 9.8750E-03
3.2116E+02 -2.5844E-02 6.9844E-03
3.2120E+02 -2.7484E-02 3.0000E-03
3.2124E+02 -2.7938E-02 3.2813E-04
3.2128E+02 -2.4891E-02 -3.4688E-03
3.2132E+02 -2.1109E-02 -4.9219E-03
3.2136E+02 -1.4906E-02 -7.2031E-03
3.2140E+02 -8.2500E-03 -7.6250E-03
3.2144E+02 -3.9688E-03 -7.9531E-03
3.2148E+02 -2.9688E-04 -9.4063E-03
3.2152E+02 1.3906E-03 -9.5781E-03
3.2156E+02 2.2656E-03 -1.0359E-02
3.2160E+02 5.0000E-04 -1.1469E-02
3.2164E+02 -2.5781E-03 -1.0844E-02
3.2168E+02 -5.5469E-03 -1.0781E-02
3.2172E+02 -6.8438E-03 -9.3438E-03
3.2176E+02 -9.3750E-03 -8.2031E-03
3.2180E+02 -8.9531E-03 -5.5156E-03
3.2184E+02 -8.8438E-03 -2.2813E-03
3.2188E+02 -7.0625E-03 7.5000E-04
3.2192E+02 -7.6563E-03 5.3594E-03
3.2196E+02 -8.2500E-03 8.5313E-03
3.2200E+02 -8.7656E-03 1.3203E-02
3.2204E+02 -1.1594E-02 1.4906E-02
3.2208E+02 -1.4141E-02 1.5625E-02
3.2212E+02 -1.5906E-02 1.4703E-02
3.2216E+02 -1.5172E-02 1.3469E-02
3.2220E+02 -1.4203E-02 9.8281E-03
3.2224E+02 -1.1875E-02 7.4063E-03
3.2228E+02 -9.5469E-03 6.0156E-03
3.2232E+02 -5.9531E-03 6.7188E-03
3.2236E+02 -4.5625E-03 7.7500E-03
3.2240E+02 -5.1719E-03 9.2969E-03
3.2244E+02 -5.7188E-03 1.1938E-02
3.2248E+02 -8.5313E-03 1.4266E-02
3.2252E+02 -1.1625E-02 1.4078E-02
3.2256E+02 -1.4984E-02 1.3484E-02
3.2260E+02 -1.8781E-02 1.2969E-02
3.2264E+02 -2.1469E-02 9.7500E-03
3.2268E+02 -2.1656E-02 5.6406E-03
3.2272E+02 -1.9813E-02 2.1094E-03
3.2276E+02 -1.7219E-02 -1.3438E-03
3.2280E+02 -1.2016E-02 -2.2969E-03
3.2284E+02 -8.4844E-03 -3.4844E-03
3.2288E+02 -1.9063E-03 -3.4219E-03
3.2292E+02 1.5156E-03 -1.1563E-03
3.2296E+02 4.7031E-03 -5.9375E-04
3.2300E+02 4.5781E-03 2.8594E-03
3.2304E+02 3.7813E-03 4.1875E-03
3.2308E+02 1.0313E-03 2.7969E-03
3.2312E+02 -1.5938E-03 1.4375E-03
3.2316E+02 -4.5781E-03 -1.1719E-03
3.2320E+02 -7.4219E-03 -2.0625E-03
3.2324E+02 -9.1719E-03 -1.5938E-03
3.2328E+02 -1.0891E-02 -2.3750E-03
3.2332E+02 -1.1063E-02 1.5313E-03
3.2336E+02 -1.2469E-02 4.6875E-03
3.2340E+02 -1.4438E-02 9.3125E-03
3.2344E+02 -1.7047E-02 1.5156E-02
3.2348E+02 -1.8953E-02 1.6828E-02
3.2352E+02 -2.1453E-02 1.9391E-02
3.2356E+02 -2.2875E-02 1.7547E-02
3.2360E+02 -2.3578E-02 1.5016E-02
3.2364E+02 -2.3094E-02 1.2375E-02
3.2368E+02 -1.8281E-02 7.6250E-03
3.2372E+02 -1.3734E-02 3.5781E-03
3.2376E+02 -8.3125E-03 1.0313E-03
3.2380E+02 -4.3125E-03 -3.8750E-03
3.2384E+02 -6.4063E-04 -4.1094E-03
3.2388E+02 1.8281E-03 -4.6406E-03
3.2392E+02 7.1875E-04 -3.5625E-03
3.2396E+02 -2.6250E-03 -1.8750E-03
3.2400E+02 -8.0313E-03 -1.2656E-03
3.2404E+02 -1.3203E-02 3.1250E-04
3.2408E+02 -1.9734E-02 1.5625E-05
3.2412E+02 -2.3594E-02 -3.5469E-03
3.2416E+02 -2.4828E-02 -4.0156E-03
3.2420E+02 -2.3344E-02 -6.3750E-03
3.2424E+02 -2.0922E-02 -8.5156E-03
3.2428E+02 -1.6906E-02 -9.0156E-03
3.2432E+02 -1.2328E-02 -8.3281E-03
3.2436E+02 -6.9219E-03 -7.8281E-03
3.2440E+02 -2.8594E-03 -6.7344E-03
3.2444E+02 6.7188E-04 -4.2344E-03
3.2448E+02 2.0313E-04 -3.0313E-03
3.2452E+02 -1.3594E-03 -2.9375E-03
3.2456E+02 -7.0313E-03 -3.5000E-03
3.2460E+02 -1.0719E-02 -3.4688E-03
3.2464E+02 -1.6734E-02 -3.6094E-03
3.2468E+02 -2.0000E-02 -4.5625E-03
3.2472E+02 -2.2172E-02 -6.1250E-03
3.2476E+02 -2.2281E-02 -5.5313E-03
3.2480E+02 -2.0438E-02 -2.3281E-03
3.2484E+02 -1.8828E-02 1.8906E-03
3.2488E+02 -1.5297E-02 6.4219E-03
3.2492E+02 -1.2547E-02 1.1906E-02
3.2496E+02 -1.2406E-02 1.7281E-02
3.2500E+02 -1.1875E-02 2.1141E-02
3.2504E+02 -1.3359E-02 2.3219E-02
3.2508E+02 -1.4922E-02 2.1063E-02
3.2512E+02 -1.6844E-02 1.9297E-02
3.2516E+02 -1.8000E-02 1.6844E-02
3.2520E+02 -1.7109E-02 1.3594E-02
3.2524E+02 -1.5422E-02 1.1188E-02
3.2528E+02 -1.4266E-02 8.7969E-03
3.2532E+02 -1.1109E-02 6.2656E-03
3.2536E+02 -7.2188E-03 6.1875E-03
3.2540E+02 -5.1250E-03 5.8281E-03
3.2544E+02 -4.2500E-03 8.0625E-03
3.2548E+02 -4.4375E-03 9.9688E-03
3.2552E+02 -6.1250E-03 7.9375E-03
3.2556E+02 -9.4531E-03 8.6406E-03
3.2560E+02 -1.2344E-02 7.5156E-03
3.2564E+02 -1.6313E-02 4.0000E-03
3.2568E+02 -1.6406E-02 -4.8438E-04
3.2572E+02 -1.6188E-02 -5.8594E-03
3.2576E+02 -1.4516E-02 -1.0984E-02
3.2580E+02 -1.0688E-02 -1.4844E-02
3.2584E+02 -6.3906E-03 -1.6313E-02
3.2588E+02 -2.8438E-03 -1.7906E-02
3.2592E+02 5.9375E-04 -1.7063E-02
3.2596E+02 1.5469E-03 -1.6922E-02
3.2600E+02 8.7500E-04 -1.5656E-02
3.2604E+02 -2.5000E-03 -1.1813E-02
3.2608E+02 -8.7344E-03 -1.0438E-02
3.2612E+02 -1.3203E-02 -8.5156E-03
3.2616E+02 -1.7688E-02 -8.8438E-03
3.2620E+02 -2.0250E-02 -7.3906E-03
3.2624E+02 -2.0891E-02 -3.9219E-03
3.2628E+02 -1.7734E-02 -2.1406E-03
3.2632E+02 -1.5297E-02 1.0469E-03
3.2636E+02 -1.0672E-02 5.6719E-03
3.2640E+02 -7.8125E-03 1.1625E-02
3.2644E+02 -6.9219E-03 1.4953E-02
3.2648E+02 -7.7500E-03 1.8781E-02
3.2652E+02 -1.0297E-02 2.0938E-02
3.2656E+02 -1.4234E-02 1.9797E-02
3.2660E+02 -1.8188E-02 1.7734E-02
3.2664E+02 -2.0578E-02 1.5125E-02
3.2668E+02 -2.2188E-02 1.0656E-02
3.2672E+02 -2.0484E-02 7.2656E-03
3.2676E+02 -1.7875E-02 4.7031E-03
3.2680E+02 -1.5094E-02 2.5938E-03
3.2684E+02 -8.4844E-03 2.1875E-03
3.2688E+02 -4.1719E-03 2.5625E-03
3.2692E+02 -9.3750E-05 5.0313E-03
3.2696E+02 9.2188E-04 7.5156E-03
3.2700E+02 -3.5938E-04 9.5000E-03
3.2704E+02 -1.2344E-03 9.2188E-03
3.2708E+02 -5.4375E-03 7.5938E-03
3.2712E+02 -9.7813E-03 5.3594E-03
3.2716E+02 -1.2625E-02 1.3594E-03
3.2720E+02 -1.3703E-02 -2.8438E-03
3.2724E+02 -1.2344E-02 -7.5469E-03
3.2728E+02 -1.1078E-02 -1.1750E-02
3.2732E+02 -7.7656E-03 -1.5391E-02
3.2736E+02 -6.1719E-03 -1.9844E-02
3.2740E+02 -3.9219E-03 -1.9469E-02
3.2744E+02 -2.7813E-03 -1.7641E-02
3.2748E+02 -4.8906E-03 -1.6172E-02
3.2752E+02 -4.7344E-03 -1.4500E-02
3.2756E+02 -5.8438E-03 -1.4844E-02
3.2760E+02 -1.0328E-02 -1.4828E-02
3.2764E+02 -1.2859E-02 -1.3859E-02
3.2768E+02 -1.4813E-02 -1.3797E-02
3.2772E+02 -1.5313E-02 -1.2406E-02
3.2776E+02 -1.3813E-02 -9.3438E-03
3.2780E+02 -1.2328E-02 -4.0781E-03
3.2784E+02 -1.0922E-02 1.7031E-03
3.2788E+02 -9.3594E-03 6.7969E-03
3.2792E+02 -8.5156E-03 1.0938E-02
3.2796E+02 -9.5313E-03 1.5516E-02
3.2800E+02 -1.1891E-02 1.7109E-02
3.2804E+02 -1.4203E-02 1.8297E-02
3.2808E+02 -1.6688E-02 1.5406E-02
3.2812E+02 -1.8516E-02 1.1078E-02
3.2816E+02 -2.0656E-02 5.4219E-03
3.2820E+02 -2.1141E-02 -1.8906E-03
3.2824E+02 -1.9859E-02 -5.5938E-03
3.2828E+02 -1.6703E-02 -1.0875E-02
3.2832E+02 -1.2672E-02 -1.1859E-02
3.2836E+02 -8.4063E-03 -1.3172E-02
3.2840E+02 -4.7969E-03 -1.1797E-02
3.2844E+02 -3.0781E-03 -8.1719E-03
3.2848E+02 -1.0781E-03 -4.3438E-03
3.2852E+02 -2.4375E-03 -1.2188E-03
3.2856E+02 -7.2344E-03 -3.1250E-05
3.2860E+02 -1.1813E-02 8.9063E-04
3.2864E+02 -1.5375E-02 -1.6719E-03
3.2868E+02 -1.7906E-02 -3.4375E-03
3.2872E+02 -2.0281E-02 -7.0156E-03
3.2876E+02 -2.0297E-02 -1.0188E-02
3.2880E+02 -1.8078E-02 -1.2484E-02
3.2884E+02 -1.5781E-02 -1.4250E-02
3.2888E+02 -1.2906E-02 -1.4047E-02
3.2892E+02 -9.4063E-03 -1.2719E-02
3.2896E+02 -8.7031E-03 -1.1469E-02
3.2900E+02 -8.5625E-03 -8.3438E-03
3.2904E+02 -9.5000E-03 -7.8281E-03
3.2908E+02 -1.1109E-02 -6.2813E-03
3.2912E+02 -1.2906E-02 -6.2656E-03
3.2916E+02 -1.3844E-02 -7.1250E-03
3.2920E+02 -1.2984E-02 -8.2969E-03
3.2924E+02 -1.2594E-02 -7.1250E-03
3.2928E+02 -1.0594E-02 -5.2813E-03
3.2932E+02 -1.0469E-02 -2.8281E-03
3.2936E+02 -9.6094E-03 2.3906E-03
3.2940E+02 -9.6094E-03 5.8438E-03
3.2944E+02 -1.2516E-02 1.0391E-02
3.2948E+02 -1.6141E-02 1.2031E-02
3.2952E+02 -1.9078E-02 1.2953E-02
3.2956E+02 -2.3609E-02 1.2406E-02
3.2960E+02 -2.4688E-02 9.7969E-03
3.2964E+02 -2.6484E-02 4.7344E-03
3.2968E+02 -2.5078E-02 1.4531E-03
3.2972E+02 -2.0250E-02 -4.8281E-03
3.2976E+02 -1.4578E-02 -9.3438E-03
3.2980E+02 -7.4063E-03 -1.2547E-02
3.2984E+02 -1.0156E-03 -1.2703E-02
3.2988E+02 4.5469E-03 -1.2828E-02
3.2992E+02 8.2813E-03 -1.2109E-02
3.2996E+02 9.2813E-03 -9.3438E-03
3.3000E+02 8.8750E-03 -8.6094E-03
3.3004E+02 5.2031E-03 -8.9844E-03
3.3008E+02 -7.8125E-04 -9.5469E-03
3.3012E+02 -7.0938E-03 -1.3563E-02
3.3016E+02 -1.1359E-02 -1.6484E-02
3.3020E+02 -1.5297E-02 -1.9969E-02
3.3024E+02 -1.6328E-02 -2.1891E-02
3.3028E+02 -1.6391E-02 -2.3703E-02
3.3032E+02 -1.4563E-02 -2.2828E-02
3.3036E+02 -1.0766E-02 -2.1406E-02
3.3040E+02 -8.5781E-03 -1.6531E-02
3.3044E+02 -6.3750E-03 -1.2156E-02
3.3048E+02 -6.9375E-03 -6.5000E-03
3.3052E+02 -6.5625E-03 -3.8906E-03
3.3056E+02 -1.0125E-02 -2.5313E-03
3.3060E+02 -1.1516E-02 -2.2656E-03
3.3064E+02 -1.3078E-02 -2.2031E-03
3.3068E+02 -1.5203E-02 -3.3594E-03
3.3072E+02 -1.3406E-02 -4.1094E-03
3.3076E+02 -1.3250E-02 -2.9375E-03
3.3080E+02 -1.1172E-02 -2.0938E-03
3.3084E+02 -9.9219E-03 -1.0938E-04
3.3088E+02 -9.5156E-03 -1.2500E-04
3.3092E+02 -1.0453E-02 2.5000E-03
3.3096E+02 -1.2156E-02 4.1406E-03
3.3100E+02 -1.6109E-02 5.7344E-03
3.3104E+02 -1.8188E-02 4.4219E-03
3.3108E+02 -2.2125E-02 1.9531E-03
3.3112E+02 -2.2984E-02 -1.3281E-03
3.3116E+02 -2.3438E-02 -4.9219E-03
3.3120E+02 -2.0297E-02 -8.0781E-03
3.3124E+02 -1.5859E-02 -9.1563E-03
3.3128E+02 -9.5625E-03 -1.1375E-02
3.3132E+02 -1.5625E-03 -1.1422E-02
3.3136E+02 4.5313E-03 -1.0422E-02
3.3140E+02 9.4844E-03 -1.0109E-02
3.3144E+02 1.0000E-02 -7.4688E-03
3.3148E+02 8.5156E-03 -6.5000E-03
3.3152E+02 5.2344E-03 -4.9063E-03
3.3156E+02 -1.2969E-03 -4.9375E-03
3.3160E+02 -6.1563E-03 -6.0000E-03
3.3164E+02 -9.5625E-03 -7.7500E-03
3.3168E+02 -1.3953E-02 -9.9219E-03
3.3172E+02 -1.3563E-02 -1.2469E-02
3.3176E+02 -1.2391E-02 -1.3828E-02
3.3180E+02 -1.0609E-02 -1.2813E-02
3.3184E+02 -6.7188E-03 -1.1813E-02
3.3188E+02 -2.9844E-03 -7.3594E-03
3.3192E+02 -6.0938E-04 -4.2969E-03
3.3196E+02 7.1875E-04 -1.2500E-03
3.3200E+02 -1.5625E-04 4.4063E-03
3.3204E+02 -2.7188E-03 4.6875E-03
3.3208E+02 -7.5938E-03 6.2188E-03
3.3212E+02 -1.0703E-02 4.1406E-03
3.3216E+02 -1.5016E-02 2.7969E-03
3.3220E+02 -1.7422E-02 4.3438E-03
3.3224E+02 -1.9828E-02 4.5156E-03
3.3228E+02 -1.8906E-02 7.2969E-03
3.3232E+02 -1.7969E-02 1.0109E-02
3.3236E+02 -1.5313E-02 1.3000E-02
3.3240E+02 -1.5750E-02 1.6328E-02
3.3244E+02 -1.2750E-02 1.8594E-02
3.3248E+02 -1.2359E-02 2.0094E-02
3.3252E+02 -1.3719E-02 1.8984E-02
3.3256E+02 -1.3578E-02 1.5844E-02
3.3260E+02 -1.5047E-02 9.6719E-03
3.3264E+02 -1.4781E-02 3.2031E-03
3.3268E+02 -1.2359E-02 -4.1875E-03
3.3272E+02 -9.0625E-03 -1.0906E-02
3.3276E+02 -6.4688E-03 -1.3828E-02
3.3280E+02 -1.5469E-03 -1.6766E-02
3.3284E+02 1.2969E-03 -1.5234E-02
3.3288E+02 3.7500E-03 -1.3375E-02
3.3292E+02 3.3594E-03 -1.1594E-02
3.3296E+02 4.1719E-03 -8.9219E-03
3.3300E+02 2.0625E-03 -5.8594E-03
3.3304E+02 -2.5625E-03 -2.6563E-03
3.3308E+02 -7.0156E-03 -4.4219E-03
3.3312E+02 -1.0406E-02 -6.2031E-03
3.3316E+02 -1.1984E-02 -8.6875E-03
3.3320E+02 -1.2594E-02 -1.1328E-02
3.3324E+02 -1.0594E-02 -1.0422E-02
3.3328E+02 -7.8750E-03 -1.0000E-02
3.3332E+02 -3.5313E-03 -9.0156E-03
3.3336E+02 6.0938E-04 -6.4844E-03
3.3340E+02 2.5938E-03 -2.6875E-03
3.3344E+02 3.7344E-03 1.0625E-03
3.3348E+02 2.5938E-03 3.6719E-03
3.3352E+02 -8.4375E-04 7.8125E-03
3.3356E+02 -4.8750E-03 8.3906E-03
3.3360E+02 -1.0719E-02 8.3906E-03
3.3364E+02 -1.5125E-02 7.4219E-03
3.3368E+02 -1.9094E-02 5.5156E-03
3.3372E+02 -2.2359E-02 2.6719E-03
3.3376E+02 -2.2047E-02 2.1094E-03
3.3380E+02 -2.0594E-02 2.4219E-03
3.3384E+02 -1.6203E-02 4.0156E-03
3.3388E+02 -1.5063E-02 6.5000E-03
3.3392E+02 -1.2891E-02 9.7500E-03
3.3396E+02 -1.1000E-02 1.2750E-02
3.3400E+02 -1.1063E-02 1.4063E-02
3.3404E+02 -1.1531E-02 1.6000E-02
3.3408E+02 -1.1828E-02 1.2719E-02
3.3412E+02 -1.3438E-02 1.1578E-02
3.3416E+02 -1.1813E-02 7.6563E-03
3.3420E+02 -1.1250E-02 3.2813E-03
3.3424E+02 -8.7656E-03 5.0000E-04
3.3428E+02 -6.0781E-03 -1.1563E-03
3.3432E+02 -3.8594E-03 -2.8906E-03
3.3436E+02 -1.5313E-03 -1.6406E-03
3.3440E+02 -8.1250E-04 -1.1875E-03
3.3444E+02 -1.0156E-03 4.6875E-05
3.3448E+02 -1.3438E-03 1.3750E-03
3.3452E+02 -4.8750E-03 1.7656E-03
3.3456E+02 -7.4531E-03 1.3125E-03
3.3460E+02 -9.5313E-03 -1.6875E-03
3.3464E+02 -1.2938E-02 -3.7656E-03
3.3468E+02 -1.2672E-02 -4.5781E-03
3.3472E+02 -1.0219E-02 -6.9844E-03
3.3476E+02 -8.4688E-03 -5.9063E-03
3.3480E+02 -4.7969E-03 -5.3594E-03
3.3484E+02 -4.3438E-03 -2.1875E-03
3.3488E+02 -1.3281E-03 2.8281E-03
3.3492E+02 -1.6406E-03 5.0313E-03
3.3496E+02 -3.2031E-03 1.0094E-02
3.3500E+02 -7.0156E-03 1.3734E-02
3.3504E+02 -1.0344E-02 1.6250E-02
3.3508E+02 -1.5844E-02 1.5703E-02
3.3512E+02 -1.8781E-02 1.5703E-02
3.3516E+02 -2.2781E-02 1.2500E-02
3.3520E+02 -2.3531E-02 8.9531E-03
3.3524E+02 -2.2844E-02 7.2969E-03
3.3528E+02 -1.7719E-02 4.6719E-03
3.3532E+02 -1.5219E-02 5.1250E-03
3.3536E+02 -9.8594E-03 6.8438E-03
3.3540E+02 -7.2969E-03 7.3125E-03
3.3544E+02 -5.1719E-03 8.7656E-03
3.3548E+02 -7.3906E-03 8.1719E-03
3.3552E+02 -9.8438E-03 8.1094E-03
3.3556E+02 -1.2563E-02 5.3281E-03
3.3560E+02 -1.6438E-02 2.3125E-03
3.3564E+02 -1.8266E-02 -3.4375E-03
3.3568E+02 -1.9438E-02 -7.6875E-03
3.3572E+02 -1.7969E-02 -1.3031E-02
3.3576E+02 -1.6297E-02 -1.5250E-02
3.3580E+02 -1.2594E-02 -1.8625E-02
3.3584E+02 -9.5781E-03 -1.8063E-02
3.3588E+02 -4.7969E-03 -1.6109E-02
3.3592E+02 -3.2031E-03 -1.4047E-02
3.3596E+02 -1.2813E-03 -1.0781E-02
3.3600E+02 -3.4063E-03 -9.2813E-03
3.3604E+02 -6.8438E-03 -7.6094E-03
3.3608E+02 -1.0469E-02 -7.6875E-03
3.3612E+02 -1.3641E-02 -1.0078E-02
3.3616E+02 -1.6578E-02 -1.0063E-02
3.3620E+02 -1.6688E-02 -1.1734E-02
3.3624E+02 -1.5063E-02 -1.0906E-02
3.3628E+02 -1.1109E-02 -1.0047E-02
3.3632E+02 -7.8750E-03 -7.0000E-03
3.3636E+02 -4.0625E-03 -2.7500E-03
3.3640E+02 -1.5938E-03 1.5625E-03
3.3644E+02 -9.6875E-04 6.6094E-03
3.3648E+02 -2.1250E-03 1.0734E-02
3.3652E+02 -3.0313E-03 1.4250E-02
3.3656E+02 -6.5000E-03 1.4594E-02
3.3660E+02 -1.0375E-02 1.4766E-02
3.3664E+02 -1.3609E-02 1.3156E-02
3.3668E+02 -1.5438E-02 8.9219E-03
3.3672E+02 -1.5922E-02 4.3906E-03
3.3676E+02 -1.4000E-02 8.4375E-04
3.3680E+02 -1.1297E-02 3.1250E-04
3.3684E+02 -9.7969E-03 5.1563E-04
3.3688E+02 -6.2188E-03 1.0000E-03
3.3692E+02 -4.2969E-03 4.3438E-03
3.3696E+02 -3.3125E-03 4.6875E-03
3.3700E+02 -3.2969E-03 5.0313E-03
3.3704E+02 -4.5469E-03 3.3906E-03
3.3708E+02 -6.5938E-03 -1.2656E-03
3.3712E+02 -7.7344E-03 -6.1875E-03
3.3716E+02 -7.5000E-03 -1.0203E-02
3.3720E+02 -6.2188E-03 -1.5625E-02
3.3724E+02 -4.6719E-03 -1.6828E-02
3.3728E+02 -1.7344E-03 -1.8188E-02
3.3732E+02 1.5000E-03 -1.6938E-02
3.3736E+02 4.8125E-03 -1.4469E-02
3.3740E+02 6.1875E-03 -1.1188E-02
3.3744E+02 5.6563E-03 -6.8906E-03
3.3748E+02 3.6563E-03 -3.5313E-03
3.3752E+02 1.8750E-04 -1.8906E-03
3.3756E+02 -7.0469E-03 -8.5938E-04
3.3760E+02 -1.1109E-02 -1.6875E-03
3.3764E+02 -1.6156E-02 -2.2188E-03
3.3768E+02 -1.6328E-02 -3.9219E-03
3.3772E+02 -1.4875E-02 -4.8594E-03
3.3776E+02 -1.1172E-02 -3.1094E-03
3.3780E+02 -7.5313E-03 -1.7188E-03
3.3784E+02 -1.5625E-03 1.1094E-03
3.3788E+02 8.5938E-04 5.4063E-03
3.3792E+02 3.7969E-03 9.4375E-03
3.3796E+02 2.7344E-03 1.1906E-02
3.3800E+02 6.2500E-05 1.6453E-02
3.3804E+02 -5.2969E-03 1.7969E-02
3.3808E+02 -1.2234E-02 1.6125E-02
3.3812E+02 -1.6422E-02 1.3844E-02
3.3816E+02 -2.3172E-02 1.0094E-02
3.3820E+02 -2.4844E-02 4.9531E-03
3.3824E+02 -2.5781E-02 1.8750E-04
3.3828E+02 -2.4766E-02 -4.1406E-03
3.3832E+02 -1.9297E-02 -5.6563E-03
3.3836E+02 -1.4672E-02 -8.0781E-03
3.3840E+02 -1.0234E-02 -7.6875E-03
3.3844E+02 -6.7969E-03 -6.0469E-03
3.3848E+02 -5.5000E-03 -5.8906E-03
3.3852E+02 -4.1719E-03 -6.8281E-03
3.3856E+02 -8.1719E-03 -7.9688E-03
3.3860E+02 -9.9531E-03 -1.1406E-02
3.3864E+02 -1.2609E-02 -1.4359E-02
3.3868E+02 -1.4766E-02 -1.8938E-02
3.3872E+02 -1.3234E-02 -2.1516E-02
3.3876E+02 -1.4922E-02 -2.2438E-02
3.3880E+02 -1.2172E-02 -2.2047E-02
3.3884E+02 -8.7969E-03 -1.9438E-02
3.3888E+02 -5.0000E-03 -1.5500E-02
3.3892E+02 -1.7344E-03 -9.8750E-03
3.3896E+02 -1.6719E-03 -3.2344E-03
3.3900E+02 -1.2813E-03 5.3125E-04
3.3904E+02 -2.1406E-03 2.6875E-03
3.3908E+02 -4.0000E-03 3.9844E-03
3.3912E+02 -5.1094E-03 3.6094E-03
3.3916E+02 -9.1406E-03 5.0000E-04
3.3920E+02 -9.5938E-03 3.2813E-04
3.3924E+02 -9.6406E-03 -1.1875E-03
3.3928E+02 -9.2500E-03 6.2500E-05
3.3932E+02 -5.7500E-03 1.8750E-03
3.3936E+02 -3.8594E-03 5.8125E-03
3.3940E+02 -1.1250E-03 8.7344E-03
3.3944E+02 -4.0625E-04 1.2359E-02
3.3948E+02 -1.3750E-03 1.5516E-02
3.3952E+02 -2.3438E-03 1.6125E-02
3.3956E+02 -5.2500E-03 1.6766E-02
3.3960E+02 -7.7344E-03 1.4906E-02
3.3964E+02 -8.5781E-03 1.0906E-02
3.3968E+02 -8.4063E-03 6.6250E-03
3.3972E+02 -7.3750E-03 2.1563E-03
3.3976E+02 -3.9063E-03 -1.9375E-03
3.3980E+02 -8.5938E-04 -4.9844E-03
3.3984E+02 2.7031E-03 -6.8281E-03
3.3988E+02 4.7656E-03 -8.0938E-03
3.3992E+02 5.5313E-03 -7.9531E-03
3.3996E+02 4.7500E-03 -7.5781E-03
3.4000E+02 2.4688E-03 -8.1094E-03
3.4004E+02 -6.2500E-04 -8.8438E-03
3.4008E+02 -5.5469E-03 -1.0109E-02
3.4012E+02 -9.4063E-03 -1.2328E-02
3.4016E+02 -1.2906E-02 -1.5141E-02
3.4020E+02 -1.4047E-02 -1.7328E-02
3.4024E+02 -1.3891E-02 -2.0203E-02
3.4028E+02 -8.8125E-03 -1.9969E-02
3.4032E+02 -4.5000E-03 -1.8719E-02
3.4036E+02 7.3438E-04 -1.6859E-02
3.4040E+02 5.6875E-03 -1.2578E-02
3.4044E+02 8.5313E-03 -9.5938E-03
3.4048E+02 8.4688E-03 -7.7500E-03
3.4052E+02 5.5938E-03 -4.7344E-03
3.4056E+02 2.6563E-04 -4.1875E-03
3.4060E+02 -5.2500E-03 -2.8125E-03
3.4064E+02 -1.0641E-02 -3.5156E-03
3.4068E+02 -1.5047E-02 -3.6875E-03
3.4072E+02 -1.7266E-02 -3.1719E-03
3.4076E+02 -1.7641E-02 -2.3125E-03
3.4080E+02 -1.3594E-02 6.7188E-04
3.4084E+02 -1.1125E-02 4.3750E-03
3.4088E+02 -7.4219E-03 7.6250E-03
3.4092E+02 -4.1250E-03 9.2813E-03
3.4096E+02 -3.6250E-03 1.1750E-02
3.4100E+02 -4.3594E-03 1.1906E-02
3.4104E+02 -9.1094E-03 1.0766E-02
3.4108E+02 -1.4844E-02 8.7500E-03
3.4112E+02 -1.9063E-02 3.0625E-03
3.4116E+02 -2.3688E-02 -1.5313E-03
3.4120E+02 -2.5578E-02 -5.8438E-03
3.4124E+02 -2.4500E-02 -9.8906E-03
3.4128E+02 -2.1828E-02 -1.2828E-02
3.4132E+02 -1.6172E-02 -1.3172E-02
3.4136E+02 -1.2875E-02 -1.2891E-02
3.4140E+02 -9.0313E-03 -1.2594E-02
3.4144E+02 -6.9844E-03 -1.0406E-02
3.4148E+02 -5.8750E-03 -9.4063E-03
3.4152E+02 -5.8594E-03 -9.4063E-03
3.4156E+02 -9.0469E-03 -1.0484E-02
3.4160E+02 -1.0719E-02 -1.0781E-02
3.4164E+02 -1.5016E-02 -1.1672E-02
3.4168E+02 -1.5516E-02 -1.2281E-02
3.4172E+02 -1.5203E-02 -1.2797E-02
3.4176E+02 -1.3953E-02 -1.2578E-02
3.4180E+02 -9.7031E-03 -1.0172E-02
3.4184E+02 -4.7969E-03 -6.5000E-03
3.4188E+02 -1.0938E-04 -3.2969E-03
3.4192E+02 2.6094E-03 -2.3281E-03
3.4196E+02 3.1875E-03 2.2188E-03
3.4200E+02 3.5781E-03 1.4844E-03
3.4204E+02 8.7500E-04 3.0938E-03
3.4208E+02 -3.0000E-03 1.0469E-03
3.4212E+02 -6.1406E-03 1.8750E-04
3.4216E+02 -1.0422E-02 -1.6406E-03
3.4220E+02 -1.1359E-02 -3.4688E-03
3.4224E+02 -1.2625E-02 -3.2344E-03
3.4228E+02 -1.1938E-02 -4.1563E-03
3.4232E+02 -1.0734E-02 -2.5781E-03
3.4236E+02 -8.1719E-03 -8.5938E-04
3.4240E+02 -5.2031E-03 3.8906E-03
3.4244E+02 -5.0938E-03 8.6719E-03
3.4248E+02 -4.8125E-03 1.0906E-02
3.4252E+02 -5.2031E-03 1.1375E-02
3.4256E+02 -9.0625E-03 1.1156E-02
3.4260E+02 -9.6719E-03 9.4688E-03
3.4264E+02 -1.2453E-02 5.5313E-03
3.4268E+02 -1.1547E-02 1.8281E-03
3.4272E+02 -1.2406E-02 -2.1719E-03
3.4276E+02 -1.2484E-02 -6.2656E-03
3.4280E+02 -1.1953E-02 -9.6875E-03
3.4284E+02 -1.3297E-02 -1.1547E-02
3.4288E+02 -1.1953E-02 -1.0047E-02
3.4292E+02 -1.2125E-02 -8.1406E-03
3.4296E+02 -1.3938E-02 -6.0000E-03
3.4300E+02 -1.5953E-02 -3.1406E-03
3.4304E+02 -1.8047E-02 -1.9688E-03
3.4308E+02 -1.9813E-02 -1.1563E-03
3.4312E+02 -2.0547E-02 -1.4375E-03
3.4316E+02 -2.0391E-02 -2.0313E-03
3.4320E+02 -1.8359E-02 -3.2813E-03
3.4324E+02 -1.5297E-02 -3.3594E-03
3.4328E+02 -1.0063E-02 -2.9375E-03
3.4332E+02 -5.3125E-03 -2.9688E-03
3.4336E+02 -2.2813E-03 -1.4844E-03
3.4340E+02 -5.1563E-04 5.1563E-04
3.4344E+02 -1.2500E-03 3.1094E-03
3.4348E+02 -1.9531E-03 5.4219E-03
3.4352E+02 -3.9688E-03 7.2031E-03
3.4356E+02 -8.7344E-03 8.4219E-03
3.4360E+02 -1.1078E-02 8.4844E-03
3.4364E+02 -1.4547E-02 8.1875E-03
3.4368E+02 -1.3922E-02 5.8594E-03
3.4372E+02 -1.2547E-02 4.8438E-03
3.4376E+02 -8.3438E-03 4.8906E-03
3.4380E+02 -3.5781E-03 5.2344E-03
3.4384E+02 -4.0625E-04 7.5625E-03
3.4388E+02 4.1875E-03 8.5781E-03
3.4392E+02 6.0469E-03 1.0766E-02
3.4396E+02 5.3750E-03 1.3516E-02
3.4400E+02 5.9063E-03 1.3469E-02
3.4404E+02 0.0000E+00 1.2547E-02
3.4408E+02 -5.0469E-03 9.2656E-03
3.4412E+02 -9.1250E-03 4.9063E-03
3.4416E+02 -1.2281E-02 1.5625E-04
3.4420E+02 -1.3891E-02 -4.8125E-03
3.4424E+02 -1.3750E-02 -8.9063E-03
3.4428E+02 -1.1891E-02 -1.2828E-02
3.4432E+02 -8.0625E-03 -1.3688E-02
3.4436E+02 -4.3438E-03 -1.4906E-02
3.4440E+02 -1.7656E-03 -1.2156E-02
3.4444E+02 -6.2500E-05 -9.9531E-03
3.4448E+02 -3.9063E-04 -9.1094E-03
3.4452E+02 -2.3438E-03 -7.1250E-03
3.4456E+02 -6.6094E-03 -7.4219E-03
3.4460E+02 -9.8750E-03 -9.4844E-03
3.4464E+02 -1.2922E-02 -1.0813E-02
3.4468E+02 -1.5469E-02 -1.3422E-02
3.4472E+02 -1.3172E-02 -1.3563E-02
3.4476E+02 -1.0625E-02 -1.4422E-02
3.4480E+02 -3.3906E-03 -1.1516E-02
3.4484E+02 5.4688E-04 -6.9531E-03
3.4488E+02 7.2813E-03 -2.9844E-03
3.4492E+02 1.1563E-02 3.1094E-03
3.4496E+02 1.3359E-02 7.5469E-03
3.4500E+02 1.3563E-02 1.0469E-02
3.4504E+02 1.1609E-02 1.2516E-02
3.4508E+02 7.3906E-03 1.1313E-02
3.4512E+02 2.9063E-03 9.6875E-03
3.4516E+02 -1.6719E-03 8.6094E-03
3.4520E+02 -4.1406E-03 5.6563E-03
3.4524E+02 -6.7500E-03 3.8906E-03
3.4528E+02 -7.0313E-03 3.1719E-03
3.4532E+02 -4.9844E-03 4.1719E-03
3.4536E+02 -3.0469E-03 5.7969E-03
3.4540E+02 -3.7500E-04 8.5313E-03
3.4544E+02 6.0938E-04 1.0344E-02
3.4548E+02 -2.6563E-04 1.1125E-02
3.4552E+02 -2.7969E-03 1.1672E-02
3.4556E+02 -6.3906E-03 9.0000E-03
3.4560E+02 -1.1219E-02 8.2813E-03
3.4564E+02 -1.4516E-02 5.3906E-03
3.4568E+02 -1.7047E-02 1.9531E-03
3.4572E+02 -1.9422E-02 -8.2813E-04
3.4576E+02 -1.8563E-02 -3.0625E-03
3.4580E+02 -1.4594E-02 -3.1563E-03
3.4584E+02 -1.0281E-02 -4.1719E-03
3.4588E+02 -5.8438E-03 -5.3594E-03
3.4592E+02 -2.5625E-03 -3.6094E-03
3.4596E+02 -2.0156E-03 -2.7813E-03
3.4600E+02 -4.2188E-04 -2.3438E-03
3.4604E+02 -2.2969E-03 -2.2969E-03
3.4608E+02 -6.0000E-03 -4.6719E-03
3.4612E+02 -7.0781E-03 -7.1094E-03
3.4616E+02 -6.7813E-03 -8.3125E-03
3.4620E+02 -7.4531E-03 -7.7969E-03
3.4624E+02 -6.9375E-03 -9.4219E-03
3.4628E+02 -2.7656E-03 -7.9531E-03
3.4632E+02 2.1875E-04 -4.3906E-03
3.4636E+02 3.4844E-03 -3.2344E-03
3.4640E+02 5.0313E-03 8.5938E-04
3.4644E+02 6.3281E-03 4.7656E-03
3.4648E+02 5.8750E-03 8.0625E-03
3.4652E+02 1.3438E-03 1.0172E-02
3.4656E+02 -1.9375E-03 1.0203E-02
3.4660E+02 -7.6563E-03 9.8125E-03
3.4664E+02 -1.1734E-02 9.1406E-03
3.4668E+02 -1.4844E-02 9.0625E-03
3.4672E+02 -1.5781E-02 8.2188E-03
3.4676E+02 -1.3125E-02 9.3594E-03
3.4680E+02 -9.2344E-03 1.1516E-02
3.4684E+02 -4.5625E-03 1.3781E-02
3.4688E+02 -2.6719E-03 1.4500E-02
3.4692E+02 -1.1563E-03 1.4125E-02
3.4696E+02 -2.2188E-03 1.4125E-02
3.4700E+02 -6.2969E-03 1.2859E-02
3.4704E+02 -1.2016E-02 7.8906E-03
3.4708E+02 -1.8063E-02 1.2969E-03
3.4712E+02 -2.4406E-02 -4.5469E-03
3.4716E+02 -2.9016E-02 -1.1047E-02
3.4720E+02 -3.2406E-02 -1.8328E-02
3.4724E+02 -3.2797E-02 -2.2938E-02
3.4728E+02 -3.0984E-02 -2.6359E-02
3.4732E+02 -2.4953E-02 -2.5938E-02
3.4736E+02 -1.7203E-02 -2.3984E-02
3.4740E+02 -1.1828E-02 -1.9906E-02
3.4744E+02 -6.6719E-03 -1.4563E-02
3.4748E+02 -4.5781E-03 -9.8438E-03
3.4752E+02 -2.4063E-03 -6.9375E-03
3.4756E+02 -3.3594E-03 -6.3438E-03
3.4760E+02 -4.2813E-03 -5.9375E-03
3.4764E+02 -5.1563E-03 -6.3281E-03
3.4768E+02 -5.2813E-03 -7.3281E-03
3.4772E+02 -3.3281E-03 -9.5938E-03
3.4776E+02 -1.1719E-03 -9.4531E-03
3.4780E+02 1.9844E-03 -8.7813E-03
3.4784E+02 4.2031E-03 -5.4688E-03
3.4788E+02 6.6406E-03 -2.0156E-03
3.4792E+02 6.9688E-03 1.8281E-03
3.4796E+02 7.6875E-03 5.7656E-03
3.4800E+02 5.9375E-03 7.4531E-03
3.4804E+02 1.5313E-03 9.0625E-03
3.4808E+02 -3.3281E-03 8.3594E-03
3.4812E+02 -7.3906E-03 7.0781E-03
3.4816E+02 -1.2125E-02 4.8281E-03
3.4820E+02 -1.2250E-02 1.5625E-03
3.4824E+02 -1.2859E-02 -7.6563E-04
3.4828E+02 -8.7500E-03 -1.7500E-03
3.4832E+02 -6.1563E-03 -1.5469E-03
3.4836E+02 -3.4219E-03 -9.3750E-04
3.4840E+02 -2.0625E-03 1.0313E-03
3.4844E+02 -4.0781E-03 1.5469E-03
3.4848E+02 -7.7656E-03 3.8125E-03
3.4852E+02 -1.2000E-02 4.5313E-03
3.4856E+02 -1.7563E-02 4.2031E-03
3.4860E+02 -2.2781E-02 3.2031E-03
3.4864E+02 -2.5516E-02 1.9531E-03
3.4868E+02 -2.6813E-02 -2.0469E-03
3.4872E+02 -2.5453E-02 -4.9375E-03
3.4876E+02 -2.3938E-02 -7.6719E-03
3.4880E+02 -1.6859E-02 -8.6719E-03
3.4884E+02 -1.1781E-02 -8.9688E-03
3.4888E+02 -6.3438E-03 -1.0172E-02
3.4892E+02 -1.1250E-03 -9.6250E-03
3.4896E+02 1.8125E-03 -5.7969E-03
3.4900E+02 1.2813E-03 -2.4531E-03
3.4904E+02 9.3750E-05 2.6563E-04
3.4908E+02 -2.4531E-03 2.6094E-03
3.4912E+02 -5.3438E-03 3.8750E-03
3.4916E+02 -7.7344E-03 4.5625E-03
3.4920E+02 -7.9844E-03 3.3438E-03
3.4924E+02 -7.9063E-03 3.3750E-03
3.4928E+02 -8.4063E-03 2.7344E-03
3.4932E+02 -6.9219E-03 4.5781E-03
3.4936E+02 -4.9375E-03 7.9063E-03
3.4940E+02 -4.2969E-03 9.6875E-03
3.4944E+02 -3.9844E-03 1.1391E-02
3.4948E+02 -3.6406E-03 1.1078E-02
3.4952E+02 -4.8906E-03 1.0078E-02
3.4956E+02 -8.9219E-03 8.3438E-03
3.4960E+02 -1.1578E-02 5.4219E-03
3.4964E+02 -1.6156E-02 3.3750E-03
3.4968E+02 -1.6563E-02 -1.8281E-03
3.4972E+02 -1.4047E-02 -5.9688E-03
3.4976E+02 -1.2813E-02 -1.0125E-02
3.4980E+02 -7.7969E-03 -1.2938E-02
3.4984E+02 -5.4375E-03 -1.3891E-02
3.4988E+02 -2.1875E-03 -1.2609E-02
3.4992E+02 2.3438E-04 -1.1734E-02
3.4996E+02 -1.8906E-03 -7.8438E-03
3.5000E+02 -4.8750E-03 -5.4063E-03
3.5004E+02 -1.1141E-02 -2.8594E-03
3.5008E+02 -1.7719E-02 -2.1875E-03
3.5012E+02 -2.2625E-02 -2.7656E-03
3.5016E+02 -2.6031E-02 -5.2344E-03
3.5020E+02 -2.5922E-02 -7.7031E-03
3.5024E+02 -2.4828E-02 -1.0906E-02
3.5028E+02 -2.0969E-02 -1.3938E-02
3.5032E+02 -1.3547E-02 -1.5547E-02
3.5036E+02 -9.1250E-03 -1.5500E-02
3.5040E+02 -3.0781E-03 -1.3875E-02
3.5044E+02 1.8750E-04 -1.2266E-02
3.5048E+02 2.3906E-03 -1.0453E-02
3.5052E+02 2.5938E-03 -9.5781E-03
3.5056E+02 2.4531E-03 -7.7969E-03
3.5060E+02 -1.2656E-03 -7.4844E-03
3.5064E+02 -4.4063E-03 -7.1719E-03
3.5068E+02 -7.1094E-03 -7.3906E-03
3.5072E+02 -8.3125E-03 -7.4375E-03
3.5076E+02 -7.7969E-03 -7.3594E-03
3.5080E+02 -6.0781E-03 -7.5000E-03
3.5084E+02 -3.5156E-03 -3.7344E-03
3.5088E+02 -1.9531E-03 -1.5781E-03
3.5092E+02 8.5938E-04 1.3906E-03
3.5096E+02 -2.1875E-04 3.5469E-03
3.5100E+02 1.2500E-03 5.5156E-03
3.5104E+02 -2.1875E-03 5.9063E-03
3.5108E+02 -4.8906E-03 4.0938E-03
3.5112E+02 -7.2031E-03 3.4375E-03
3.5116E+02 -9.3438E-03 6.4063E-04
3.5120E+02 -8.9063E-03 -3.7500E-04
3.5124E+02 -6.6875E-03 -2.1094E-03
3.5128E+02 -6.2656E-03 -3.6719E-03
3.5132E+02 -4.5313E-03 -4.8125E-03
3.5136E+02 -5.2500E-03 -4.9531E-03
3.5140E+02 -6.1094E-03 -4.5156E-03
3.5144E+02 -1.0219E-02 -2.5000E-03
3.5148E+02 -1.5000E-02 -3.0938E-03
3.5152E+02 -2.0047E-02 -3.9063E-03
3.5156E+02 -2.7406E-02 -3.7031E-03
3.5160E+02 -3.2813E-02 -4.4688E-03
3.5164E+02 -3.5656E-02 -8.2344E-03
3.5168E+02 -3.7500E-02 -1.0641E-02
3.5172E+02 -3.6391E-02 -1.2719E-02
3.5176E+02 -3.1547E-02 -1.5141E-02
3.5180E+02 -2.4750E-02 -1.5313E-02
3.5184E+02 -1.7875E-02 -1.4219E-02
3.5188E+02 -1.1359E-02 -1.3203E-02
3.5192E+02 -7.9063E-03 -1.0797E-02
3.5196E+02 -5.5781E-03 -1.1219E-02
3.5200E+02 -4.2188E-03 -7.1094E-03
3.5204E+02 -6.3438E-03 -6.6094E-03
3.5208E+02 -9.7656E-03 -5.2813E-03
3.5212E+02 -1.4531E-02 -4.6406E-03
3.5216E+02 -1.8344E-02 -3.5469E-03
3.5220E+02 -2.0375E-02 -1.9688E-03
3.5224E+02 -2.0609E-02 -1.0000E-03
3.5228E+02 -2.0156E-02 5.0000E-04
3.5232E+02 -1.6391E-02 2.0000E-03
3.5236E+02 -1.3313E-02 5.1875E-03
3.5240E+02 -1.1313E-02 8.7656E-03
3.5244E+02 -1.0125E-02 1.1969E-02
3.5248E+02 -1.1078E-02 1.2609E-02
3.5252E+02 -1.3219E-02 1.2344E-02
3.5256E+02 -1.6266E-02 1.0703E-02
3.5260E+02 -1.9844E-02 8.9531E-03
3.5264E+02 -2.0828E-02 6.2500E-03
3.5268E+02 -2.2203E-02 2.8906E-03
3.5272E+02 -2.1172E-02 -1.7813E-03
3.5276E+02 -1.8313E-02 -3.2344E-03
3.5280E+02 -1.2266E-02 -6.0625E-03
3.5284E+02 -6.7656E-03 -5.3906E-03
3.5288E+02 -1.2813E-03 -4.9219E-03
3.5292E+02 1.6563E-03 -3.5313E-03
3.5296E+02 4.0938E-03 -2.2969E-03
3.5300E+02 1.8750E-03 -1.2969E-03
3.5304E+02 -3.8906E-03 -1.1563E-03
3.5308E+02 -9.1094E-03 -1.2031E-03
3.5312E+02 -1.6719E-02 -6.1406E-03
3.5316E+02 -2.0813E-02 -8.7188E-03
3.5320E+02 -2.4031E-02 -1.2063E-02
3.5324E+02 -2.6313E-02 -1.4859E-02
3.5328E+02 -2.5484E-02 -1.5813E-02
3.5332E+02 -2.4203E-02 -1.4906E-02
3.5336E+02 -2.0578E-02 -1.3766E-02
3.5340E+02 -1.7922E-02 -1.0438E-02
3.5344E+02 -1.7016E-02 -6.5000E-03
3.5348E+02 -1.5688E-02 -4.0938E-03
3.5352E+02 -1.5719E-02 -2.2500E-03
3.5356E+02 -1.6047E-02 -2.3125E-03
3.5360E+02 -1.6781E-02 -2.1250E-03
3.5364E+02 -1.8281E-02 -2.3281E-03
3.5368E+02 -1.8094E-02 -1.7656E-03
3.5372E+02 -1.8516E-02 -2.4219E-03
3.5376E+02 -1.6969E-02 -1.7500E-03
3.5380E+02 -1.2547E-02 1.4688E-03
3.5384E+02 -7.9688E-03 5.4375E-03
3.5388E+02 -5.1719E-03 8.6719E-03
3.5392E+02 -3.8594E-03 1.2297E-02
3.5396E+02 -3.4688E-03 1.5469E-02
3.5400E+02 -4.2500E-03 1.7359E-02
3.5404E+02 -6.7031E-03 1.7016E-02
3.5408E+02 -1.0234E-02 1.4594E-02
3.5412E+02 -1.4125E-02 9.5156E-03
3.5416E+02 -1.8531E-02 5.2031E-03
3.5420E+02 -1.8516E-02 6.2500E-05
3.5424E+02 -2.0172E-02 -2.7656E-03
3.5428E+02 -1.7188E-02 -7.5313E-03
3.5432E+02 -1.5734E-02 -1.0266E-02
3.5436E+02 -1.3500E-02 -9.4219E-03
3.5440E+02 -1.0484E-02 -7.4844E-03
3.5444E+02 -9.4375E-03 -4.7813E-03
3.5448E+02 -9.2813E-03 -1.2500E-03
3.5452E+02 -8.5781E-03 -1.0938E-03
3.5456E+02 -8.5469E-03 4.6875E-04
3.5460E+02 -9.5625E-03 -4.6875E-04
3.5464E+02 -1.0016E-02 -2.8750E-03
3.5468E+02 -8.6406E-03 -6.1719E-03
3.5472E+02 -6.8906E-03 -8.7031E-03
3.5476E+02 -4.4531E-03 -1.1328E-02
3.5480E+02 -2.4531E-03 -1.2703E-02
3.5484E+02 1.3125E-03 -1.1969E-02
3.5488E+02 1.6875E-03 -1.1281E-02
3.5492E+02 2.8125E-03 -6.9531E-03
3.5496E+02 2.9688E-04 -4.3281E-03
3.5500E+02 -1.9375E-03 4.6875E-05
3.5504E+02 -6.7500E-03 2.9688E-03
3.5508E+02 -9.3750E-03 3.9531E-03
3.5512E+02 -1.3375E-02 6.9688E-03
3.5516E+02 -1.5984E-02 8.3125E-03
3.5520E+02 -1.4609E-02 1.0719E-02
3.5524E+02 -1.3688E-02 1.0250E-02
3.5528E+02 -9.8906E-03 1.0141E-02
3.5532E+02 -6.0625E-03 1.0359E-02
3.5536E+02 -3.0625E-03 1.2625E-02
3.5540E+02 -1.6719E-03 1.2156E-02
3.5544E+02 -1.8438E-03 1.3188E-02
3.5548E+02 -2.6563E-03 1.4031E-02
3.5552E+02 -6.0000E-03 1.1734E-02
3.5556E+02 -9.3438E-03 1.2094E-02
3.5560E+02 -1.2563E-02 7.3125E-03
3.5564E+02 -1.4938E-02 4.8594E-03
3.5568E+02 -1.7406E-02 -5.0000E-04
3.5572E+02 -1.7344E-02 -4.1250E-03
3.5576E+02 -1.4859E-02 -7.0938E-03
3.5580E+02 -1.0234E-02 -8.5781E-03
3.5584E+02 -5.8594E-03 -7.7031E-03
3.5588E+02 -4.1250E-03 -8.0938E-03
3.5592E+02 -5.1563E-04 -5.9063E-03
3.5596E+02 -3.4375E-04 -4.9063E-03
3.5600E+02 -1.0469E-03 -4.5625E-03
3.5604E+02 -4.1563E-03 -3.5313E-03
3.5608E+02 -9.0625E-03 -6.0625E-03
3.5612E+02 -1.2578E-02 -6.9063E-03
3.5616E+02 -1.5875E-02 -9.3906E-03
3.5620E+02 -1.8359E-02 -1.1000E-02
3.5624E+02 -1.9047E-02 -1.3531E-02
3.5628E+02 -1.6063E-02 -1.3984E-02
3.5632E+02 -1.3344E-02 -1.4156E-02
3.5636E+02 -9.2500E-03 -1.2547E-02
3.5640E+02 -6.2344E-03 -8.3594E-03
3.5644E+02 -4.1563E-03 -4.0781E-03
3.5648E+02 -2.6563E-03 2.5469E-03
3.5652E+02 -3.0938E-03 7.3281E-03
3.5656E+02 -4.4688E-03 1.1031E-02
3.5660E+02 -6.6875E-03 1.3594E-02
3.5664E+02 -9.0781E-03 1.5219E-02
3.5668E+02 -1.0594E-02 1.3078E-02
3.5672E+02 -1.0500E-02 9.0938E-03
3.5676E+02 -8.9844E-03 6.7500E-03
3.5680E+02 -5.4063E-03 6.1719E-03
3.5684E+02 -2.8750E-03 5.5938E-03
3.5688E+02 -2.9688E-04 6.3750E-03
3.5692E+02 2.6719E-03 9.4375E-03
3.5696E+02 1.7031E-03 1.2359E-02
3.5700E+02 7.8125E-04 1.2828E-02
3.5704E+02 -1.9844E-03 1.3656E-02
3.5708E+02 -5.1875E-03 9.8906E-03
3.5712E+02 -9.8438E-03 7.3281E-03
3.5716E+02 -1.2625E-02 2.9844E-03
3.5720E+02 -1.5781E-02 -1.2031E-03
3.5724E+02 -1.6078E-02 -5.6563E-03
3.5728E+02 -1.5406E-02 -8.2656E-03
3.5732E+02 -1.3234E-02 -1.0281E-02
3.5736E+02 -9.6250E-03 -1.1984E-02
3.5740E+02 -7.3438E-03 -1.0078E-02
3.5744E+02 -6.3594E-03 -7.8906E-03
3.5748E+02 -6.5156E-03 -7.2344E-03
3.5752E+02 -7.7656E-03 -5.7031E-03
3.5756E+02 -1.1563E-02 -2.3594E-03
3.5760E+02 -1.6172E-02 -2.4688E-03
3.5764E+02 -1.9797E-02 -1.4219E-03
3.5768E+02 -1.9328E-02 -3.0313E-03
3.5772E+02 -1.7516E-02 -2.7813E-03
3.5776E+02 -1.5719E-02 -3.2656E-03
3.5780E+02 -1.2297E-02 -3.5469E-03
3.5784E+02 -8.1094E-03 -1.6719E-03
3.5788E+02 -4.8281E-03 1.0938E-04
3.5792E+02 -1.2031E-03 1.8750E-03
3.5796E+02 -5.7813E-04 5.2969E-03
3.5800E+02 -7.8125E-05 8.3281E-03
3.5804E+02 -3.5313E-03 1.0125E-02
3.5808E+02 -6.0469E-03 1.0953E-02
3.5812E+02 -8.9219E-03 1.0938E-02
3.5816E+02 -1.0984E-02 9.4844E-03
3.5820E+02 -1.0438E-02 8.7344E-03
3.5824E+02 -8.1719E-03 6.0625E-03
3.5828E+02 -5.6719E-03 5.5000E-03
3.5832E+02 9.3750E-05 6.0000E-03
3.5836E+02 3.9219E-03 7.7813E-03
3.5840E+02 6.7031E-03 8.2656E-03
3.5844E+02 6.9375E-03 8.6719E-03
3.5848E+02 6.0469E-03 8.2656E-03
3.5852E+02 3.5625E-03 7.2813E-03
3.5856E+02 -1.5156E-03 3.9063E-03
3.5860E+02 -5.4531E-03 1.2500E-04
3.5864E+02 -9.9688E-03 -4.7656E-03
3.5868E+02 -1.1859E-02 -1.0500E-02
3.5872E+02 -1.2547E-02 -1.5484E-02
3.5876E+02 -1.2016E-02 -1.8406E-02
3.5880E+02 -8.7813E-03 -1.8438E-02
3.5884E+02 -6.7969E-03 -1.7219E-02
3.5888E+02 -4.0625E-03 -1.5453E-02
3.5892E+02 -1.9375E-03 -1.1641E-02
3.5896E+02 -1.7969E-03 -6.1406E-03
3.5900E+02 -2.9688E-03 -1.8906E-03
3.5904E+02 -4.3750E-03 5.6250E-04
3.5908E+02 -6.5469E-03 5.9375E-04
3.5912E+02 -6.5313E-03 9.8438E-04
3.5916E+02 -7.4688E-03 3.7500E-04
3.5920E+02 -3.4063E-03 7.0313E-04
3.5924E+02 -1.0938E-03 -5.6250E-04
3.5928E+02 2.0781E-03 -7.1875E-04
3.5932E+02 5.3125E-03 -1.4063E-04
3.5936E+02 6.6875E-03 8.5938E-04
3.5940E+02 7.0000E-03 4.4531E-03
3.5944E+02 4.8594E-03 7.3281E-03
3.5948E+02 1.6875E-03 8.7344E-03
3.5952E+02 -2.3906E-03 1.0266E-02
3.5956E+02 -6.5313E-03 1.1063E-02
3.5960E+02 -1.2188E-02 1.0031E-02
3.5964E+02 -1.3984E-02 9.6719E-03
3.5968E+02 -1.3219E-02 7.7500E-03
3.5972E+02 -9.7500E-03 5.4688E-03
3.5976E+02 -6.7969E-03 5.1563E-03
3.5980E+02 -1.5000E-03 5.6875E-03
3.5984E+02 9.3750E-04 6.2969E-03
3.5988E+02 1.5313E-03 5.9063E-03
3.5992E+02 6.8750E-04 7.6719E-03
3.5996E+02 -2.7188E-03 6.1094E-03
3.6000E+02 -5.3125E-03 4.3750E-03
3.6004E+02 -1.2234E-02 2.7188E-03
3.6008E+02 -1.5828E-02 -1.7031E-03
3.6012E+02 -1.9641E-02 -3.3906E-03
3.6016E+02 -2.2359E-02 -6.6406E-03
3.6020E+02 -2.4109E-02 -7.7656E-03
3.6024E+02 -2.1516E-02 -9.6406E-03
3.6028E+02 -1.8516E-02 -1.0641E-02
3.6032E+02 -1.3516E-02 -1.0953E-02
3.6036E+02 -8.2813E-03 -1.0688E-02
3.6040E+02 -4.0000E-03 -8.8906E-03
3.6044E+02 -2.7188E-03 -6.3594E-03
3.6048E+02 -1.4688E-03 -5.1563E-03
3.6052E+02 -1.2656E-03 -2.1719E-03
3.6056E+02 -4.5000E-03 -9.6875E-04
3.6060E+02 -8.2500E-03 1.2188E-03
3.6064E+02 -1.0141E-02 8.4375E-04
3.6068E+02 -1.0969E-02 7.1875E-04
3.6072E+02 -1.1703E-02 1.0313E-03
3.6076E+02 -1.0453E-02 2.2656E-03
3.6080E+02 -6.0938E-03 2.9531E-03
3.6084E+02 -2.5781E-03 6.0000E-03
3.6088E+02 7.3438E-04 9.2656E-03
3.6092E+02 2.2969E-03 1.0516E-02
3.6096E+02 1.5469E-03 1.4422E-02
3.6100E+02 -1.6406E-03 1.7359E-02
3.6104E+02 -6.2969E-03 1.9469E-02
3.6108E+02 -1.1234E-02 1.7516E-02
3.6112E+02 -1.6469E-02 1.6344E-02
3.6116E+02 -1.8422E-02 1.3328E-02
3.6120E+02 -2.0344E-02 1.0906E-02
3.6124E+02 -2.0922E-02 7.5938E-03
3.6128E+02 -1.8703E-02 4.6719E-03
3.6132E+02 -1.7016E-02 3.5781E-03
3.6136E+02 -1.4672E-02 3.9844E-03
3.6140E+02 -1.2172E-02 4.5781E-03
3.6144E+02 -1.1344E-02 7.8438E-03
3.6148E+02 -1.1359E-02 7.5000E-03
3.6152E+02 -1.3625E-02 7.5313E-03
3.6156E+02 -1.8891E-02 4.0313E-03
3.6160E+02 -2.0156E-02 -7.1875E-04
3.6164E+02 -2.5391E-02 -5.4688E-03
3.6168E+02 -2.5547E-02 -1.1781E-02
3.6172E+02 -2.5094E-02 -1.6609E-02
3.6176E+02 -2.1422E-02 -2.0609E-02
3.6180E+02 -1.6344E-02 -2.1859E-02
3.6184E+02 -9.7656E-03 -2.1516E-02
3.6188E+02 -3.8906E-03 -1.8375E-02
3.6192E+02 9.3750E-04 -1.4938E-02
3.6196E+02 2.8281E-03 -1.0719E-02
3.6200E+02 3.2344E-03 -9.0781E-03
3.6204E+02 1.6094E-03 -4.6250E-03
3.6208E+02 -4.8438E-04 -2.4531E-03
3.6212E+02 -4.9063E-03 -2.1094E-03
3.6216E+02 -8.5313E-03 -1.5938E-03
3.6220E+02 -1.0266E-02 -8.1250E-04
3.6224E+02 -1.2156E-02 1.7969E-03
3.6228E+02 -9.5000E-03 -4.3750E-04
3.6232E+02 -7.3750E-03 5.4688E-04
3.6236E+02 -6.2969E-03 1.6406E-03
3.6240E+02 -5.2656E-03 2.9063E-03
3.6244E+02 -6.5469E-03 3.8906E-03
3.6248E+02 -7.9219E-03 5.2500E-03
3.6252E+02 -1.1375E-02 3.9688E-03
3.6256E+02 -1.3625E-02 2.3594E-03
3.6260E+02 -1.6766E-02 1.0000E-03
3.6264E+02 -1.9484E-02 -2.2969E-03
3.6268E+02 -1.9094E-02 -5.5000E-03
3.6272E+02 -2.0563E-02 -7.5313E-03
3.6276E+02 -1.6828E-02 -1.0250E-02
3.6280E+02 -1.4313E-02 -1.0484E-02
3.6284E+02 -1.0438E-02 -9.1094E-03
3.6288E+02 -7.2344E-03 -8.5625E-03
3.6292E+02 -4.9219E-03 -7.2656E-03
3.6296E+02 -4.4688E-03 -4.5781E-03
3.6300E+02 -4.6563E-03 -4.0469E-03
3.6304E+02 -9.2188E-03 -4.4219E-03
3.6308E+02 -1.2688E-02 -6.3906E-03
3.6312E+02 -1.7688E-02 -9.7031E-03
3.6316E+02 -2.0516E-02 -1.2172E-02
3.6320E+02 -2.2172E-02 -1.4766E-02
3.6324E+02 -2.1984E-02 -1.4969E-02
3.6328E+02 -1.8375E-02 -1.7719E-02
3.6332E+02 -1.3578E-02 -1.5063E-02
3.6336E+02 -9.3125E-03 -1.3031E-02
3.6340E+02 -3.4531E-03 -8.9531E-03
3.6344E+02 2.3281E-03 -4.7031E-03
3.6348E+02 4.5781E-03 -1.0625E-03
3.6352E+02 4.1875E-03 4.0625E-04
3.6356E+02 1.2031E-03 7.8125E-04
3.6360E+02 -1.8125E-03 4.6875E-04
3.6364E+02 -5.4844E-03 -8.5938E-04
3.6368E+02 -8.3281E-03 -1.4531E-03
3.6372E+02 -1.0688E-02 -4.9063E-03
3.6376E+02 -8.3906E-03 -4.0156E-03
3.6380E+02 -8.4844E-03 -3.2813E-03
3.6384E+02 -5.6406E-03 -1.7344E-03
3.6388E+02 -2.5938E-03 3.6719E-03
3.6392E+02 -2.4844E-03 7.8906E-03
3.6396E+02 -4.0313E-03 1.1969E-02
3.6400E+02 -5.3438E-03 1.4953E-02
3.6404E+02 -8.8438E-03 1.6391E-02
3.6408E+02 -1.2719E-02 1.5672E-02
3.6412E+02 -1.5219E-02 1.2016E-02
3.6416E+02 -1.8125E-02 1.0156E-02
3.6420E+02 -1.8375E-02 4.7500E-03
3.6424E+02 -1.7531E-02 8.4375E-04
3.6428E+02 -1.5797E-02 -4.3281E-03
3.6432E+02 -1.1531E-02 -6.4375E-03
3.6436E+02 -7.7188E-03 -6.6563E-03
3.6440E+02 -4.2969E-03 -7.7813E-03
3.6444E+02 -2.6094E-03 -5.4688E-03
3.6448E+02 -1.8594E-03 -2.7188E-03
3.6452E+02 -2.8750E-03 -3.9688E-03
3.6456E+02 -6.6250E-03 -3.9375E-03
3.6460E+02 -7.6250E-03 -6.9375E-03
3.6464E+02 -9.7813E-03 -8.9063E-03
3.6468E+02 -1.0016E-02 -1.1781E-02
3.6472E+02 -1.0297E-02 -1.2188E-02
3.6476E+02 -9.0000E-03 -1.2344E-02
3.6480E+02 -6.7656E-03 -1.0953E-02
3.6484E+02 -4.1250E-03 -9.9375E-03
3.6488E+02 -1.7188E-03 -8.8438E-03
3.6492E+02 1.7813E-03 -6.5313E-03
3.6496E+02 3.6563E-03 -4.5625E-03
3.6500E+02 4.3594E-03 -2.7344E-03
3.6504E+02 2.3281E-03 -2.4063E-03
3.6508E+02 -2.5781E-03 -1.2031E-03
3.6512E+02 -6.2344E-03 -3.7344E-03
3.6516E+02 -1.0203E-02 -5.6563E-03
3.6520E+02 -1.2656E-02 -6.5469E-03
3.6524E+02 -1.4719E-02 -1.0219E-02
3.6528E+02 -1.4328E-02 -1.0781E-02
3.6532E+02 -1.1438E-02 -9.2656E-03
3.6536E+02 -1.0156E-02 -6.7813E-03
3.6540E+02 -9.0000E-03 -4.1094E-03
3.6544E+02 -8.4688E-03 -3.9063E-04
3.6548E+02 -9.4688E-03 2.4219E-03
3.6552E+02 -1.2281E-02 4.8906E-03
3.6556E+02 -1.6922E-02 5.0156E-03
3.6560E+02 -1.8094E-02 3.9688E-03
3.6564E+02 -1.9469E-02 2.1563E-03
3.6568E+02 -1.8891E-02 -1.2813E-03
3.6572E+02 -1.6625E-02 -5.0000E-03
3.6576E+02 -1.3938E-02 -8.7188E-03
3.6580E+02 -9.2656E-03 -9.3594E-03
3.6584E+02 -5.3594E-03 -9.3438E-03
3.6588E+02 -1.7656E-03 -9.8281E-03
3.6592E+02 3.1250E-04 -9.2344E-03
3.6596E+02 1.1094E-03 -8.4844E-03
3.6600E+02 -1.2656E-03 -8.1563E-03
3.6604E+02 -3.1563E-03 -9.0469E-03
3.6608E+02 -6.6094E-03 -1.2516E-02
3.6612E+02 -9.4531E-03 -1.5219E-02
3.6616E+02 -1.2688E-02 -1.9031E-02
3.6620E+02 -1.2547E-02 -2.1594E-02
3.6624E+02 -1.1766E-02 -2.5219E-02
3.6628E+02 -1.0281E-02 -2.6000E-02
3.6632E+02 -8.6406E-03 -2.4266E-02
3.6636E+02 -6.9688E-03 -2.1578E-02
3.6640E+02 -4.7656E-03 -1.5188E-02
3.6644E+02 -2.1563E-03 -1.1078E-02
3.6648E+02 -2.6563E-03 -6.3438E-03
3.6652E+02 -1.6250E-03 -2.0156E-03
3.6656E+02 -4.0938E-03 -4.6875E-05
3.6660E+02 -6.5469E-03 -5.3125E-04
3.6664E+02 -8.5625E-03 -2.6563E-04
3.6668E+02 -8.8281E-03 -1.4219E-03
3.6672E+02 -7.6094E-03 -3.1094E-03
3.6676E+02 -6.9688E-03 -3.7813E-03
3.6680E+02 -5.9375E-03 -5.0625E-03
3.6684E+02 -3.9375E-03 -4.9219E-03
3.6688E+02 -3.1875E-03 -3.4844E-03
3.6692E+02 -2.2969E-03 -7.1875E-04
3.6696E+02 -3.4531E-03 1.7500E-03
3.6700E+02 -5.7813E-03 4.7188E-03
3.6704E+02 -9.5156E-03 5.8438E-03
3.6708E+02 -1.3609E-02 6.1094E-03
3.6712E+02 -1.4531E-02 5.6875E-03
3.6716E+02 -1.5719E-02 4.8125E-03
3.6720E+02 -1.4250E-02 3.5156E-03
3.6724E+02 -1.2828E-02 3.1563E-03
3.6728E+02 -7.2656E-03 2.5000E-03
3.6732E+02 -3.2813E-03 4.8750E-03
3.6736E+02 1.6250E-03 5.1250E-03
3.6740E+02 4.4063E-03 6.9375E-03
3.6744E+02 5.9844E-03 7.6875E-03
3.6748E+02 3.9219E-03 5.5469E-03
3.6752E+02 1.7813E-03 5.2500E-03
3.6756E+02 -4.8281E-03 2.3906E-03
3.6760E+02 -8.7656E-03 -4.6875E-04
3.6764E+02 -1.3453E-02 -2.4063E-03
3.6768E+02 -1.5391E-02 -6.8125E-03
3.6772E+02 -1.2688E-02 -8.5313E-03
3.6776E+02 -1.0156E-02 -7.1406E-03
3.6780E+02 -3.8750E-03 -5.7813E-03
3.6784E+02 9.0625E-04 -1.1563E-03
3.6788E+02 5.4375E-03 4.8438E-04
3.6792E+02 9.3906E-03 4.9063E-03
3.6796E+02 9.0781E-03 6.3438E-03
3.6800E+02 7.1563E-03 7.1563E-03
3.6804E+02 3.4531E-03 6.9063E-03
3.6808E+02 -4.3750E-04 5.6719E-03
3.6812E+02 -4.0625E-03 2.4063E-03
3.6816E+02 -7.5469E-03 -2.0313E-04
3.6820E+02 -7.7500E-03 -2.9844E-03
3.6824E+02 -8.1719E-03 -2.7344E-03
3.6828E+02 -7.1719E-03 -2.2969E-03
3.6832E+02 -5.2344E-03 1.3438E-03
3.6836E+02 -4.0938E-03 5.5313E-03
3.6840E+02 -3.1250E-03 9.2656E-03
3.6844E+02 -4.4375E-03 1.4406E-02
3.6848E+02 -5.9844E-03 1.9016E-02
3.6852E+02 -8.6563E-03 2.1125E-02
3.6856E+02 -1.1766E-02 2.0172E-02
3.6860E+02 -1.4109E-02 1.6766E-02
3.6864E+02 -1.6438E-02 1.3609E-02
3.6868E+02 -1.4219E-02 7.7656E-03
3.6872E+02 -1.1219E-02 2.6719E-03
3.6876E+02 -7.5000E-03 9.6875E-04
3.6880E+02 -2.8750E-03 -1.4375E-03
3.6884E+02 2.1094E-03 -1.8438E-03
3.6888E+02 4.9844E-03 -2.8438E-03
3.6892E+02 7.1406E-03 -2.4063E-03
3.6896E+02 4.9063E-03 -5.6250E-04
3.6900E+02 2.3594E-03 -1.5313E-03
3.6904E+02 -3.6250E-03 -1.6250E-03
3.6908E+02 -9.8281E-03 -3.8281E-03
3.6912E+02 -1.2953E-02 -6.3281E-03
3.6916E+02 -1.3625E-02 -8.5938E-03
3.6920E+02 -1.1500E-02 -1.0859E-02
3.6924E+02 -9.7031E-03 -1.2359E-02
3.6928E+02 -5.8438E-03 -1.1063E-02
3.6932E+02 8.2813E-04 -8.9375E-03
3.6936E+02 5.7188E-03 -5.5469E-03
3.6940E+02 9.8750E-03 -7.0313E-04
3.6944E+02 1.0203E-02 2.9063E-03
3.6948E+02 1.0188E-02 6.6250E-03
3.6952E+02 6.1406E-03 6.3750E-03
3.6956E+02 1.5781E-03 6.0313E-03
3.6960E+02 -5.1406E-03 3.6250E-03
3.6964E+02 -9.9375E-03 -2.3438E-04
3.6968E+02 -1.4313E-02 -3.2969E-03
3.6972E+02 -1.4234E-02 -6.1406E-03
3.6976E+02 -1.4328E-02 -6.9219E-03
3.6980E+02 -1.1281E-02 -5.9844E-03
3.6984E+02 -9.0313E-03 -2.4375E-03
3.6988E+02 -5.9063E-03 -2.1875E-04
3.6992E+02 -4.2969E-03 5.3125E-03
3.6996E+02 -3.1719E-03 9.8750E-03
3.7000E+02 -4.8281E-03 1.3656E-02
3.7004E+02 -8.1875E-03 1.5297E-02
3.7008E+02 -1.1641E-02 1.2234E-02
3.7012E+02 -1.3609E-02 9.2188E-03
3.7016E+02 -1.7078E-02 6.4375E-03
3.7020E+02 -1.6969E-02 3.1250E-04
3.7024E+02 -1.5344E-02 -4.2813E-03
3.7028E+02 -1.2297E-02 -7.7500E-03
3.7032E+02 -6.2344E-03 -9.5156E-03
3.7036E+02 -2.6875E-03 -8.9375E-03
3.7040E+02 1.9063E-03 -7.3594E-03
3.7044E+02 5.0469E-03 -5.8594E-03
3.7048E+02 6.6406E-03 -4.7500E-03
3.7052E+02 5.1719E-03 -4.7813E-03
3.7056E+02 1.1094E-03 -6.4063E-03
3.7060E+02 -1.9219E-03 -8.2344E-03
3.7064E+02 -5.4219E-03 -1.0672E-02
3.7068E+02 -6.2813E-03 -1.4219E-02
3.7072E+02 -6.2031E-03 -1.6734E-02
3.7076E+02 -6.1563E-03 -1.8031E-02
3.7080E+02 -3.5469E-03 -1.8063E-02
3.7084E+02 -7.8125E-04 -1.4766E-02
3.7088E+02 1.9531E-03 -1.2297E-02
3.7092E+02 3.5938E-03 -9.5469E-03
3.7096E+02 2.6719E-03 -5.6719E-03
3.7100E+02 4.0625E-04 -2.7344E-03
3.7104E+02 -4.6875E-03 -7.5000E-04
3.7108E+02 -9.1875E-03 -1.0938E-04
3.7112E+02 -1.5375E-02 -1.7656E-03
3.7116E+02 -1.9563E-02 -2.8281E-03
3.7120E+02 -2.1328E-02 -4.6406E-03
3.7124E+02 -2.3313E-02 -4.6719E-03
3.7128E+02 -2.2578E-02 -4.3438E-03
3.7132E+02 -2.0219E-02 -2.4844E-03
3.7136E+02 -1.8047E-02 1.3906E-03
3.7140E+02 -1.6391E-02 6.5000E-03
3.7144E+02 -1.4047E-02 1.0609E-02
3.7148E+02 -1.5844E-02 1.3578E-02
3.7152E+02 -1.6500E-02 1.3063E-02
3.7156E+02 -1.9141E-02 1.0047E-02
3.7160E+02 -2.2438E-02 6.3281E-03
3.7164E+02 -2.3734E-02 8.4375E-04
3.7168E+02 -2.3031E-02 -3.7344E-03
3.7172E+02 -2.0797E-02 -9.9844E-03
3.7176E+02 -1.6625E-02 -1.4453E-02
3.7180E+02 -1.0594E-02 -1.8203E-02
3.7184E+02 -5.1875E-03 -1.9672E-02
3.7188E+02 6.5625E-04 -1.9844E-02
3.7192E+02 3.5625E-03 -1.8641E-02
3.7196E+02 5.0313E-03 -1.5938E-02
3.7200E+02 3.0781E-03 -1.2719E-02
3.7204E+02 -6.4063E-04 -1.1688E-02
3.7208E+02 -4.3906E-03 -1.0500E-02
3.7212E+02 -8.1875E-03 -1.0484E-02
3.7216E+02 -1.1922E-02 -1.0281E-02
3.7220E+02 -1.3500E-02 -1.1563E-02
3.7224E+02 -1.2078E-02 -1.1844E-02
3.7228E+02 -8.2813E-03 -1.1125E-02
3.7232E+02 -6.2031E-03 -1.0297E-02
3.7236E+02 -4.4063E-03 -9.2344E-03
3.7240E+02 -2.4688E-03 -6.3438E-03
3.7244E+02 -2.8438E-03 -3.2656E-03
3.7248E+02 -4.5000E-03 -2.2969E-03
3.7252E+02 -7.2344E-03 1.2500E-04
3.7256E+02 -1.0781E-02 -2.1250E-03
3.7260E+02 -1.4984E-02 -5.3750E-03
3.7264E+02 -1.8016E-02 -8.1875E-03
3.7268E+02 -1.9219E-02 -1.1625E-02
3.7272E+02 -1.9359E-02 -1.5063E-02
3.7276E+02 -1.8109E-02 -1.5547E-02
3.7280E+02 -1.5438E-02 -1.5547E-02
3.7284E+02 -1.2484E-02 -1.0391E-02
3.7288E+02 -1.0156E-02 -6.0000E-03
3.7292E+02 -1.0422E-02 5.1563E-04
3.7296E+02 -9.6250E-03 7.0625E-03
3.7300E+02 -1.0453E-02 1.3531E-02
3.7304E+02 -1.3875E-02 1.4281E-02
3.7308E+02 -1.7469E-02 1.4906E-02
3.7312E+02 -1.8375E-02 1.0719E-02
3.7316E+02 -1.8875E-02 5.4688E-03
3.7320E+02 -1.7766E-02 -1.3750E-03
3.7324E+02 -1.3891E-02 -6.4219E-03
3.7328E+02 -9.6875E-03 -1.1109E-02
3.7332E+02 -4.4844E-03 -1.1969E-02
3.7336E+02 2.8125E-04 -9.8438E-03
3.7340E+02 3.0313E-03 -6.5313E-03
3.7344E+02 3.9531E-03 -2.2969E-03
3.7348E+02 2.6406E-03 4.1250E-03
3.7352E+02 1.9375E-03 9.3594E-03
3.7356E+02 -8.4375E-04 1.3422E-02
3.7360E+02 -4.5625E-03 1.4781E-02
3.7364E+02 -6.2031E-03 1.5516E-02
3.7368E+02 -6.5313E-03 1.3922E-02
3.7372E+02 -5.8438E-03 1.3734E-02
3.7376E+02 -3.9688E-03 1.4063E-02
3.7380E+02 -2.1875E-04 1.2609E-02
3.7384E+02 4.6875E-03 1.6406E-02
3.7388E+02 7.5156E-03 1.9078E-02
3.7392E+02 1.0672E-02 2.5656E-02
3.7396E+02 1.1594E-02 3.0531E-02
3.7400E+02 1.1094E-02 3.6203E-02
3.7404E+02 1.1281E-02 4.0719E-02
3.7408E+02 1.0234E-02 4.5141E-02
3.7412E+02 9.0469E-03 4.6672E-02
3.7416E+02 7.6563E-03 4.7922E-02
3.7420E+02 8.3438E-03 4.6594E-02
3.7424E+02 9.2969E-03 4.7594E-02
3.7428E+02 1.2984E-02 4.5688E-02
3.7432E+02 1.4734E-02 4.6828E-02
3.7436E+02 1.6531E-02 5.1891E-02
3.7440E+02 1.7531E-02 5.7813E-02
3.7444E+02 1.8063E-02 6.3344E-02
3.7448E+02 1.7047E-02 6.7906E-02
3.7452E+02 1.6047E-02 7.1547E-02
3.7456E+02 1.2734E-02 7.2953E-02
3.7460E+02 1.1375E-02 7.1656E-02
3.7464E+02 1.0938E-02 7.0359E-02
3.7468E+02 1.3297E-02 6.5016E-02
3.7472E+02 1.7391E-02 6.2313E-02
3.7476E+02 2.3375E-02 5.9703E-02
3.7480E+02 3.0813E-02 5.7531E-02
3.7484E+02 3.6906E-02 5.8609E-02
3.7488E+02 4.3141E-02 5.7531E-02
3.7492E+02 4.7422E-02 6.0406E-02
3.7496E+02 4.9203E-02 6.0813E-02
3.7500E+02 4.8563E-02 6.4422E-02
3.7504E+02 4.6234E-02 6.6953E-02
3.7508E+02 4.1078E-02 6.7703E-02
3.7512E+02 3.6109E-02 6.9531E-02
3.7516E+02 3.1750E-02 6.9781E-02
3.7520E+02 2.9641E-02 7.1906E-02
3.7524E+02 2.8844E-02 7.4563E-02
3.7528E+02 2.9328E-02 7.7703E-02
3.7532E+02 3.1172E-02 8.1391E-02
3.7536E+02 3.5672E-02 8.6500E-02
3.7540E+02 3.8313E-02 8.9203E-02
3.7544E+02 4.0297E-02 9.2172E-02
3.7548E+02 4.0297E-02 9.3234E-02
3.7552E+02 3.8359E-02 9.3297E-02
3.7556E+02 3.5625E-02 9.2875E-02
3.7560E+02 3.2906E-02 9.0172E-02
3.7564E+02 3.1250E-02 8.7578E-02
3.7568E+02 2.9234E-02 8.4891E-02
3.7572E+02 2.7516E-02 8.2047E-02
3.7576E+02 3.0297E-02 8.2328E-02
3.7580E+02 3.1844E-02 8.3563E-02
3.7584E+02 3.4344E-02 8.6313E-02
3.7588E+02 3.7172E-02 8.7719E-02
3.7592E+02 3.8984E-02 9.0828E-02
3.7596E+02 4.0703E-02 9.5531E-02
3.7600E+02 4.1188E-02 9.6063E-02
3.7604E+02 3.9813E-02 9.6703E-02
3.7608E+02 3.8969E-02 9.5516E-02
3.7612E+02 3.7828E-02 9.3656E-02
3.7616E+02 4.0969E-02 9.0672E-02
3.7620E+02 4.2688E-02 8.6531E-02
3.7624E+02 4.4625E-02 8.4875E-02
3.7628E+02 4.9063E-02 8.3453E-02
3.7632E+02 5.4172E-02 8.4766E-02
3.7636E+02 5.9281E-02 8.7391E-02
3.7640E+02 6.2703E-02 9.2047E-02
3.7644E+02 6.4625E-02 9.7750E-02
3.7648E+02 6.6250E-02 1.0389E-01
3.7652E+02 6.5438E-02 1.0627E-01
3.7656E+02 6.0875E-02 1.1089E-01
3.7660E+02 5.7047E-02 1.1192E-01
3.7664E+02 5.3422E-02 1.1250E-01
3.7668E+02 5.0688E-02 1.1045E-01
3.7672E+02 5.0375E-02 1.0836E-01
3.7676E+02 5.0797E-02 1.0584E-01
3.7680E+02 5.1250E-02 1.0473E-01
3.7684E+02 5.2641E-02 1.0438E-01
3.7688E+02 5.3641E-02 1.0383E-01
3.7692E+02 5.5344E-02 1.0430E-01
3.7696E+02 5.3313E-02 1.0563E-01
3.7700E+02 4.9906E-02 1.0764E-01
3.7704E+02 4.5484E-02 1.0653E-01
3.7708E+02 4.1531E-02 1.0477E-01
3.7712E+02 3.7875E-02 1.0073E-01
3.7716E+02 3.4875E-02 9.7078E-02
3.7720E+02 3.3844E-02 9.3703E-02
3.7724E+02 3.6516E-02 8.8953E-02
3.7728E+02 3.8250E-02 8.5813E-02
3.7732E+02 4.4234E-02 8.6172E-02
3.7736E+02 4.5359E-02 8.6547E-02
3.7740E+02 4.7625E-02 8.8906E-02
3.7744E+02 4.6422E-02 8.9531E-02
3.7748E+02 4.6234E-02 9.1078E-02
3.7752E+02 4.2969E-02 9.0828E-02
3.7756E+02 4.1000E-02 8.9234E-02
3.7760E+02 3.6859E-02 8.6000E-02
3.7764E+02 3.4219E-02 8.1234E-02
3.7768E+02 3.1844E-02 7.4438E-02
3.7772E+02 3.1641E-02 6.9109E-02
3.7776E+02 3.3141E-02 6.2297E-02
3.7780E+02 3.5031E-02 5.6953E-02
3.7784E+02 4.0063E-02 5.4188E-02
3.7788E+02 4.3016E-02 5.0406E-02
3.7792E+02 4.7203E-02 4.7469E-02
3.7796E+02 4.9875E-02 4.4469E-02
3.7800E+02 4.8906E-02 4.2594E-02
3.7804E+02 4.7219E-02 4.0344E-02
3.7808E+02 4.2484E-02 3.6391E-02
3.7812E+02 3.7672E-02 3.1109E-02
3.7816E+02 3.4422E-02 2.7109E-02
3.7820E+02 2.9141E-02 2.3500E-02
3.7824E+02 2.5734E-02 1.9563E-02
3.7828E+02 2.3172E-02 1.6656E-02
3.7832E+02 2.3203E-02 1.8219E-02
3.7836E+02 2.1891E-02 2.0313E-02
3.7840E+02 2.0875E-02 2.2984E-02
3.7844E+02 2.1156E-02 2.6406E-02
3.7848E+02 1.8953E-02 2.9625E-02
3.7852E+02 1.6953E-02 3.1344E-02
3.7856E+02 1.3859E-02 3.1125E-02
3.7860E+02 1.2531E-02 2.7938E-02
3.7864E+02 1.1344E-02 2.5703E-02
3.7868E+02 1.2625E-02 1.9953E-02
3.7872E+02 1.4250E-02 1.5000E-02
3.7876E+02 1.6438E-02 1.1266E-02
3.7880E+02 2.0797E-02 8.3594E-03
3.7884E+02 2.3281E-02 4.7656E-03
3.7888E+02 2.5031E-02 3.8438E-03
3.7892E+02 2.5438E-02 1.9063E-03
3.7896E+02 2.5609E-02 2.0000E-03
3.7900E+02 2.3703E-02 5.6250E-04
3.7904E+02 2.2094E-02 -9.2188E-04
3.7908E+02 1.9531E-02 -3.9219E-03
3.7912E+02 1.7547E-02 -9.1094E-03
3.7916E+02 1.7375E-02 -1.3828E-02
3.7920E+02 1.8281E-02 -1.8859E-02
3.7924E+02 2.0719E-02 -2.5609E-02
3.7928E+02 2.5375E-02 -2.8922E-02
3.7932E+02 3.1375E-02 -3.1406E-02
3.7936E+02 3.6047E-02 -3.1000E-02
3.7940E+02 4.0234E-02 -3.0125E-02
3.7944E+02 4.1891E-02 -2.7297E-02
3.7948E+02 4.0813E-02 -2.5516E-02
3.7952E+02 3.9141E-02 -2.3969E-02
3.7956E+02 3.4125E-02 -2.5000E-02
3.7960E+02 3.1406E-02 -2.5797E-02
3.7964E+02 2.7641E-02 -2.8203E-02
3.7968E+02 2.6234E-02 -3.3641E-02
3.7972E+02 2.4734E-02 -3.8000E-02
3.7976E+02 2.5266E-02 -4.1828E-02
3.7980E+02 2.5375E-02 -4.4406E-02
3.7984E+02 2.3313E-02 -4.5469E-02
3.7988E+02 2.1906E-02 -4.5406E-02
3.7992E+02 2.0500E-02 -4.4281E-02
3.7996E+02 1.6625E-02 -4.2328E-02
3.8000E+02 1.1266E-02 -4.0453E-02
3.8004E+02 5.7656E-03 -3.9375E-02
3.8008E+02 7.9688E-04 -4.0172E-02
3.8012E+02 -4.7188E-03 -4.2422E-02
3.8016E+02 -6.6563E-03 -4.6172E-02
3.8020E+02 -7.1875E-03 -5.0297E-02
3.8024E+02 -4.6563E-03 -5.4109E-02
3.8028E+02 2.1875E-04 -5.7922E-02
3.8032E+02 5.9219E-03 -6.2891E-02
3.8036E+02 9.6563E-03 -6.5406E-02
3.8040E+02 1.4219E-02 -6.6234E-02
3.8044E+02 1.3328E-02 -6.7609E-02
3.8048E+02 1.2781E-02 -6.8094E-02
3.8052E+02 1.0656E-02 -6.8141E-02
3.8056E+02 6.8594E-03 -6.8359E-02
3.8060E+02 3.1563E-03 -7.0438E-02
3.8064E+02 9.3750E-04 -7.1469E-02
3.8068E+02 8.2813E-04 -7.3688E-02
3.8072E+02 5.0469E-03 -7.3984E-02
3.8076E+02 6.8906E-03 -7.6453E-02
3.8080E+02 1.3016E-02 -7.6578E-02
3.8084E+02 1.8625E-02 -7.7344E-02
3.8088E+02 2.3516E-02 -7.6359E-02
3.8092E+02 2.7109E-02 -7.5234E-02
3.8096E+02 2.7750E-02 -7.3516E-02
3.8100E+02 2.7219E-02 -7.2453E-02
3.8104E+02 2.2906E-02 -7.1094E-02
3.8108E+02 1.7484E-02 -7.2938E-02
3.8112E+02 1.3250E-02 -7.1016E-02
3.8116E+02 1.0031E-02 -7.1406E-02
3.8120E+02 6.2344E-03 -7.0328E-02
3.8124E+02 4.3594E-03 -7.1016E-02
3.8128E+02 5.0000E-03 -6.9672E-02
3.8132E+02 5.1250E-03 -6.9047E-02
3.8136E+02 4.6094E-03 -6.7172E-02
3.8140E+02 6.0781E-03 -6.5609E-02
3.8144E+02 5.1719E-03 -6.2438E-02
3.8148E+02 4.7656E-03 -5.9844E-02
3.8152E+02 2.4063E-03 -5.7625E-02
3.8156E+02 -1.3438E-03 -5.6250E-02
3.8160E+02 -3.7813E-03 -5.7438E-02
3.8164E+02 -6.5781E-03 -5.8969E-02
3.8168E+02 -3.8906E-03 -6.2438E-02
3.8172E+02 -4.2188E-04 -6.5094E-02
3.8176E+02 4.2500E-03 -6.9828E-02
3.8180E+02 1.0422E-02 -7.3906E-02
3.8184E+02 1.5703E-02 -7.5125E-02
3.8188E+02 2.0531E-02 -7.7391E-02
3.8192E+02 2.2438E-02 -7.6172E-02
3.8196E+02 2.2328E-02 -7.4906E-02
3.8200E+02 2.0844E-02 -7.1953E-02
3.8204E+02 1.4000E-02 -7.0063E-02
3.8208E+02 8.9375E-03 -7.0172E-02
3.8212E+02 2.0625E-03 -6.8328E-02
3.8216E+02 -2.6094E-03 -7.0094E-02
3.8220E+02 -4.8906E-03 -6.9734E-02
3.8224E+02 -5.0156E-03 -7.1219E-02
3.8228E+02 -6.7188E-04 -7.0063E-02
3.8232E+02 2.0625E-03 -6.7984E-02
3.8236E+02 6.9844E-03 -6.5750E-02
3.8240E+02 1.0969E-02 -6.0484E-02
3.8244E+02 1.2953E-02 -5.8016E-02
3.8248E+02 1.4516E-02 -5.3500E-02
3.8252E+02 1.2375E-02 -5.1031E-02
3.8256E+02 8.6563E-03 -4.8625E-02
3.8260E+02 4.4688E-03 -4.7109E-02
3.8264E+02 1.2188E-03 -4.7797E-02
3.8268E+02 -1.5781E-03 -5.0266E-02
3.8272E+02 -2.0781E-03 -5.3422E-02
3.8276E+02 -4.0625E-04 -5.4719E-02
3.8280E+02 2.6719E-03 -5.5672E-02
3.8284E+02 5.2656E-03 -5.3641E-02
3.8288E+02 8.4375E-03 -5.2672E-02
3.8292E+02 9.4531E-03 -4.9109E-02
3.8296E+02 1.1703E-02 -4.4969E-02
3.8300E+02 1.0984E-02 -4.0281E-02
3.8304E+02 9.0313E-03 -3.8109E-02
3.8308E+02 3.2969E-03 -3.7516E-02
3.8312E+02 -7.6563E-04 -3.8109E-02
3.8316E+02 -4.2500E-03 -3.9047E-02
3.8320E+02 -6.7500E-03 -4.3063E-02
3.8324E+02 -8.6250E-03 -4.4375E-02
3.8328E+02 -7.5938E-03 -4.9641E-02
3.8332E+02 -5.6250E-03 -5.2484E-02
3.8336E+02 -2.6719E-03 -5.2719E-02
3.8340E+02 1.4063E-04 -5.3203E-02
3.8344E+02 1.1875E-03 -5.2234E-02
3.8348E+02 3.2969E-03 -4.9938E-02
3.8352E+02 2.5469E-03 -5.0172E-02
3.8356E+02 1.2969E-03 -5.0422E-02
3.8360E+02 -2.1094E-03 -4.9328E-02
3.8364E+02 -3.5000E-03 -5.1063E-02
3.8368E+02 -4.4531E-03 -5.2734E-02
3.8372E+02 -2.7031E-03 -5.3188E-02
3.8376E+02 -1.5156E-03 -5.1453E-02
3.8380E+02 1.3906E-03 -5.1297E-02
3.8384E+02 3.7969E-03 -4.7656E-02
3.8388E+02 5.5938E-03 -4.5484E-02
3.8392E+02 7.3750E-03 -4.2078E-02
3.8396E+02 7.0156E-03 -3.8969E-02
3.8400E+02 5.2969E-03 -3.7234E-02
3.8404E+02 3.5781E-03 -3.5750E-02
3.8408E+02 7.6563E-04 -3.5344E-02
3.8412E+02 -6.4063E-04 -3.6688E-02
3.8416E+02 -3.0469E-03 -3.7844E-02
3.8420E+02 -3.5781E-03 -3.9359E-02
3.8424E+02 -5.1406E-03 -4.1250E-02
3.8428E+02 -3.5000E-03 -4.3109E-02
3.8432E+02 -3.3438E-03 -4.3031E-02
3.8436E+02 -2.3906E-03 -3.9984E-02
3.8440E+02 -1.5625E-03 -3.5734E-02
3.8444E+02 -3.3750E-03 -3.1750E-02
3.8448E+02 -3.3281E-03 -2.9063E-02
3.8452E+02 -6.9688E-03 -2.6984E-02
3.8456E+02 -1.0484E-02 -2.5828E-02
3.8460E+02 -1.2109E-02 -2.7500E-02
3.8464E+02 -1.3625E-02 -2.9594E-02
3.8468E+02 -1.3922E-02 -3.0000E-02
3.8472E+02 -1.1609E-02 -3.3313E-02
3.8476E+02 -1.1000E-02 -3.4141E-02
3.8480E+02 -7.7031E-03 -3.6047E-02
3.8484E+02 -4.6563E-03 -3.6156E-02
3.8488E+02 -1.3594E-03 -3.4859E-02
3.8492E+02 4.5313E-04 -3.2453E-02
3.8496E+02 1.0469E-03 -3.1281E-02
3.8500E+02 -7.3438E-04 -2.7719E-02
3.8504E+02 -2.4688E-03 -2.6703E-02
3.8508E+02 -6.3438E-03 -2.6609E-02
3.8512E+02 -1.0172E-02 -2.7125E-02
3.8516E+02 -1.2000E-02 -2.9953E-02
3.8520E+02 -1.2563E-02 -3.1484E-02
3.8524E+02 -1.2391E-02 -3.2969E-02
3.8528E+02 -9.9531E-03 -3.3531E-02
3.8532E+02 -5.2656E-03 -3.3594E-02
3.8536E+02 -2.3594E-03 -3.2688E-02
3.8540E+02 6.2500E-05 -2.9938E-02
3.8544E+02 2.7500E-03 -2.6828E-02
3.8548E+02 3.5781E-03 -2.3203E-02
3.8552E+02 1.7344E-03 -2.0719E-02
3.8556E+02 3.4375E-04 -1.8156E-02
3.8560E+02 -2.6563E-03 -1.7484E-02
3.8564E+02 -5.4844E-03 -1.8016E-02
3.8568E+02 -7.7500E-03 -1.8328E-02
3.8572E+02 -9.5938E-03 -1.9453E-02
3.8576E+02 -9.8594E-03 -2.1094E-02
3.8580E+02 -1.0047E-02 -1.8938E-02
3.8584E+02 -7.2969E-03 -1.8219E-02
3.8588E+02 -4.9531E-03 -1.6719E-02
3.8592E+02 -4.7188E-03 -1.5563E-02
3.8596E+02 -3.8281E-03 -1.4672E-02
3.8600E+02 -3.7813E-03 -1.6234E-02
3.8604E+02 -6.5313E-03 -1.8719E-02
3.8608E+02 -9.4375E-03 -2.1906E-02
3.8612E+02 -1.2719E-02 -2.6281E-02
3.8616E+02 -1.4141E-02 -3.2125E-02
3.8620E+02 -1.4109E-02 -3.6250E-02
3.8624E+02 -1.3828E-02 -3.9188E-02
3.8628E+02 -1.2422E-02 -4.1531E-02
3.8632E+02 -9.1250E-03 -4.1703E-02
3.8636E+02 -4.7344E-03 -3.8188E-02
3.8640E+02 -7.9688E-04 -3.4313E-02
3.8644E+02 2.2500E-03 -3.0734E-02
3.8648E+02 3.2031E-03 -2.8297E-02
3.8652E+02 3.7969E-03 -2.2719E-02
3.8656E+02 2.6875E-03 -2.0609E-02
3.8660E+02 -2.1875E-04 -1.9578E-02
3.8664E+02 -3.4688E-03 -2.2266E-02
3.8668E+02 -3.5000E-03 -2.4234E-02
3.8672E+02 -4.3125E-03 -2.6828E-02
3.8676E+02 -3.3125E-03 -2.6547E-02
3.8680E+02 -1.6875E-03 -2.5375E-02
3.8684E+02 9.5313E-04 -2.2344E-02
3.8688E+02 4.4531E-03 -1.8969E-02
3.8692E+02 4.5781E-03 -1.4375E-02
3.8696E+02 3.7188E-03 -7.9844E-03
3.8700E+02 6.0938E-04 -4.7813E-03
3.8704E+02 -2.3906E-03 -2.0000E-03
3.8708E+02 -6.6719E-03 -2.1563E-03
3.8712E+02 -1.1609E-02 -2.5781E-03
3.8716E+02 -1.4000E-02 -5.7188E-03
3.8720E+02 -1.6281E-02 -9.6094E-03
3.8724E+02 -1.4891E-02 -1.2344E-02
3.8728E+02 -1.1656E-02 -1.4266E-02
3.8732E+02 -5.3594E-03 -1.5547E-02
3.8736E+02 -3.6250E-03 -1.4656E-02
3.8740E+02 -1.8281E-03 -1.4172E-02
3.8744E+02 -1.0781E-03 -1.2828E-02
3.8748E+02 -1.5938E-03 -1.1375E-02
3.8752E+02 -5.1719E-03 -1.0094E-02
3.8756E+02 -9.5313E-03 -1.1188E-02
3.8760E+02 -1.4078E-02 -1.4531E-02
3.8764E+02 -1.7516E-02 -1.7391E-02
3.8768E+02 -1.9000E-02 -2.2406E-02
3.8772E+02 -1.7844E-02 -2.7016E-02
3.8776E+02 -1.5641E-02 -2.8313E-02
3.8780E+02 -9.6563E-03 -2.9250E-02
3.8784E+02 -5.4688E-03 -2.8609E-02
3.8788E+02 -2.0313E-04 -2.5781E-02
3.8792E+02 2.1094E-03 -2.4484E-02
3.8796E+02 3.2031E-03 -2.2984E-02
3.8800E+02 2.2656E-03 -2.0453E-02
3.8804E+02 -4.0625E-04 -1.9313E-02
3.8808E+02 -4.7344E-03 -1.9172E-02
3.8812E+02 -7.7969E-03 -1.9266E-02
3.8816E+02 -1.0219E-02 -1.8594E-02
3.8820E+02 -1.2031E-02 -1.7813E-02
3.8824E+02 -1.1328E-02 -1.6125E-02
3.8828E+02 -9.2500E-03 -1.5750E-02
3.8832E+02 -7.6250E-03 -1.3281E-02
3.8836E+02 -4.9375E-03 -9.9219E-03
3.8840E+02 -3.1250E-03 -7.4219E-03
3.8844E+02 -2.4375E-03 -3.2344E-03
3.8848E+02 -3.3594E-03 1.4688E-03
3.8852E+02 -5.5000E-03 3.6563E-03
3.8856E+02 -7.2500E-03 5.1406E-03
3.8860E+02 -1.1281E-02 2.5781E-03
3.8864E+02 -1.2719E-02 -1.0625E-03
3.8868E+02 -1.2141E-02 -4.3594E-03
3.8872E+02 -1.0625E-02 -7.5313E-03
3.8876E+02 -7.1250E-03 -9.1563E-03
3.8880E+02 -3.3281E-03 -8.1406E-03
3.8884E+02 -2.0000E-03 -6.6563E-03
3.8888E+02 -2.7656E-03 -6.4844E-03
3.8892E+02 -4.9063E-03 -6.4531E-03
3.8896E+02 -9.2031E-03 -3.7188E-03
3.8900E+02 -1.4094E-02 -5.0313E-03
3.8904E+02 -1.8766E-02 -6.6563E-03
3.8908E+02 -2.2875E-02 -1.0609E-02
3.8912E+02 -2.5734E-02 -1.5328E-02
3.8916E+02 -2.4063E-02 -2.0813E-02
3.8920E+02 -1.9922E-02 -2.2391E-02
3.8924E+02 -1.5031E-02 -2.5031E-02
3.8928E+02 -7.5313E-03 -2.7516E-02
3.8932E+02 5.6250E-04 -2.6875E-02
3.8936E+02 7.3438E-03 -2.4766E-02
3.8940E+02 1.1797E-02 -2.1703E-02
3.8944E+02 1.2109E-02 -1.8563E-02
3.8948E+02 1.1266E-02 -1.2984E-02
3.8952E+02 7.4219E-03 -9.5313E-03
3.8956E+02 1.7813E-03 -7.7500E-03
3.8960E+02 -2.4063E-03 -6.6719E-03
3.8964E+02 -6.6563E-03 -7.7500E-03
3.8968E+02 -7.7969E-03 -7.1250E-03
3.8972E+02 -7.0313E-03 -6.9063E-03
3.8976E+02 -4.9063E-03 -6.4531E-03
3.8980E+02 -2.5000E-03 -4.1875E-03
3.8984E+02 3.1250E-04 -2.0781E-03
3.8988E+02 2.7500E-03 1.5625E-04
3.8992E+02 4.3438E-03 3.6563E-03
3.8996E+02 2.7500E-03 5.9375E-03
3.9000E+02 1.6406E-03 7.8750E-03
3.9004E+02 -3.4219E-03 7.7656E-03
3.9008E+02 -7.3281E-03 5.8438E-03
3.9012E+02 -1.3297E-02 2.7188E-03
3.9016E+02 -1.7313E-02 -1.2500E-03
3.9020E+02 -1.9594E-02 -4.8750E-03
3.9024E+02 -2.1328E-02 -9.6094E-03
3.9028E+02 -1.9406E-02 -1.2000E-02
3.9032E+02 -1.7078E-02 -1.4516E-02
3.9036E+02 -1.2406E-02 -1.2844E-02
3.9040E+02 -1.0750E-02 -1.1438E-02
3.9044E+02 -7.4688E-03 -9.8906E-03
3.9048E+02 -6.9375E-03 -7.8438E-03
3.9052E+02 -7.2813E-03 -5.5625E-03
3.9056E+02 -8.5313E-03 -4.1406E-03
3.9060E+02 -9.0469E-03 -3.4531E-03
3.9064E+02 -1.0922E-02 -5.6094E-03
3.9068E+02 -1.0250E-02 -7.6406E-03
3.9072E+02 -9.0156E-03 -1.0172E-02
3.9076E+02 -8.2031E-03 -1.2266E-02
3.9080E+02 -3.3594E-03 -1.5500E-02
3.9084E+02 -1.0469E-03 -1.5531E-02
3.9088E+02 2.7969E-03 -1.6594E-02
3.9092E+02 4.4531E-03 -1.5297E-02
3.9096E+02 3.2969E-03 -1.2453E-02
3.9100E+02 8.9063E-04 -1.0453E-02
3.9104E+02 -1.9844E-03 -9.8594E-03
3.9108E+02 -4.4688E-03 -8.8438E-03
3.9112E+02 -7.8750E-03 -8.4219E-03
3.9116E+02 -9.7656E-03 -7.4844E-03
3.9120E+02 -1.0594E-02 -6.9531E-03
3.9124E+02 -1.0625E-02 -5.0000E-03
3.9128E+02 -8.8594E-03 -3.2656E-03
3.9132E+02 -4.8438E-03 -2.2344E-03
3.9136E+02 -1.5625E-03 1.3750E-03
3.9140E+02 1.2344E-03 3.5156E-03
3.9144E+02 2.5938E-03 5.4375E-03
3.9148E+02 3.0313E-03 5.9219E-03
3.9152E+02 3.7344E-03 5.0781E-03
3.9156E+02 3.1250E-04 3.4375E-03
3.9160E+02 -3.0469E-03 -2.3750E-03
3.9164E+02 -4.1875E-03 -7.9375E-03
3.9168E+02 -6.7188E-03 -1.2641E-02
3.9172E+02 -6.8438E-03 -1.9844E-02
3.9176E+02 -7.8281E-03 -2.3906E-02
3.9180E+02 -5.5469E-03 -2.5016E-02
3.9184E+02 -5.7656E-03 -2.6000E-02
3.9188E+02 -6.5000E-03 -2.3672E-02
3.9192E+02 -6.6406E-03 -2.0016E-02
3.9196E+02 -6.4844E-03 -1.4500E-02
3.9200E+02 -7.7969E-03 -9.2031E-03
3.9204E+02 -8.2813E-03 -6.3750E-03
3.9208E+02 -9.6563E-03 -5.3906E-03
3.9212E+02 -1.1969E-02 -5.7656E-03
3.9216E+02 -1.4516E-02 -6.3906E-03
3.9220E+02 -1.4953E-02 -8.7500E-03
3.9224E+02 -1.5641E-02 -1.1328E-02
3.9228E+02 -1.4703E-02 -1.3578E-02
3.9232E+02 -1.0422E-02 -1.4641E-02
3.9236E+02 -8.6719E-03 -1.3953E-02
3.9240E+02 -5.4375E-03 -1.1859E-02
3.9244E+02 -3.3281E-03 -1.0078E-02
3.9248E+02 -1.8906E-03 -7.7188E-03
3.9252E+02 4.8438E-04 -5.5313E-03
3.9256E+02 -8.7500E-04 -1.6250E-03
3.9260E+02 -1.3125E-03 7.1875E-04
3.9264E+02 -2.3281E-03 2.2500E-03
3.9268E+02 -3.8281E-03 2.4063E-03
3.9272E+02 -3.2500E-03 2.2969E-03
3.9276E+02 -3.8281E-03 2.4375E-03
3.9280E+02 -2.6719E-03 4.3906E-03
3.9284E+02 -2.0313E-03 4.2344E-03
3.9288E+02 -2.1563E-03 4.7813E-03
3.9292E+02 -3.0625E-03 7.5625E-03
3.9296E+02 -2.7031E-03 8.5781E-03
3.9300E+02 -3.9688E-03 8.4063E-03
3.9304E+02 -6.7188E-03 6.3906E-03
3.9308E+02 -6.5625E-03 4.4063E-03
3.9312E+02 -9.4219E-03 3.2188E-03
3.9316E+02 -9.7969E-03 5.0000E-04
3.9320E+02 -8.0625E-03 -3.1250E-03
3.9324E+02 -8.1875E-03 -6.5156E-03
3.9328E+02 -5.5469E-03 -9.5781E-03
3.9332E+02 -4.7656E-03 -1.0391E-02
3.9336E+02 -3.1875E-03 -1.0609E-02
3.9340E+02 -2.7656E-03 -8.6406E-03
3.9344E+02 -1.6250E-03 -7.6094E-03
3.9348E+02 -2.5313E-03 -5.0625E-03
3.9352E+02 -5.0625E-03 -4.4375E-03
3.9356E+02 -7.8594E-03 -4.4844E-03
3.9360E+02 -1.1391E-02 -6.4531E-03
3.9364E+02 -1.4063E-02 -7.5000E-03
3.9368E+02 -1.5313E-02 -1.0969E-02
3.9372E+02 -1.5391E-02 -1.3969E-02
3.9376E+02 -1.4453E-02 -1.5031E-02
3.9380E+02 -1.1094E-02 -1.6578E-02
3.9384E+02 -8.5781E-03 -1.6891E-02
3.9388E+02 -3.7188E-03 -1.6484E-02
3.9392E+02 -1.2656E-03 -1.5469E-02
3.9396E+02 2.0313E-04 -1.3438E-02
3.9400E+02 7.1875E-04 -8.3438E-03
3.9404E+02 -9.8438E-04 -7.1563E-03
3.9408E+02 -2.7969E-03 -5.0938E-03
3.9412E+02 -7.0625E-03 -4.4688E-03
3.9416E+02 -9.9063E-03 -3.2344E-03
3.9420E+02 -1.4891E-02 -3.4219E-03
3.9424E+02 -1.7797E-02 -3.5625E-03
3.9428E+02 -1.8344E-02 -3.0313E-03
3.9432E+02 -1.9469E-02 -1.8906E-03
3.9436E+02 -1.7828E-02 -8.4375E-04
3.9440E+02 -1.6328E-02 1.7031E-03
3.9444E+02 -1.6000E-02 4.2500E-03
3.9448E+02 -1.6516E-02 5.6875E-03
3.9452E+02 -1.9875E-02 6.2344E-03
3.9456E+02 -2.0688E-02 5.0156E-03
3.9460E+02 -2.3250E-02 3.1875E-03
3.9464E+02 -2.5109E-02 3.2813E-04
3.9468E+02 -2.4641E-02 -3.3906E-03
3.9472E+02 -2.3594E-02 -8.0000E-03
3.9476E+02 -2.1516E-02 -8.2188E-03
3.9480E+02 -1.6938E-02 -8.8281E-03
3.9484E+02 -1.3734E-02 -6.5000E-03
3.9488E+02 -1.0250E-02 -3.1406E-03
3.9492E+02 -8.8594E-03 -4.3750E-04
3.9496E+02 -1.0547E-02 7.5000E-04
3.9500E+02 -1.1844E-02 2.8438E-03
3.9504E+02 -1.5828E-02 3.2813E-03
3.9508E+02 -1.9563E-02 2.0313E-03
3.9512E+02 -2.3516E-02 -8.2813E-04
3.9516E+02 -2.4906E-02 -4.0313E-03
3.9520E+02 -2.4313E-02 -7.9688E-03
3.9524E+02 -2.2797E-02 -1.2750E-02
3.9528E+02 -1.8266E-02 -1.5281E-02
3.9532E+02 -1.2984E-02 -1.7078E-02
3.9536E+02 -7.9219E-03 -1.6969E-02
3.9540E+02 -3.3594E-03 -1.6484E-02
3.9544E+02 -2.2031E-03 -1.3219E-02
3.9548E+02 -1.1250E-03 -1.1109E-02
3.9552E+02 -2.1250E-03 -5.4688E-03
3.9556E+02 -4.4688E-03 -3.0781E-03
3.9560E+02 -7.6250E-03 -1.2500E-04
3.9564E+02 -8.2344E-03 1.8281E-03
3.9568E+02 -1.1828E-02 1.2188E-03
3.9572E+02 -1.1313E-02 2.3438E-04
3.9576E+02 -1.2109E-02 3.9063E-04
3.9580E+02 -1.0906E-02 4.6875E-04
3.9584E+02 -1.0156E-02 8.5938E-04
3.9588E+02 -8.8281E-03 2.6406E-03
3.9592E+02 -8.7344E-03 4.0781E-03
3.9596E+02 -1.1547E-02 4.9531E-03
3.9600E+02 -1.3969E-02 6.6563E-03
3.9604E+02 -1.7250E-02 7.3281E-03
3.9608E+02 -2.1344E-02 5.6406E-03
3.9612E+02 -2.5500E-02 3.8438E-03
3.9616E+02 -2.6375E-02 -3.1250E-05
3.9620E+02 -2.7219E-02 -3.8438E-03
3.9624E+02 -2.4000E-02 -6.9844E-03
3.9628E+02 -2.0047E-02 -8.2500E-03
3.9632E+02 -1.5922E-02 -7.5781E-03
3.9636E+02 -1.1406E-02 -6.2344E-03
3.9640E+02 -1.0141E-02 -3.7031E-03
3.9644E+02 -8.3906E-03 4.2188E-04
3.9648E+02 -7.1406E-03 1.7188E-03
3.9652E+02 -1.0266E-02 5.1250E-03
3.9656E+02 -1.4609E-02 4.4531E-03
3.9660E+02 -1.7922E-02 2.9063E-03
3.9664E+02 -2.0203E-02 9.6875E-04
3.9668E+02 -1.9313E-02 -5.4688E-04
3.9672E+02 -1.6922E-02 -4.6250E-03
3.9676E+02 -1.1297E-02 -4.9375E-03
3.9680E+02 -7.2500E-03 -6.0313E-03
3.9684E+02 -2.0938E-03 -6.0469E-03
3.9688E+02 1.0938E-03 -2.9219E-03
3.9692E+02 4.9063E-03 -1.5469E-03
3.9696E+02 4.9219E-03 2.2813E-03
3.9700E+02 3.7500E-03 4.7656E-03
3.9704E+02 -3.4375E-04 8.5938E-03
3.9708E+02 -4.8438E-03 9.5313E-03
3.9712E+02 -8.3281E-03 1.0578E-02
3.9716E+02 -1.2984E-02 1.0688E-02
3.9720E+02 -1.4094E-02 1.0953E-02
3.9724E+02 -1.5172E-02 7.3438E-03
3.9728E+02 -1.1563E-02 6.5156E-03
3.9732E+02 -8.8438E-03 6.2813E-03
3.9736E+02 -4.0000E-03 6.7969E-03
3.9740E+02 -1.8906E-03 8.2500E-03
3.9744E+02 2.0313E-04 6.4063E-03
3.9748E+02 -1.7813E-03 7.2656E-03
3.9752E+02 -2.8594E-03 4.9531E-03
3.9756E+02 -7.7031E-03 3.1250E-03
3.9760E+02 -1.1844E-02 3.1250E-05
3.9764E+02 -1.5391E-02 -3.3281E-03
3.9768E+02 -1.6438E-02 -7.2500E-03
3.9772E+02 -1.7344E-02 -1.0609E-02
3.9776E+02 -1.5047E-02 -1.4109E-02
3.9780E+02 -1.1484E-02 -1.7922E-02
3.9784E+02 -4.4375E-03 -1.9500E-02
3.9788E+02 -2.7188E-03 -1.8875E-02
3.9792E+02 4.8438E-04 -1.8250E-02
3.9796E+02 -2.9688E-04 -1.7063E-02
3.9800E+02 -8.1250E-04 -1.4922E-02
3.9804E+02 -3.3125E-03 -1.2359E-02
3.9808E+02 -7.2188E-03 -1.0094E-02
3.9812E+02 -1.0750E-02 -1.0266E-02
3.9816E+02 -1.3109E-02 -1.0328E-02
3.9820E+02 -1.3719E-02 -1.0234E-02
3.9824E+02 -1.1781E-02 -8.8594E-03
3.9828E+02 -8.4688E-03 -9.3594E-03
3.9832E+02 -5.1875E-03 -7.8594E-03
3.9836E+02 -2.1875E-04 -6.2656E-03
3.9840E+02 2.6406E-03 -2.8906E-03
3.9844E+02 4.6719E-03 -5.0000E-04
3.9848E+02 4.8906E-03 1.3594E-03
3.9852E+02 1.8281E-03 4.7813E-03
3.9856E+02 -3.4375E-03 5.4219E-03
3.9860E+02 -6.6406E-03 6.0313E-03
3.9864E+02 -9.9531E-03 4.7031E-03
3.9868E+02 -1.2969E-02 3.8750E-03
3.9872E+02 -1.3453E-02 2.5156E-03
3.9876E+02 -1.3297E-02 1.8594E-03
3.9880E+02 -1.0516E-02 5.4688E-04
3.9884E+02 -7.6719E-03 1.7656E-03
3.9888E+02 -3.6250E-03 2.6719E-03
3.9892E+02 -1.5625E-03 3.2969E-03
3.9896E+02 1.8750E-04 4.4531E-03
3.9900E+02 -8.7500E-04 4.5469E-03
3.9904E+02 -2.7188E-03 3.8438E-03
3.9908E+02 -3.7344E-03 2.9844E-03
3.9912E+02 -5.8906E-03 -5.1563E-04
3.9916E+02 -7.3125E-03 -2.9063E-03
3.9920E+02 -7.9219E-03 -6.6250E-03
3.9924E+02 -6.4375E-03 -7.2188E-03
3.9928E+02 -4.0469E-03 -7.5000E-03
3.9932E+02 3.1250E-05 -4.0313E-03
3.9936E+02 3.9063E-03 -1.3594E-03
3.9940E+02 8.7656E-03 2.8125E-03
3.9944E+02 1.0063E-02 5.9063E-03
3.9948E+02 1.0078E-02 6.3594E-03
3.9952E+02 7.3594E-03 7.0469E-03
3.9956E+02 3.9063E-03 3.4219E-03
3.9960E+02 1.7344E-03 -1.6875E-03
3.9964E+02 -1.0000E-03 -7.5469E-03
3.9968E+02 -2.6406E-03 -1.3406E-02
3.9972E+02 -1.2500E-03 -1.7391E-02
3.9976E+02 7.9688E-04 -2.0875E-02
3.9980E+02 3.6406E-03 -2.1516E-02
3.9984E+02 6.4219E-03 -1.7734E-02
3.9988E+02 7.6250E-03 -1.3766E-02
3.9992E+02 1.0375E-02 -1.0438E-02
3.9996E+02 1.0266E-02 -4.0469E-03


==> figures/cerc_bunchlength_700mhz.txt <==
-1.120000000000000023e-01 -1.158065723520928003e+01
-1.097373737373737446e-01 -1.122272680887529361e+01
-1.074747474747474729e-01 -1.086433062491979129e+01
-1.052121212121212152e-01 -1.050586356190428461e+01
-1.029494949494949574e-01 -1.014772057648435677e+01
-1.006868686868686857e-01 -9.790296268249029765e+00
-9.842424242424242797e-02 -9.433984444953532389e+00
-9.616161616161617021e-02 -9.079177688624477938e+00
-9.389898989898989856e-02 -8.726266923015593591e+00
-9.163636363636364079e-02 -8.375640982890478980e+00
-8.937373737373738303e-02 -8.027686185607027625e+00
-8.711111111111111138e-02 -7.682785905475481236e+00
-8.484848484848485362e-02 -7.341320151359160384e+00
-8.258585858585859585e-02 -7.003665147983175743e+00
-8.032323232323232420e-02 -6.670192921412495757e+00
-7.806060606060606644e-02 -6.341270889156090718e+00
-7.579797979797980867e-02 -6.017261455348707599e+00
-7.353535353535353702e-02 -5.698521611456392577e+00
-7.127272727272727926e-02 -5.385402542945644022e+00
-6.901010101010102149e-02 -5.078249242349548886e+00
-6.674747474747474985e-02 -4.777400129157294728e+00
-6.448484848484849208e-02 -4.483186676945799753e+00
-6.222222222222222737e-02 -4.195933048164288692e+00
-5.995959595959596267e-02 -3.915955736974246371e+00
-5.769696969696970490e-02 -3.643563220538229785e+00
-5.543434343434344019e-02 -3.379055619141750455e+00
-5.317171717171717549e-02 -3.122724365522718593e+00
-5.090909090909091078e-02 -2.874851883772768346e+00
-4.864646464646464608e-02 -2.635711278164242444e+00
-4.638383838383838831e-02 -2.405566032245708641e+00
-4.412121212121213054e-02 -2.184669718537501026e+00
-4.185858585858585890e-02 -1.973265719147201835e+00
-3.959595959595960113e-02 -1.771586957612820257e+00
-3.733333333333334336e-02 -1.579855642269171412e+00
-3.507070707070707172e-02 -1.398283021420192895e+00
-3.280808080808081395e-02 -1.227069150586951096e+00
-3.054545454545455618e-02 -1.066402672087786385e+00
-2.828282828282828454e-02 -9.164606071934358056e-01
-2.602020202020202677e-02 -7.774081610861678371e-01
-2.375757575757576900e-02 -6.493985408377973556e-01
-2.149494949494949736e-02 -5.325727866071332528e-01
-1.923232323232323959e-02 -4.270596162428681453e-01
-1.696969696969698183e-02 -3.329752834630905767e-01
-1.470707070707071018e-02 -2.504234497677000348e-01
-1.244444444444445241e-02 -1.794950702248581109e-01
-1.018181818181819465e-02 -1.202682932572791685e-01
-7.919191919191923001e-03 -7.280837453882149646e-02
-5.656565656565665234e-03 -3.716760509620797848e-02
-3.393939393939407467e-03 -1.338525369511955887e-02
-1.131313131313135822e-03 -1.487523574123628123e-03
1.131313131313121945e-03 -1.487523574123628123e-03
3.393939393939393590e-03 -1.338525369511955887e-02
5.656565656565651357e-03 -3.716760509620797848e-02
7.919191919191909124e-03 -7.280837453882149646e-02
1.018181818181818077e-02 -1.202682932572791685e-01
1.244444444444443854e-02 -1.794950702248563346e-01
1.470707070707071018e-02 -2.504234497677000348e-01
1.696969696969695407e-02 -3.329752834630888003e-01
1.923232323232322571e-02 -4.270596162428681453e-01
2.149494949494949736e-02 -5.325727866071332528e-01
2.375757575757574125e-02 -6.493985408377955793e-01
2.602020202020201289e-02 -7.774081610861660607e-01
2.828282828282828454e-02 -9.164606071934358056e-01
3.054545454545452843e-02 -1.066402672087784609e+00
3.280808080808080007e-02 -1.227069150586951096e+00
3.507070707070707172e-02 -1.398283021420192895e+00
3.733333333333331561e-02 -1.579855642269169635e+00
3.959595959595958725e-02 -1.771586957612820257e+00
4.185858585858585890e-02 -1.973265719147201835e+00
4.412121212121210279e-02 -2.184669718537499250e+00
4.638383838383837443e-02 -2.405566032245706865e+00
4.864646464646464608e-02 -2.635711278164242444e+00
5.090909090909088996e-02 -2.874851883772766570e+00
5.317171717171716161e-02 -3.122724365522716816e+00
5.543434343434343325e-02 -3.379055619141749567e+00
5.769696969696967714e-02 -3.643563220538226233e+00
5.995959595959594879e-02 -3.915955736974244594e+00
6.222222222222222043e-02 -4.195933048164287804e+00
6.448484848484846432e-02 -4.483186676945796201e+00
6.674747474747473597e-02 -4.777400129157294728e+00
6.901010101010100761e-02 -5.078249242349547110e+00
7.127272727272725150e-02 -5.385402542945638693e+00
7.353535353535352315e-02 -5.698521611456389913e+00
7.579797979797979479e-02 -6.017261455348705823e+00
7.806060606060603868e-02 -6.341270889156085389e+00
8.032323232323231033e-02 -6.670192921412495757e+00
8.258585858585858197e-02 -7.003665147983173966e+00
8.484848484848482586e-02 -7.341320151359155943e+00
8.711111111111109750e-02 -7.682785905475476795e+00
8.937373737373736915e-02 -8.027686185607022296e+00
9.163636363636361304e-02 -8.375640982890477204e+00
9.389898989898988468e-02 -8.726266923015591814e+00
9.616161616161615633e-02 -9.079177688624476161e+00
9.842424242424240022e-02 -9.433984444953525283e+00
1.006868686868686719e-01 -9.790296268249026213e+00
1.029494949494949435e-01 -1.014772057648435499e+01
1.052121212121211874e-01 -1.050586356190427750e+01
1.074747474747474590e-01 -1.086433062491978951e+01
1.097373737373737307e-01 -1.122272680887529184e+01
1.120000000000000023e-01 -1.158065723520928003e+01


==> figures/cerc_bunchlength_no3rd.txt <==
-4.000000000000000083e-02 -4.273919239018883154e+00
-3.919191919191919449e-02 -4.104159097753736773e+00
-3.838383838383838120e-02 -3.937768433552720104e+00
-3.757575757575757486e-02 -3.774753092858421422e+00
-3.676767676767676851e-02 -3.615118803515212420e+00
-3.595959595959596217e-02 -3.458871174567959894e+00
-3.515151515151515582e-02 -3.306015696065013554e+00
-3.434343434343434254e-02 -3.156557738865259033e+00
-3.353535353535353619e-02 -3.010502554449395074e+00
-3.272727272727272985e-02 -2.867855274735472193e+00
-3.191919191919191656e-02 -2.728620911898478774e+00
-3.111111111111111022e-02 -2.592804358194282788e+00
-3.030303030303030387e-02 -2.460410385787785703e+00
-2.949494949494949753e-02 -2.331443646585123819e+00
-2.868686868686868771e-02 -2.205908672070324261e+00
-2.787878787878787790e-02 -2.083809873146010183e+00
-2.707070707070707155e-02 -1.965151539978477802e+00
-2.626262626262626521e-02 -1.849937841846854614e+00
-2.545454545454545539e-02 -1.738172826996780440e+00
-2.464646464646464558e-02 -1.629860422497920736e+00
-2.383838383838383923e-02 -1.525004434106216555e+00
-2.303030303030303289e-02 -1.423608546130015640e+00
-2.222222222222222307e-02 -1.325676321300679250e+00
-2.141414141414141326e-02 -1.231211200647347903e+00
-2.060606060606060691e-02 -1.140216503376100476e+00
-1.979797979797980056e-02 -1.052695426753306185e+00
-1.898989898989899075e-02 -9.686510459932538009e-01
-1.818181818181818094e-02 -8.880863141501069702e-01
-1.737373737373737459e-02 -8.110040620141673040e-01
-1.656565656565656824e-02 -7.374069980123991730e-01
-1.575757575757575843e-02 -6.672977081132293042e-01
-1.494949494949494861e-02 -6.006786557357728373e-01
-1.414141414141414227e-02 -5.375521816631523286e-01
-1.333333333333333592e-02 -4.779205039603754424e-01
-1.252525252525252611e-02 -4.217857178963058118e-01
-1.171717171717171629e-02 -3.691497958700762916e-01
-1.090909090909090995e-02 -3.200145873418110964e-01
-1.010101010101010360e-02 -2.743818187675583498e-01
-9.292929292929293789e-03 -2.322530935387622786e-01
-8.484848484848483974e-03 -1.936298919257983253e-01
-7.676767676767677628e-03 -1.585135710260145714e-01
-6.868686868686871283e-03 -1.269053647160497400e-01
-6.060606060606064938e-03 -9.880638360847691926e-02
-5.252525252525251653e-03 -7.421761501275664363e-02
-4.444444444444445308e-03 -5.313992290059790791e-02
-3.636363636363638963e-03 -3.557404787554627190e-02
-2.828282828282825678e-03 -2.152060714697999130e-02
-2.020202020202019333e-03 -1.098009450844833132e-02
-1.212121212121212988e-03 -3.952880320269837322e-03
-4.040404040404066421e-04 -4.392114965550635670e-04
4.040404040403997032e-04 -4.392114965550635670e-04
1.212121212121212988e-03 -3.952880320269837322e-03
2.020202020202019333e-03 -1.098009450844833132e-02
2.828282828282825678e-03 -2.152060714697999130e-02
3.636363636363638963e-03 -3.557404787554627190e-02
4.444444444444445308e-03 -5.313992290059790791e-02
5.252525252525251653e-03 -7.421761501275664363e-02
6.060606060606057999e-03 -9.880638360847691926e-02
6.868686868686864344e-03 -1.269053647160497400e-01
7.676767676767677628e-03 -1.585135710260145714e-01
8.484848484848483974e-03 -1.936298919257983253e-01
9.292929292929290319e-03 -2.322530935387622786e-01
1.010101010101010360e-02 -2.743818187675583498e-01
1.090909090909090995e-02 -3.200145873418110964e-01
1.171717171717171629e-02 -3.691497958700762916e-01
1.252525252525252264e-02 -4.217857178963058118e-01
1.333333333333332898e-02 -4.779205039603754424e-01
1.414141414141414227e-02 -5.375521816631523286e-01
1.494949494949494861e-02 -6.006786557357728373e-01
1.575757575757575496e-02 -6.672977081132293042e-01
1.656565656565656824e-02 -7.374069980123991730e-01
1.737373737373737459e-02 -8.110040620141673040e-01
1.818181818181818094e-02 -8.880863141501069702e-01
1.898989898989898728e-02 -9.686510459932538009e-01
1.979797979797979363e-02 -1.052695426753306185e+00
2.060606060606060691e-02 -1.140216503376100476e+00
2.141414141414141326e-02 -1.231211200647347903e+00
2.222222222222221960e-02 -1.325676321300679250e+00
2.303030303030303289e-02 -1.423608546130015640e+00
2.383838383838383229e-02 -1.525004434106216555e+00
2.464646464646464558e-02 -1.629860422497920736e+00
2.545454545454545886e-02 -1.738172826996780440e+00
2.626262626262625827e-02 -1.849937841846854614e+00
2.707070707070707155e-02 -1.965151539978477802e+00
2.787878787878787096e-02 -2.083809873146010183e+00
2.868686868686868424e-02 -2.205908672070307830e+00
2.949494949494949753e-02 -2.331443646585123819e+00
3.030303030303029693e-02 -2.460410385787785703e+00
3.111111111111111022e-02 -2.592804358194282788e+00
3.191919191919192350e-02 -2.728620911898478774e+00
3.272727272727272291e-02 -2.867855274735472193e+00
3.353535353535353619e-02 -3.010502554449395074e+00
3.434343434343434948e-02 -3.156557738865259033e+00
3.515151515151514888e-02 -3.306015696065013554e+00
3.595959595959596217e-02 -3.458871174567959894e+00
3.676767676767676157e-02 -3.615118803515212420e+00
3.757575757575757486e-02 -3.774753092858421422e+00
3.838383838383838814e-02 -3.937768433552720104e+00
3.919191919191918755e-02 -4.104159097753736773e+00
4.000000000000000083e-02 -4.273919239018883154e+00


==> figures/cerc_bunchlength_with3rd.txt <==
-1.120000000000000023e-01 -1.384044795721580989e+01
-1.097373737373737446e-01 -1.288280812221414529e+01
-1.074747474747474729e-01 -1.196951885258307868e+01
-1.052121212121212152e-01 -1.109990602343962074e+01
-1.029494949494949574e-01 -1.027323532397956996e+01
-1.006868686868686857e-01 -9.488714873714188869e+00
-9.842424242424242797e-02 -8.745497967944631412e+00
-9.616161616161617021e-02 -8.042685945453442287e+00
-9.389898989898989856e-02 -7.379331171093129527e+00
-9.163636363636364079e-02 -6.754440125670286399e+00
-8.937373737373738303e-02 -6.166976595262601890e+00
-8.711111111111111138e-02 -5.615864951862770127e+00
-8.484848484848485362e-02 -5.099993517021318645e+00
-8.258585858585859585e-02 -4.618217999958672770e+00
-8.032323232323232420e-02 -4.169365001435990870e+00
-7.806060606060606644e-02 -3.752235574516046501e+00
-7.579797979797980867e-02 -3.365608833207978989e+00
-7.353535353535353702e-02 -3.008245599875559950e+00
-7.127272727272727926e-02 -2.678892082197023683e+00
-6.901010101010102149e-02 -2.376283570395503197e+00
-6.674747474747474985e-02 -2.099148145412800481e+00
-6.448484848484849208e-02 -1.846210388677467451e+00
-6.222222222222222737e-02 -1.616195084117672653e+00
-5.995959595959596267e-02 -1.407830903094037689e+00
-5.769696969696970490e-02 -1.219854062973619868e+00
-5.543434343434344019e-02 -1.051011950137118012e+00
-5.317171717171717549e-02 -9.000666983030407575e-01
-5.090909090909091078e-02 -7.657987131693874128e-01
-4.864646464646464608e-02 -6.470101345098152601e-01
-4.638383838383838831e-02 -5.425282270219916603e-01
-4.412121212121213054e-02 -4.512086914070267407e-01
-4.185858585858585890e-02 -3.719388873608180934e-01
-3.959595959595960113e-02 -3.036409603825276360e-01
-3.733333333333334336e-02 -2.452748645473491473e-01
-3.507070707070707172e-02 -1.958412736546175370e-01
-3.280808080808081395e-02 -1.543843734432658044e-01
-3.054545454545455618e-02 -1.199945278666465082e-01
-2.828282828282828454e-02 -9.181081273587694824e-02
-2.602020202020202677e-02 -6.902341037472900509e-02
-2.375757575757576900e-02 -5.087585927822055321e-02
-2.149494949494949736e-02 -3.666715313221438621e-02
-1.923232323232323959e-02 -2.575368392890832470e-02
-1.696969696969698183e-02 -1.755102430562368102e-02
-1.470707070707071018e-02 -1.153554463703106332e-02
-1.244444444444445241e-02 -7.245860826180523101e-03
-1.018181818181819465e-02 -4.284109164334313873e-03
-7.919191919191923001e-03 -2.317045063471949266e-03
-5.656565656565665234e-03 -1.076962906804134704e-03
-3.393939393939407467e-03 -3.624347115795940964e-04
-1.131313131313135822e-03 -3.886575241424280303e-05
1.131313131313121945e-03 -3.886575241424280303e-05
3.393939393939393590e-03 -3.624347115795940964e-04
5.656565656565651357e-03 -1.076962906804134704e-03
7.919191919191909124e-03 -2.317045063488390108e-03
1.018181818181818077e-02 -4.284109164334313873e-03
1.244444444444443854e-02 -7.245860826180523101e-03
1.470707070707071018e-02 -1.153554463703106332e-02
1.696969696969695407e-02 -1.755102430562368102e-02
1.923232323232322571e-02 -2.575368392890832470e-02
2.149494949494949736e-02 -3.666715313221438621e-02
2.375757575757574125e-02 -5.087585927823699838e-02
2.602020202020201289e-02 -6.902341037472900509e-02
2.828282828282828454e-02 -9.181081273587694824e-02
3.054545454545452843e-02 -1.199945278666465082e-01
3.280808080808080007e-02 -1.543843734432822357e-01
3.507070707070707172e-02 -1.958412736546175370e-01
3.733333333333331561e-02 -2.452748645473326883e-01
3.959595959595958725e-02 -3.036409603825276360e-01
4.185858585858585890e-02 -3.719388873608180934e-01
4.412121212121210279e-02 -4.512086914070103094e-01
4.638383838383837443e-02 -5.425282270219916603e-01
4.864646464646464608e-02 -6.470101345098152601e-01
5.090909090909088996e-02 -7.657987131693874128e-01
5.317171717171716161e-02 -9.000666983030407575e-01
5.543434343434343325e-02 -1.051011950137118012e+00
5.769696969696967714e-02 -1.219854062973619868e+00
5.995959595959594879e-02 -1.407830903094021258e+00
6.222222222222222043e-02 -1.616195084117672653e+00
6.448484848484846432e-02 -1.846210388677467451e+00
6.674747474747473597e-02 -2.099148145412800481e+00
6.901010101010100761e-02 -2.376283570395503197e+00
7.127272727272725150e-02 -2.678892082197007252e+00
7.353535353535352315e-02 -3.008245599875543075e+00
7.579797979797979479e-02 -3.365608833207995421e+00
7.806060606060603868e-02 -3.752235574516046501e+00
8.032323232323231033e-02 -4.169365001435990870e+00
8.258585858585858197e-02 -4.618217999958672770e+00
8.484848484848482586e-02 -5.099993517021318645e+00
8.711111111111109750e-02 -5.615864951862770127e+00
8.937373737373736915e-02 -6.166976595262601890e+00
9.163636363636361304e-02 -6.754440125670270412e+00
9.389898989898988468e-02 -7.379331171093112651e+00
9.616161616161615633e-02 -8.042685945453442287e+00
9.842424242424240022e-02 -8.745497967944597661e+00
1.006868686868686719e-01 -9.488714873714172882e+00
1.029494949494949435e-01 -1.027323532397956996e+01
1.052121212121211874e-01 -1.109990602343960298e+01
1.074747474747474590e-01 -1.196951885258307868e+01
1.097373737373737307e-01 -1.288280812221414529e+01
1.120000000000000023e-01 -1.384044795721580989e+01


==> figures/erl_landscape_construction.dat <==
current     energy      label                           style
1           105         {\textbf{MESA}}                 {left, xshift=+1mm, yshift=3.5mm}
20          500         {\textbf{PERLE}}                {above, yshift=+2mm}
1.0e-1      7500        {\textbf{CEBAF}\\(5-pass)}      {right, xshift=+2mm}
100         150         {\textbf{EIC cooler}}           {right, xshift=+1mm, yshift=-2mm}
6           25          {\textbf{bERLinPRO}}            {left, xshift=-1mm, yshift=2mm}
100         42          {\textbf{CBETA}\\(1-pass)}      {below, xshift=+0mm, yshift=-2mm}
40          150         {\textbf{CBETA}\\(4-pass)}      {above, xshift=+2mm, yshift=+1.5mm}
20e-3       34.2        {\textbf{S-DALINAC}\\(1-pass)}             {below, xshift=+2mm, yshift=-2mm}
20e-3       68.4        {\textbf{S-DALINAC}\\(2-pass)}             {above, xshift=0mm, yshift=+2mm}


==> figures/erl_landscape_legacy.dat <==
current     energy      label                           style
8.0e-2      1056        {\textbf{CEBAF}\\(1-pass)}      {right, xshift=+2mm}
8.0e+0      165         {\textbf{JLab FEL}}   {above, xshift=0mm, yshift=+2mm}
6.5e-3      27.5        {\textbf{ALICE}}            {right, xshift=+2mm, yshift=0mm}


==> figures/erl_landscape_ongoing_cold.dat <==
current     energy      label                           style
7.0e-2      42          {\textbf{CBETA}\\(1-pass)}      {right, xshift=+2mm, yshift=0mm}
1.0e+0      17.7        {\textbf{cERL}}                 {below, yshift=-2mm}
#1.2e-3      22.5        {\textbf{S-DALINAC}\\(1-pass)}             {below, yshift=-2mm}
4.0e-3      44        {\textbf{S-DALINAC}\\(2-pass)}             {above, yshift=+2mm}
1           105         {\textbf{MESA}}                 {above, xshift=0mm, yshift=2mm}


==> figures/erl_landscape_ongoing_warm.dat <==
current     energy      label                           style
3.0e+1      11          {\textbf{Recup.}\\(1-pass)}     {left, xshift=-2mm, yshift=0mm}
#1.0e+1      22          {\textbf{Recup.}\\(2-pass)}     {below, xshift=0mm, yshift=-2mm}
1.0e+1      42          {\textbf{Recup.}\\(4-pass)}     {left, xshift=-2mm}


==> figures/erl_landscape_progress.dat <==
current     energy      label                               style
100         150         {\textbf{EIC CeC}}              {above, xshift=0mm, yshift=+2mm}
20          500         {\textbf{PERLE}}                {above, yshift=+2mm}
1.0e-1      7500        {\textbf{CEBAF}\\(5-pass)}      {right, xshift=+2mm}
100           50          {\textbf{bERLinPRO}}            {below, xshift=0mm, yshift=-2mm}


==> figures/erl_landscape_proposed.dat <==
current     energy      label                               style
3.0e+1      60000       {\textbf{FCC-eh}}                    {above, yshift=+2mm}
1.6e+2      125000      {\textbf{ERLC}}                     {below, yshift=-2mm}
2.5e+0      120000      {\textbf{CERC}}                    {below, yshift=-2mm}
2.0e+1      50000       {\textbf{LHeC}}                 {below, yshift=-2mm}
200         200000      {\textbf{EXMP}}                 {above, xshift=-2mm, yshift=+1.5mm}


==> figures/exmp/mpp_hist2d_emit.dat <==
-3.920000000000000284e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.480000000000000071e+01 -1.469999999999999918e-01 1.000000000000000000e+00
-2.319999999999999929e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.159999999999999787e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-2.000000000000000000e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.839999999999999858e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.679999999999999716e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.519999999999999929e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.359999999999999787e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.199999999999999822e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-1.039999999999999858e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-8.799999999999998934e+00 -1.469999999999999918e-01 0.000000000000000000e+00
-7.199999999999999289e+00 -1.469999999999999918e-01 0.000000000000000000e+00
-5.599999999999997868e+00 -1.469999999999999918e-01 0.000000000000000000e+00
-3.999999999999996447e+00 -1.469999999999999918e-01 1.000000000000000000e+00
-2.399999999999995026e+00 -1.469999999999999918e-01 2.000000000000000000e+00
-7.999999999999971578e-01 -1.469999999999999918e-01 0.000000000000000000e+00
8.000000000000007105e-01 -1.469999999999999918e-01 0.000000000000000000e+00
2.400000000000002132e+00 -1.469999999999999918e-01 1.000000000000000000e+00
4.000000000000003553e+00 -1.469999999999999918e-01 0.000000000000000000e+00
5.600000000000004974e+00 -1.469999999999999918e-01 0.000000000000000000e+00
7.200000000000002842e+00 -1.469999999999999918e-01 0.000000000000000000e+00
8.800000000000000711e+00 -1.469999999999999918e-01 0.000000000000000000e+00
1.040000000000000213e+01 -1.469999999999999918e-01 1.000000000000000000e+00
1.200000000000000355e+01 -1.469999999999999918e-01 1.000000000000000000e+00
1.360000000000000497e+01 -1.469999999999999918e-01 0.000000000000000000e+00
1.520000000000000284e+01 -1.469999999999999918e-01 0.000000000000000000e+00
1.680000000000000071e+01 -1.469999999999999918e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.000000000000000355e+01 -1.469999999999999918e-01 1.000000000000000000e+00
2.160000000000000497e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.320000000000000284e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.480000000000000426e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.640000000000000568e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.800000000000000000e+01 -1.469999999999999918e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.469999999999999918e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.469999999999999918e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.480000000000000071e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.319999999999999929e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.159999999999999787e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-2.000000000000000000e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.839999999999999858e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.679999999999999716e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.519999999999999929e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.359999999999999787e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.199999999999999822e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-1.039999999999999858e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-8.799999999999998934e+00 -1.409999999999999865e-01 0.000000000000000000e+00
-7.199999999999999289e+00 -1.409999999999999865e-01 0.000000000000000000e+00
-5.599999999999997868e+00 -1.409999999999999865e-01 0.000000000000000000e+00
-3.999999999999996447e+00 -1.409999999999999865e-01 0.000000000000000000e+00
-2.399999999999995026e+00 -1.409999999999999865e-01 1.000000000000000000e+00
-7.999999999999971578e-01 -1.409999999999999865e-01 2.000000000000000000e+00
8.000000000000007105e-01 -1.409999999999999865e-01 0.000000000000000000e+00
2.400000000000002132e+00 -1.409999999999999865e-01 0.000000000000000000e+00
4.000000000000003553e+00 -1.409999999999999865e-01 0.000000000000000000e+00
5.600000000000004974e+00 -1.409999999999999865e-01 0.000000000000000000e+00
7.200000000000002842e+00 -1.409999999999999865e-01 0.000000000000000000e+00
8.800000000000000711e+00 -1.409999999999999865e-01 1.000000000000000000e+00
1.040000000000000213e+01 -1.409999999999999865e-01 0.000000000000000000e+00
1.200000000000000355e+01 -1.409999999999999865e-01 0.000000000000000000e+00
1.360000000000000497e+01 -1.409999999999999865e-01 1.000000000000000000e+00
1.520000000000000284e+01 -1.409999999999999865e-01 0.000000000000000000e+00
1.680000000000000071e+01 -1.409999999999999865e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.000000000000000355e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.160000000000000497e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.320000000000000284e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.480000000000000426e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.640000000000000568e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.800000000000000000e+01 -1.409999999999999865e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.409999999999999865e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.409999999999999865e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.350000000000000089e-01 1.000000000000000000e+00
-2.800000000000000000e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.480000000000000071e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.319999999999999929e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.159999999999999787e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-2.000000000000000000e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-1.839999999999999858e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-1.679999999999999716e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-1.519999999999999929e+01 -1.350000000000000089e-01 2.000000000000000000e+00
-1.359999999999999787e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-1.199999999999999822e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-1.039999999999999858e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-8.799999999999998934e+00 -1.350000000000000089e-01 1.000000000000000000e+00
-7.199999999999999289e+00 -1.350000000000000089e-01 1.000000000000000000e+00
-5.599999999999997868e+00 -1.350000000000000089e-01 1.000000000000000000e+00
-3.999999999999996447e+00 -1.350000000000000089e-01 0.000000000000000000e+00
-2.399999999999995026e+00 -1.350000000000000089e-01 0.000000000000000000e+00
-7.999999999999971578e-01 -1.350000000000000089e-01 1.000000000000000000e+00
8.000000000000007105e-01 -1.350000000000000089e-01 0.000000000000000000e+00
2.400000000000002132e+00 -1.350000000000000089e-01 1.000000000000000000e+00
4.000000000000003553e+00 -1.350000000000000089e-01 1.000000000000000000e+00
5.600000000000004974e+00 -1.350000000000000089e-01 2.000000000000000000e+00
7.200000000000002842e+00 -1.350000000000000089e-01 0.000000000000000000e+00
8.800000000000000711e+00 -1.350000000000000089e-01 0.000000000000000000e+00
1.040000000000000213e+01 -1.350000000000000089e-01 1.000000000000000000e+00
1.200000000000000355e+01 -1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000497e+01 -1.350000000000000089e-01 1.000000000000000000e+00
1.520000000000000284e+01 -1.350000000000000089e-01 1.000000000000000000e+00
1.680000000000000071e+01 -1.350000000000000089e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.350000000000000089e-01 1.000000000000000000e+00
2.000000000000000355e+01 -1.350000000000000089e-01 0.000000000000000000e+00
2.160000000000000497e+01 -1.350000000000000089e-01 0.000000000000000000e+00
2.320000000000000284e+01 -1.350000000000000089e-01 0.000000000000000000e+00
2.480000000000000426e+01 -1.350000000000000089e-01 0.000000000000000000e+00
2.640000000000000568e+01 -1.350000000000000089e-01 1.000000000000000000e+00
2.800000000000000000e+01 -1.350000000000000089e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.350000000000000089e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.350000000000000089e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.480000000000000071e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.319999999999999929e+01 -1.290000000000000036e-01 1.000000000000000000e+00
-2.159999999999999787e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-2.000000000000000000e+01 -1.290000000000000036e-01 2.000000000000000000e+00
-1.839999999999999858e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-1.679999999999999716e+01 -1.290000000000000036e-01 3.000000000000000000e+00
-1.519999999999999929e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-1.359999999999999787e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-1.199999999999999822e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-1.039999999999999858e+01 -1.290000000000000036e-01 1.000000000000000000e+00
-8.799999999999998934e+00 -1.290000000000000036e-01 2.000000000000000000e+00
-7.199999999999999289e+00 -1.290000000000000036e-01 0.000000000000000000e+00
-5.599999999999997868e+00 -1.290000000000000036e-01 0.000000000000000000e+00
-3.999999999999996447e+00 -1.290000000000000036e-01 0.000000000000000000e+00
-2.399999999999995026e+00 -1.290000000000000036e-01 3.000000000000000000e+00
-7.999999999999971578e-01 -1.290000000000000036e-01 1.000000000000000000e+00
8.000000000000007105e-01 -1.290000000000000036e-01 1.000000000000000000e+00
2.400000000000002132e+00 -1.290000000000000036e-01 2.000000000000000000e+00
4.000000000000003553e+00 -1.290000000000000036e-01 2.000000000000000000e+00
5.600000000000004974e+00 -1.290000000000000036e-01 0.000000000000000000e+00
7.200000000000002842e+00 -1.290000000000000036e-01 0.000000000000000000e+00
8.800000000000000711e+00 -1.290000000000000036e-01 0.000000000000000000e+00
1.040000000000000213e+01 -1.290000000000000036e-01 2.000000000000000000e+00
1.200000000000000355e+01 -1.290000000000000036e-01 1.000000000000000000e+00
1.360000000000000497e+01 -1.290000000000000036e-01 2.000000000000000000e+00
1.520000000000000284e+01 -1.290000000000000036e-01 2.000000000000000000e+00
1.680000000000000071e+01 -1.290000000000000036e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.290000000000000036e-01 1.000000000000000000e+00
2.000000000000000355e+01 -1.290000000000000036e-01 1.000000000000000000e+00
2.160000000000000497e+01 -1.290000000000000036e-01 0.000000000000000000e+00
2.320000000000000284e+01 -1.290000000000000036e-01 2.000000000000000000e+00
2.480000000000000426e+01 -1.290000000000000036e-01 0.000000000000000000e+00
2.640000000000000568e+01 -1.290000000000000036e-01 0.000000000000000000e+00
2.800000000000000000e+01 -1.290000000000000036e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.290000000000000036e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.290000000000000036e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-2.480000000000000071e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-2.319999999999999929e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-2.159999999999999787e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-2.000000000000000000e+01 -1.229999999999999982e-01 2.000000000000000000e+00
-1.839999999999999858e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-1.679999999999999716e+01 -1.229999999999999982e-01 2.000000000000000000e+00
-1.519999999999999929e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-1.359999999999999787e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-1.199999999999999822e+01 -1.229999999999999982e-01 3.000000000000000000e+00
-1.039999999999999858e+01 -1.229999999999999982e-01 1.000000000000000000e+00
-8.799999999999998934e+00 -1.229999999999999982e-01 0.000000000000000000e+00
-7.199999999999999289e+00 -1.229999999999999982e-01 2.000000000000000000e+00
-5.599999999999997868e+00 -1.229999999999999982e-01 4.000000000000000000e+00
-3.999999999999996447e+00 -1.229999999999999982e-01 1.000000000000000000e+00
-2.399999999999995026e+00 -1.229999999999999982e-01 1.000000000000000000e+00
-7.999999999999971578e-01 -1.229999999999999982e-01 4.000000000000000000e+00
8.000000000000007105e-01 -1.229999999999999982e-01 3.000000000000000000e+00
2.400000000000002132e+00 -1.229999999999999982e-01 2.000000000000000000e+00
4.000000000000003553e+00 -1.229999999999999982e-01 3.000000000000000000e+00
5.600000000000004974e+00 -1.229999999999999982e-01 2.000000000000000000e+00
7.200000000000002842e+00 -1.229999999999999982e-01 0.000000000000000000e+00
8.800000000000000711e+00 -1.229999999999999982e-01 2.000000000000000000e+00
1.040000000000000213e+01 -1.229999999999999982e-01 2.000000000000000000e+00
1.200000000000000355e+01 -1.229999999999999982e-01 4.000000000000000000e+00
1.360000000000000497e+01 -1.229999999999999982e-01 0.000000000000000000e+00
1.520000000000000284e+01 -1.229999999999999982e-01 3.000000000000000000e+00
1.680000000000000071e+01 -1.229999999999999982e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.229999999999999982e-01 2.000000000000000000e+00
2.000000000000000355e+01 -1.229999999999999982e-01 0.000000000000000000e+00
2.160000000000000497e+01 -1.229999999999999982e-01 1.000000000000000000e+00
2.320000000000000284e+01 -1.229999999999999982e-01 0.000000000000000000e+00
2.480000000000000426e+01 -1.229999999999999982e-01 0.000000000000000000e+00
2.640000000000000568e+01 -1.229999999999999982e-01 0.000000000000000000e+00
2.800000000000000000e+01 -1.229999999999999982e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.229999999999999982e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.229999999999999982e-01 1.000000000000000000e+00
3.280000000000000426e+01 -1.229999999999999982e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.229999999999999982e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.229999999999999982e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.229999999999999982e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.229999999999999982e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-2.639999999999999858e+01 -1.169999999999999929e-01 1.000000000000000000e+00
-2.480000000000000071e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-2.319999999999999929e+01 -1.169999999999999929e-01 2.000000000000000000e+00
-2.159999999999999787e+01 -1.169999999999999929e-01 1.000000000000000000e+00
-2.000000000000000000e+01 -1.169999999999999929e-01 3.000000000000000000e+00
-1.839999999999999858e+01 -1.169999999999999929e-01 1.000000000000000000e+00
-1.679999999999999716e+01 -1.169999999999999929e-01 4.000000000000000000e+00
-1.519999999999999929e+01 -1.169999999999999929e-01 3.000000000000000000e+00
-1.359999999999999787e+01 -1.169999999999999929e-01 7.000000000000000000e+00
-1.199999999999999822e+01 -1.169999999999999929e-01 1.000000000000000000e+00
-1.039999999999999858e+01 -1.169999999999999929e-01 2.000000000000000000e+00
-8.799999999999998934e+00 -1.169999999999999929e-01 1.000000000000000000e+00
-7.199999999999999289e+00 -1.169999999999999929e-01 9.000000000000000000e+00
-5.599999999999997868e+00 -1.169999999999999929e-01 6.000000000000000000e+00
-3.999999999999996447e+00 -1.169999999999999929e-01 3.000000000000000000e+00
-2.399999999999995026e+00 -1.169999999999999929e-01 5.000000000000000000e+00
-7.999999999999971578e-01 -1.169999999999999929e-01 2.000000000000000000e+00
8.000000000000007105e-01 -1.169999999999999929e-01 5.000000000000000000e+00
2.400000000000002132e+00 -1.169999999999999929e-01 3.000000000000000000e+00
4.000000000000003553e+00 -1.169999999999999929e-01 0.000000000000000000e+00
5.600000000000004974e+00 -1.169999999999999929e-01 4.000000000000000000e+00
7.200000000000002842e+00 -1.169999999999999929e-01 6.000000000000000000e+00
8.800000000000000711e+00 -1.169999999999999929e-01 1.000000000000000000e+00
1.040000000000000213e+01 -1.169999999999999929e-01 3.000000000000000000e+00
1.200000000000000355e+01 -1.169999999999999929e-01 0.000000000000000000e+00
1.360000000000000497e+01 -1.169999999999999929e-01 6.000000000000000000e+00
1.520000000000000284e+01 -1.169999999999999929e-01 1.000000000000000000e+00
1.680000000000000071e+01 -1.169999999999999929e-01 5.000000000000000000e+00
1.840000000000000213e+01 -1.169999999999999929e-01 1.000000000000000000e+00
2.000000000000000355e+01 -1.169999999999999929e-01 1.000000000000000000e+00
2.160000000000000497e+01 -1.169999999999999929e-01 2.000000000000000000e+00
2.320000000000000284e+01 -1.169999999999999929e-01 0.000000000000000000e+00
2.480000000000000426e+01 -1.169999999999999929e-01 2.000000000000000000e+00
2.640000000000000568e+01 -1.169999999999999929e-01 0.000000000000000000e+00
2.800000000000000000e+01 -1.169999999999999929e-01 0.000000000000000000e+00
2.960000000000000142e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.169999999999999929e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.169999999999999929e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.279999999999999716e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.109999999999999876e-01 1.000000000000000000e+00
-2.800000000000000000e+01 -1.109999999999999876e-01 1.000000000000000000e+00
-2.639999999999999858e+01 -1.109999999999999876e-01 1.000000000000000000e+00
-2.480000000000000071e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-2.319999999999999929e+01 -1.109999999999999876e-01 1.000000000000000000e+00
-2.159999999999999787e+01 -1.109999999999999876e-01 3.000000000000000000e+00
-2.000000000000000000e+01 -1.109999999999999876e-01 2.000000000000000000e+00
-1.839999999999999858e+01 -1.109999999999999876e-01 5.000000000000000000e+00
-1.679999999999999716e+01 -1.109999999999999876e-01 3.000000000000000000e+00
-1.519999999999999929e+01 -1.109999999999999876e-01 4.000000000000000000e+00
-1.359999999999999787e+01 -1.109999999999999876e-01 5.000000000000000000e+00
-1.199999999999999822e+01 -1.109999999999999876e-01 1.000000000000000000e+00
-1.039999999999999858e+01 -1.109999999999999876e-01 3.000000000000000000e+00
-8.799999999999998934e+00 -1.109999999999999876e-01 4.000000000000000000e+00
-7.199999999999999289e+00 -1.109999999999999876e-01 9.000000000000000000e+00
-5.599999999999997868e+00 -1.109999999999999876e-01 6.000000000000000000e+00
-3.999999999999996447e+00 -1.109999999999999876e-01 2.000000000000000000e+00
-2.399999999999995026e+00 -1.109999999999999876e-01 8.000000000000000000e+00
-7.999999999999971578e-01 -1.109999999999999876e-01 5.000000000000000000e+00
8.000000000000007105e-01 -1.109999999999999876e-01 5.000000000000000000e+00
2.400000000000002132e+00 -1.109999999999999876e-01 5.000000000000000000e+00
4.000000000000003553e+00 -1.109999999999999876e-01 8.000000000000000000e+00
5.600000000000004974e+00 -1.109999999999999876e-01 5.000000000000000000e+00
7.200000000000002842e+00 -1.109999999999999876e-01 1.200000000000000000e+01
8.800000000000000711e+00 -1.109999999999999876e-01 7.000000000000000000e+00
1.040000000000000213e+01 -1.109999999999999876e-01 5.000000000000000000e+00
1.200000000000000355e+01 -1.109999999999999876e-01 3.000000000000000000e+00
1.360000000000000497e+01 -1.109999999999999876e-01 3.000000000000000000e+00
1.520000000000000284e+01 -1.109999999999999876e-01 6.000000000000000000e+00
1.680000000000000071e+01 -1.109999999999999876e-01 0.000000000000000000e+00
1.840000000000000213e+01 -1.109999999999999876e-01 3.000000000000000000e+00
2.000000000000000355e+01 -1.109999999999999876e-01 1.000000000000000000e+00
2.160000000000000497e+01 -1.109999999999999876e-01 5.000000000000000000e+00
2.320000000000000284e+01 -1.109999999999999876e-01 5.000000000000000000e+00
2.480000000000000426e+01 -1.109999999999999876e-01 1.000000000000000000e+00
2.640000000000000568e+01 -1.109999999999999876e-01 1.000000000000000000e+00
2.800000000000000000e+01 -1.109999999999999876e-01 1.000000000000000000e+00
2.960000000000000142e+01 -1.109999999999999876e-01 0.000000000000000000e+00
3.120000000000000284e+01 -1.109999999999999876e-01 1.000000000000000000e+00
3.280000000000000426e+01 -1.109999999999999876e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.109999999999999876e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.109999999999999876e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.109999999999999876e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.109999999999999876e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-3.759999999999999432e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-3.600000000000000000e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-3.440000000000000568e+01 -1.049999999999999822e-01 1.000000000000000000e+00
-3.279999999999999716e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-3.119999999999999929e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-2.959999999999999787e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-2.800000000000000000e+01 -1.049999999999999822e-01 2.000000000000000000e+00
-2.639999999999999858e+01 -1.049999999999999822e-01 5.000000000000000000e+00
-2.480000000000000071e+01 -1.049999999999999822e-01 2.000000000000000000e+00
-2.319999999999999929e+01 -1.049999999999999822e-01 1.000000000000000000e+00
-2.159999999999999787e+01 -1.049999999999999822e-01 5.000000000000000000e+00
-2.000000000000000000e+01 -1.049999999999999822e-01 7.000000000000000000e+00
-1.839999999999999858e+01 -1.049999999999999822e-01 3.000000000000000000e+00
-1.679999999999999716e+01 -1.049999999999999822e-01 3.000000000000000000e+00
-1.519999999999999929e+01 -1.049999999999999822e-01 6.000000000000000000e+00
-1.359999999999999787e+01 -1.049999999999999822e-01 3.000000000000000000e+00
-1.199999999999999822e+01 -1.049999999999999822e-01 7.000000000000000000e+00
-1.039999999999999858e+01 -1.049999999999999822e-01 7.000000000000000000e+00
-8.799999999999998934e+00 -1.049999999999999822e-01 1.400000000000000000e+01
-7.199999999999999289e+00 -1.049999999999999822e-01 1.100000000000000000e+01
-5.599999999999997868e+00 -1.049999999999999822e-01 1.000000000000000000e+01
-3.999999999999996447e+00 -1.049999999999999822e-01 1.100000000000000000e+01
-2.399999999999995026e+00 -1.049999999999999822e-01 1.300000000000000000e+01
-7.999999999999971578e-01 -1.049999999999999822e-01 1.600000000000000000e+01
8.000000000000007105e-01 -1.049999999999999822e-01 1.200000000000000000e+01
2.400000000000002132e+00 -1.049999999999999822e-01 8.000000000000000000e+00
4.000000000000003553e+00 -1.049999999999999822e-01 9.000000000000000000e+00
5.600000000000004974e+00 -1.049999999999999822e-01 1.100000000000000000e+01
7.200000000000002842e+00 -1.049999999999999822e-01 9.000000000000000000e+00
8.800000000000000711e+00 -1.049999999999999822e-01 6.000000000000000000e+00
1.040000000000000213e+01 -1.049999999999999822e-01 7.000000000000000000e+00
1.200000000000000355e+01 -1.049999999999999822e-01 5.000000000000000000e+00
1.360000000000000497e+01 -1.049999999999999822e-01 9.000000000000000000e+00
1.520000000000000284e+01 -1.049999999999999822e-01 3.000000000000000000e+00
1.680000000000000071e+01 -1.049999999999999822e-01 3.000000000000000000e+00
1.840000000000000213e+01 -1.049999999999999822e-01 4.000000000000000000e+00
2.000000000000000355e+01 -1.049999999999999822e-01 3.000000000000000000e+00
2.160000000000000497e+01 -1.049999999999999822e-01 4.000000000000000000e+00
2.320000000000000284e+01 -1.049999999999999822e-01 2.000000000000000000e+00
2.480000000000000426e+01 -1.049999999999999822e-01 3.000000000000000000e+00
2.640000000000000568e+01 -1.049999999999999822e-01 1.000000000000000000e+00
2.800000000000000000e+01 -1.049999999999999822e-01 2.000000000000000000e+00
2.960000000000000142e+01 -1.049999999999999822e-01 2.000000000000000000e+00
3.120000000000000284e+01 -1.049999999999999822e-01 0.000000000000000000e+00
3.280000000000000426e+01 -1.049999999999999822e-01 0.000000000000000000e+00
3.440000000000000568e+01 -1.049999999999999822e-01 0.000000000000000000e+00
3.600000000000000711e+01 -1.049999999999999822e-01 0.000000000000000000e+00
3.760000000000000853e+01 -1.049999999999999822e-01 0.000000000000000000e+00
3.920000000000000284e+01 -1.049999999999999822e-01 0.000000000000000000e+00
-3.920000000000000284e+01 -9.900000000000000466e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -9.900000000000000466e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -9.900000000000000466e-02 0.000000000000000000e+00
-3.440000000000000568e+01 -9.900000000000000466e-02 1.000000000000000000e+00
-3.279999999999999716e+01 -9.900000000000000466e-02 0.000000000000000000e+00
-3.119999999999999929e+01 -9.900000000000000466e-02 0.000000000000000000e+00
-2.959999999999999787e+01 -9.900000000000000466e-02 1.000000000000000000e+00
-2.800000000000000000e+01 -9.900000000000000466e-02 2.000000000000000000e+00
-2.639999999999999858e+01 -9.900000000000000466e-02 2.000000000000000000e+00
-2.480000000000000071e+01 -9.900000000000000466e-02 8.000000000000000000e+00
-2.319999999999999929e+01 -9.900000000000000466e-02 5.000000000000000000e+00
-2.159999999999999787e+01 -9.900000000000000466e-02 4.000000000000000000e+00
-2.000000000000000000e+01 -9.900000000000000466e-02 1.000000000000000000e+01
-1.839999999999999858e+01 -9.900000000000000466e-02 5.000000000000000000e+00
-1.679999999999999716e+01 -9.900000000000000466e-02 1.300000000000000000e+01
-1.519999999999999929e+01 -9.900000000000000466e-02 6.000000000000000000e+00
-1.359999999999999787e+01 -9.900000000000000466e-02 9.000000000000000000e+00
-1.199999999999999822e+01 -9.900000000000000466e-02 1.200000000000000000e+01
-1.039999999999999858e+01 -9.900000000000000466e-02 2.100000000000000000e+01
-8.799999999999998934e+00 -9.900000000000000466e-02 1.300000000000000000e+01
-7.199999999999999289e+00 -9.900000000000000466e-02 1.400000000000000000e+01
-5.599999999999997868e+00 -9.900000000000000466e-02 1.500000000000000000e+01
-3.999999999999996447e+00 -9.900000000000000466e-02 1.200000000000000000e+01
-2.399999999999995026e+00 -9.900000000000000466e-02 1.600000000000000000e+01
-7.999999999999971578e-01 -9.900000000000000466e-02 2.100000000000000000e+01
8.000000000000007105e-01 -9.900000000000000466e-02 1.900000000000000000e+01
2.400000000000002132e+00 -9.900000000000000466e-02 2.100000000000000000e+01
4.000000000000003553e+00 -9.900000000000000466e-02 1.900000000000000000e+01
5.600000000000004974e+00 -9.900000000000000466e-02 2.100000000000000000e+01
7.200000000000002842e+00 -9.900000000000000466e-02 1.400000000000000000e+01
8.800000000000000711e+00 -9.900000000000000466e-02 1.300000000000000000e+01
1.040000000000000213e+01 -9.900000000000000466e-02 1.500000000000000000e+01
1.200000000000000355e+01 -9.900000000000000466e-02 1.600000000000000000e+01
1.360000000000000497e+01 -9.900000000000000466e-02 1.200000000000000000e+01
1.520000000000000284e+01 -9.900000000000000466e-02 1.000000000000000000e+01
1.680000000000000071e+01 -9.900000000000000466e-02 9.000000000000000000e+00
1.840000000000000213e+01 -9.900000000000000466e-02 8.000000000000000000e+00
2.000000000000000355e+01 -9.900000000000000466e-02 8.000000000000000000e+00
2.160000000000000497e+01 -9.900000000000000466e-02 3.000000000000000000e+00
2.320000000000000284e+01 -9.900000000000000466e-02 9.000000000000000000e+00
2.480000000000000426e+01 -9.900000000000000466e-02 3.000000000000000000e+00
2.640000000000000568e+01 -9.900000000000000466e-02 4.000000000000000000e+00
2.800000000000000000e+01 -9.900000000000000466e-02 4.000000000000000000e+00
2.960000000000000142e+01 -9.900000000000000466e-02 1.000000000000000000e+00
3.120000000000000284e+01 -9.900000000000000466e-02 0.000000000000000000e+00
3.280000000000000426e+01 -9.900000000000000466e-02 1.000000000000000000e+00
3.440000000000000568e+01 -9.900000000000000466e-02 0.000000000000000000e+00
3.600000000000000711e+01 -9.900000000000000466e-02 0.000000000000000000e+00
3.760000000000000853e+01 -9.900000000000000466e-02 0.000000000000000000e+00
3.920000000000000284e+01 -9.900000000000000466e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-3.440000000000000568e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-3.279999999999999716e+01 -9.299999999999999933e-02 2.000000000000000000e+00
-3.119999999999999929e+01 -9.299999999999999933e-02 1.000000000000000000e+00
-2.959999999999999787e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-2.800000000000000000e+01 -9.299999999999999933e-02 4.000000000000000000e+00
-2.639999999999999858e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-2.480000000000000071e+01 -9.299999999999999933e-02 1.000000000000000000e+01
-2.319999999999999929e+01 -9.299999999999999933e-02 5.000000000000000000e+00
-2.159999999999999787e+01 -9.299999999999999933e-02 3.000000000000000000e+00
-2.000000000000000000e+01 -9.299999999999999933e-02 1.300000000000000000e+01
-1.839999999999999858e+01 -9.299999999999999933e-02 8.000000000000000000e+00
-1.679999999999999716e+01 -9.299999999999999933e-02 1.000000000000000000e+01
-1.519999999999999929e+01 -9.299999999999999933e-02 9.000000000000000000e+00
-1.359999999999999787e+01 -9.299999999999999933e-02 1.800000000000000000e+01
-1.199999999999999822e+01 -9.299999999999999933e-02 1.600000000000000000e+01
-1.039999999999999858e+01 -9.299999999999999933e-02 1.800000000000000000e+01
-8.799999999999998934e+00 -9.299999999999999933e-02 1.900000000000000000e+01
-7.199999999999999289e+00 -9.299999999999999933e-02 2.300000000000000000e+01
-5.599999999999997868e+00 -9.299999999999999933e-02 1.700000000000000000e+01
-3.999999999999996447e+00 -9.299999999999999933e-02 2.300000000000000000e+01
-2.399999999999995026e+00 -9.299999999999999933e-02 2.800000000000000000e+01
-7.999999999999971578e-01 -9.299999999999999933e-02 1.700000000000000000e+01
8.000000000000007105e-01 -9.299999999999999933e-02 3.600000000000000000e+01
2.400000000000002132e+00 -9.299999999999999933e-02 1.600000000000000000e+01
4.000000000000003553e+00 -9.299999999999999933e-02 2.900000000000000000e+01
5.600000000000004974e+00 -9.299999999999999933e-02 2.300000000000000000e+01
7.200000000000002842e+00 -9.299999999999999933e-02 2.600000000000000000e+01
8.800000000000000711e+00 -9.299999999999999933e-02 2.400000000000000000e+01
1.040000000000000213e+01 -9.299999999999999933e-02 2.200000000000000000e+01
1.200000000000000355e+01 -9.299999999999999933e-02 2.200000000000000000e+01
1.360000000000000497e+01 -9.299999999999999933e-02 1.100000000000000000e+01
1.520000000000000284e+01 -9.299999999999999933e-02 1.700000000000000000e+01
1.680000000000000071e+01 -9.299999999999999933e-02 1.100000000000000000e+01
1.840000000000000213e+01 -9.299999999999999933e-02 1.500000000000000000e+01
2.000000000000000355e+01 -9.299999999999999933e-02 1.400000000000000000e+01
2.160000000000000497e+01 -9.299999999999999933e-02 7.000000000000000000e+00
2.320000000000000284e+01 -9.299999999999999933e-02 9.000000000000000000e+00
2.480000000000000426e+01 -9.299999999999999933e-02 5.000000000000000000e+00
2.640000000000000568e+01 -9.299999999999999933e-02 2.000000000000000000e+00
2.800000000000000000e+01 -9.299999999999999933e-02 5.000000000000000000e+00
2.960000000000000142e+01 -9.299999999999999933e-02 0.000000000000000000e+00
3.120000000000000284e+01 -9.299999999999999933e-02 3.000000000000000000e+00
3.280000000000000426e+01 -9.299999999999999933e-02 0.000000000000000000e+00
3.440000000000000568e+01 -9.299999999999999933e-02 0.000000000000000000e+00
3.600000000000000711e+01 -9.299999999999999933e-02 0.000000000000000000e+00
3.760000000000000853e+01 -9.299999999999999933e-02 0.000000000000000000e+00
3.920000000000000284e+01 -9.299999999999999933e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -8.699999999999999400e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -8.699999999999999400e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -8.699999999999999400e-02 1.000000000000000000e+00
-3.440000000000000568e+01 -8.699999999999999400e-02 2.000000000000000000e+00
-3.279999999999999716e+01 -8.699999999999999400e-02 2.000000000000000000e+00
-3.119999999999999929e+01 -8.699999999999999400e-02 6.000000000000000000e+00
-2.959999999999999787e+01 -8.699999999999999400e-02 3.000000000000000000e+00
-2.800000000000000000e+01 -8.699999999999999400e-02 5.000000000000000000e+00
-2.639999999999999858e+01 -8.699999999999999400e-02 6.000000000000000000e+00
-2.480000000000000071e+01 -8.699999999999999400e-02 5.000000000000000000e+00
-2.319999999999999929e+01 -8.699999999999999400e-02 1.000000000000000000e+01
-2.159999999999999787e+01 -8.699999999999999400e-02 1.400000000000000000e+01
-2.000000000000000000e+01 -8.699999999999999400e-02 7.000000000000000000e+00
-1.839999999999999858e+01 -8.699999999999999400e-02 1.900000000000000000e+01
-1.679999999999999716e+01 -8.699999999999999400e-02 1.500000000000000000e+01
-1.519999999999999929e+01 -8.699999999999999400e-02 2.200000000000000000e+01
-1.359999999999999787e+01 -8.699999999999999400e-02 2.900000000000000000e+01
-1.199999999999999822e+01 -8.699999999999999400e-02 2.400000000000000000e+01
-1.039999999999999858e+01 -8.699999999999999400e-02 2.900000000000000000e+01
-8.799999999999998934e+00 -8.699999999999999400e-02 3.300000000000000000e+01
-7.199999999999999289e+00 -8.699999999999999400e-02 3.200000000000000000e+01
-5.599999999999997868e+00 -8.699999999999999400e-02 2.600000000000000000e+01
-3.999999999999996447e+00 -8.699999999999999400e-02 5.000000000000000000e+01
-2.399999999999995026e+00 -8.699999999999999400e-02 3.400000000000000000e+01
-7.999999999999971578e-01 -8.699999999999999400e-02 4.200000000000000000e+01
8.000000000000007105e-01 -8.699999999999999400e-02 4.400000000000000000e+01
2.400000000000002132e+00 -8.699999999999999400e-02 3.800000000000000000e+01
4.000000000000003553e+00 -8.699999999999999400e-02 3.300000000000000000e+01
5.600000000000004974e+00 -8.699999999999999400e-02 3.300000000000000000e+01
7.200000000000002842e+00 -8.699999999999999400e-02 2.500000000000000000e+01
8.800000000000000711e+00 -8.699999999999999400e-02 2.800000000000000000e+01
1.040000000000000213e+01 -8.699999999999999400e-02 2.700000000000000000e+01
1.200000000000000355e+01 -8.699999999999999400e-02 2.100000000000000000e+01
1.360000000000000497e+01 -8.699999999999999400e-02 3.000000000000000000e+01
1.520000000000000284e+01 -8.699999999999999400e-02 2.200000000000000000e+01
1.680000000000000071e+01 -8.699999999999999400e-02 1.400000000000000000e+01
1.840000000000000213e+01 -8.699999999999999400e-02 1.800000000000000000e+01
2.000000000000000355e+01 -8.699999999999999400e-02 1.100000000000000000e+01
2.160000000000000497e+01 -8.699999999999999400e-02 8.000000000000000000e+00
2.320000000000000284e+01 -8.699999999999999400e-02 1.400000000000000000e+01
2.480000000000000426e+01 -8.699999999999999400e-02 1.100000000000000000e+01
2.640000000000000568e+01 -8.699999999999999400e-02 9.000000000000000000e+00
2.800000000000000000e+01 -8.699999999999999400e-02 5.000000000000000000e+00
2.960000000000000142e+01 -8.699999999999999400e-02 4.000000000000000000e+00
3.120000000000000284e+01 -8.699999999999999400e-02 5.000000000000000000e+00
3.280000000000000426e+01 -8.699999999999999400e-02 0.000000000000000000e+00
3.440000000000000568e+01 -8.699999999999999400e-02 2.000000000000000000e+00
3.600000000000000711e+01 -8.699999999999999400e-02 0.000000000000000000e+00
3.760000000000000853e+01 -8.699999999999999400e-02 0.000000000000000000e+00
3.920000000000000284e+01 -8.699999999999999400e-02 1.000000000000000000e+00
-3.920000000000000284e+01 -8.099999999999998868e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -8.099999999999998868e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -8.099999999999998868e-02 0.000000000000000000e+00
-3.440000000000000568e+01 -8.099999999999998868e-02 1.000000000000000000e+00
-3.279999999999999716e+01 -8.099999999999998868e-02 1.000000000000000000e+00
-3.119999999999999929e+01 -8.099999999999998868e-02 4.000000000000000000e+00
-2.959999999999999787e+01 -8.099999999999998868e-02 2.000000000000000000e+00
-2.800000000000000000e+01 -8.099999999999998868e-02 6.000000000000000000e+00
-2.639999999999999858e+01 -8.099999999999998868e-02 1.500000000000000000e+01
-2.480000000000000071e+01 -8.099999999999998868e-02 9.000000000000000000e+00
-2.319999999999999929e+01 -8.099999999999998868e-02 2.500000000000000000e+01
-2.159999999999999787e+01 -8.099999999999998868e-02 1.800000000000000000e+01
-2.000000000000000000e+01 -8.099999999999998868e-02 2.000000000000000000e+01
-1.839999999999999858e+01 -8.099999999999998868e-02 1.600000000000000000e+01
-1.679999999999999716e+01 -8.099999999999998868e-02 2.900000000000000000e+01
-1.519999999999999929e+01 -8.099999999999998868e-02 3.100000000000000000e+01
-1.359999999999999787e+01 -8.099999999999998868e-02 4.200000000000000000e+01
-1.199999999999999822e+01 -8.099999999999998868e-02 4.000000000000000000e+01
-1.039999999999999858e+01 -8.099999999999998868e-02 3.500000000000000000e+01
-8.799999999999998934e+00 -8.099999999999998868e-02 3.700000000000000000e+01
-7.199999999999999289e+00 -8.099999999999998868e-02 5.000000000000000000e+01
-5.599999999999997868e+00 -8.099999999999998868e-02 5.300000000000000000e+01
-3.999999999999996447e+00 -8.099999999999998868e-02 4.600000000000000000e+01
-2.399999999999995026e+00 -8.099999999999998868e-02 5.800000000000000000e+01
-7.999999999999971578e-01 -8.099999999999998868e-02 5.400000000000000000e+01
8.000000000000007105e-01 -8.099999999999998868e-02 5.700000000000000000e+01
2.400000000000002132e+00 -8.099999999999998868e-02 6.300000000000000000e+01
4.000000000000003553e+00 -8.099999999999998868e-02 3.500000000000000000e+01
5.600000000000004974e+00 -8.099999999999998868e-02 6.900000000000000000e+01
7.200000000000002842e+00 -8.099999999999998868e-02 4.900000000000000000e+01
8.800000000000000711e+00 -8.099999999999998868e-02 4.500000000000000000e+01
1.040000000000000213e+01 -8.099999999999998868e-02 4.000000000000000000e+01
1.200000000000000355e+01 -8.099999999999998868e-02 4.400000000000000000e+01
1.360000000000000497e+01 -8.099999999999998868e-02 4.100000000000000000e+01
1.520000000000000284e+01 -8.099999999999998868e-02 3.000000000000000000e+01
1.680000000000000071e+01 -8.099999999999998868e-02 2.400000000000000000e+01
1.840000000000000213e+01 -8.099999999999998868e-02 1.800000000000000000e+01
2.000000000000000355e+01 -8.099999999999998868e-02 2.500000000000000000e+01
2.160000000000000497e+01 -8.099999999999998868e-02 2.000000000000000000e+01
2.320000000000000284e+01 -8.099999999999998868e-02 1.800000000000000000e+01
2.480000000000000426e+01 -8.099999999999998868e-02 1.000000000000000000e+01
2.640000000000000568e+01 -8.099999999999998868e-02 8.000000000000000000e+00
2.800000000000000000e+01 -8.099999999999998868e-02 7.000000000000000000e+00
2.960000000000000142e+01 -8.099999999999998868e-02 8.000000000000000000e+00
3.120000000000000284e+01 -8.099999999999998868e-02 2.000000000000000000e+00
3.280000000000000426e+01 -8.099999999999998868e-02 0.000000000000000000e+00
3.440000000000000568e+01 -8.099999999999998868e-02 2.000000000000000000e+00
3.600000000000000711e+01 -8.099999999999998868e-02 0.000000000000000000e+00
3.760000000000000853e+01 -8.099999999999998868e-02 0.000000000000000000e+00
3.920000000000000284e+01 -8.099999999999998868e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -7.499999999999998335e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -7.499999999999998335e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -7.499999999999998335e-02 0.000000000000000000e+00
-3.440000000000000568e+01 -7.499999999999998335e-02 1.000000000000000000e+00
-3.279999999999999716e+01 -7.499999999999998335e-02 5.000000000000000000e+00
-3.119999999999999929e+01 -7.499999999999998335e-02 4.000000000000000000e+00
-2.959999999999999787e+01 -7.499999999999998335e-02 1.100000000000000000e+01
-2.800000000000000000e+01 -7.499999999999998335e-02 8.000000000000000000e+00
-2.639999999999999858e+01 -7.499999999999998335e-02 2.200000000000000000e+01
-2.480000000000000071e+01 -7.499999999999998335e-02 1.100000000000000000e+01
-2.319999999999999929e+01 -7.499999999999998335e-02 1.600000000000000000e+01
-2.159999999999999787e+01 -7.499999999999998335e-02 2.600000000000000000e+01
-2.000000000000000000e+01 -7.499999999999998335e-02 3.400000000000000000e+01
-1.839999999999999858e+01 -7.499999999999998335e-02 2.000000000000000000e+01
-1.679999999999999716e+01 -7.499999999999998335e-02 3.900000000000000000e+01
-1.519999999999999929e+01 -7.499999999999998335e-02 4.000000000000000000e+01
-1.359999999999999787e+01 -7.499999999999998335e-02 3.800000000000000000e+01
-1.199999999999999822e+01 -7.499999999999998335e-02 5.500000000000000000e+01
-1.039999999999999858e+01 -7.499999999999998335e-02 5.000000000000000000e+01
-8.799999999999998934e+00 -7.499999999999998335e-02 7.000000000000000000e+01
-7.199999999999999289e+00 -7.499999999999998335e-02 6.900000000000000000e+01
-5.599999999999997868e+00 -7.499999999999998335e-02 8.600000000000000000e+01
-3.999999999999996447e+00 -7.499999999999998335e-02 7.300000000000000000e+01
-2.399999999999995026e+00 -7.499999999999998335e-02 7.700000000000000000e+01
-7.999999999999971578e-01 -7.499999999999998335e-02 6.600000000000000000e+01
8.000000000000007105e-01 -7.499999999999998335e-02 7.700000000000000000e+01
2.400000000000002132e+00 -7.499999999999998335e-02 6.400000000000000000e+01
4.000000000000003553e+00 -7.499999999999998335e-02 7.000000000000000000e+01
5.600000000000004974e+00 -7.499999999999998335e-02 7.700000000000000000e+01
7.200000000000002842e+00 -7.499999999999998335e-02 6.700000000000000000e+01
8.800000000000000711e+00 -7.499999999999998335e-02 7.500000000000000000e+01
1.040000000000000213e+01 -7.499999999999998335e-02 5.100000000000000000e+01
1.200000000000000355e+01 -7.499999999999998335e-02 4.700000000000000000e+01
1.360000000000000497e+01 -7.499999999999998335e-02 3.700000000000000000e+01
1.520000000000000284e+01 -7.499999999999998335e-02 3.200000000000000000e+01
1.680000000000000071e+01 -7.499999999999998335e-02 4.100000000000000000e+01
1.840000000000000213e+01 -7.499999999999998335e-02 2.800000000000000000e+01
2.000000000000000355e+01 -7.499999999999998335e-02 3.100000000000000000e+01
2.160000000000000497e+01 -7.499999999999998335e-02 2.800000000000000000e+01
2.320000000000000284e+01 -7.499999999999998335e-02 2.500000000000000000e+01
2.480000000000000426e+01 -7.499999999999998335e-02 1.500000000000000000e+01
2.640000000000000568e+01 -7.499999999999998335e-02 1.300000000000000000e+01
2.800000000000000000e+01 -7.499999999999998335e-02 1.400000000000000000e+01
2.960000000000000142e+01 -7.499999999999998335e-02 6.000000000000000000e+00
3.120000000000000284e+01 -7.499999999999998335e-02 6.000000000000000000e+00
3.280000000000000426e+01 -7.499999999999998335e-02 3.000000000000000000e+00
3.440000000000000568e+01 -7.499999999999998335e-02 1.000000000000000000e+00
3.600000000000000711e+01 -7.499999999999998335e-02 0.000000000000000000e+00
3.760000000000000853e+01 -7.499999999999998335e-02 1.000000000000000000e+00
3.920000000000000284e+01 -7.499999999999998335e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -6.899999999999999190e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -6.899999999999999190e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -6.899999999999999190e-02 1.000000000000000000e+00
-3.440000000000000568e+01 -6.899999999999999190e-02 1.000000000000000000e+00
-3.279999999999999716e+01 -6.899999999999999190e-02 0.000000000000000000e+00
-3.119999999999999929e+01 -6.899999999999999190e-02 9.000000000000000000e+00
-2.959999999999999787e+01 -6.899999999999999190e-02 8.000000000000000000e+00
-2.800000000000000000e+01 -6.899999999999999190e-02 1.200000000000000000e+01
-2.639999999999999858e+01 -6.899999999999999190e-02 1.000000000000000000e+01
-2.480000000000000071e+01 -6.899999999999999190e-02 2.500000000000000000e+01
-2.319999999999999929e+01 -6.899999999999999190e-02 4.100000000000000000e+01
-2.159999999999999787e+01 -6.899999999999999190e-02 3.400000000000000000e+01
-2.000000000000000000e+01 -6.899999999999999190e-02 3.500000000000000000e+01
-1.839999999999999858e+01 -6.899999999999999190e-02 5.100000000000000000e+01
-1.679999999999999716e+01 -6.899999999999999190e-02 4.300000000000000000e+01
-1.519999999999999929e+01 -6.899999999999999190e-02 6.800000000000000000e+01
-1.359999999999999787e+01 -6.899999999999999190e-02 7.200000000000000000e+01
-1.199999999999999822e+01 -6.899999999999999190e-02 8.200000000000000000e+01
-1.039999999999999858e+01 -6.899999999999999190e-02 8.200000000000000000e+01
-8.799999999999998934e+00 -6.899999999999999190e-02 9.100000000000000000e+01
-7.199999999999999289e+00 -6.899999999999999190e-02 1.000000000000000000e+02
-5.599999999999997868e+00 -6.899999999999999190e-02 8.700000000000000000e+01
-3.999999999999996447e+00 -6.899999999999999190e-02 9.800000000000000000e+01
-2.399999999999995026e+00 -6.899999999999999190e-02 1.140000000000000000e+02
-7.999999999999971578e-01 -6.899999999999999190e-02 1.150000000000000000e+02
8.000000000000007105e-01 -6.899999999999999190e-02 9.000000000000000000e+01
2.400000000000002132e+00 -6.899999999999999190e-02 1.020000000000000000e+02
4.000000000000003553e+00 -6.899999999999999190e-02 1.250000000000000000e+02
5.600000000000004974e+00 -6.899999999999999190e-02 1.040000000000000000e+02
7.200000000000002842e+00 -6.899999999999999190e-02 9.500000000000000000e+01
8.800000000000000711e+00 -6.899999999999999190e-02 1.000000000000000000e+02
1.040000000000000213e+01 -6.899999999999999190e-02 9.000000000000000000e+01
1.200000000000000355e+01 -6.899999999999999190e-02 8.100000000000000000e+01
1.360000000000000497e+01 -6.899999999999999190e-02 5.800000000000000000e+01
1.520000000000000284e+01 -6.899999999999999190e-02 6.700000000000000000e+01
1.680000000000000071e+01 -6.899999999999999190e-02 6.200000000000000000e+01
1.840000000000000213e+01 -6.899999999999999190e-02 3.200000000000000000e+01
2.000000000000000355e+01 -6.899999999999999190e-02 3.800000000000000000e+01
2.160000000000000497e+01 -6.899999999999999190e-02 2.900000000000000000e+01
2.320000000000000284e+01 -6.899999999999999190e-02 2.700000000000000000e+01
2.480000000000000426e+01 -6.899999999999999190e-02 1.800000000000000000e+01
2.640000000000000568e+01 -6.899999999999999190e-02 1.700000000000000000e+01
2.800000000000000000e+01 -6.899999999999999190e-02 1.100000000000000000e+01
2.960000000000000142e+01 -6.899999999999999190e-02 9.000000000000000000e+00
3.120000000000000284e+01 -6.899999999999999190e-02 1.000000000000000000e+01
3.280000000000000426e+01 -6.899999999999999190e-02 3.000000000000000000e+00
3.440000000000000568e+01 -6.899999999999999190e-02 5.000000000000000000e+00
3.600000000000000711e+01 -6.899999999999999190e-02 2.000000000000000000e+00
3.760000000000000853e+01 -6.899999999999999190e-02 0.000000000000000000e+00
3.920000000000000284e+01 -6.899999999999999190e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -6.300000000000000044e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -6.300000000000000044e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -6.300000000000000044e-02 1.000000000000000000e+00
-3.440000000000000568e+01 -6.300000000000000044e-02 5.000000000000000000e+00
-3.279999999999999716e+01 -6.300000000000000044e-02 5.000000000000000000e+00
-3.119999999999999929e+01 -6.300000000000000044e-02 8.000000000000000000e+00
-2.959999999999999787e+01 -6.300000000000000044e-02 1.300000000000000000e+01
-2.800000000000000000e+01 -6.300000000000000044e-02 2.400000000000000000e+01
-2.639999999999999858e+01 -6.300000000000000044e-02 2.400000000000000000e+01
-2.480000000000000071e+01 -6.300000000000000044e-02 2.500000000000000000e+01
-2.319999999999999929e+01 -6.300000000000000044e-02 4.200000000000000000e+01
-2.159999999999999787e+01 -6.300000000000000044e-02 3.900000000000000000e+01
-2.000000000000000000e+01 -6.300000000000000044e-02 5.300000000000000000e+01
-1.839999999999999858e+01 -6.300000000000000044e-02 5.900000000000000000e+01
-1.679999999999999716e+01 -6.300000000000000044e-02 7.300000000000000000e+01
-1.519999999999999929e+01 -6.300000000000000044e-02 8.800000000000000000e+01
-1.359999999999999787e+01 -6.300000000000000044e-02 9.400000000000000000e+01
-1.199999999999999822e+01 -6.300000000000000044e-02 9.700000000000000000e+01
-1.039999999999999858e+01 -6.300000000000000044e-02 1.020000000000000000e+02
-8.799999999999998934e+00 -6.300000000000000044e-02 1.220000000000000000e+02
-7.199999999999999289e+00 -6.300000000000000044e-02 1.020000000000000000e+02
-5.599999999999997868e+00 -6.300000000000000044e-02 1.160000000000000000e+02
-3.999999999999996447e+00 -6.300000000000000044e-02 1.420000000000000000e+02
-2.399999999999995026e+00 -6.300000000000000044e-02 1.420000000000000000e+02
-7.999999999999971578e-01 -6.300000000000000044e-02 1.460000000000000000e+02
8.000000000000007105e-01 -6.300000000000000044e-02 1.640000000000000000e+02
2.400000000000002132e+00 -6.300000000000000044e-02 1.400000000000000000e+02
4.000000000000003553e+00 -6.300000000000000044e-02 1.350000000000000000e+02
5.600000000000004974e+00 -6.300000000000000044e-02 1.350000000000000000e+02
7.200000000000002842e+00 -6.300000000000000044e-02 1.070000000000000000e+02
8.800000000000000711e+00 -6.300000000000000044e-02 9.500000000000000000e+01
1.040000000000000213e+01 -6.300000000000000044e-02 1.060000000000000000e+02
1.200000000000000355e+01 -6.300000000000000044e-02 1.020000000000000000e+02
1.360000000000000497e+01 -6.300000000000000044e-02 8.900000000000000000e+01
1.520000000000000284e+01 -6.300000000000000044e-02 8.100000000000000000e+01
1.680000000000000071e+01 -6.300000000000000044e-02 6.200000000000000000e+01
1.840000000000000213e+01 -6.300000000000000044e-02 6.500000000000000000e+01
2.000000000000000355e+01 -6.300000000000000044e-02 5.500000000000000000e+01
2.160000000000000497e+01 -6.300000000000000044e-02 4.900000000000000000e+01
2.320000000000000284e+01 -6.300000000000000044e-02 3.000000000000000000e+01
2.480000000000000426e+01 -6.300000000000000044e-02 2.900000000000000000e+01
2.640000000000000568e+01 -6.300000000000000044e-02 1.900000000000000000e+01
2.800000000000000000e+01 -6.300000000000000044e-02 1.800000000000000000e+01
2.960000000000000142e+01 -6.300000000000000044e-02 1.200000000000000000e+01
3.120000000000000284e+01 -6.300000000000000044e-02 6.000000000000000000e+00
3.280000000000000426e+01 -6.300000000000000044e-02 8.000000000000000000e+00
3.440000000000000568e+01 -6.300000000000000044e-02 7.000000000000000000e+00
3.600000000000000711e+01 -6.300000000000000044e-02 1.000000000000000000e+00
3.760000000000000853e+01 -6.300000000000000044e-02 0.000000000000000000e+00
3.920000000000000284e+01 -6.300000000000000044e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -5.699999999999999512e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -5.699999999999999512e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -5.699999999999999512e-02 1.000000000000000000e+00
-3.440000000000000568e+01 -5.699999999999999512e-02 6.000000000000000000e+00
-3.279999999999999716e+01 -5.699999999999999512e-02 9.000000000000000000e+00
-3.119999999999999929e+01 -5.699999999999999512e-02 1.300000000000000000e+01
-2.959999999999999787e+01 -5.699999999999999512e-02 1.600000000000000000e+01
-2.800000000000000000e+01 -5.699999999999999512e-02 2.100000000000000000e+01
-2.639999999999999858e+01 -5.699999999999999512e-02 3.600000000000000000e+01
-2.480000000000000071e+01 -5.699999999999999512e-02 4.200000000000000000e+01
-2.319999999999999929e+01 -5.699999999999999512e-02 4.800000000000000000e+01
-2.159999999999999787e+01 -5.699999999999999512e-02 5.700000000000000000e+01
-2.000000000000000000e+01 -5.699999999999999512e-02 7.500000000000000000e+01
-1.839999999999999858e+01 -5.699999999999999512e-02 8.900000000000000000e+01
-1.679999999999999716e+01 -5.699999999999999512e-02 9.900000000000000000e+01
-1.519999999999999929e+01 -5.699999999999999512e-02 1.030000000000000000e+02
-1.359999999999999787e+01 -5.699999999999999512e-02 1.340000000000000000e+02
-1.199999999999999822e+01 -5.699999999999999512e-02 1.330000000000000000e+02
-1.039999999999999858e+01 -5.699999999999999512e-02 1.380000000000000000e+02
-8.799999999999998934e+00 -5.699999999999999512e-02 1.550000000000000000e+02
-7.199999999999999289e+00 -5.699999999999999512e-02 1.920000000000000000e+02
-5.599999999999997868e+00 -5.699999999999999512e-02 2.010000000000000000e+02
-3.999999999999996447e+00 -5.699999999999999512e-02 1.480000000000000000e+02
-2.399999999999995026e+00 -5.699999999999999512e-02 1.860000000000000000e+02
-7.999999999999971578e-01 -5.699999999999999512e-02 1.810000000000000000e+02
8.000000000000007105e-01 -5.699999999999999512e-02 1.850000000000000000e+02
2.400000000000002132e+00 -5.699999999999999512e-02 1.750000000000000000e+02
4.000000000000003553e+00 -5.699999999999999512e-02 1.920000000000000000e+02
5.600000000000004974e+00 -5.699999999999999512e-02 1.810000000000000000e+02
7.200000000000002842e+00 -5.699999999999999512e-02 1.440000000000000000e+02
8.800000000000000711e+00 -5.699999999999999512e-02 1.580000000000000000e+02
1.040000000000000213e+01 -5.699999999999999512e-02 1.240000000000000000e+02
1.200000000000000355e+01 -5.699999999999999512e-02 1.130000000000000000e+02
1.360000000000000497e+01 -5.699999999999999512e-02 1.270000000000000000e+02
1.520000000000000284e+01 -5.699999999999999512e-02 1.130000000000000000e+02
1.680000000000000071e+01 -5.699999999999999512e-02 9.800000000000000000e+01
1.840000000000000213e+01 -5.699999999999999512e-02 5.200000000000000000e+01
2.000000000000000355e+01 -5.699999999999999512e-02 6.500000000000000000e+01
2.160000000000000497e+01 -5.699999999999999512e-02 4.800000000000000000e+01
2.320000000000000284e+01 -5.699999999999999512e-02 4.400000000000000000e+01
2.480000000000000426e+01 -5.699999999999999512e-02 4.200000000000000000e+01
2.640000000000000568e+01 -5.699999999999999512e-02 2.500000000000000000e+01
2.800000000000000000e+01 -5.699999999999999512e-02 2.200000000000000000e+01
2.960000000000000142e+01 -5.699999999999999512e-02 2.000000000000000000e+01
3.120000000000000284e+01 -5.699999999999999512e-02 1.300000000000000000e+01
3.280000000000000426e+01 -5.699999999999999512e-02 9.000000000000000000e+00
3.440000000000000568e+01 -5.699999999999999512e-02 5.000000000000000000e+00
3.600000000000000711e+01 -5.699999999999999512e-02 2.000000000000000000e+00
3.760000000000000853e+01 -5.699999999999999512e-02 0.000000000000000000e+00
3.920000000000000284e+01 -5.699999999999999512e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -5.099999999999998979e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -5.099999999999998979e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -5.099999999999998979e-02 2.000000000000000000e+00
-3.440000000000000568e+01 -5.099999999999998979e-02 4.000000000000000000e+00
-3.279999999999999716e+01 -5.099999999999998979e-02 8.000000000000000000e+00
-3.119999999999999929e+01 -5.099999999999998979e-02 1.500000000000000000e+01
-2.959999999999999787e+01 -5.099999999999998979e-02 1.900000000000000000e+01
-2.800000000000000000e+01 -5.099999999999998979e-02 2.700000000000000000e+01
-2.639999999999999858e+01 -5.099999999999998979e-02 3.600000000000000000e+01
-2.480000000000000071e+01 -5.099999999999998979e-02 4.600000000000000000e+01
-2.319999999999999929e+01 -5.099999999999998979e-02 6.200000000000000000e+01
-2.159999999999999787e+01 -5.099999999999998979e-02 6.300000000000000000e+01
-2.000000000000000000e+01 -5.099999999999998979e-02 7.900000000000000000e+01
-1.839999999999999858e+01 -5.099999999999998979e-02 8.700000000000000000e+01
-1.679999999999999716e+01 -5.099999999999998979e-02 1.230000000000000000e+02
-1.519999999999999929e+01 -5.099999999999998979e-02 1.260000000000000000e+02
-1.359999999999999787e+01 -5.099999999999998979e-02 1.310000000000000000e+02
-1.199999999999999822e+01 -5.099999999999998979e-02 1.680000000000000000e+02
-1.039999999999999858e+01 -5.099999999999998979e-02 1.670000000000000000e+02
-8.799999999999998934e+00 -5.099999999999998979e-02 2.010000000000000000e+02
-7.199999999999999289e+00 -5.099999999999998979e-02 2.020000000000000000e+02
-5.599999999999997868e+00 -5.099999999999998979e-02 2.020000000000000000e+02
-3.999999999999996447e+00 -5.099999999999998979e-02 2.090000000000000000e+02
-2.399999999999995026e+00 -5.099999999999998979e-02 2.610000000000000000e+02
-7.999999999999971578e-01 -5.099999999999998979e-02 2.250000000000000000e+02
8.000000000000007105e-01 -5.099999999999998979e-02 2.450000000000000000e+02
2.400000000000002132e+00 -5.099999999999998979e-02 2.550000000000000000e+02
4.000000000000003553e+00 -5.099999999999998979e-02 2.210000000000000000e+02
5.600000000000004974e+00 -5.099999999999998979e-02 2.100000000000000000e+02
7.200000000000002842e+00 -5.099999999999998979e-02 2.210000000000000000e+02
8.800000000000000711e+00 -5.099999999999998979e-02 1.940000000000000000e+02
1.040000000000000213e+01 -5.099999999999998979e-02 2.020000000000000000e+02
1.200000000000000355e+01 -5.099999999999998979e-02 1.730000000000000000e+02
1.360000000000000497e+01 -5.099999999999998979e-02 1.500000000000000000e+02
1.520000000000000284e+01 -5.099999999999998979e-02 1.350000000000000000e+02
1.680000000000000071e+01 -5.099999999999998979e-02 1.110000000000000000e+02
1.840000000000000213e+01 -5.099999999999998979e-02 9.100000000000000000e+01
2.000000000000000355e+01 -5.099999999999998979e-02 9.000000000000000000e+01
2.160000000000000497e+01 -5.099999999999998979e-02 6.700000000000000000e+01
2.320000000000000284e+01 -5.099999999999998979e-02 5.600000000000000000e+01
2.480000000000000426e+01 -5.099999999999998979e-02 5.600000000000000000e+01
2.640000000000000568e+01 -5.099999999999998979e-02 4.400000000000000000e+01
2.800000000000000000e+01 -5.099999999999998979e-02 3.400000000000000000e+01
2.960000000000000142e+01 -5.099999999999998979e-02 2.000000000000000000e+01
3.120000000000000284e+01 -5.099999999999998979e-02 1.800000000000000000e+01
3.280000000000000426e+01 -5.099999999999998979e-02 9.000000000000000000e+00
3.440000000000000568e+01 -5.099999999999998979e-02 2.000000000000000000e+00
3.600000000000000711e+01 -5.099999999999998979e-02 2.000000000000000000e+00
3.760000000000000853e+01 -5.099999999999998979e-02 0.000000000000000000e+00
3.920000000000000284e+01 -5.099999999999998979e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -4.499999999999999140e-02 2.000000000000000000e+00
-3.759999999999999432e+01 -4.499999999999999140e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -4.499999999999999140e-02 1.000000000000000000e+00
-3.440000000000000568e+01 -4.499999999999999140e-02 5.000000000000000000e+00
-3.279999999999999716e+01 -4.499999999999999140e-02 1.000000000000000000e+01
-3.119999999999999929e+01 -4.499999999999999140e-02 1.800000000000000000e+01
-2.959999999999999787e+01 -4.499999999999999140e-02 2.500000000000000000e+01
-2.800000000000000000e+01 -4.499999999999999140e-02 4.200000000000000000e+01
-2.639999999999999858e+01 -4.499999999999999140e-02 5.200000000000000000e+01
-2.480000000000000071e+01 -4.499999999999999140e-02 5.900000000000000000e+01
-2.319999999999999929e+01 -4.499999999999999140e-02 7.200000000000000000e+01
-2.159999999999999787e+01 -4.499999999999999140e-02 8.300000000000000000e+01
-2.000000000000000000e+01 -4.499999999999999140e-02 9.800000000000000000e+01
-1.839999999999999858e+01 -4.499999999999999140e-02 1.250000000000000000e+02
-1.679999999999999716e+01 -4.499999999999999140e-02 1.470000000000000000e+02
-1.519999999999999929e+01 -4.499999999999999140e-02 1.530000000000000000e+02
-1.359999999999999787e+01 -4.499999999999999140e-02 1.840000000000000000e+02
-1.199999999999999822e+01 -4.499999999999999140e-02 1.950000000000000000e+02
-1.039999999999999858e+01 -4.499999999999999140e-02 2.140000000000000000e+02
-8.799999999999998934e+00 -4.499999999999999140e-02 2.350000000000000000e+02
-7.199999999999999289e+00 -4.499999999999999140e-02 2.570000000000000000e+02
-5.599999999999997868e+00 -4.499999999999999140e-02 2.780000000000000000e+02
-3.999999999999996447e+00 -4.499999999999999140e-02 2.750000000000000000e+02
-2.399999999999995026e+00 -4.499999999999999140e-02 2.920000000000000000e+02
-7.999999999999971578e-01 -4.499999999999999140e-02 2.710000000000000000e+02
8.000000000000007105e-01 -4.499999999999999140e-02 2.800000000000000000e+02
2.400000000000002132e+00 -4.499999999999999140e-02 2.690000000000000000e+02
4.000000000000003553e+00 -4.499999999999999140e-02 2.570000000000000000e+02
5.600000000000004974e+00 -4.499999999999999140e-02 2.770000000000000000e+02
7.200000000000002842e+00 -4.499999999999999140e-02 2.700000000000000000e+02
8.800000000000000711e+00 -4.499999999999999140e-02 2.440000000000000000e+02
1.040000000000000213e+01 -4.499999999999999140e-02 2.130000000000000000e+02
1.200000000000000355e+01 -4.499999999999999140e-02 2.120000000000000000e+02
1.360000000000000497e+01 -4.499999999999999140e-02 1.810000000000000000e+02
1.520000000000000284e+01 -4.499999999999999140e-02 1.730000000000000000e+02
1.680000000000000071e+01 -4.499999999999999140e-02 1.530000000000000000e+02
1.840000000000000213e+01 -4.499999999999999140e-02 1.200000000000000000e+02
2.000000000000000355e+01 -4.499999999999999140e-02 9.600000000000000000e+01
2.160000000000000497e+01 -4.499999999999999140e-02 8.400000000000000000e+01
2.320000000000000284e+01 -4.499999999999999140e-02 7.500000000000000000e+01
2.480000000000000426e+01 -4.499999999999999140e-02 5.900000000000000000e+01
2.640000000000000568e+01 -4.499999999999999140e-02 4.800000000000000000e+01
2.800000000000000000e+01 -4.499999999999999140e-02 2.800000000000000000e+01
2.960000000000000142e+01 -4.499999999999999140e-02 2.600000000000000000e+01
3.120000000000000284e+01 -4.499999999999999140e-02 1.800000000000000000e+01
3.280000000000000426e+01 -4.499999999999999140e-02 1.600000000000000000e+01
3.440000000000000568e+01 -4.499999999999999140e-02 7.000000000000000000e+00
3.600000000000000711e+01 -4.499999999999999140e-02 5.000000000000000000e+00
3.760000000000000853e+01 -4.499999999999999140e-02 1.000000000000000000e+00
3.920000000000000284e+01 -4.499999999999999140e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -3.899999999999999301e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -3.899999999999999301e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -3.899999999999999301e-02 2.000000000000000000e+00
-3.440000000000000568e+01 -3.899999999999999301e-02 5.000000000000000000e+00
-3.279999999999999716e+01 -3.899999999999999301e-02 1.700000000000000000e+01
-3.119999999999999929e+01 -3.899999999999999301e-02 2.600000000000000000e+01
-2.959999999999999787e+01 -3.899999999999999301e-02 3.500000000000000000e+01
-2.800000000000000000e+01 -3.899999999999999301e-02 3.800000000000000000e+01
-2.639999999999999858e+01 -3.899999999999999301e-02 6.200000000000000000e+01
-2.480000000000000071e+01 -3.899999999999999301e-02 8.600000000000000000e+01
-2.319999999999999929e+01 -3.899999999999999301e-02 9.300000000000000000e+01
-2.159999999999999787e+01 -3.899999999999999301e-02 1.140000000000000000e+02
-2.000000000000000000e+01 -3.899999999999999301e-02 1.240000000000000000e+02
-1.839999999999999858e+01 -3.899999999999999301e-02 1.510000000000000000e+02
-1.679999999999999716e+01 -3.899999999999999301e-02 1.630000000000000000e+02
-1.519999999999999929e+01 -3.899999999999999301e-02 1.890000000000000000e+02
-1.359999999999999787e+01 -3.899999999999999301e-02 2.200000000000000000e+02
-1.199999999999999822e+01 -3.899999999999999301e-02 2.490000000000000000e+02
-1.039999999999999858e+01 -3.899999999999999301e-02 2.760000000000000000e+02
-8.799999999999998934e+00 -3.899999999999999301e-02 2.900000000000000000e+02
-7.199999999999999289e+00 -3.899999999999999301e-02 3.030000000000000000e+02
-5.599999999999997868e+00 -3.899999999999999301e-02 3.430000000000000000e+02
-3.999999999999996447e+00 -3.899999999999999301e-02 3.090000000000000000e+02
-2.399999999999995026e+00 -3.899999999999999301e-02 3.260000000000000000e+02
-7.999999999999971578e-01 -3.899999999999999301e-02 3.770000000000000000e+02
8.000000000000007105e-01 -3.899999999999999301e-02 3.710000000000000000e+02
2.400000000000002132e+00 -3.899999999999999301e-02 3.190000000000000000e+02
4.000000000000003553e+00 -3.899999999999999301e-02 3.080000000000000000e+02
5.600000000000004974e+00 -3.899999999999999301e-02 3.360000000000000000e+02
7.200000000000002842e+00 -3.899999999999999301e-02 2.930000000000000000e+02
8.800000000000000711e+00 -3.899999999999999301e-02 2.890000000000000000e+02
1.040000000000000213e+01 -3.899999999999999301e-02 2.370000000000000000e+02
1.200000000000000355e+01 -3.899999999999999301e-02 2.370000000000000000e+02
1.360000000000000497e+01 -3.899999999999999301e-02 1.890000000000000000e+02
1.520000000000000284e+01 -3.899999999999999301e-02 1.920000000000000000e+02
1.680000000000000071e+01 -3.899999999999999301e-02 1.880000000000000000e+02
1.840000000000000213e+01 -3.899999999999999301e-02 1.560000000000000000e+02
2.000000000000000355e+01 -3.899999999999999301e-02 1.320000000000000000e+02
2.160000000000000497e+01 -3.899999999999999301e-02 1.050000000000000000e+02
2.320000000000000284e+01 -3.899999999999999301e-02 1.160000000000000000e+02
2.480000000000000426e+01 -3.899999999999999301e-02 8.500000000000000000e+01
2.640000000000000568e+01 -3.899999999999999301e-02 4.900000000000000000e+01
2.800000000000000000e+01 -3.899999999999999301e-02 3.800000000000000000e+01
2.960000000000000142e+01 -3.899999999999999301e-02 3.300000000000000000e+01
3.120000000000000284e+01 -3.899999999999999301e-02 2.400000000000000000e+01
3.280000000000000426e+01 -3.899999999999999301e-02 1.600000000000000000e+01
3.440000000000000568e+01 -3.899999999999999301e-02 4.000000000000000000e+00
3.600000000000000711e+01 -3.899999999999999301e-02 4.000000000000000000e+00
3.760000000000000853e+01 -3.899999999999999301e-02 0.000000000000000000e+00
3.920000000000000284e+01 -3.899999999999999301e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -3.299999999999999462e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -3.299999999999999462e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -3.299999999999999462e-02 4.000000000000000000e+00
-3.440000000000000568e+01 -3.299999999999999462e-02 8.000000000000000000e+00
-3.279999999999999716e+01 -3.299999999999999462e-02 1.700000000000000000e+01
-3.119999999999999929e+01 -3.299999999999999462e-02 2.600000000000000000e+01
-2.959999999999999787e+01 -3.299999999999999462e-02 3.600000000000000000e+01
-2.800000000000000000e+01 -3.299999999999999462e-02 6.200000000000000000e+01
-2.639999999999999858e+01 -3.299999999999999462e-02 5.400000000000000000e+01
-2.480000000000000071e+01 -3.299999999999999462e-02 1.020000000000000000e+02
-2.319999999999999929e+01 -3.299999999999999462e-02 1.190000000000000000e+02
-2.159999999999999787e+01 -3.299999999999999462e-02 1.330000000000000000e+02
-2.000000000000000000e+01 -3.299999999999999462e-02 1.570000000000000000e+02
-1.839999999999999858e+01 -3.299999999999999462e-02 1.780000000000000000e+02
-1.679999999999999716e+01 -3.299999999999999462e-02 1.900000000000000000e+02
-1.519999999999999929e+01 -3.299999999999999462e-02 2.180000000000000000e+02
-1.359999999999999787e+01 -3.299999999999999462e-02 2.670000000000000000e+02
-1.199999999999999822e+01 -3.299999999999999462e-02 2.590000000000000000e+02
-1.039999999999999858e+01 -3.299999999999999462e-02 3.160000000000000000e+02
-8.799999999999998934e+00 -3.299999999999999462e-02 3.300000000000000000e+02
-7.199999999999999289e+00 -3.299999999999999462e-02 3.670000000000000000e+02
-5.599999999999997868e+00 -3.299999999999999462e-02 3.880000000000000000e+02
-3.999999999999996447e+00 -3.299999999999999462e-02 3.690000000000000000e+02
-2.399999999999995026e+00 -3.299999999999999462e-02 3.780000000000000000e+02
-7.999999999999971578e-01 -3.299999999999999462e-02 3.970000000000000000e+02
8.000000000000007105e-01 -3.299999999999999462e-02 4.020000000000000000e+02
2.400000000000002132e+00 -3.299999999999999462e-02 3.740000000000000000e+02
4.000000000000003553e+00 -3.299999999999999462e-02 4.270000000000000000e+02
5.600000000000004974e+00 -3.299999999999999462e-02 3.610000000000000000e+02
7.200000000000002842e+00 -3.299999999999999462e-02 3.600000000000000000e+02
8.800000000000000711e+00 -3.299999999999999462e-02 3.250000000000000000e+02
1.040000000000000213e+01 -3.299999999999999462e-02 3.190000000000000000e+02
1.200000000000000355e+01 -3.299999999999999462e-02 2.780000000000000000e+02
1.360000000000000497e+01 -3.299999999999999462e-02 2.760000000000000000e+02
1.520000000000000284e+01 -3.299999999999999462e-02 2.060000000000000000e+02
1.680000000000000071e+01 -3.299999999999999462e-02 2.090000000000000000e+02
1.840000000000000213e+01 -3.299999999999999462e-02 1.570000000000000000e+02
2.000000000000000355e+01 -3.299999999999999462e-02 1.600000000000000000e+02
2.160000000000000497e+01 -3.299999999999999462e-02 1.380000000000000000e+02
2.320000000000000284e+01 -3.299999999999999462e-02 9.900000000000000000e+01
2.480000000000000426e+01 -3.299999999999999462e-02 9.100000000000000000e+01
2.640000000000000568e+01 -3.299999999999999462e-02 6.600000000000000000e+01
2.800000000000000000e+01 -3.299999999999999462e-02 4.200000000000000000e+01
2.960000000000000142e+01 -3.299999999999999462e-02 2.600000000000000000e+01
3.120000000000000284e+01 -3.299999999999999462e-02 2.200000000000000000e+01
3.280000000000000426e+01 -3.299999999999999462e-02 1.800000000000000000e+01
3.440000000000000568e+01 -3.299999999999999462e-02 1.000000000000000000e+01
3.600000000000000711e+01 -3.299999999999999462e-02 5.000000000000000000e+00
3.760000000000000853e+01 -3.299999999999999462e-02 0.000000000000000000e+00
3.920000000000000284e+01 -3.299999999999999462e-02 1.000000000000000000e+00
-3.920000000000000284e+01 -2.699999999999999623e-02 0.000000000000000000e+00
-3.759999999999999432e+01 -2.699999999999999623e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -2.699999999999999623e-02 7.000000000000000000e+00
-3.440000000000000568e+01 -2.699999999999999623e-02 9.000000000000000000e+00
-3.279999999999999716e+01 -2.699999999999999623e-02 1.100000000000000000e+01
-3.119999999999999929e+01 -2.699999999999999623e-02 3.000000000000000000e+01
-2.959999999999999787e+01 -2.699999999999999623e-02 4.500000000000000000e+01
-2.800000000000000000e+01 -2.699999999999999623e-02 6.000000000000000000e+01
-2.639999999999999858e+01 -2.699999999999999623e-02 7.200000000000000000e+01
-2.480000000000000071e+01 -2.699999999999999623e-02 1.140000000000000000e+02
-2.319999999999999929e+01 -2.699999999999999623e-02 1.200000000000000000e+02
-2.159999999999999787e+01 -2.699999999999999623e-02 1.380000000000000000e+02
-2.000000000000000000e+01 -2.699999999999999623e-02 1.680000000000000000e+02
-1.839999999999999858e+01 -2.699999999999999623e-02 2.230000000000000000e+02
-1.679999999999999716e+01 -2.699999999999999623e-02 2.240000000000000000e+02
-1.519999999999999929e+01 -2.699999999999999623e-02 2.810000000000000000e+02
-1.359999999999999787e+01 -2.699999999999999623e-02 2.760000000000000000e+02
-1.199999999999999822e+01 -2.699999999999999623e-02 3.210000000000000000e+02
-1.039999999999999858e+01 -2.699999999999999623e-02 3.350000000000000000e+02
-8.799999999999998934e+00 -2.699999999999999623e-02 3.710000000000000000e+02
-7.199999999999999289e+00 -2.699999999999999623e-02 4.020000000000000000e+02
-5.599999999999997868e+00 -2.699999999999999623e-02 4.130000000000000000e+02
-3.999999999999996447e+00 -2.699999999999999623e-02 4.540000000000000000e+02
-2.399999999999995026e+00 -2.699999999999999623e-02 4.630000000000000000e+02
-7.999999999999971578e-01 -2.699999999999999623e-02 4.280000000000000000e+02
8.000000000000007105e-01 -2.699999999999999623e-02 4.560000000000000000e+02
2.400000000000002132e+00 -2.699999999999999623e-02 4.290000000000000000e+02
4.000000000000003553e+00 -2.699999999999999623e-02 4.480000000000000000e+02
5.600000000000004974e+00 -2.699999999999999623e-02 4.480000000000000000e+02
7.200000000000002842e+00 -2.699999999999999623e-02 3.840000000000000000e+02
8.800000000000000711e+00 -2.699999999999999623e-02 3.760000000000000000e+02
1.040000000000000213e+01 -2.699999999999999623e-02 3.730000000000000000e+02
1.200000000000000355e+01 -2.699999999999999623e-02 3.300000000000000000e+02
1.360000000000000497e+01 -2.699999999999999623e-02 3.110000000000000000e+02
1.520000000000000284e+01 -2.699999999999999623e-02 2.540000000000000000e+02
1.680000000000000071e+01 -2.699999999999999623e-02 2.410000000000000000e+02
1.840000000000000213e+01 -2.699999999999999623e-02 2.020000000000000000e+02
2.000000000000000355e+01 -2.699999999999999623e-02 1.450000000000000000e+02
2.160000000000000497e+01 -2.699999999999999623e-02 1.300000000000000000e+02
2.320000000000000284e+01 -2.699999999999999623e-02 1.200000000000000000e+02
2.480000000000000426e+01 -2.699999999999999623e-02 9.900000000000000000e+01
2.640000000000000568e+01 -2.699999999999999623e-02 6.900000000000000000e+01
2.800000000000000000e+01 -2.699999999999999623e-02 5.300000000000000000e+01
2.960000000000000142e+01 -2.699999999999999623e-02 4.200000000000000000e+01
3.120000000000000284e+01 -2.699999999999999623e-02 3.100000000000000000e+01
3.280000000000000426e+01 -2.699999999999999623e-02 1.800000000000000000e+01
3.440000000000000568e+01 -2.699999999999999623e-02 1.200000000000000000e+01
3.600000000000000711e+01 -2.699999999999999623e-02 3.000000000000000000e+00
3.760000000000000853e+01 -2.699999999999999623e-02 0.000000000000000000e+00
3.920000000000000284e+01 -2.699999999999999623e-02 1.000000000000000000e+00
-3.920000000000000284e+01 -2.099999999999999090e-02 1.000000000000000000e+00
-3.759999999999999432e+01 -2.099999999999999090e-02 1.000000000000000000e+00
-3.600000000000000000e+01 -2.099999999999999090e-02 9.000000000000000000e+00
-3.440000000000000568e+01 -2.099999999999999090e-02 1.200000000000000000e+01
-3.279999999999999716e+01 -2.099999999999999090e-02 2.100000000000000000e+01
-3.119999999999999929e+01 -2.099999999999999090e-02 3.700000000000000000e+01
-2.959999999999999787e+01 -2.099999999999999090e-02 4.900000000000000000e+01
-2.800000000000000000e+01 -2.099999999999999090e-02 5.600000000000000000e+01
-2.639999999999999858e+01 -2.099999999999999090e-02 8.900000000000000000e+01
-2.480000000000000071e+01 -2.099999999999999090e-02 1.080000000000000000e+02
-2.319999999999999929e+01 -2.099999999999999090e-02 1.500000000000000000e+02
-2.159999999999999787e+01 -2.099999999999999090e-02 1.580000000000000000e+02
-2.000000000000000000e+01 -2.099999999999999090e-02 1.710000000000000000e+02
-1.839999999999999858e+01 -2.099999999999999090e-02 2.000000000000000000e+02
-1.679999999999999716e+01 -2.099999999999999090e-02 2.450000000000000000e+02
-1.519999999999999929e+01 -2.099999999999999090e-02 2.950000000000000000e+02
-1.359999999999999787e+01 -2.099999999999999090e-02 3.350000000000000000e+02
-1.199999999999999822e+01 -2.099999999999999090e-02 3.740000000000000000e+02
-1.039999999999999858e+01 -2.099999999999999090e-02 3.640000000000000000e+02
-8.799999999999998934e+00 -2.099999999999999090e-02 4.080000000000000000e+02
-7.199999999999999289e+00 -2.099999999999999090e-02 4.540000000000000000e+02
-5.599999999999997868e+00 -2.099999999999999090e-02 4.930000000000000000e+02
-3.999999999999996447e+00 -2.099999999999999090e-02 4.940000000000000000e+02
-2.399999999999995026e+00 -2.099999999999999090e-02 5.030000000000000000e+02
-7.999999999999971578e-01 -2.099999999999999090e-02 5.000000000000000000e+02
8.000000000000007105e-01 -2.099999999999999090e-02 5.110000000000000000e+02
2.400000000000002132e+00 -2.099999999999999090e-02 5.020000000000000000e+02
4.000000000000003553e+00 -2.099999999999999090e-02 4.590000000000000000e+02
5.600000000000004974e+00 -2.099999999999999090e-02 4.830000000000000000e+02
7.200000000000002842e+00 -2.099999999999999090e-02 4.410000000000000000e+02
8.800000000000000711e+00 -2.099999999999999090e-02 4.170000000000000000e+02
1.040000000000000213e+01 -2.099999999999999090e-02 3.960000000000000000e+02
1.200000000000000355e+01 -2.099999999999999090e-02 3.740000000000000000e+02
1.360000000000000497e+01 -2.099999999999999090e-02 3.400000000000000000e+02
1.520000000000000284e+01 -2.099999999999999090e-02 3.040000000000000000e+02
1.680000000000000071e+01 -2.099999999999999090e-02 2.640000000000000000e+02
1.840000000000000213e+01 -2.099999999999999090e-02 1.760000000000000000e+02
2.000000000000000355e+01 -2.099999999999999090e-02 1.670000000000000000e+02
2.160000000000000497e+01 -2.099999999999999090e-02 1.670000000000000000e+02
2.320000000000000284e+01 -2.099999999999999090e-02 1.300000000000000000e+02
2.480000000000000426e+01 -2.099999999999999090e-02 1.200000000000000000e+02
2.640000000000000568e+01 -2.099999999999999090e-02 8.600000000000000000e+01
2.800000000000000000e+01 -2.099999999999999090e-02 6.700000000000000000e+01
2.960000000000000142e+01 -2.099999999999999090e-02 5.000000000000000000e+01
3.120000000000000284e+01 -2.099999999999999090e-02 3.400000000000000000e+01
3.280000000000000426e+01 -2.099999999999999090e-02 2.300000000000000000e+01
3.440000000000000568e+01 -2.099999999999999090e-02 1.000000000000000000e+01
3.600000000000000711e+01 -2.099999999999999090e-02 5.000000000000000000e+00
3.760000000000000853e+01 -2.099999999999999090e-02 0.000000000000000000e+00
3.920000000000000284e+01 -2.099999999999999090e-02 1.000000000000000000e+00
-3.920000000000000284e+01 -1.499999999999998557e-02 1.000000000000000000e+00
-3.759999999999999432e+01 -1.499999999999998557e-02 0.000000000000000000e+00
-3.600000000000000000e+01 -1.499999999999998557e-02 8.000000000000000000e+00
-3.440000000000000568e+01 -1.499999999999998557e-02 1.400000000000000000e+01
-3.279999999999999716e+01 -1.499999999999998557e-02 2.100000000000000000e+01
-3.119999999999999929e+01 -1.499999999999998557e-02 3.800000000000000000e+01
-2.959999999999999787e+01 -1.499999999999998557e-02 4.800000000000000000e+01
-2.800000000000000000e+01 -1.499999999999998557e-02 7.400000000000000000e+01
-2.639999999999999858e+01 -1.499999999999998557e-02 9.500000000000000000e+01
-2.480000000000000071e+01 -1.499999999999998557e-02 1.130000000000000000e+02
-2.319999999999999929e+01 -1.499999999999998557e-02 1.430000000000000000e+02
-2.159999999999999787e+01 -1.499999999999998557e-02 1.510000000000000000e+02
-2.000000000000000000e+01 -1.499999999999998557e-02 2.040000000000000000e+02
-1.839999999999999858e+01 -1.499999999999998557e-02 2.370000000000000000e+02
-1.679999999999999716e+01 -1.499999999999998557e-02 2.810000000000000000e+02
-1.519999999999999929e+01 -1.499999999999998557e-02 3.240000000000000000e+02
-1.359999999999999787e+01 -1.499999999999998557e-02 3.250000000000000000e+02
-1.199999999999999822e+01 -1.499999999999998557e-02 3.670000000000000000e+02
-1.039999999999999858e+01 -1.499999999999998557e-02 4.050000000000000000e+02
-8.799999999999998934e+00 -1.499999999999998557e-02 4.510000000000000000e+02
-7.199999999999999289e+00 -1.499999999999998557e-02 4.570000000000000000e+02
-5.599999999999997868e+00 -1.499999999999998557e-02 4.980000000000000000e+02
-3.999999999999996447e+00 -1.499999999999998557e-02 5.580000000000000000e+02
-2.399999999999995026e+00 -1.499999999999998557e-02 5.690000000000000000e+02
-7.999999999999971578e-01 -1.499999999999998557e-02 5.830000000000000000e+02
8.000000000000007105e-01 -1.499999999999998557e-02 5.120000000000000000e+02
2.400000000000002132e+00 -1.499999999999998557e-02 5.090000000000000000e+02
4.000000000000003553e+00 -1.499999999999998557e-02 5.020000000000000000e+02
5.600000000000004974e+00 -1.499999999999998557e-02 4.880000000000000000e+02
7.200000000000002842e+00 -1.499999999999998557e-02 5.160000000000000000e+02
8.800000000000000711e+00 -1.499999999999998557e-02 4.640000000000000000e+02
1.040000000000000213e+01 -1.499999999999998557e-02 3.910000000000000000e+02
1.200000000000000355e+01 -1.499999999999998557e-02 3.670000000000000000e+02
1.360000000000000497e+01 -1.499999999999998557e-02 3.670000000000000000e+02
1.520000000000000284e+01 -1.499999999999998557e-02 2.900000000000000000e+02
1.680000000000000071e+01 -1.499999999999998557e-02 2.910000000000000000e+02
1.840000000000000213e+01 -1.499999999999998557e-02 2.220000000000000000e+02
2.000000000000000355e+01 -1.499999999999998557e-02 1.900000000000000000e+02
2.160000000000000497e+01 -1.499999999999998557e-02 1.870000000000000000e+02
2.320000000000000284e+01 -1.499999999999998557e-02 1.550000000000000000e+02
2.480000000000000426e+01 -1.499999999999998557e-02 1.040000000000000000e+02
2.640000000000000568e+01 -1.499999999999998557e-02 9.400000000000000000e+01
2.800000000000000000e+01 -1.499999999999998557e-02 8.000000000000000000e+01
2.960000000000000142e+01 -1.499999999999998557e-02 4.200000000000000000e+01
3.120000000000000284e+01 -1.499999999999998557e-02 4.100000000000000000e+01
3.280000000000000426e+01 -1.499999999999998557e-02 1.900000000000000000e+01
3.440000000000000568e+01 -1.499999999999998557e-02 1.700000000000000000e+01
3.600000000000000711e+01 -1.499999999999998557e-02 2.000000000000000000e+00
3.760000000000000853e+01 -1.499999999999998557e-02 0.000000000000000000e+00
3.920000000000000284e+01 -1.499999999999998557e-02 0.000000000000000000e+00
-3.920000000000000284e+01 -8.999999999999980238e-03 0.000000000000000000e+00
-3.759999999999999432e+01 -8.999999999999980238e-03 4.000000000000000000e+00
-3.600000000000000000e+01 -8.999999999999980238e-03 4.000000000000000000e+00
-3.440000000000000568e+01 -8.999999999999980238e-03 1.500000000000000000e+01
-3.279999999999999716e+01 -8.999999999999980238e-03 1.700000000000000000e+01
-3.119999999999999929e+01 -8.999999999999980238e-03 4.100000000000000000e+01
-2.959999999999999787e+01 -8.999999999999980238e-03 5.700000000000000000e+01
-2.800000000000000000e+01 -8.999999999999980238e-03 8.700000000000000000e+01
-2.639999999999999858e+01 -8.999999999999980238e-03 9.700000000000000000e+01
-2.480000000000000071e+01 -8.999999999999980238e-03 1.250000000000000000e+02
-2.319999999999999929e+01 -8.999999999999980238e-03 1.580000000000000000e+02
-2.159999999999999787e+01 -8.999999999999980238e-03 1.930000000000000000e+02
-2.000000000000000000e+01 -8.999999999999980238e-03 1.950000000000000000e+02
-1.839999999999999858e+01 -8.999999999999980238e-03 2.340000000000000000e+02
-1.679999999999999716e+01 -8.999999999999980238e-03 2.610000000000000000e+02
-1.519999999999999929e+01 -8.999999999999980238e-03 3.540000000000000000e+02
-1.359999999999999787e+01 -8.999999999999980238e-03 3.820000000000000000e+02
-1.199999999999999822e+01 -8.999999999999980238e-03 3.840000000000000000e+02
-1.039999999999999858e+01 -8.999999999999980238e-03 4.520000000000000000e+02
-8.799999999999998934e+00 -8.999999999999980238e-03 4.710000000000000000e+02
-7.199999999999999289e+00 -8.999999999999980238e-03 5.040000000000000000e+02
-5.599999999999997868e+00 -8.999999999999980238e-03 5.250000000000000000e+02
-3.999999999999996447e+00 -8.999999999999980238e-03 5.900000000000000000e+02
-2.399999999999995026e+00 -8.999999999999980238e-03 6.020000000000000000e+02
-7.999999999999971578e-01 -8.999999999999980238e-03 5.570000000000000000e+02
8.000000000000007105e-01 -8.999999999999980238e-03 5.540000000000000000e+02
2.400000000000002132e+00 -8.999999999999980238e-03 5.740000000000000000e+02
4.000000000000003553e+00 -8.999999999999980238e-03 5.480000000000000000e+02
5.600000000000004974e+00 -8.999999999999980238e-03 4.870000000000000000e+02
7.200000000000002842e+00 -8.999999999999980238e-03 4.760000000000000000e+02
8.800000000000000711e+00 -8.999999999999980238e-03 4.640000000000000000e+02
1.040000000000000213e+01 -8.999999999999980238e-03 4.300000000000000000e+02
1.200000000000000355e+01 -8.999999999999980238e-03 4.350000000000000000e+02
1.360000000000000497e+01 -8.999999999999980238e-03 3.690000000000000000e+02
1.520000000000000284e+01 -8.999999999999980238e-03 3.240000000000000000e+02
1.680000000000000071e+01 -8.999999999999980238e-03 2.690000000000000000e+02
1.840000000000000213e+01 -8.999999999999980238e-03 2.260000000000000000e+02
2.000000000000000355e+01 -8.999999999999980238e-03 2.100000000000000000e+02
2.160000000000000497e+01 -8.999999999999980238e-03 1.800000000000000000e+02
2.320000000000000284e+01 -8.999999999999980238e-03 1.720000000000000000e+02
2.480000000000000426e+01 -8.999999999999980238e-03 1.270000000000000000e+02
2.640000000000000568e+01 -8.999999999999980238e-03 1.190000000000000000e+02
2.800000000000000000e+01 -8.999999999999980238e-03 8.900000000000000000e+01
2.960000000000000142e+01 -8.999999999999980238e-03 4.800000000000000000e+01
3.120000000000000284e+01 -8.999999999999980238e-03 4.100000000000000000e+01
3.280000000000000426e+01 -8.999999999999980238e-03 2.100000000000000000e+01
3.440000000000000568e+01 -8.999999999999980238e-03 1.200000000000000000e+01
3.600000000000000711e+01 -8.999999999999980238e-03 6.000000000000000000e+00
3.760000000000000853e+01 -8.999999999999980238e-03 2.000000000000000000e+00
3.920000000000000284e+01 -8.999999999999980238e-03 0.000000000000000000e+00
-3.920000000000000284e+01 -2.999999999999988787e-03 0.000000000000000000e+00
-3.759999999999999432e+01 -2.999999999999988787e-03 0.000000000000000000e+00
-3.600000000000000000e+01 -2.999999999999988787e-03 5.000000000000000000e+00
-3.440000000000000568e+01 -2.999999999999988787e-03 1.800000000000000000e+01
-3.279999999999999716e+01 -2.999999999999988787e-03 3.200000000000000000e+01
-3.119999999999999929e+01 -2.999999999999988787e-03 5.200000000000000000e+01
-2.959999999999999787e+01 -2.999999999999988787e-03 6.500000000000000000e+01
-2.800000000000000000e+01 -2.999999999999988787e-03 8.700000000000000000e+01
-2.639999999999999858e+01 -2.999999999999988787e-03 8.800000000000000000e+01
-2.480000000000000071e+01 -2.999999999999988787e-03 9.700000000000000000e+01
-2.319999999999999929e+01 -2.999999999999988787e-03 1.520000000000000000e+02
-2.159999999999999787e+01 -2.999999999999988787e-03 1.810000000000000000e+02
-2.000000000000000000e+01 -2.999999999999988787e-03 2.210000000000000000e+02
-1.839999999999999858e+01 -2.999999999999988787e-03 2.500000000000000000e+02
-1.679999999999999716e+01 -2.999999999999988787e-03 2.980000000000000000e+02
-1.519999999999999929e+01 -2.999999999999988787e-03 3.330000000000000000e+02
-1.359999999999999787e+01 -2.999999999999988787e-03 3.610000000000000000e+02
-1.199999999999999822e+01 -2.999999999999988787e-03 3.970000000000000000e+02
-1.039999999999999858e+01 -2.999999999999988787e-03 5.200000000000000000e+02
-8.799999999999998934e+00 -2.999999999999988787e-03 4.540000000000000000e+02
-7.199999999999999289e+00 -2.999999999999988787e-03 5.290000000000000000e+02
-5.599999999999997868e+00 -2.999999999999988787e-03 5.780000000000000000e+02
-3.999999999999996447e+00 -2.999999999999988787e-03 5.680000000000000000e+02
-2.399999999999995026e+00 -2.999999999999988787e-03 5.840000000000000000e+02
-7.999999999999971578e-01 -2.999999999999988787e-03 5.840000000000000000e+02
8.000000000000007105e-01 -2.999999999999988787e-03 5.910000000000000000e+02
2.400000000000002132e+00 -2.999999999999988787e-03 5.500000000000000000e+02
4.000000000000003553e+00 -2.999999999999988787e-03 5.130000000000000000e+02
5.600000000000004974e+00 -2.999999999999988787e-03 5.540000000000000000e+02
7.200000000000002842e+00 -2.999999999999988787e-03 5.360000000000000000e+02
8.800000000000000711e+00 -2.999999999999988787e-03 5.060000000000000000e+02
1.040000000000000213e+01 -2.999999999999988787e-03 4.080000000000000000e+02
1.200000000000000355e+01 -2.999999999999988787e-03 4.110000000000000000e+02
1.360000000000000497e+01 -2.999999999999988787e-03 4.150000000000000000e+02
1.520000000000000284e+01 -2.999999999999988787e-03 3.520000000000000000e+02
1.680000000000000071e+01 -2.999999999999988787e-03 3.040000000000000000e+02
1.840000000000000213e+01 -2.999999999999988787e-03 2.410000000000000000e+02
2.000000000000000355e+01 -2.999999999999988787e-03 2.270000000000000000e+02
2.160000000000000497e+01 -2.999999999999988787e-03 2.030000000000000000e+02
2.320000000000000284e+01 -2.999999999999988787e-03 1.540000000000000000e+02
2.480000000000000426e+01 -2.999999999999988787e-03 1.080000000000000000e+02
2.640000000000000568e+01 -2.999999999999988787e-03 1.100000000000000000e+02
2.800000000000000000e+01 -2.999999999999988787e-03 8.400000000000000000e+01
2.960000000000000142e+01 -2.999999999999988787e-03 4.800000000000000000e+01
3.120000000000000284e+01 -2.999999999999988787e-03 4.400000000000000000e+01
3.280000000000000426e+01 -2.999999999999988787e-03 3.100000000000000000e+01
3.440000000000000568e+01 -2.999999999999988787e-03 5.000000000000000000e+00
3.600000000000000711e+01 -2.999999999999988787e-03 7.000000000000000000e+00
3.760000000000000853e+01 -2.999999999999988787e-03 1.000000000000000000e+00
3.920000000000000284e+01 -2.999999999999988787e-03 0.000000000000000000e+00
-3.920000000000000284e+01 3.000000000000002665e-03 0.000000000000000000e+00
-3.759999999999999432e+01 3.000000000000002665e-03 2.000000000000000000e+00
-3.600000000000000000e+01 3.000000000000002665e-03 6.000000000000000000e+00
-3.440000000000000568e+01 3.000000000000002665e-03 1.300000000000000000e+01
-3.279999999999999716e+01 3.000000000000002665e-03 1.800000000000000000e+01
-3.119999999999999929e+01 3.000000000000002665e-03 4.200000000000000000e+01
-2.959999999999999787e+01 3.000000000000002665e-03 5.700000000000000000e+01
-2.800000000000000000e+01 3.000000000000002665e-03 8.400000000000000000e+01
-2.639999999999999858e+01 3.000000000000002665e-03 1.010000000000000000e+02
-2.480000000000000071e+01 3.000000000000002665e-03 1.020000000000000000e+02
-2.319999999999999929e+01 3.000000000000002665e-03 1.650000000000000000e+02
-2.159999999999999787e+01 3.000000000000002665e-03 1.740000000000000000e+02
-2.000000000000000000e+01 3.000000000000002665e-03 2.250000000000000000e+02
-1.839999999999999858e+01 3.000000000000002665e-03 2.630000000000000000e+02
-1.679999999999999716e+01 3.000000000000002665e-03 2.780000000000000000e+02
-1.519999999999999929e+01 3.000000000000002665e-03 3.200000000000000000e+02
-1.359999999999999787e+01 3.000000000000002665e-03 3.980000000000000000e+02
-1.199999999999999822e+01 3.000000000000002665e-03 4.070000000000000000e+02
-1.039999999999999858e+01 3.000000000000002665e-03 4.340000000000000000e+02
-8.799999999999998934e+00 3.000000000000002665e-03 4.950000000000000000e+02
-7.199999999999999289e+00 3.000000000000002665e-03 4.830000000000000000e+02
-5.599999999999997868e+00 3.000000000000002665e-03 5.760000000000000000e+02
-3.999999999999996447e+00 3.000000000000002665e-03 5.730000000000000000e+02
-2.399999999999995026e+00 3.000000000000002665e-03 5.720000000000000000e+02
-7.999999999999971578e-01 3.000000000000002665e-03 5.380000000000000000e+02
8.000000000000007105e-01 3.000000000000002665e-03 5.700000000000000000e+02
2.400000000000002132e+00 3.000000000000002665e-03 6.150000000000000000e+02
4.000000000000003553e+00 3.000000000000002665e-03 5.370000000000000000e+02
5.600000000000004974e+00 3.000000000000002665e-03 6.040000000000000000e+02
7.200000000000002842e+00 3.000000000000002665e-03 4.780000000000000000e+02
8.800000000000000711e+00 3.000000000000002665e-03 4.880000000000000000e+02
1.040000000000000213e+01 3.000000000000002665e-03 4.620000000000000000e+02
1.200000000000000355e+01 3.000000000000002665e-03 4.010000000000000000e+02
1.360000000000000497e+01 3.000000000000002665e-03 3.860000000000000000e+02
1.520000000000000284e+01 3.000000000000002665e-03 3.170000000000000000e+02
1.680000000000000071e+01 3.000000000000002665e-03 3.000000000000000000e+02
1.840000000000000213e+01 3.000000000000002665e-03 2.590000000000000000e+02
2.000000000000000355e+01 3.000000000000002665e-03 2.250000000000000000e+02
2.160000000000000497e+01 3.000000000000002665e-03 1.920000000000000000e+02
2.320000000000000284e+01 3.000000000000002665e-03 1.400000000000000000e+02
2.480000000000000426e+01 3.000000000000002665e-03 1.100000000000000000e+02
2.640000000000000568e+01 3.000000000000002665e-03 1.200000000000000000e+02
2.800000000000000000e+01 3.000000000000002665e-03 6.600000000000000000e+01
2.960000000000000142e+01 3.000000000000002665e-03 6.300000000000000000e+01
3.120000000000000284e+01 3.000000000000002665e-03 3.600000000000000000e+01
3.280000000000000426e+01 3.000000000000002665e-03 2.400000000000000000e+01
3.440000000000000568e+01 3.000000000000002665e-03 1.100000000000000000e+01
3.600000000000000711e+01 3.000000000000002665e-03 3.000000000000000000e+00
3.760000000000000853e+01 3.000000000000002665e-03 0.000000000000000000e+00
3.920000000000000284e+01 3.000000000000002665e-03 0.000000000000000000e+00
-3.920000000000000284e+01 9.000000000000007994e-03 1.000000000000000000e+00
-3.759999999999999432e+01 9.000000000000007994e-03 2.000000000000000000e+00
-3.600000000000000000e+01 9.000000000000007994e-03 6.000000000000000000e+00
-3.440000000000000568e+01 9.000000000000007994e-03 1.500000000000000000e+01
-3.279999999999999716e+01 9.000000000000007994e-03 2.200000000000000000e+01
-3.119999999999999929e+01 9.000000000000007994e-03 3.900000000000000000e+01
-2.959999999999999787e+01 9.000000000000007994e-03 5.300000000000000000e+01
-2.800000000000000000e+01 9.000000000000007994e-03 7.400000000000000000e+01
-2.639999999999999858e+01 9.000000000000007994e-03 7.900000000000000000e+01
-2.480000000000000071e+01 9.000000000000007994e-03 1.440000000000000000e+02
-2.319999999999999929e+01 9.000000000000007994e-03 1.350000000000000000e+02
-2.159999999999999787e+01 9.000000000000007994e-03 1.740000000000000000e+02
-2.000000000000000000e+01 9.000000000000007994e-03 2.220000000000000000e+02
-1.839999999999999858e+01 9.000000000000007994e-03 2.510000000000000000e+02
-1.679999999999999716e+01 9.000000000000007994e-03 2.590000000000000000e+02
-1.519999999999999929e+01 9.000000000000007994e-03 3.350000000000000000e+02
-1.359999999999999787e+01 9.000000000000007994e-03 3.540000000000000000e+02
-1.199999999999999822e+01 9.000000000000007994e-03 4.110000000000000000e+02
-1.039999999999999858e+01 9.000000000000007994e-03 4.570000000000000000e+02
-8.799999999999998934e+00 9.000000000000007994e-03 4.910000000000000000e+02
-7.199999999999999289e+00 9.000000000000007994e-03 5.050000000000000000e+02
-5.599999999999997868e+00 9.000000000000007994e-03 5.360000000000000000e+02
-3.999999999999996447e+00 9.000000000000007994e-03 5.090000000000000000e+02
-2.399999999999995026e+00 9.000000000000007994e-03 5.780000000000000000e+02
-7.999999999999971578e-01 9.000000000000007994e-03 5.360000000000000000e+02
8.000000000000007105e-01 9.000000000000007994e-03 5.580000000000000000e+02
2.400000000000002132e+00 9.000000000000007994e-03 5.520000000000000000e+02
4.000000000000003553e+00 9.000000000000007994e-03 5.330000000000000000e+02
5.600000000000004974e+00 9.000000000000007994e-03 5.480000000000000000e+02
7.200000000000002842e+00 9.000000000000007994e-03 5.090000000000000000e+02
8.800000000000000711e+00 9.000000000000007994e-03 4.820000000000000000e+02
1.040000000000000213e+01 9.000000000000007994e-03 4.360000000000000000e+02
1.200000000000000355e+01 9.000000000000007994e-03 3.690000000000000000e+02
1.360000000000000497e+01 9.000000000000007994e-03 3.810000000000000000e+02
1.520000000000000284e+01 9.000000000000007994e-03 3.480000000000000000e+02
1.680000000000000071e+01 9.000000000000007994e-03 2.720000000000000000e+02
1.840000000000000213e+01 9.000000000000007994e-03 2.370000000000000000e+02
2.000000000000000355e+01 9.000000000000007994e-03 2.000000000000000000e+02
2.160000000000000497e+01 9.000000000000007994e-03 1.670000000000000000e+02
2.320000000000000284e+01 9.000000000000007994e-03 1.520000000000000000e+02
2.480000000000000426e+01 9.000000000000007994e-03 1.240000000000000000e+02
2.640000000000000568e+01 9.000000000000007994e-03 1.070000000000000000e+02
2.800000000000000000e+01 9.000000000000007994e-03 7.400000000000000000e+01
2.960000000000000142e+01 9.000000000000007994e-03 5.000000000000000000e+01
3.120000000000000284e+01 9.000000000000007994e-03 3.100000000000000000e+01
3.280000000000000426e+01 9.000000000000007994e-03 2.700000000000000000e+01
3.440000000000000568e+01 9.000000000000007994e-03 1.100000000000000000e+01
3.600000000000000711e+01 9.000000000000007994e-03 5.000000000000000000e+00
3.760000000000000853e+01 9.000000000000007994e-03 2.000000000000000000e+00
3.920000000000000284e+01 9.000000000000007994e-03 0.000000000000000000e+00
-3.920000000000000284e+01 1.500000000000001332e-02 1.000000000000000000e+00
-3.759999999999999432e+01 1.500000000000001332e-02 1.000000000000000000e+00
-3.600000000000000000e+01 1.500000000000001332e-02 4.000000000000000000e+00
-3.440000000000000568e+01 1.500000000000001332e-02 9.000000000000000000e+00
-3.279999999999999716e+01 1.500000000000001332e-02 2.200000000000000000e+01
-3.119999999999999929e+01 1.500000000000001332e-02 3.100000000000000000e+01
-2.959999999999999787e+01 1.500000000000001332e-02 5.800000000000000000e+01
-2.800000000000000000e+01 1.500000000000001332e-02 6.000000000000000000e+01
-2.639999999999999858e+01 1.500000000000001332e-02 9.900000000000000000e+01
-2.480000000000000071e+01 1.500000000000001332e-02 1.060000000000000000e+02
-2.319999999999999929e+01 1.500000000000001332e-02 1.500000000000000000e+02
-2.159999999999999787e+01 1.500000000000001332e-02 1.500000000000000000e+02
-2.000000000000000000e+01 1.500000000000001332e-02 2.180000000000000000e+02
-1.839999999999999858e+01 1.500000000000001332e-02 2.330000000000000000e+02
-1.679999999999999716e+01 1.500000000000001332e-02 2.830000000000000000e+02
-1.519999999999999929e+01 1.500000000000001332e-02 3.470000000000000000e+02
-1.359999999999999787e+01 1.500000000000001332e-02 3.360000000000000000e+02
-1.199999999999999822e+01 1.500000000000001332e-02 3.830000000000000000e+02
-1.039999999999999858e+01 1.500000000000001332e-02 3.980000000000000000e+02
-8.799999999999998934e+00 1.500000000000001332e-02 4.770000000000000000e+02
-7.199999999999999289e+00 1.500000000000001332e-02 4.750000000000000000e+02
-5.599999999999997868e+00 1.500000000000001332e-02 5.150000000000000000e+02
-3.999999999999996447e+00 1.500000000000001332e-02 5.560000000000000000e+02
-2.399999999999995026e+00 1.500000000000001332e-02 5.730000000000000000e+02
-7.999999999999971578e-01 1.500000000000001332e-02 5.420000000000000000e+02
8.000000000000007105e-01 1.500000000000001332e-02 5.430000000000000000e+02
2.400000000000002132e+00 1.500000000000001332e-02 5.300000000000000000e+02
4.000000000000003553e+00 1.500000000000001332e-02 5.480000000000000000e+02
5.600000000000004974e+00 1.500000000000001332e-02 4.920000000000000000e+02
7.200000000000002842e+00 1.500000000000001332e-02 4.510000000000000000e+02
8.800000000000000711e+00 1.500000000000001332e-02 4.410000000000000000e+02
1.040000000000000213e+01 1.500000000000001332e-02 3.910000000000000000e+02
1.200000000000000355e+01 1.500000000000001332e-02 3.990000000000000000e+02
1.360000000000000497e+01 1.500000000000001332e-02 3.600000000000000000e+02
1.520000000000000284e+01 1.500000000000001332e-02 3.220000000000000000e+02
1.680000000000000071e+01 1.500000000000001332e-02 2.710000000000000000e+02
1.840000000000000213e+01 1.500000000000001332e-02 2.250000000000000000e+02
2.000000000000000355e+01 1.500000000000001332e-02 2.100000000000000000e+02
2.160000000000000497e+01 1.500000000000001332e-02 1.720000000000000000e+02
2.320000000000000284e+01 1.500000000000001332e-02 1.440000000000000000e+02
2.480000000000000426e+01 1.500000000000001332e-02 1.260000000000000000e+02
2.640000000000000568e+01 1.500000000000001332e-02 8.700000000000000000e+01
2.800000000000000000e+01 1.500000000000001332e-02 7.600000000000000000e+01
2.960000000000000142e+01 1.500000000000001332e-02 5.300000000000000000e+01
3.120000000000000284e+01 1.500000000000001332e-02 3.500000000000000000e+01
3.280000000000000426e+01 1.500000000000001332e-02 1.800000000000000000e+01
3.440000000000000568e+01 1.500000000000001332e-02 1.200000000000000000e+01
3.600000000000000711e+01 1.500000000000001332e-02 3.000000000000000000e+00
3.760000000000000853e+01 1.500000000000001332e-02 2.000000000000000000e+00
3.920000000000000284e+01 1.500000000000001332e-02 0.000000000000000000e+00
-3.920000000000000284e+01 2.100000000000001865e-02 0.000000000000000000e+00
-3.759999999999999432e+01 2.100000000000001865e-02 4.000000000000000000e+00
-3.600000000000000000e+01 2.100000000000001865e-02 8.000000000000000000e+00
-3.440000000000000568e+01 2.100000000000001865e-02 1.300000000000000000e+01
-3.279999999999999716e+01 2.100000000000001865e-02 2.100000000000000000e+01
-3.119999999999999929e+01 2.100000000000001865e-02 2.800000000000000000e+01
-2.959999999999999787e+01 2.100000000000001865e-02 4.600000000000000000e+01
-2.800000000000000000e+01 2.100000000000001865e-02 5.900000000000000000e+01
-2.639999999999999858e+01 2.100000000000001865e-02 1.100000000000000000e+02
-2.480000000000000071e+01 2.100000000000001865e-02 1.100000000000000000e+02
-2.319999999999999929e+01 2.100000000000001865e-02 1.380000000000000000e+02
-2.159999999999999787e+01 2.100000000000001865e-02 1.580000000000000000e+02
-2.000000000000000000e+01 2.100000000000001865e-02 2.010000000000000000e+02
-1.839999999999999858e+01 2.100000000000001865e-02 2.080000000000000000e+02
-1.679999999999999716e+01 2.100000000000001865e-02 2.490000000000000000e+02
-1.519999999999999929e+01 2.100000000000001865e-02 2.960000000000000000e+02
-1.359999999999999787e+01 2.100000000000001865e-02 3.110000000000000000e+02
-1.199999999999999822e+01 2.100000000000001865e-02 3.590000000000000000e+02
-1.039999999999999858e+01 2.100000000000001865e-02 3.690000000000000000e+02
-8.799999999999998934e+00 2.100000000000001865e-02 4.250000000000000000e+02
-7.199999999999999289e+00 2.100000000000001865e-02 4.630000000000000000e+02
-5.599999999999997868e+00 2.100000000000001865e-02 4.800000000000000000e+02
-3.999999999999996447e+00 2.100000000000001865e-02 4.460000000000000000e+02
-2.399999999999995026e+00 2.100000000000001865e-02 4.720000000000000000e+02
-7.999999999999971578e-01 2.100000000000001865e-02 4.800000000000000000e+02
8.000000000000007105e-01 2.100000000000001865e-02 4.770000000000000000e+02
2.400000000000002132e+00 2.100000000000001865e-02 5.140000000000000000e+02
4.000000000000003553e+00 2.100000000000001865e-02 5.140000000000000000e+02
5.600000000000004974e+00 2.100000000000001865e-02 4.430000000000000000e+02
7.200000000000002842e+00 2.100000000000001865e-02 4.480000000000000000e+02
8.800000000000000711e+00 2.100000000000001865e-02 4.090000000000000000e+02
1.040000000000000213e+01 2.100000000000001865e-02 3.800000000000000000e+02
1.200000000000000355e+01 2.100000000000001865e-02 3.370000000000000000e+02
1.360000000000000497e+01 2.100000000000001865e-02 3.140000000000000000e+02
1.520000000000000284e+01 2.100000000000001865e-02 2.840000000000000000e+02
1.680000000000000071e+01 2.100000000000001865e-02 2.780000000000000000e+02
1.840000000000000213e+01 2.100000000000001865e-02 2.130000000000000000e+02
2.000000000000000355e+01 2.100000000000001865e-02 1.940000000000000000e+02
2.160000000000000497e+01 2.100000000000001865e-02 1.500000000000000000e+02
2.320000000000000284e+01 2.100000000000001865e-02 1.360000000000000000e+02
2.480000000000000426e+01 2.100000000000001865e-02 1.140000000000000000e+02
2.640000000000000568e+01 2.100000000000001865e-02 8.500000000000000000e+01
2.800000000000000000e+01 2.100000000000001865e-02 5.700000000000000000e+01
2.960000000000000142e+01 2.100000000000001865e-02 4.600000000000000000e+01
3.120000000000000284e+01 2.100000000000001865e-02 3.700000000000000000e+01
3.280000000000000426e+01 2.100000000000001865e-02 2.000000000000000000e+01
3.440000000000000568e+01 2.100000000000001865e-02 1.200000000000000000e+01
3.600000000000000711e+01 2.100000000000001865e-02 5.000000000000000000e+00
3.760000000000000853e+01 2.100000000000001865e-02 0.000000000000000000e+00
3.920000000000000284e+01 2.100000000000001865e-02 0.000000000000000000e+00
-3.920000000000000284e+01 2.700000000000001010e-02 0.000000000000000000e+00
-3.759999999999999432e+01 2.700000000000001010e-02 4.000000000000000000e+00
-3.600000000000000000e+01 2.700000000000001010e-02 5.000000000000000000e+00
-3.440000000000000568e+01 2.700000000000001010e-02 8.000000000000000000e+00
-3.279999999999999716e+01 2.700000000000001010e-02 1.600000000000000000e+01
-3.119999999999999929e+01 2.700000000000001010e-02 3.600000000000000000e+01
-2.959999999999999787e+01 2.700000000000001010e-02 3.200000000000000000e+01
-2.800000000000000000e+01 2.700000000000001010e-02 5.300000000000000000e+01
-2.639999999999999858e+01 2.700000000000001010e-02 5.500000000000000000e+01
-2.480000000000000071e+01 2.700000000000001010e-02 1.120000000000000000e+02
-2.319999999999999929e+01 2.700000000000001010e-02 1.110000000000000000e+02
-2.159999999999999787e+01 2.700000000000001010e-02 1.560000000000000000e+02
-2.000000000000000000e+01 2.700000000000001010e-02 1.830000000000000000e+02
-1.839999999999999858e+01 2.700000000000001010e-02 2.040000000000000000e+02
-1.679999999999999716e+01 2.700000000000001010e-02 2.120000000000000000e+02
-1.519999999999999929e+01 2.700000000000001010e-02 2.510000000000000000e+02
-1.359999999999999787e+01 2.700000000000001010e-02 2.820000000000000000e+02
-1.199999999999999822e+01 2.700000000000001010e-02 3.210000000000000000e+02
-1.039999999999999858e+01 2.700000000000001010e-02 3.370000000000000000e+02
-8.799999999999998934e+00 2.700000000000001010e-02 4.000000000000000000e+02
-7.199999999999999289e+00 2.700000000000001010e-02 3.930000000000000000e+02
-5.599999999999997868e+00 2.700000000000001010e-02 4.180000000000000000e+02
-3.999999999999996447e+00 2.700000000000001010e-02 4.650000000000000000e+02
-2.399999999999995026e+00 2.700000000000001010e-02 4.290000000000000000e+02
-7.999999999999971578e-01 2.700000000000001010e-02 4.060000000000000000e+02
8.000000000000007105e-01 2.700000000000001010e-02 4.350000000000000000e+02
2.400000000000002132e+00 2.700000000000001010e-02 4.420000000000000000e+02
4.000000000000003553e+00 2.700000000000001010e-02 4.380000000000000000e+02
5.600000000000004974e+00 2.700000000000001010e-02 4.170000000000000000e+02
7.200000000000002842e+00 2.700000000000001010e-02 3.940000000000000000e+02
8.800000000000000711e+00 2.700000000000001010e-02 3.510000000000000000e+02
1.040000000000000213e+01 2.700000000000001010e-02 3.320000000000000000e+02
1.200000000000000355e+01 2.700000000000001010e-02 3.410000000000000000e+02
1.360000000000000497e+01 2.700000000000001010e-02 2.870000000000000000e+02
1.520000000000000284e+01 2.700000000000001010e-02 2.600000000000000000e+02
1.680000000000000071e+01 2.700000000000001010e-02 2.430000000000000000e+02
1.840000000000000213e+01 2.700000000000001010e-02 1.940000000000000000e+02
2.000000000000000355e+01 2.700000000000001010e-02 1.630000000000000000e+02
2.160000000000000497e+01 2.700000000000001010e-02 1.430000000000000000e+02
2.320000000000000284e+01 2.700000000000001010e-02 1.290000000000000000e+02
2.480000000000000426e+01 2.700000000000001010e-02 9.300000000000000000e+01
2.640000000000000568e+01 2.700000000000001010e-02 8.600000000000000000e+01
2.800000000000000000e+01 2.700000000000001010e-02 5.400000000000000000e+01
2.960000000000000142e+01 2.700000000000001010e-02 5.200000000000000000e+01
3.120000000000000284e+01 2.700000000000001010e-02 3.500000000000000000e+01
3.280000000000000426e+01 2.700000000000001010e-02 3.100000000000000000e+01
3.440000000000000568e+01 2.700000000000001010e-02 9.000000000000000000e+00
3.600000000000000711e+01 2.700000000000001010e-02 5.000000000000000000e+00
3.760000000000000853e+01 2.700000000000001010e-02 1.000000000000000000e+00
3.920000000000000284e+01 2.700000000000001010e-02 0.000000000000000000e+00
-3.920000000000000284e+01 3.300000000000000155e-02 0.000000000000000000e+00
-3.759999999999999432e+01 3.300000000000000155e-02 0.000000000000000000e+00
-3.600000000000000000e+01 3.300000000000000155e-02 6.000000000000000000e+00
-3.440000000000000568e+01 3.300000000000000155e-02 1.200000000000000000e+01
-3.279999999999999716e+01 3.300000000000000155e-02 1.600000000000000000e+01
-3.119999999999999929e+01 3.300000000000000155e-02 2.200000000000000000e+01
-2.959999999999999787e+01 3.300000000000000155e-02 4.700000000000000000e+01
-2.800000000000000000e+01 3.300000000000000155e-02 4.100000000000000000e+01
-2.639999999999999858e+01 3.300000000000000155e-02 5.700000000000000000e+01
-2.480000000000000071e+01 3.300000000000000155e-02 1.000000000000000000e+02
-2.319999999999999929e+01 3.300000000000000155e-02 1.060000000000000000e+02
-2.159999999999999787e+01 3.300000000000000155e-02 1.260000000000000000e+02
-2.000000000000000000e+01 3.300000000000000155e-02 1.310000000000000000e+02
-1.839999999999999858e+01 3.300000000000000155e-02 1.910000000000000000e+02
-1.679999999999999716e+01 3.300000000000000155e-02 2.010000000000000000e+02
-1.519999999999999929e+01 3.300000000000000155e-02 2.290000000000000000e+02
-1.359999999999999787e+01 3.300000000000000155e-02 2.500000000000000000e+02
-1.199999999999999822e+01 3.300000000000000155e-02 2.940000000000000000e+02
-1.039999999999999858e+01 3.300000000000000155e-02 3.170000000000000000e+02
-8.799999999999998934e+00 3.300000000000000155e-02 3.210000000000000000e+02
-7.199999999999999289e+00 3.300000000000000155e-02 3.370000000000000000e+02
-5.599999999999997868e+00 3.300000000000000155e-02 3.530000000000000000e+02
-3.999999999999996447e+00 3.300000000000000155e-02 3.520000000000000000e+02
-2.399999999999995026e+00 3.300000000000000155e-02 4.060000000000000000e+02
-7.999999999999971578e-01 3.300000000000000155e-02 4.060000000000000000e+02
8.000000000000007105e-01 3.300000000000000155e-02 3.960000000000000000e+02
2.400000000000002132e+00 3.300000000000000155e-02 3.570000000000000000e+02
4.000000000000003553e+00 3.300000000000000155e-02 3.450000000000000000e+02
5.600000000000004974e+00 3.300000000000000155e-02 3.800000000000000000e+02
7.200000000000002842e+00 3.300000000000000155e-02 3.480000000000000000e+02
8.800000000000000711e+00 3.300000000000000155e-02 3.540000000000000000e+02
1.040000000000000213e+01 3.300000000000000155e-02 3.150000000000000000e+02
1.200000000000000355e+01 3.300000000000000155e-02 2.760000000000000000e+02
1.360000000000000497e+01 3.300000000000000155e-02 2.770000000000000000e+02
1.520000000000000284e+01 3.300000000000000155e-02 2.170000000000000000e+02
1.680000000000000071e+01 3.300000000000000155e-02 2.230000000000000000e+02
1.840000000000000213e+01 3.300000000000000155e-02 1.640000000000000000e+02
2.000000000000000355e+01 3.300000000000000155e-02 1.640000000000000000e+02
2.160000000000000497e+01 3.300000000000000155e-02 1.340000000000000000e+02
2.320000000000000284e+01 3.300000000000000155e-02 1.070000000000000000e+02
2.480000000000000426e+01 3.300000000000000155e-02 8.400000000000000000e+01
2.640000000000000568e+01 3.300000000000000155e-02 6.400000000000000000e+01
2.800000000000000000e+01 3.300000000000000155e-02 3.700000000000000000e+01
2.960000000000000142e+01 3.300000000000000155e-02 3.000000000000000000e+01
3.120000000000000284e+01 3.300000000000000155e-02 2.800000000000000000e+01
3.280000000000000426e+01 3.300000000000000155e-02 1.800000000000000000e+01
3.440000000000000568e+01 3.300000000000000155e-02 1.300000000000000000e+01
3.600000000000000711e+01 3.300000000000000155e-02 5.000000000000000000e+00
3.760000000000000853e+01 3.300000000000000155e-02 1.000000000000000000e+00
3.920000000000000284e+01 3.300000000000000155e-02 1.000000000000000000e+00
-3.920000000000000284e+01 3.900000000000000688e-02 0.000000000000000000e+00
-3.759999999999999432e+01 3.900000000000000688e-02 0.000000000000000000e+00
-3.600000000000000000e+01 3.900000000000000688e-02 4.000000000000000000e+00
-3.440000000000000568e+01 3.900000000000000688e-02 5.000000000000000000e+00
-3.279999999999999716e+01 3.900000000000000688e-02 1.900000000000000000e+01
-3.119999999999999929e+01 3.900000000000000688e-02 1.200000000000000000e+01
-2.959999999999999787e+01 3.900000000000000688e-02 4.400000000000000000e+01
-2.800000000000000000e+01 3.900000000000000688e-02 3.800000000000000000e+01
-2.639999999999999858e+01 3.900000000000000688e-02 6.100000000000000000e+01
-2.480000000000000071e+01 3.900000000000000688e-02 8.800000000000000000e+01
-2.319999999999999929e+01 3.900000000000000688e-02 8.800000000000000000e+01
-2.159999999999999787e+01 3.900000000000000688e-02 1.290000000000000000e+02
-2.000000000000000000e+01 3.900000000000000688e-02 1.170000000000000000e+02
-1.839999999999999858e+01 3.900000000000000688e-02 1.400000000000000000e+02
-1.679999999999999716e+01 3.900000000000000688e-02 1.860000000000000000e+02
-1.519999999999999929e+01 3.900000000000000688e-02 1.930000000000000000e+02
-1.359999999999999787e+01 3.900000000000000688e-02 2.110000000000000000e+02
-1.199999999999999822e+01 3.900000000000000688e-02 2.430000000000000000e+02
-1.039999999999999858e+01 3.900000000000000688e-02 2.770000000000000000e+02
-8.799999999999998934e+00 3.900000000000000688e-02 2.620000000000000000e+02
-7.199999999999999289e+00 3.900000000000000688e-02 2.630000000000000000e+02
-5.599999999999997868e+00 3.900000000000000688e-02 3.260000000000000000e+02
-3.999999999999996447e+00 3.900000000000000688e-02 3.150000000000000000e+02
-2.399999999999995026e+00 3.900000000000000688e-02 3.420000000000000000e+02
-7.999999999999971578e-01 3.900000000000000688e-02 3.130000000000000000e+02
8.000000000000007105e-01 3.900000000000000688e-02 3.440000000000000000e+02
2.400000000000002132e+00 3.900000000000000688e-02 3.520000000000000000e+02
4.000000000000003553e+00 3.900000000000000688e-02 3.100000000000000000e+02
5.600000000000004974e+00 3.900000000000000688e-02 2.920000000000000000e+02
7.200000000000002842e+00 3.900000000000000688e-02 2.990000000000000000e+02
8.800000000000000711e+00 3.900000000000000688e-02 2.820000000000000000e+02
1.040000000000000213e+01 3.900000000000000688e-02 2.450000000000000000e+02
1.200000000000000355e+01 3.900000000000000688e-02 2.360000000000000000e+02
1.360000000000000497e+01 3.900000000000000688e-02 2.220000000000000000e+02
1.520000000000000284e+01 3.900000000000000688e-02 1.730000000000000000e+02
1.680000000000000071e+01 3.900000000000000688e-02 1.790000000000000000e+02
1.840000000000000213e+01 3.900000000000000688e-02 1.600000000000000000e+02
2.000000000000000355e+01 3.900000000000000688e-02 1.130000000000000000e+02
2.160000000000000497e+01 3.900000000000000688e-02 1.340000000000000000e+02
2.320000000000000284e+01 3.900000000000000688e-02 8.200000000000000000e+01
2.480000000000000426e+01 3.900000000000000688e-02 6.700000000000000000e+01
2.640000000000000568e+01 3.900000000000000688e-02 5.400000000000000000e+01
2.800000000000000000e+01 3.900000000000000688e-02 5.500000000000000000e+01
2.960000000000000142e+01 3.900000000000000688e-02 2.600000000000000000e+01
3.120000000000000284e+01 3.900000000000000688e-02 2.200000000000000000e+01
3.280000000000000426e+01 3.900000000000000688e-02 1.500000000000000000e+01
3.440000000000000568e+01 3.900000000000000688e-02 4.000000000000000000e+00
3.600000000000000711e+01 3.900000000000000688e-02 5.000000000000000000e+00
3.760000000000000853e+01 3.900000000000000688e-02 2.000000000000000000e+00
3.920000000000000284e+01 3.900000000000000688e-02 0.000000000000000000e+00
-3.920000000000000284e+01 4.500000000000001221e-02 0.000000000000000000e+00
-3.759999999999999432e+01 4.500000000000001221e-02 1.000000000000000000e+00
-3.600000000000000000e+01 4.500000000000001221e-02 1.000000000000000000e+00
-3.440000000000000568e+01 4.500000000000001221e-02 4.000000000000000000e+00
-3.279999999999999716e+01 4.500000000000001221e-02 1.300000000000000000e+01
-3.119999999999999929e+01 4.500000000000001221e-02 1.100000000000000000e+01
-2.959999999999999787e+01 4.500000000000001221e-02 2.600000000000000000e+01
-2.800000000000000000e+01 4.500000000000001221e-02 4.000000000000000000e+01
-2.639999999999999858e+01 4.500000000000001221e-02 6.000000000000000000e+01
-2.480000000000000071e+01 4.500000000000001221e-02 6.500000000000000000e+01
-2.319999999999999929e+01 4.500000000000001221e-02 7.100000000000000000e+01
-2.159999999999999787e+01 4.500000000000001221e-02 8.000000000000000000e+01
-2.000000000000000000e+01 4.500000000000001221e-02 9.600000000000000000e+01
-1.839999999999999858e+01 4.500000000000001221e-02 1.160000000000000000e+02
-1.679999999999999716e+01 4.500000000000001221e-02 1.320000000000000000e+02
-1.519999999999999929e+01 4.500000000000001221e-02 1.450000000000000000e+02
-1.359999999999999787e+01 4.500000000000001221e-02 1.910000000000000000e+02
-1.199999999999999822e+01 4.500000000000001221e-02 2.140000000000000000e+02
-1.039999999999999858e+01 4.500000000000001221e-02 1.800000000000000000e+02
-8.799999999999998934e+00 4.500000000000001221e-02 2.590000000000000000e+02
-7.199999999999999289e+00 4.500000000000001221e-02 2.460000000000000000e+02
-5.599999999999997868e+00 4.500000000000001221e-02 2.540000000000000000e+02
-3.999999999999996447e+00 4.500000000000001221e-02 3.040000000000000000e+02
-2.399999999999995026e+00 4.500000000000001221e-02 2.620000000000000000e+02
-7.999999999999971578e-01 4.500000000000001221e-02 2.640000000000000000e+02
8.000000000000007105e-01 4.500000000000001221e-02 2.960000000000000000e+02
2.400000000000002132e+00 4.500000000000001221e-02 2.810000000000000000e+02
4.000000000000003553e+00 4.500000000000001221e-02 2.480000000000000000e+02
5.600000000000004974e+00 4.500000000000001221e-02 2.660000000000000000e+02
7.200000000000002842e+00 4.500000000000001221e-02 2.510000000000000000e+02
8.800000000000000711e+00 4.500000000000001221e-02 2.290000000000000000e+02
1.040000000000000213e+01 4.500000000000001221e-02 2.250000000000000000e+02
1.200000000000000355e+01 4.500000000000001221e-02 2.200000000000000000e+02
1.360000000000000497e+01 4.500000000000001221e-02 1.750000000000000000e+02
1.520000000000000284e+01 4.500000000000001221e-02 1.640000000000000000e+02
1.680000000000000071e+01 4.500000000000001221e-02 1.420000000000000000e+02
1.840000000000000213e+01 4.500000000000001221e-02 1.300000000000000000e+02
2.000000000000000355e+01 4.500000000000001221e-02 8.800000000000000000e+01
2.160000000000000497e+01 4.500000000000001221e-02 8.500000000000000000e+01
2.320000000000000284e+01 4.500000000000001221e-02 7.400000000000000000e+01
2.480000000000000426e+01 4.500000000000001221e-02 6.300000000000000000e+01
2.640000000000000568e+01 4.500000000000001221e-02 4.800000000000000000e+01
2.800000000000000000e+01 4.500000000000001221e-02 3.800000000000000000e+01
2.960000000000000142e+01 4.500000000000001221e-02 2.500000000000000000e+01
3.120000000000000284e+01 4.500000000000001221e-02 2.100000000000000000e+01
3.280000000000000426e+01 4.500000000000001221e-02 1.100000000000000000e+01
3.440000000000000568e+01 4.500000000000001221e-02 7.000000000000000000e+00
3.600000000000000711e+01 4.500000000000001221e-02 4.000000000000000000e+00
3.760000000000000853e+01 4.500000000000001221e-02 1.000000000000000000e+00
3.920000000000000284e+01 4.500000000000001221e-02 0.000000000000000000e+00
-3.920000000000000284e+01 5.100000000000001754e-02 0.000000000000000000e+00
-3.759999999999999432e+01 5.100000000000001754e-02 0.000000000000000000e+00
-3.600000000000000000e+01 5.100000000000001754e-02 1.000000000000000000e+00
-3.440000000000000568e+01 5.100000000000001754e-02 9.000000000000000000e+00
-3.279999999999999716e+01 5.100000000000001754e-02 1.100000000000000000e+01
-3.119999999999999929e+01 5.100000000000001754e-02 1.600000000000000000e+01
-2.959999999999999787e+01 5.100000000000001754e-02 2.600000000000000000e+01
-2.800000000000000000e+01 5.100000000000001754e-02 2.700000000000000000e+01
-2.639999999999999858e+01 5.100000000000001754e-02 3.400000000000000000e+01
-2.480000000000000071e+01 5.100000000000001754e-02 4.400000000000000000e+01
-2.319999999999999929e+01 5.100000000000001754e-02 6.100000000000000000e+01
-2.159999999999999787e+01 5.100000000000001754e-02 8.500000000000000000e+01
-2.000000000000000000e+01 5.100000000000001754e-02 8.300000000000000000e+01
-1.839999999999999858e+01 5.100000000000001754e-02 1.160000000000000000e+02
-1.679999999999999716e+01 5.100000000000001754e-02 1.120000000000000000e+02
-1.519999999999999929e+01 5.100000000000001754e-02 1.410000000000000000e+02
-1.359999999999999787e+01 5.100000000000001754e-02 1.500000000000000000e+02
-1.199999999999999822e+01 5.100000000000001754e-02 1.900000000000000000e+02
-1.039999999999999858e+01 5.100000000000001754e-02 1.890000000000000000e+02
-8.799999999999998934e+00 5.100000000000001754e-02 1.800000000000000000e+02
-7.199999999999999289e+00 5.100000000000001754e-02 2.250000000000000000e+02
-5.599999999999997868e+00 5.100000000000001754e-02 1.940000000000000000e+02
-3.999999999999996447e+00 5.100000000000001754e-02 2.130000000000000000e+02
-2.399999999999995026e+00 5.100000000000001754e-02 2.480000000000000000e+02
-7.999999999999971578e-01 5.100000000000001754e-02 2.330000000000000000e+02
8.000000000000007105e-01 5.100000000000001754e-02 2.250000000000000000e+02
2.400000000000002132e+00 5.100000000000001754e-02 2.140000000000000000e+02
4.000000000000003553e+00 5.100000000000001754e-02 2.260000000000000000e+02
5.600000000000004974e+00 5.100000000000001754e-02 2.280000000000000000e+02
7.200000000000002842e+00 5.100000000000001754e-02 2.240000000000000000e+02
8.800000000000000711e+00 5.100000000000001754e-02 1.960000000000000000e+02
1.040000000000000213e+01 5.100000000000001754e-02 1.820000000000000000e+02
1.200000000000000355e+01 5.100000000000001754e-02 1.610000000000000000e+02
1.360000000000000497e+01 5.100000000000001754e-02 1.520000000000000000e+02
1.520000000000000284e+01 5.100000000000001754e-02 1.280000000000000000e+02
1.680000000000000071e+01 5.100000000000001754e-02 1.080000000000000000e+02
1.840000000000000213e+01 5.100000000000001754e-02 1.110000000000000000e+02
2.000000000000000355e+01 5.100000000000001754e-02 8.600000000000000000e+01
2.160000000000000497e+01 5.100000000000001754e-02 6.100000000000000000e+01
2.320000000000000284e+01 5.100000000000001754e-02 6.700000000000000000e+01
2.480000000000000426e+01 5.100000000000001754e-02 4.200000000000000000e+01
2.640000000000000568e+01 5.100000000000001754e-02 3.100000000000000000e+01
2.800000000000000000e+01 5.100000000000001754e-02 3.200000000000000000e+01
2.960000000000000142e+01 5.100000000000001754e-02 1.900000000000000000e+01
3.120000000000000284e+01 5.100000000000001754e-02 1.200000000000000000e+01
3.280000000000000426e+01 5.100000000000001754e-02 8.000000000000000000e+00
3.440000000000000568e+01 5.100000000000001754e-02 9.000000000000000000e+00
3.600000000000000711e+01 5.100000000000001754e-02 2.000000000000000000e+00
3.760000000000000853e+01 5.100000000000001754e-02 0.000000000000000000e+00
3.920000000000000284e+01 5.100000000000001754e-02 0.000000000000000000e+00
-3.920000000000000284e+01 5.700000000000000899e-02 0.000000000000000000e+00
-3.759999999999999432e+01 5.700000000000000899e-02 0.000000000000000000e+00
-3.600000000000000000e+01 5.700000000000000899e-02 1.000000000000000000e+00
-3.440000000000000568e+01 5.700000000000000899e-02 8.000000000000000000e+00
-3.279999999999999716e+01 5.700000000000000899e-02 6.000000000000000000e+00
-3.119999999999999929e+01 5.700000000000000899e-02 1.000000000000000000e+01
-2.959999999999999787e+01 5.700000000000000899e-02 2.200000000000000000e+01
-2.800000000000000000e+01 5.700000000000000899e-02 2.400000000000000000e+01
-2.639999999999999858e+01 5.700000000000000899e-02 2.400000000000000000e+01
-2.480000000000000071e+01 5.700000000000000899e-02 3.700000000000000000e+01
-2.319999999999999929e+01 5.700000000000000899e-02 5.100000000000000000e+01
-2.159999999999999787e+01 5.700000000000000899e-02 5.700000000000000000e+01
-2.000000000000000000e+01 5.700000000000000899e-02 9.000000000000000000e+01
-1.839999999999999858e+01 5.700000000000000899e-02 6.000000000000000000e+01
-1.679999999999999716e+01 5.700000000000000899e-02 9.100000000000000000e+01
-1.519999999999999929e+01 5.700000000000000899e-02 9.300000000000000000e+01
-1.359999999999999787e+01 5.700000000000000899e-02 1.160000000000000000e+02
-1.199999999999999822e+01 5.700000000000000899e-02 1.210000000000000000e+02
-1.039999999999999858e+01 5.700000000000000899e-02 1.430000000000000000e+02
-8.799999999999998934e+00 5.700000000000000899e-02 1.370000000000000000e+02
-7.199999999999999289e+00 5.700000000000000899e-02 1.560000000000000000e+02
-5.599999999999997868e+00 5.700000000000000899e-02 1.630000000000000000e+02
-3.999999999999996447e+00 5.700000000000000899e-02 1.650000000000000000e+02
-2.399999999999995026e+00 5.700000000000000899e-02 1.700000000000000000e+02
-7.999999999999971578e-01 5.700000000000000899e-02 1.890000000000000000e+02
8.000000000000007105e-01 5.700000000000000899e-02 1.820000000000000000e+02
2.400000000000002132e+00 5.700000000000000899e-02 1.900000000000000000e+02
4.000000000000003553e+00 5.700000000000000899e-02 1.750000000000000000e+02
5.600000000000004974e+00 5.700000000000000899e-02 1.820000000000000000e+02
7.200000000000002842e+00 5.700000000000000899e-02 1.370000000000000000e+02
8.800000000000000711e+00 5.700000000000000899e-02 1.580000000000000000e+02
1.040000000000000213e+01 5.700000000000000899e-02 1.280000000000000000e+02
1.200000000000000355e+01 5.700000000000000899e-02 1.170000000000000000e+02
1.360000000000000497e+01 5.700000000000000899e-02 1.190000000000000000e+02
1.520000000000000284e+01 5.700000000000000899e-02 1.170000000000000000e+02
1.680000000000000071e+01 5.700000000000000899e-02 1.030000000000000000e+02
1.840000000000000213e+01 5.700000000000000899e-02 6.100000000000000000e+01
2.000000000000000355e+01 5.700000000000000899e-02 7.800000000000000000e+01
2.160000000000000497e+01 5.700000000000000899e-02 5.200000000000000000e+01
2.320000000000000284e+01 5.700000000000000899e-02 4.800000000000000000e+01
2.480000000000000426e+01 5.700000000000000899e-02 4.200000000000000000e+01
2.640000000000000568e+01 5.700000000000000899e-02 2.800000000000000000e+01
2.800000000000000000e+01 5.700000000000000899e-02 2.800000000000000000e+01
2.960000000000000142e+01 5.700000000000000899e-02 1.100000000000000000e+01
3.120000000000000284e+01 5.700000000000000899e-02 1.000000000000000000e+01
3.280000000000000426e+01 5.700000000000000899e-02 9.000000000000000000e+00
3.440000000000000568e+01 5.700000000000000899e-02 5.000000000000000000e+00
3.600000000000000711e+01 5.700000000000000899e-02 0.000000000000000000e+00
3.760000000000000853e+01 5.700000000000000899e-02 0.000000000000000000e+00
3.920000000000000284e+01 5.700000000000000899e-02 0.000000000000000000e+00
-3.920000000000000284e+01 6.300000000000000044e-02 0.000000000000000000e+00
-3.759999999999999432e+01 6.300000000000000044e-02 2.000000000000000000e+00
-3.600000000000000000e+01 6.300000000000000044e-02 1.000000000000000000e+00
-3.440000000000000568e+01 6.300000000000000044e-02 1.000000000000000000e+00
-3.279999999999999716e+01 6.300000000000000044e-02 5.000000000000000000e+00
-3.119999999999999929e+01 6.300000000000000044e-02 7.000000000000000000e+00
-2.959999999999999787e+01 6.300000000000000044e-02 1.200000000000000000e+01
-2.800000000000000000e+01 6.300000000000000044e-02 1.700000000000000000e+01
-2.639999999999999858e+01 6.300000000000000044e-02 2.800000000000000000e+01
-2.480000000000000071e+01 6.300000000000000044e-02 3.200000000000000000e+01
-2.319999999999999929e+01 6.300000000000000044e-02 3.400000000000000000e+01
-2.159999999999999787e+01 6.300000000000000044e-02 4.200000000000000000e+01
-2.000000000000000000e+01 6.300000000000000044e-02 5.600000000000000000e+01
-1.839999999999999858e+01 6.300000000000000044e-02 7.600000000000000000e+01
-1.679999999999999716e+01 6.300000000000000044e-02 6.200000000000000000e+01
-1.519999999999999929e+01 6.300000000000000044e-02 8.200000000000000000e+01
-1.359999999999999787e+01 6.300000000000000044e-02 9.500000000000000000e+01
-1.199999999999999822e+01 6.300000000000000044e-02 1.060000000000000000e+02
-1.039999999999999858e+01 6.300000000000000044e-02 1.090000000000000000e+02
-8.799999999999998934e+00 6.300000000000000044e-02 1.190000000000000000e+02
-7.199999999999999289e+00 6.300000000000000044e-02 1.280000000000000000e+02
-5.599999999999997868e+00 6.300000000000000044e-02 1.280000000000000000e+02
-3.999999999999996447e+00 6.300000000000000044e-02 1.390000000000000000e+02
-2.399999999999995026e+00 6.300000000000000044e-02 1.440000000000000000e+02
-7.999999999999971578e-01 6.300000000000000044e-02 1.480000000000000000e+02
8.000000000000007105e-01 6.300000000000000044e-02 1.550000000000000000e+02
2.400000000000002132e+00 6.300000000000000044e-02 1.310000000000000000e+02
4.000000000000003553e+00 6.300000000000000044e-02 1.280000000000000000e+02
5.600000000000004974e+00 6.300000000000000044e-02 1.400000000000000000e+02
7.200000000000002842e+00 6.300000000000000044e-02 1.320000000000000000e+02
8.800000000000000711e+00 6.300000000000000044e-02 1.170000000000000000e+02
1.040000000000000213e+01 6.300000000000000044e-02 9.700000000000000000e+01
1.200000000000000355e+01 6.300000000000000044e-02 9.800000000000000000e+01
1.360000000000000497e+01 6.300000000000000044e-02 8.500000000000000000e+01
1.520000000000000284e+01 6.300000000000000044e-02 9.300000000000000000e+01
1.680000000000000071e+01 6.300000000000000044e-02 7.100000000000000000e+01
1.840000000000000213e+01 6.300000000000000044e-02 5.900000000000000000e+01
2.000000000000000355e+01 6.300000000000000044e-02 4.900000000000000000e+01
2.160000000000000497e+01 6.300000000000000044e-02 4.200000000000000000e+01
2.320000000000000284e+01 6.300000000000000044e-02 4.300000000000000000e+01
2.480000000000000426e+01 6.300000000000000044e-02 2.900000000000000000e+01
2.640000000000000568e+01 6.300000000000000044e-02 2.400000000000000000e+01
2.800000000000000000e+01 6.300000000000000044e-02 3.000000000000000000e+01
2.960000000000000142e+01 6.300000000000000044e-02 1.100000000000000000e+01
3.120000000000000284e+01 6.300000000000000044e-02 1.100000000000000000e+01
3.280000000000000426e+01 6.300000000000000044e-02 3.000000000000000000e+00
3.440000000000000568e+01 6.300000000000000044e-02 2.000000000000000000e+00
3.600000000000000711e+01 6.300000000000000044e-02 0.000000000000000000e+00
3.760000000000000853e+01 6.300000000000000044e-02 2.000000000000000000e+00
3.920000000000000284e+01 6.300000000000000044e-02 0.000000000000000000e+00
-3.920000000000000284e+01 6.900000000000000577e-02 0.000000000000000000e+00
-3.759999999999999432e+01 6.900000000000000577e-02 0.000000000000000000e+00
-3.600000000000000000e+01 6.900000000000000577e-02 0.000000000000000000e+00
-3.440000000000000568e+01 6.900000000000000577e-02 3.000000000000000000e+00
-3.279999999999999716e+01 6.900000000000000577e-02 5.000000000000000000e+00
-3.119999999999999929e+01 6.900000000000000577e-02 7.000000000000000000e+00
-2.959999999999999787e+01 6.900000000000000577e-02 1.300000000000000000e+01
-2.800000000000000000e+01 6.900000000000000577e-02 1.700000000000000000e+01
-2.639999999999999858e+01 6.900000000000000577e-02 2.100000000000000000e+01
-2.480000000000000071e+01 6.900000000000000577e-02 2.200000000000000000e+01
-2.319999999999999929e+01 6.900000000000000577e-02 2.900000000000000000e+01
-2.159999999999999787e+01 6.900000000000000577e-02 4.000000000000000000e+01
-2.000000000000000000e+01 6.900000000000000577e-02 3.700000000000000000e+01
-1.839999999999999858e+01 6.900000000000000577e-02 4.900000000000000000e+01
-1.679999999999999716e+01 6.900000000000000577e-02 4.900000000000000000e+01
-1.519999999999999929e+01 6.900000000000000577e-02 5.000000000000000000e+01
-1.359999999999999787e+01 6.900000000000000577e-02 7.400000000000000000e+01
-1.199999999999999822e+01 6.900000000000000577e-02 7.800000000000000000e+01
-1.039999999999999858e+01 6.900000000000000577e-02 7.400000000000000000e+01
-8.799999999999998934e+00 6.900000000000000577e-02 9.700000000000000000e+01
-7.199999999999999289e+00 6.900000000000000577e-02 9.100000000000000000e+01
-5.599999999999997868e+00 6.900000000000000577e-02 8.900000000000000000e+01
-3.999999999999996447e+00 6.900000000000000577e-02 1.090000000000000000e+02
-2.399999999999995026e+00 6.900000000000000577e-02 8.800000000000000000e+01
-7.999999999999971578e-01 6.900000000000000577e-02 1.050000000000000000e+02
8.000000000000007105e-01 6.900000000000000577e-02 1.030000000000000000e+02
2.400000000000002132e+00 6.900000000000000577e-02 1.030000000000000000e+02
4.000000000000003553e+00 6.900000000000000577e-02 1.050000000000000000e+02
5.600000000000004974e+00 6.900000000000000577e-02 9.800000000000000000e+01
7.200000000000002842e+00 6.900000000000000577e-02 9.500000000000000000e+01
8.800000000000000711e+00 6.900000000000000577e-02 1.000000000000000000e+02
1.040000000000000213e+01 6.900000000000000577e-02 8.100000000000000000e+01
1.200000000000000355e+01 6.900000000000000577e-02 7.500000000000000000e+01
1.360000000000000497e+01 6.900000000000000577e-02 6.900000000000000000e+01
1.520000000000000284e+01 6.900000000000000577e-02 6.900000000000000000e+01
1.680000000000000071e+01 6.900000000000000577e-02 4.900000000000000000e+01
1.840000000000000213e+01 6.900000000000000577e-02 5.000000000000000000e+01
2.000000000000000355e+01 6.900000000000000577e-02 4.400000000000000000e+01
2.160000000000000497e+01 6.900000000000000577e-02 2.700000000000000000e+01
2.320000000000000284e+01 6.900000000000000577e-02 2.200000000000000000e+01
2.480000000000000426e+01 6.900000000000000577e-02 1.700000000000000000e+01
2.640000000000000568e+01 6.900000000000000577e-02 1.300000000000000000e+01
2.800000000000000000e+01 6.900000000000000577e-02 1.700000000000000000e+01
2.960000000000000142e+01 6.900000000000000577e-02 7.000000000000000000e+00
3.120000000000000284e+01 6.900000000000000577e-02 9.000000000000000000e+00
3.280000000000000426e+01 6.900000000000000577e-02 4.000000000000000000e+00
3.440000000000000568e+01 6.900000000000000577e-02 2.000000000000000000e+00
3.600000000000000711e+01 6.900000000000000577e-02 0.000000000000000000e+00
3.760000000000000853e+01 6.900000000000000577e-02 0.000000000000000000e+00
3.920000000000000284e+01 6.900000000000000577e-02 0.000000000000000000e+00
-3.920000000000000284e+01 7.500000000000001110e-02 0.000000000000000000e+00
-3.759999999999999432e+01 7.500000000000001110e-02 2.000000000000000000e+00
-3.600000000000000000e+01 7.500000000000001110e-02 0.000000000000000000e+00
-3.440000000000000568e+01 7.500000000000001110e-02 0.000000000000000000e+00
-3.279999999999999716e+01 7.500000000000001110e-02 3.000000000000000000e+00
-3.119999999999999929e+01 7.500000000000001110e-02 5.000000000000000000e+00
-2.959999999999999787e+01 7.500000000000001110e-02 1.100000000000000000e+01
-2.800000000000000000e+01 7.500000000000001110e-02 1.100000000000000000e+01
-2.639999999999999858e+01 7.500000000000001110e-02 1.000000000000000000e+01
-2.480000000000000071e+01 7.500000000000001110e-02 2.300000000000000000e+01
-2.319999999999999929e+01 7.500000000000001110e-02 1.900000000000000000e+01
-2.159999999999999787e+01 7.500000000000001110e-02 2.300000000000000000e+01
-2.000000000000000000e+01 7.500000000000001110e-02 2.900000000000000000e+01
-1.839999999999999858e+01 7.500000000000001110e-02 3.600000000000000000e+01
-1.679999999999999716e+01 7.500000000000001110e-02 3.600000000000000000e+01
-1.519999999999999929e+01 7.500000000000001110e-02 4.500000000000000000e+01
-1.359999999999999787e+01 7.500000000000001110e-02 4.500000000000000000e+01
-1.199999999999999822e+01 7.500000000000001110e-02 4.900000000000000000e+01
-1.039999999999999858e+01 7.500000000000001110e-02 7.500000000000000000e+01
-8.799999999999998934e+00 7.500000000000001110e-02 6.900000000000000000e+01
-7.199999999999999289e+00 7.500000000000001110e-02 6.200000000000000000e+01
-5.599999999999997868e+00 7.500000000000001110e-02 6.400000000000000000e+01
-3.999999999999996447e+00 7.500000000000001110e-02 7.200000000000000000e+01
-2.399999999999995026e+00 7.500000000000001110e-02 7.100000000000000000e+01
-7.999999999999971578e-01 7.500000000000001110e-02 6.800000000000000000e+01
8.000000000000007105e-01 7.500000000000001110e-02 7.600000000000000000e+01
2.400000000000002132e+00 7.500000000000001110e-02 7.600000000000000000e+01
4.000000000000003553e+00 7.500000000000001110e-02 7.500000000000000000e+01
5.600000000000004974e+00 7.500000000000001110e-02 7.600000000000000000e+01
7.200000000000002842e+00 7.500000000000001110e-02 6.800000000000000000e+01
8.800000000000000711e+00 7.500000000000001110e-02 7.100000000000000000e+01
1.040000000000000213e+01 7.500000000000001110e-02 5.300000000000000000e+01
1.200000000000000355e+01 7.500000000000001110e-02 5.700000000000000000e+01
1.360000000000000497e+01 7.500000000000001110e-02 4.300000000000000000e+01
1.520000000000000284e+01 7.500000000000001110e-02 5.000000000000000000e+01
1.680000000000000071e+01 7.500000000000001110e-02 2.700000000000000000e+01
1.840000000000000213e+01 7.500000000000001110e-02 4.500000000000000000e+01
2.000000000000000355e+01 7.500000000000001110e-02 1.900000000000000000e+01
2.160000000000000497e+01 7.500000000000001110e-02 2.400000000000000000e+01
2.320000000000000284e+01 7.500000000000001110e-02 1.900000000000000000e+01
2.480000000000000426e+01 7.500000000000001110e-02 1.900000000000000000e+01
2.640000000000000568e+01 7.500000000000001110e-02 1.400000000000000000e+01
2.800000000000000000e+01 7.500000000000001110e-02 1.000000000000000000e+01
2.960000000000000142e+01 7.500000000000001110e-02 9.000000000000000000e+00
3.120000000000000284e+01 7.500000000000001110e-02 5.000000000000000000e+00
3.280000000000000426e+01 7.500000000000001110e-02 1.000000000000000000e+00
3.440000000000000568e+01 7.500000000000001110e-02 3.000000000000000000e+00
3.600000000000000711e+01 7.500000000000001110e-02 0.000000000000000000e+00
3.760000000000000853e+01 7.500000000000001110e-02 0.000000000000000000e+00
3.920000000000000284e+01 7.500000000000001110e-02 0.000000000000000000e+00
-3.920000000000000284e+01 8.100000000000001643e-02 0.000000000000000000e+00
-3.759999999999999432e+01 8.100000000000001643e-02 1.000000000000000000e+00
-3.600000000000000000e+01 8.100000000000001643e-02 0.000000000000000000e+00
-3.440000000000000568e+01 8.100000000000001643e-02 1.000000000000000000e+00
-3.279999999999999716e+01 8.100000000000001643e-02 0.000000000000000000e+00
-3.119999999999999929e+01 8.100000000000001643e-02 3.000000000000000000e+00
-2.959999999999999787e+01 8.100000000000001643e-02 5.000000000000000000e+00
-2.800000000000000000e+01 8.100000000000001643e-02 8.000000000000000000e+00
-2.639999999999999858e+01 8.100000000000001643e-02 8.000000000000000000e+00
-2.480000000000000071e+01 8.100000000000001643e-02 1.400000000000000000e+01
-2.319999999999999929e+01 8.100000000000001643e-02 1.700000000000000000e+01
-2.159999999999999787e+01 8.100000000000001643e-02 1.800000000000000000e+01
-2.000000000000000000e+01 8.100000000000001643e-02 3.200000000000000000e+01
-1.839999999999999858e+01 8.100000000000001643e-02 2.300000000000000000e+01
-1.679999999999999716e+01 8.100000000000001643e-02 1.600000000000000000e+01
-1.519999999999999929e+01 8.100000000000001643e-02 4.800000000000000000e+01
-1.359999999999999787e+01 8.100000000000001643e-02 3.400000000000000000e+01
-1.199999999999999822e+01 8.100000000000001643e-02 3.600000000000000000e+01
-1.039999999999999858e+01 8.100000000000001643e-02 3.800000000000000000e+01
-8.799999999999998934e+00 8.100000000000001643e-02 4.300000000000000000e+01
-7.199999999999999289e+00 8.100000000000001643e-02 6.100000000000000000e+01
-5.599999999999997868e+00 8.100000000000001643e-02 5.800000000000000000e+01
-3.999999999999996447e+00 8.100000000000001643e-02 4.400000000000000000e+01
-2.399999999999995026e+00 8.100000000000001643e-02 6.000000000000000000e+01
-7.999999999999971578e-01 8.100000000000001643e-02 5.100000000000000000e+01
8.000000000000007105e-01 8.100000000000001643e-02 4.900000000000000000e+01
2.400000000000002132e+00 8.100000000000001643e-02 4.900000000000000000e+01
4.000000000000003553e+00 8.100000000000001643e-02 5.300000000000000000e+01
5.600000000000004974e+00 8.100000000000001643e-02 4.900000000000000000e+01
7.200000000000002842e+00 8.100000000000001643e-02 5.000000000000000000e+01
8.800000000000000711e+00 8.100000000000001643e-02 5.200000000000000000e+01
1.040000000000000213e+01 8.100000000000001643e-02 3.500000000000000000e+01
1.200000000000000355e+01 8.100000000000001643e-02 4.600000000000000000e+01
1.360000000000000497e+01 8.100000000000001643e-02 4.500000000000000000e+01
1.520000000000000284e+01 8.100000000000001643e-02 3.300000000000000000e+01
1.680000000000000071e+01 8.100000000000001643e-02 3.100000000000000000e+01
1.840000000000000213e+01 8.100000000000001643e-02 2.200000000000000000e+01
2.000000000000000355e+01 8.100000000000001643e-02 1.800000000000000000e+01
2.160000000000000497e+01 8.100000000000001643e-02 1.900000000000000000e+01
2.320000000000000284e+01 8.100000000000001643e-02 1.400000000000000000e+01
2.480000000000000426e+01 8.100000000000001643e-02 9.000000000000000000e+00
2.640000000000000568e+01 8.100000000000001643e-02 1.500000000000000000e+01
2.800000000000000000e+01 8.100000000000001643e-02 4.000000000000000000e+00
2.960000000000000142e+01 8.100000000000001643e-02 6.000000000000000000e+00
3.120000000000000284e+01 8.100000000000001643e-02 4.000000000000000000e+00
3.280000000000000426e+01 8.100000000000001643e-02 2.000000000000000000e+00
3.440000000000000568e+01 8.100000000000001643e-02 2.000000000000000000e+00
3.600000000000000711e+01 8.100000000000001643e-02 0.000000000000000000e+00
3.760000000000000853e+01 8.100000000000001643e-02 0.000000000000000000e+00
3.920000000000000284e+01 8.100000000000001643e-02 0.000000000000000000e+00
-3.920000000000000284e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.759999999999999432e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.600000000000000000e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.440000000000000568e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.279999999999999716e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.119999999999999929e+01 8.700000000000000788e-02 4.000000000000000000e+00
-2.959999999999999787e+01 8.700000000000000788e-02 5.000000000000000000e+00
-2.800000000000000000e+01 8.700000000000000788e-02 5.000000000000000000e+00
-2.639999999999999858e+01 8.700000000000000788e-02 4.000000000000000000e+00
-2.480000000000000071e+01 8.700000000000000788e-02 6.000000000000000000e+00
-2.319999999999999929e+01 8.700000000000000788e-02 1.100000000000000000e+01
-2.159999999999999787e+01 8.700000000000000788e-02 1.800000000000000000e+01
-2.000000000000000000e+01 8.700000000000000788e-02 1.100000000000000000e+01
-1.839999999999999858e+01 8.700000000000000788e-02 1.700000000000000000e+01
-1.679999999999999716e+01 8.700000000000000788e-02 1.800000000000000000e+01
-1.519999999999999929e+01 8.700000000000000788e-02 1.700000000000000000e+01
-1.359999999999999787e+01 8.700000000000000788e-02 2.800000000000000000e+01
-1.199999999999999822e+01 8.700000000000000788e-02 1.800000000000000000e+01
-1.039999999999999858e+01 8.700000000000000788e-02 2.700000000000000000e+01
-8.799999999999998934e+00 8.700000000000000788e-02 3.300000000000000000e+01
-7.199999999999999289e+00 8.700000000000000788e-02 4.700000000000000000e+01
-5.599999999999997868e+00 8.700000000000000788e-02 3.100000000000000000e+01
-3.999999999999996447e+00 8.700000000000000788e-02 4.600000000000000000e+01
-2.399999999999995026e+00 8.700000000000000788e-02 4.400000000000000000e+01
-7.999999999999971578e-01 8.700000000000000788e-02 4.000000000000000000e+01
8.000000000000007105e-01 8.700000000000000788e-02 3.600000000000000000e+01
2.400000000000002132e+00 8.700000000000000788e-02 4.200000000000000000e+01
4.000000000000003553e+00 8.700000000000000788e-02 4.100000000000000000e+01
5.600000000000004974e+00 8.700000000000000788e-02 2.600000000000000000e+01
7.200000000000002842e+00 8.700000000000000788e-02 4.200000000000000000e+01
8.800000000000000711e+00 8.700000000000000788e-02 2.700000000000000000e+01
1.040000000000000213e+01 8.700000000000000788e-02 3.100000000000000000e+01
1.200000000000000355e+01 8.700000000000000788e-02 2.900000000000000000e+01
1.360000000000000497e+01 8.700000000000000788e-02 2.200000000000000000e+01
1.520000000000000284e+01 8.700000000000000788e-02 1.700000000000000000e+01
1.680000000000000071e+01 8.700000000000000788e-02 1.400000000000000000e+01
1.840000000000000213e+01 8.700000000000000788e-02 1.800000000000000000e+01
2.000000000000000355e+01 8.700000000000000788e-02 2.000000000000000000e+01
2.160000000000000497e+01 8.700000000000000788e-02 1.300000000000000000e+01
2.320000000000000284e+01 8.700000000000000788e-02 9.000000000000000000e+00
2.480000000000000426e+01 8.700000000000000788e-02 9.000000000000000000e+00
2.640000000000000568e+01 8.700000000000000788e-02 5.000000000000000000e+00
2.800000000000000000e+01 8.700000000000000788e-02 6.000000000000000000e+00
2.960000000000000142e+01 8.700000000000000788e-02 4.000000000000000000e+00
3.120000000000000284e+01 8.700000000000000788e-02 5.000000000000000000e+00
3.280000000000000426e+01 8.700000000000000788e-02 3.000000000000000000e+00
3.440000000000000568e+01 8.700000000000000788e-02 1.000000000000000000e+00
3.600000000000000711e+01 8.700000000000000788e-02 0.000000000000000000e+00
3.760000000000000853e+01 8.700000000000000788e-02 0.000000000000000000e+00
3.920000000000000284e+01 8.700000000000000788e-02 0.000000000000000000e+00
-3.920000000000000284e+01 9.299999999999999933e-02 0.000000000000000000e+00
-3.759999999999999432e+01 9.299999999999999933e-02 0.000000000000000000e+00
-3.600000000000000000e+01 9.299999999999999933e-02 1.000000000000000000e+00
-3.440000000000000568e+01 9.299999999999999933e-02 1.000000000000000000e+00
-3.279999999999999716e+01 9.299999999999999933e-02 2.000000000000000000e+00
-3.119999999999999929e+01 9.299999999999999933e-02 2.000000000000000000e+00
-2.959999999999999787e+01 9.299999999999999933e-02 5.000000000000000000e+00
-2.800000000000000000e+01 9.299999999999999933e-02 3.000000000000000000e+00
-2.639999999999999858e+01 9.299999999999999933e-02 3.000000000000000000e+00
-2.480000000000000071e+01 9.299999999999999933e-02 6.000000000000000000e+00
-2.319999999999999929e+01 9.299999999999999933e-02 8.000000000000000000e+00
-2.159999999999999787e+01 9.299999999999999933e-02 6.000000000000000000e+00
-2.000000000000000000e+01 9.299999999999999933e-02 8.000000000000000000e+00
-1.839999999999999858e+01 9.299999999999999933e-02 1.300000000000000000e+01
-1.679999999999999716e+01 9.299999999999999933e-02 1.300000000000000000e+01
-1.519999999999999929e+01 9.299999999999999933e-02 1.600000000000000000e+01
-1.359999999999999787e+01 9.299999999999999933e-02 1.100000000000000000e+01
-1.199999999999999822e+01 9.299999999999999933e-02 9.000000000000000000e+00
-1.039999999999999858e+01 9.299999999999999933e-02 2.300000000000000000e+01
-8.799999999999998934e+00 9.299999999999999933e-02 2.900000000000000000e+01
-7.199999999999999289e+00 9.299999999999999933e-02 3.100000000000000000e+01
-5.599999999999997868e+00 9.299999999999999933e-02 1.800000000000000000e+01
-3.999999999999996447e+00 9.299999999999999933e-02 1.600000000000000000e+01
-2.399999999999995026e+00 9.299999999999999933e-02 1.300000000000000000e+01
-7.999999999999971578e-01 9.299999999999999933e-02 3.200000000000000000e+01
8.000000000000007105e-01 9.299999999999999933e-02 1.900000000000000000e+01
2.400000000000002132e+00 9.299999999999999933e-02 2.400000000000000000e+01
4.000000000000003553e+00 9.299999999999999933e-02 2.900000000000000000e+01
5.600000000000004974e+00 9.299999999999999933e-02 2.200000000000000000e+01
7.200000000000002842e+00 9.299999999999999933e-02 2.300000000000000000e+01
8.800000000000000711e+00 9.299999999999999933e-02 1.800000000000000000e+01
1.040000000000000213e+01 9.299999999999999933e-02 1.800000000000000000e+01
1.200000000000000355e+01 9.299999999999999933e-02 1.900000000000000000e+01
1.360000000000000497e+01 9.299999999999999933e-02 1.300000000000000000e+01
1.520000000000000284e+01 9.299999999999999933e-02 8.000000000000000000e+00
1.680000000000000071e+01 9.299999999999999933e-02 1.500000000000000000e+01
1.840000000000000213e+01 9.299999999999999933e-02 8.000000000000000000e+00
2.000000000000000355e+01 9.299999999999999933e-02 1.200000000000000000e+01
2.160000000000000497e+01 9.299999999999999933e-02 1.300000000000000000e+01
2.320000000000000284e+01 9.299999999999999933e-02 9.000000000000000000e+00
2.480000000000000426e+01 9.299999999999999933e-02 5.000000000000000000e+00
2.640000000000000568e+01 9.299999999999999933e-02 7.000000000000000000e+00
2.800000000000000000e+01 9.299999999999999933e-02 7.000000000000000000e+00
2.960000000000000142e+01 9.299999999999999933e-02 5.000000000000000000e+00
3.120000000000000284e+01 9.299999999999999933e-02 0.000000000000000000e+00
3.280000000000000426e+01 9.299999999999999933e-02 1.000000000000000000e+00
3.440000000000000568e+01 9.299999999999999933e-02 0.000000000000000000e+00
3.600000000000000711e+01 9.299999999999999933e-02 0.000000000000000000e+00
3.760000000000000853e+01 9.299999999999999933e-02 0.000000000000000000e+00
3.920000000000000284e+01 9.299999999999999933e-02 0.000000000000000000e+00
-3.920000000000000284e+01 9.900000000000000466e-02 0.000000000000000000e+00
-3.759999999999999432e+01 9.900000000000000466e-02 1.000000000000000000e+00
-3.600000000000000000e+01 9.900000000000000466e-02 0.000000000000000000e+00
-3.440000000000000568e+01 9.900000000000000466e-02 0.000000000000000000e+00
-3.279999999999999716e+01 9.900000000000000466e-02 0.000000000000000000e+00
-3.119999999999999929e+01 9.900000000000000466e-02 1.000000000000000000e+00
-2.959999999999999787e+01 9.900000000000000466e-02 3.000000000000000000e+00
-2.800000000000000000e+01 9.900000000000000466e-02 1.000000000000000000e+00
-2.639999999999999858e+01 9.900000000000000466e-02 3.000000000000000000e+00
-2.480000000000000071e+01 9.900000000000000466e-02 1.000000000000000000e+00
-2.319999999999999929e+01 9.900000000000000466e-02 1.000000000000000000e+00
-2.159999999999999787e+01 9.900000000000000466e-02 5.000000000000000000e+00
-2.000000000000000000e+01 9.900000000000000466e-02 9.000000000000000000e+00
-1.839999999999999858e+01 9.900000000000000466e-02 7.000000000000000000e+00
-1.679999999999999716e+01 9.900000000000000466e-02 1.500000000000000000e+01
-1.519999999999999929e+01 9.900000000000000466e-02 1.800000000000000000e+01
-1.359999999999999787e+01 9.900000000000000466e-02 8.000000000000000000e+00
-1.199999999999999822e+01 9.900000000000000466e-02 1.100000000000000000e+01
-1.039999999999999858e+01 9.900000000000000466e-02 1.500000000000000000e+01
-8.799999999999998934e+00 9.900000000000000466e-02 1.400000000000000000e+01
-7.199999999999999289e+00 9.900000000000000466e-02 1.900000000000000000e+01
-5.599999999999997868e+00 9.900000000000000466e-02 1.800000000000000000e+01
-3.999999999999996447e+00 9.900000000000000466e-02 1.100000000000000000e+01
-2.399999999999995026e+00 9.900000000000000466e-02 1.400000000000000000e+01
-7.999999999999971578e-01 9.900000000000000466e-02 2.300000000000000000e+01
8.000000000000007105e-01 9.900000000000000466e-02 1.900000000000000000e+01
2.400000000000002132e+00 9.900000000000000466e-02 1.400000000000000000e+01
4.000000000000003553e+00 9.900000000000000466e-02 1.900000000000000000e+01
5.600000000000004974e+00 9.900000000000000466e-02 1.400000000000000000e+01
7.200000000000002842e+00 9.900000000000000466e-02 2.000000000000000000e+01
8.800000000000000711e+00 9.900000000000000466e-02 1.200000000000000000e+01
1.040000000000000213e+01 9.900000000000000466e-02 1.400000000000000000e+01
1.200000000000000355e+01 9.900000000000000466e-02 1.100000000000000000e+01
1.360000000000000497e+01 9.900000000000000466e-02 1.200000000000000000e+01
1.520000000000000284e+01 9.900000000000000466e-02 1.800000000000000000e+01
1.680000000000000071e+01 9.900000000000000466e-02 7.000000000000000000e+00
1.840000000000000213e+01 9.900000000000000466e-02 6.000000000000000000e+00
2.000000000000000355e+01 9.900000000000000466e-02 8.000000000000000000e+00
2.160000000000000497e+01 9.900000000000000466e-02 5.000000000000000000e+00
2.320000000000000284e+01 9.900000000000000466e-02 5.000000000000000000e+00
2.480000000000000426e+01 9.900000000000000466e-02 4.000000000000000000e+00
2.640000000000000568e+01 9.900000000000000466e-02 6.000000000000000000e+00
2.800000000000000000e+01 9.900000000000000466e-02 5.000000000000000000e+00
2.960000000000000142e+01 9.900000000000000466e-02 2.000000000000000000e+00
3.120000000000000284e+01 9.900000000000000466e-02 0.000000000000000000e+00
3.280000000000000426e+01 9.900000000000000466e-02 1.000000000000000000e+00
3.440000000000000568e+01 9.900000000000000466e-02 0.000000000000000000e+00
3.600000000000000711e+01 9.900000000000000466e-02 0.000000000000000000e+00
3.760000000000000853e+01 9.900000000000000466e-02 0.000000000000000000e+00
3.920000000000000284e+01 9.900000000000000466e-02 0.000000000000000000e+00
-3.920000000000000284e+01 1.050000000000000100e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.050000000000000100e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.050000000000000100e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.050000000000000100e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.050000000000000100e-01 1.000000000000000000e+00
-3.119999999999999929e+01 1.050000000000000100e-01 1.000000000000000000e+00
-2.959999999999999787e+01 1.050000000000000100e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.050000000000000100e-01 2.000000000000000000e+00
-2.639999999999999858e+01 1.050000000000000100e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.050000000000000100e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.050000000000000100e-01 2.000000000000000000e+00
-2.159999999999999787e+01 1.050000000000000100e-01 3.000000000000000000e+00
-2.000000000000000000e+01 1.050000000000000100e-01 4.000000000000000000e+00
-1.839999999999999858e+01 1.050000000000000100e-01 3.000000000000000000e+00
-1.679999999999999716e+01 1.050000000000000100e-01 1.000000000000000000e+01
-1.519999999999999929e+01 1.050000000000000100e-01 1.000000000000000000e+01
-1.359999999999999787e+01 1.050000000000000100e-01 1.000000000000000000e+01
-1.199999999999999822e+01 1.050000000000000100e-01 5.000000000000000000e+00
-1.039999999999999858e+01 1.050000000000000100e-01 1.500000000000000000e+01
-8.799999999999998934e+00 1.050000000000000100e-01 6.000000000000000000e+00
-7.199999999999999289e+00 1.050000000000000100e-01 1.100000000000000000e+01
-5.599999999999997868e+00 1.050000000000000100e-01 1.400000000000000000e+01
-3.999999999999996447e+00 1.050000000000000100e-01 1.100000000000000000e+01
-2.399999999999995026e+00 1.050000000000000100e-01 1.400000000000000000e+01
-7.999999999999971578e-01 1.050000000000000100e-01 7.000000000000000000e+00
8.000000000000007105e-01 1.050000000000000100e-01 6.000000000000000000e+00
2.400000000000002132e+00 1.050000000000000100e-01 1.000000000000000000e+01
4.000000000000003553e+00 1.050000000000000100e-01 1.600000000000000000e+01
5.600000000000004974e+00 1.050000000000000100e-01 1.100000000000000000e+01
7.200000000000002842e+00 1.050000000000000100e-01 1.000000000000000000e+01
8.800000000000000711e+00 1.050000000000000100e-01 1.300000000000000000e+01
1.040000000000000213e+01 1.050000000000000100e-01 7.000000000000000000e+00
1.200000000000000355e+01 1.050000000000000100e-01 7.000000000000000000e+00
1.360000000000000497e+01 1.050000000000000100e-01 5.000000000000000000e+00
1.520000000000000284e+01 1.050000000000000100e-01 4.000000000000000000e+00
1.680000000000000071e+01 1.050000000000000100e-01 5.000000000000000000e+00
1.840000000000000213e+01 1.050000000000000100e-01 5.000000000000000000e+00
2.000000000000000355e+01 1.050000000000000100e-01 6.000000000000000000e+00
2.160000000000000497e+01 1.050000000000000100e-01 4.000000000000000000e+00
2.320000000000000284e+01 1.050000000000000100e-01 4.000000000000000000e+00
2.480000000000000426e+01 1.050000000000000100e-01 1.000000000000000000e+00
2.640000000000000568e+01 1.050000000000000100e-01 3.000000000000000000e+00
2.800000000000000000e+01 1.050000000000000100e-01 1.000000000000000000e+00
2.960000000000000142e+01 1.050000000000000100e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.050000000000000100e-01 1.000000000000000000e+00
3.280000000000000426e+01 1.050000000000000100e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.050000000000000100e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.050000000000000100e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.050000000000000100e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.050000000000000100e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.110000000000000153e-01 1.000000000000000000e+00
-2.959999999999999787e+01 1.110000000000000153e-01 1.000000000000000000e+00
-2.800000000000000000e+01 1.110000000000000153e-01 0.000000000000000000e+00
-2.639999999999999858e+01 1.110000000000000153e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.110000000000000153e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.110000000000000153e-01 3.000000000000000000e+00
-2.159999999999999787e+01 1.110000000000000153e-01 5.000000000000000000e+00
-2.000000000000000000e+01 1.110000000000000153e-01 2.000000000000000000e+00
-1.839999999999999858e+01 1.110000000000000153e-01 2.000000000000000000e+00
-1.679999999999999716e+01 1.110000000000000153e-01 5.000000000000000000e+00
-1.519999999999999929e+01 1.110000000000000153e-01 2.000000000000000000e+00
-1.359999999999999787e+01 1.110000000000000153e-01 8.000000000000000000e+00
-1.199999999999999822e+01 1.110000000000000153e-01 7.000000000000000000e+00
-1.039999999999999858e+01 1.110000000000000153e-01 6.000000000000000000e+00
-8.799999999999998934e+00 1.110000000000000153e-01 9.000000000000000000e+00
-7.199999999999999289e+00 1.110000000000000153e-01 1.200000000000000000e+01
-5.599999999999997868e+00 1.110000000000000153e-01 8.000000000000000000e+00
-3.999999999999996447e+00 1.110000000000000153e-01 2.000000000000000000e+00
-2.399999999999995026e+00 1.110000000000000153e-01 9.000000000000000000e+00
-7.999999999999971578e-01 1.110000000000000153e-01 1.000000000000000000e+01
8.000000000000007105e-01 1.110000000000000153e-01 9.000000000000000000e+00
2.400000000000002132e+00 1.110000000000000153e-01 8.000000000000000000e+00
4.000000000000003553e+00 1.110000000000000153e-01 5.000000000000000000e+00
5.600000000000004974e+00 1.110000000000000153e-01 5.000000000000000000e+00
7.200000000000002842e+00 1.110000000000000153e-01 6.000000000000000000e+00
8.800000000000000711e+00 1.110000000000000153e-01 5.000000000000000000e+00
1.040000000000000213e+01 1.110000000000000153e-01 1.000000000000000000e+00
1.200000000000000355e+01 1.110000000000000153e-01 3.000000000000000000e+00
1.360000000000000497e+01 1.110000000000000153e-01 6.000000000000000000e+00
1.520000000000000284e+01 1.110000000000000153e-01 4.000000000000000000e+00
1.680000000000000071e+01 1.110000000000000153e-01 4.000000000000000000e+00
1.840000000000000213e+01 1.110000000000000153e-01 3.000000000000000000e+00
2.000000000000000355e+01 1.110000000000000153e-01 2.000000000000000000e+00
2.160000000000000497e+01 1.110000000000000153e-01 6.000000000000000000e+00
2.320000000000000284e+01 1.110000000000000153e-01 2.000000000000000000e+00
2.480000000000000426e+01 1.110000000000000153e-01 1.000000000000000000e+00
2.640000000000000568e+01 1.110000000000000153e-01 4.000000000000000000e+00
2.800000000000000000e+01 1.110000000000000153e-01 1.000000000000000000e+00
2.960000000000000142e+01 1.110000000000000153e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.110000000000000153e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.110000000000000153e-01 2.000000000000000000e+00
3.440000000000000568e+01 1.110000000000000153e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.110000000000000153e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.110000000000000153e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.110000000000000153e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.170000000000000207e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.170000000000000207e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.170000000000000207e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.170000000000000207e-01 1.000000000000000000e+00
-3.279999999999999716e+01 1.170000000000000207e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.170000000000000207e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.170000000000000207e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.170000000000000207e-01 1.000000000000000000e+00
-2.639999999999999858e+01 1.170000000000000207e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.170000000000000207e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.170000000000000207e-01 4.000000000000000000e+00
-2.159999999999999787e+01 1.170000000000000207e-01 1.000000000000000000e+00
-2.000000000000000000e+01 1.170000000000000207e-01 4.000000000000000000e+00
-1.839999999999999858e+01 1.170000000000000207e-01 3.000000000000000000e+00
-1.679999999999999716e+01 1.170000000000000207e-01 4.000000000000000000e+00
-1.519999999999999929e+01 1.170000000000000207e-01 1.000000000000000000e+00
-1.359999999999999787e+01 1.170000000000000207e-01 1.000000000000000000e+00
-1.199999999999999822e+01 1.170000000000000207e-01 4.000000000000000000e+00
-1.039999999999999858e+01 1.170000000000000207e-01 2.000000000000000000e+00
-8.799999999999998934e+00 1.170000000000000207e-01 2.000000000000000000e+00
-7.199999999999999289e+00 1.170000000000000207e-01 2.000000000000000000e+00
-5.599999999999997868e+00 1.170000000000000207e-01 5.000000000000000000e+00
-3.999999999999996447e+00 1.170000000000000207e-01 1.000000000000000000e+00
-2.399999999999995026e+00 1.170000000000000207e-01 4.000000000000000000e+00
-7.999999999999971578e-01 1.170000000000000207e-01 3.000000000000000000e+00
8.000000000000007105e-01 1.170000000000000207e-01 4.000000000000000000e+00
2.400000000000002132e+00 1.170000000000000207e-01 2.000000000000000000e+00
4.000000000000003553e+00 1.170000000000000207e-01 3.000000000000000000e+00
5.600000000000004974e+00 1.170000000000000207e-01 1.000000000000000000e+00
7.200000000000002842e+00 1.170000000000000207e-01 4.000000000000000000e+00
8.800000000000000711e+00 1.170000000000000207e-01 4.000000000000000000e+00
1.040000000000000213e+01 1.170000000000000207e-01 2.000000000000000000e+00
1.200000000000000355e+01 1.170000000000000207e-01 3.000000000000000000e+00
1.360000000000000497e+01 1.170000000000000207e-01 3.000000000000000000e+00
1.520000000000000284e+01 1.170000000000000207e-01 2.000000000000000000e+00
1.680000000000000071e+01 1.170000000000000207e-01 2.000000000000000000e+00
1.840000000000000213e+01 1.170000000000000207e-01 2.000000000000000000e+00
2.000000000000000355e+01 1.170000000000000207e-01 2.000000000000000000e+00
2.160000000000000497e+01 1.170000000000000207e-01 1.000000000000000000e+00
2.320000000000000284e+01 1.170000000000000207e-01 0.000000000000000000e+00
2.480000000000000426e+01 1.170000000000000207e-01 1.000000000000000000e+00
2.640000000000000568e+01 1.170000000000000207e-01 1.000000000000000000e+00
2.800000000000000000e+01 1.170000000000000207e-01 0.000000000000000000e+00
2.960000000000000142e+01 1.170000000000000207e-01 1.000000000000000000e+00
3.120000000000000284e+01 1.170000000000000207e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.170000000000000207e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.170000000000000207e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.170000000000000207e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.170000000000000207e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.170000000000000207e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.230000000000000260e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.230000000000000260e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.230000000000000260e-01 1.000000000000000000e+00
-3.440000000000000568e+01 1.230000000000000260e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.230000000000000260e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.230000000000000260e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.230000000000000260e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.230000000000000260e-01 0.000000000000000000e+00
-2.639999999999999858e+01 1.230000000000000260e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.230000000000000260e-01 1.000000000000000000e+00
-2.319999999999999929e+01 1.230000000000000260e-01 1.000000000000000000e+00
-2.159999999999999787e+01 1.230000000000000260e-01 0.000000000000000000e+00
-2.000000000000000000e+01 1.230000000000000260e-01 3.000000000000000000e+00
-1.839999999999999858e+01 1.230000000000000260e-01 1.000000000000000000e+00
-1.679999999999999716e+01 1.230000000000000260e-01 4.000000000000000000e+00
-1.519999999999999929e+01 1.230000000000000260e-01 1.000000000000000000e+00
-1.359999999999999787e+01 1.230000000000000260e-01 3.000000000000000000e+00
-1.199999999999999822e+01 1.230000000000000260e-01 1.000000000000000000e+00
-1.039999999999999858e+01 1.230000000000000260e-01 1.000000000000000000e+00
-8.799999999999998934e+00 1.230000000000000260e-01 1.000000000000000000e+00
-7.199999999999999289e+00 1.230000000000000260e-01 2.000000000000000000e+00
-5.599999999999997868e+00 1.230000000000000260e-01 3.000000000000000000e+00
-3.999999999999996447e+00 1.230000000000000260e-01 3.000000000000000000e+00
-2.399999999999995026e+00 1.230000000000000260e-01 2.000000000000000000e+00
-7.999999999999971578e-01 1.230000000000000260e-01 2.000000000000000000e+00
8.000000000000007105e-01 1.230000000000000260e-01 1.000000000000000000e+00
2.400000000000002132e+00 1.230000000000000260e-01 5.000000000000000000e+00
4.000000000000003553e+00 1.230000000000000260e-01 5.000000000000000000e+00
5.600000000000004974e+00 1.230000000000000260e-01 1.000000000000000000e+00
7.200000000000002842e+00 1.230000000000000260e-01 2.000000000000000000e+00
8.800000000000000711e+00 1.230000000000000260e-01 3.000000000000000000e+00
1.040000000000000213e+01 1.230000000000000260e-01 2.000000000000000000e+00
1.200000000000000355e+01 1.230000000000000260e-01 3.000000000000000000e+00
1.360000000000000497e+01 1.230000000000000260e-01 1.000000000000000000e+00
1.520000000000000284e+01 1.230000000000000260e-01 2.000000000000000000e+00
1.680000000000000071e+01 1.230000000000000260e-01 2.000000000000000000e+00
1.840000000000000213e+01 1.230000000000000260e-01 1.000000000000000000e+00
2.000000000000000355e+01 1.230000000000000260e-01 0.000000000000000000e+00
2.160000000000000497e+01 1.230000000000000260e-01 1.000000000000000000e+00
2.320000000000000284e+01 1.230000000000000260e-01 1.000000000000000000e+00
2.480000000000000426e+01 1.230000000000000260e-01 0.000000000000000000e+00
2.640000000000000568e+01 1.230000000000000260e-01 0.000000000000000000e+00
2.800000000000000000e+01 1.230000000000000260e-01 1.000000000000000000e+00
2.960000000000000142e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.230000000000000260e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.230000000000000260e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.290000000000000313e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.290000000000000313e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.290000000000000313e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.290000000000000313e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.290000000000000313e-01 1.000000000000000000e+00
-3.119999999999999929e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.639999999999999858e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.159999999999999787e+01 1.290000000000000313e-01 0.000000000000000000e+00
-2.000000000000000000e+01 1.290000000000000313e-01 0.000000000000000000e+00
-1.839999999999999858e+01 1.290000000000000313e-01 2.000000000000000000e+00
-1.679999999999999716e+01 1.290000000000000313e-01 0.000000000000000000e+00
-1.519999999999999929e+01 1.290000000000000313e-01 0.000000000000000000e+00
-1.359999999999999787e+01 1.290000000000000313e-01 1.000000000000000000e+00
-1.199999999999999822e+01 1.290000000000000313e-01 2.000000000000000000e+00
-1.039999999999999858e+01 1.290000000000000313e-01 1.000000000000000000e+00
-8.799999999999998934e+00 1.290000000000000313e-01 2.000000000000000000e+00
-7.199999999999999289e+00 1.290000000000000313e-01 0.000000000000000000e+00
-5.599999999999997868e+00 1.290000000000000313e-01 1.000000000000000000e+00
-3.999999999999996447e+00 1.290000000000000313e-01 4.000000000000000000e+00
-2.399999999999995026e+00 1.290000000000000313e-01 5.000000000000000000e+00
-7.999999999999971578e-01 1.290000000000000313e-01 2.000000000000000000e+00
8.000000000000007105e-01 1.290000000000000313e-01 2.000000000000000000e+00
2.400000000000002132e+00 1.290000000000000313e-01 1.000000000000000000e+00
4.000000000000003553e+00 1.290000000000000313e-01 1.000000000000000000e+00
5.600000000000004974e+00 1.290000000000000313e-01 2.000000000000000000e+00
7.200000000000002842e+00 1.290000000000000313e-01 5.000000000000000000e+00
8.800000000000000711e+00 1.290000000000000313e-01 0.000000000000000000e+00
1.040000000000000213e+01 1.290000000000000313e-01 2.000000000000000000e+00
1.200000000000000355e+01 1.290000000000000313e-01 0.000000000000000000e+00
1.360000000000000497e+01 1.290000000000000313e-01 0.000000000000000000e+00
1.520000000000000284e+01 1.290000000000000313e-01 1.000000000000000000e+00
1.680000000000000071e+01 1.290000000000000313e-01 1.000000000000000000e+00
1.840000000000000213e+01 1.290000000000000313e-01 1.000000000000000000e+00
2.000000000000000355e+01 1.290000000000000313e-01 0.000000000000000000e+00
2.160000000000000497e+01 1.290000000000000313e-01 0.000000000000000000e+00
2.320000000000000284e+01 1.290000000000000313e-01 0.000000000000000000e+00
2.480000000000000426e+01 1.290000000000000313e-01 0.000000000000000000e+00
2.640000000000000568e+01 1.290000000000000313e-01 0.000000000000000000e+00
2.800000000000000000e+01 1.290000000000000313e-01 2.000000000000000000e+00
2.960000000000000142e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.290000000000000313e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.290000000000000313e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.639999999999999858e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.480000000000000071e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.159999999999999787e+01 1.350000000000000366e-01 0.000000000000000000e+00
-2.000000000000000000e+01 1.350000000000000366e-01 0.000000000000000000e+00
-1.839999999999999858e+01 1.350000000000000366e-01 1.000000000000000000e+00
-1.679999999999999716e+01 1.350000000000000366e-01 0.000000000000000000e+00
-1.519999999999999929e+01 1.350000000000000366e-01 0.000000000000000000e+00
-1.359999999999999787e+01 1.350000000000000366e-01 2.000000000000000000e+00
-1.199999999999999822e+01 1.350000000000000366e-01 1.000000000000000000e+00
-1.039999999999999858e+01 1.350000000000000366e-01 1.000000000000000000e+00
-8.799999999999998934e+00 1.350000000000000366e-01 1.000000000000000000e+00
-7.199999999999999289e+00 1.350000000000000366e-01 0.000000000000000000e+00
-5.599999999999997868e+00 1.350000000000000366e-01 1.000000000000000000e+00
-3.999999999999996447e+00 1.350000000000000366e-01 1.000000000000000000e+00
-2.399999999999995026e+00 1.350000000000000366e-01 2.000000000000000000e+00
-7.999999999999971578e-01 1.350000000000000366e-01 1.000000000000000000e+00
8.000000000000007105e-01 1.350000000000000366e-01 0.000000000000000000e+00
2.400000000000002132e+00 1.350000000000000366e-01 0.000000000000000000e+00
4.000000000000003553e+00 1.350000000000000366e-01 1.000000000000000000e+00
5.600000000000004974e+00 1.350000000000000366e-01 0.000000000000000000e+00
7.200000000000002842e+00 1.350000000000000366e-01 0.000000000000000000e+00
8.800000000000000711e+00 1.350000000000000366e-01 1.000000000000000000e+00
1.040000000000000213e+01 1.350000000000000366e-01 0.000000000000000000e+00
1.200000000000000355e+01 1.350000000000000366e-01 1.000000000000000000e+00
1.360000000000000497e+01 1.350000000000000366e-01 1.000000000000000000e+00
1.520000000000000284e+01 1.350000000000000366e-01 1.000000000000000000e+00
1.680000000000000071e+01 1.350000000000000366e-01 0.000000000000000000e+00
1.840000000000000213e+01 1.350000000000000366e-01 1.000000000000000000e+00
2.000000000000000355e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.160000000000000497e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.320000000000000284e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.480000000000000426e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.640000000000000568e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.800000000000000000e+01 1.350000000000000366e-01 0.000000000000000000e+00
2.960000000000000142e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.350000000000000366e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.350000000000000366e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.410000000000000142e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.410000000000000142e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.410000000000000142e-01 1.000000000000000000e+00
-2.639999999999999858e+01 1.410000000000000142e-01 1.000000000000000000e+00
-2.480000000000000071e+01 1.410000000000000142e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.410000000000000142e-01 0.000000000000000000e+00
-2.159999999999999787e+01 1.410000000000000142e-01 0.000000000000000000e+00
-2.000000000000000000e+01 1.410000000000000142e-01 0.000000000000000000e+00
-1.839999999999999858e+01 1.410000000000000142e-01 0.000000000000000000e+00
-1.679999999999999716e+01 1.410000000000000142e-01 0.000000000000000000e+00
-1.519999999999999929e+01 1.410000000000000142e-01 0.000000000000000000e+00
-1.359999999999999787e+01 1.410000000000000142e-01 1.000000000000000000e+00
-1.199999999999999822e+01 1.410000000000000142e-01 0.000000000000000000e+00
-1.039999999999999858e+01 1.410000000000000142e-01 1.000000000000000000e+00
-8.799999999999998934e+00 1.410000000000000142e-01 0.000000000000000000e+00
-7.199999999999999289e+00 1.410000000000000142e-01 0.000000000000000000e+00
-5.599999999999997868e+00 1.410000000000000142e-01 0.000000000000000000e+00
-3.999999999999996447e+00 1.410000000000000142e-01 0.000000000000000000e+00
-2.399999999999995026e+00 1.410000000000000142e-01 0.000000000000000000e+00
-7.999999999999971578e-01 1.410000000000000142e-01 0.000000000000000000e+00
8.000000000000007105e-01 1.410000000000000142e-01 3.000000000000000000e+00
2.400000000000002132e+00 1.410000000000000142e-01 1.000000000000000000e+00
4.000000000000003553e+00 1.410000000000000142e-01 1.000000000000000000e+00
5.600000000000004974e+00 1.410000000000000142e-01 0.000000000000000000e+00
7.200000000000002842e+00 1.410000000000000142e-01 0.000000000000000000e+00
8.800000000000000711e+00 1.410000000000000142e-01 0.000000000000000000e+00
1.040000000000000213e+01 1.410000000000000142e-01 1.000000000000000000e+00
1.200000000000000355e+01 1.410000000000000142e-01 0.000000000000000000e+00
1.360000000000000497e+01 1.410000000000000142e-01 1.000000000000000000e+00
1.520000000000000284e+01 1.410000000000000142e-01 0.000000000000000000e+00
1.680000000000000071e+01 1.410000000000000142e-01 0.000000000000000000e+00
1.840000000000000213e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.000000000000000355e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.160000000000000497e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.320000000000000284e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.480000000000000426e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.640000000000000568e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.800000000000000000e+01 1.410000000000000142e-01 0.000000000000000000e+00
2.960000000000000142e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.410000000000000142e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.410000000000000142e-01 0.000000000000000000e+00
-3.920000000000000284e+01 1.469999999999999918e-01 0.000000000000000000e+00
-3.759999999999999432e+01 1.469999999999999918e-01 0.000000000000000000e+00
-3.600000000000000000e+01 1.469999999999999918e-01 0.000000000000000000e+00
-3.440000000000000568e+01 1.469999999999999918e-01 0.000000000000000000e+00
-3.279999999999999716e+01 1.469999999999999918e-01 0.000000000000000000e+00
-3.119999999999999929e+01 1.469999999999999918e-01 0.000000000000000000e+00
-2.959999999999999787e+01 1.469999999999999918e-01 0.000000000000000000e+00
-2.800000000000000000e+01 1.469999999999999918e-01 0.000000000000000000e+00
-2.639999999999999858e+01 1.469999999999999918e-01 1.000000000000000000e+00
-2.480000000000000071e+01 1.469999999999999918e-01 0.000000000000000000e+00
-2.319999999999999929e+01 1.469999999999999918e-01 1.000000000000000000e+00
-2.159999999999999787e+01 1.469999999999999918e-01 0.000000000000000000e+00
-2.000000000000000000e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.839999999999999858e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.679999999999999716e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.519999999999999929e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.359999999999999787e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.199999999999999822e+01 1.469999999999999918e-01 0.000000000000000000e+00
-1.039999999999999858e+01 1.469999999999999918e-01 0.000000000000000000e+00
-8.799999999999998934e+00 1.469999999999999918e-01 0.000000000000000000e+00
-7.199999999999999289e+00 1.469999999999999918e-01 1.000000000000000000e+00
-5.599999999999997868e+00 1.469999999999999918e-01 0.000000000000000000e+00
-3.999999999999996447e+00 1.469999999999999918e-01 0.000000000000000000e+00
-2.399999999999995026e+00 1.469999999999999918e-01 0.000000000000000000e+00
-7.999999999999971578e-01 1.469999999999999918e-01 0.000000000000000000e+00
8.000000000000007105e-01 1.469999999999999918e-01 0.000000000000000000e+00
2.400000000000002132e+00 1.469999999999999918e-01 0.000000000000000000e+00
4.000000000000003553e+00 1.469999999999999918e-01 0.000000000000000000e+00
5.600000000000004974e+00 1.469999999999999918e-01 0.000000000000000000e+00
7.200000000000002842e+00 1.469999999999999918e-01 0.000000000000000000e+00
8.800000000000000711e+00 1.469999999999999918e-01 0.000000000000000000e+00
1.040000000000000213e+01 1.469999999999999918e-01 0.000000000000000000e+00
1.200000000000000355e+01 1.469999999999999918e-01 0.000000000000000000e+00
1.360000000000000497e+01 1.469999999999999918e-01 0.000000000000000000e+00
1.520000000000000284e+01 1.469999999999999918e-01 0.000000000000000000e+00
1.680000000000000071e+01 1.469999999999999918e-01 0.000000000000000000e+00
1.840000000000000213e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.000000000000000355e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.160000000000000497e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.320000000000000284e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.480000000000000426e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.640000000000000568e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.800000000000000000e+01 1.469999999999999918e-01 0.000000000000000000e+00
2.960000000000000142e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.120000000000000284e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.280000000000000426e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.440000000000000568e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.600000000000000711e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.760000000000000853e+01 1.469999999999999918e-01 0.000000000000000000e+00
3.920000000000000284e+01 1.469999999999999918e-01 0.000000000000000000e+00


==> figures/exmp/mpp_hist_e.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 3.830000000000000000e+02
2.200000000000000000e+01 2.339000000000000000e+03
2.400000000000000000e+01 4.080000000000000000e+03
2.600000000000000000e+01 5.110000000000000000e+03
2.800000000000000000e+01 5.888000000000000000e+03
3.000000000000000000e+01 6.369000000000000000e+03
3.200000000000000000e+01 6.276000000000000000e+03
3.400000000000000000e+01 6.454000000000000000e+03
3.600000000000000000e+01 6.438000000000000000e+03
3.800000000000000000e+01 6.418000000000000000e+03
4.000000000000000000e+01 6.363000000000000000e+03
4.200000000000000000e+01 6.030000000000000000e+03
4.400000000000000000e+01 5.912000000000000000e+03
4.600000000000000000e+01 5.628000000000000000e+03
4.800000000000000000e+01 5.514000000000000000e+03
5.000000000000000000e+01 5.406000000000000000e+03
5.200000000000000000e+01 5.090000000000000000e+03
5.400000000000000000e+01 4.809000000000000000e+03
5.600000000000000000e+01 4.727000000000000000e+03
5.800000000000000000e+01 4.539000000000000000e+03
6.000000000000000000e+01 4.352000000000000000e+03
6.200000000000000000e+01 4.142000000000000000e+03
6.400000000000000000e+01 3.901000000000000000e+03
6.600000000000000000e+01 3.860000000000000000e+03
6.800000000000000000e+01 3.523000000000000000e+03
7.000000000000000000e+01 3.569000000000000000e+03
7.200000000000000000e+01 3.336000000000000000e+03
7.400000000000000000e+01 3.151000000000000000e+03
7.600000000000000000e+01 3.069000000000000000e+03
7.800000000000000000e+01 2.986000000000000000e+03
8.000000000000000000e+01 2.913000000000000000e+03
8.200000000000000000e+01 2.755000000000000000e+03
8.400000000000000000e+01 2.585000000000000000e+03
8.600000000000000000e+01 2.553000000000000000e+03
8.800000000000000000e+01 2.487000000000000000e+03
9.000000000000000000e+01 2.422000000000000000e+03
9.200000000000000000e+01 2.235000000000000000e+03
9.400000000000000000e+01 2.173000000000000000e+03
9.600000000000000000e+01 2.177000000000000000e+03
9.800000000000000000e+01 2.022000000000000000e+03
1.000000000000000000e+02 1.894000000000000000e+03
1.020000000000000000e+02 1.850000000000000000e+03
1.040000000000000000e+02 1.805000000000000000e+03
1.060000000000000000e+02 1.665000000000000000e+03
1.080000000000000000e+02 1.678000000000000000e+03
1.100000000000000000e+02 1.604000000000000000e+03
1.120000000000000000e+02 1.564000000000000000e+03
1.140000000000000000e+02 1.513000000000000000e+03
1.160000000000000000e+02 1.333000000000000000e+03
1.180000000000000000e+02 1.347000000000000000e+03
1.200000000000000000e+02 1.275000000000000000e+03
1.220000000000000000e+02 1.342000000000000000e+03
1.240000000000000000e+02 1.235000000000000000e+03
1.260000000000000000e+02 1.237000000000000000e+03
1.280000000000000000e+02 1.041000000000000000e+03
1.300000000000000000e+02 1.040000000000000000e+03
1.320000000000000000e+02 1.028000000000000000e+03
1.340000000000000000e+02 9.490000000000000000e+02
1.360000000000000000e+02 9.690000000000000000e+02
1.380000000000000000e+02 8.650000000000000000e+02
1.400000000000000000e+02 8.560000000000000000e+02
1.420000000000000000e+02 7.970000000000000000e+02
1.440000000000000000e+02 7.690000000000000000e+02
1.460000000000000000e+02 7.060000000000000000e+02
1.480000000000000000e+02 6.970000000000000000e+02
1.500000000000000000e+02 6.700000000000000000e+02
1.520000000000000000e+02 6.050000000000000000e+02
1.540000000000000000e+02 5.290000000000000000e+02
1.560000000000000000e+02 4.960000000000000000e+02
1.580000000000000000e+02 4.860000000000000000e+02
1.600000000000000000e+02 4.410000000000000000e+02
1.620000000000000000e+02 3.900000000000000000e+02
1.640000000000000000e+02 3.310000000000000000e+02
1.660000000000000000e+02 2.860000000000000000e+02
1.680000000000000000e+02 2.300000000000000000e+02
1.700000000000000000e+02 2.040000000000000000e+02
1.720000000000000000e+02 1.530000000000000000e+02
1.740000000000000000e+02 9.000000000000000000e+01
1.760000000000000000e+02 4.300000000000000000e+01
1.780000000000000000e+02 3.000000000000000000e+00
1.800000000000000000e+02 0.000000000000000000e+00
1.820000000000000000e+02 0.000000000000000000e+00
1.840000000000000000e+02 0.000000000000000000e+00
1.860000000000000000e+02 0.000000000000000000e+00
1.880000000000000000e+02 0.000000000000000000e+00
1.900000000000000000e+02 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00
1.940000000000000000e+02 0.000000000000000000e+00
1.960000000000000000e+02 0.000000000000000000e+00
1.980000000000000000e+02 0.000000000000000000e+00
2.000000000000000000e+02 0.000000000000000000e+00


==> figures/exmp/mpp_hist_theta.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 1.180000000000000000e+02
2.500000000000000120e-05 2.720000000000000000e+02
5.000000000000000240e-05 4.360000000000000000e+02
7.500000000000000698e-05 6.640000000000000000e+02
1.000000000000000048e-04 7.950000000000000000e+02
1.250000000000000026e-04 9.700000000000000000e+02
1.500000000000000140e-04 1.056000000000000000e+03
1.749999999999999982e-04 1.348000000000000000e+03
2.000000000000000096e-04 1.454000000000000000e+03
2.250000000000000209e-04 1.608000000000000000e+03
2.500000000000000052e-04 1.755000000000000000e+03
2.750000000000000166e-04 1.813000000000000000e+03
3.000000000000000279e-04 2.058000000000000000e+03
3.250000000000000393e-04 2.078000000000000000e+03
3.499999999999999964e-04 2.316000000000000000e+03
3.750000000000000078e-04 2.364000000000000000e+03
4.000000000000000192e-04 2.400000000000000000e+03
4.250000000000000305e-04 2.529000000000000000e+03
4.500000000000000419e-04 2.657000000000000000e+03
4.749999999999999990e-04 2.791000000000000000e+03
5.000000000000000104e-04 2.826000000000000000e+03
5.250000000000000760e-04 2.922000000000000000e+03
5.500000000000000331e-04 2.959000000000000000e+03
5.749999999999999903e-04 2.881000000000000000e+03
6.000000000000000559e-04 3.035000000000000000e+03
6.250000000000000130e-04 3.040000000000000000e+03
6.500000000000000786e-04 3.072000000000000000e+03
6.750000000000000357e-04 3.025000000000000000e+03
6.999999999999999929e-04 3.063000000000000000e+03
7.250000000000000585e-04 3.141000000000000000e+03
7.500000000000000156e-04 3.130000000000000000e+03
7.750000000000000812e-04 3.150000000000000000e+03
8.000000000000000383e-04 3.225000000000000000e+03
8.249999999999999955e-04 3.243000000000000000e+03
8.500000000000000611e-04 3.208000000000000000e+03
8.750000000000000182e-04 3.112000000000000000e+03
9.000000000000000838e-04 3.246000000000000000e+03
9.250000000000000409e-04 3.170000000000000000e+03
9.499999999999999981e-04 3.289000000000000000e+03
9.750000000000000637e-04 3.259000000000000000e+03
1.000000000000000021e-03 3.154000000000000000e+03
1.025000000000000086e-03 3.193000000000000000e+03
1.050000000000000152e-03 3.159000000000000000e+03
1.075000000000000001e-03 3.082000000000000000e+03
1.100000000000000066e-03 3.070000000000000000e+03
1.125000000000000132e-03 3.030000000000000000e+03
1.149999999999999981e-03 3.094000000000000000e+03
1.175000000000000046e-03 2.985000000000000000e+03
1.200000000000000112e-03 3.033000000000000000e+03
1.224999999999999960e-03 2.856000000000000000e+03
1.250000000000000026e-03 2.915000000000000000e+03
1.275000000000000092e-03 2.931000000000000000e+03
1.300000000000000157e-03 2.868000000000000000e+03
1.325000000000000006e-03 2.903000000000000000e+03
1.350000000000000071e-03 2.880000000000000000e+03
1.375000000000000137e-03 2.775000000000000000e+03
1.399999999999999986e-03 2.702000000000000000e+03
1.425000000000000051e-03 2.664000000000000000e+03
1.450000000000000117e-03 2.660000000000000000e+03
1.474999999999999966e-03 2.548000000000000000e+03
1.500000000000000031e-03 2.552000000000000000e+03
1.525000000000000097e-03 2.496000000000000000e+03
1.550000000000000162e-03 2.414000000000000000e+03
1.575000000000000011e-03 2.418000000000000000e+03
1.600000000000000077e-03 2.370000000000000000e+03
1.625000000000000142e-03 2.254000000000000000e+03
1.649999999999999991e-03 2.400000000000000000e+03
1.675000000000000057e-03 2.111000000000000000e+03
1.700000000000000122e-03 2.142000000000000000e+03
1.725000000000000188e-03 2.052000000000000000e+03
1.750000000000000036e-03 1.992000000000000000e+03
1.775000000000000102e-03 1.956000000000000000e+03
1.800000000000000168e-03 1.829000000000000000e+03
1.825000000000000016e-03 1.771000000000000000e+03
1.850000000000000082e-03 1.697000000000000000e+03
1.875000000000000147e-03 1.667000000000000000e+03
1.899999999999999996e-03 1.548000000000000000e+03
1.925000000000000062e-03 1.525000000000000000e+03
1.950000000000000127e-03 1.360000000000000000e+03
1.975000000000000193e-03 1.396000000000000000e+03
2.000000000000000042e-03 1.259000000000000000e+03
2.024999999999999890e-03 1.147000000000000000e+03
2.050000000000000173e-03 1.072000000000000000e+03
2.075000000000000022e-03 9.430000000000000000e+02
2.100000000000000304e-03 8.300000000000000000e+02
2.125000000000000153e-03 6.900000000000000000e+02
2.150000000000000001e-03 5.780000000000000000e+02
2.175000000000000284e-03 4.990000000000000000e+02
2.200000000000000133e-03 3.590000000000000000e+02
2.224999999999999981e-03 2.960000000000000000e+02
2.250000000000000264e-03 1.720000000000000000e+02
2.275000000000000112e-03 1.090000000000000000e+02
2.299999999999999961e-03 6.100000000000000000e+01
2.325000000000000244e-03 2.700000000000000000e+01
2.350000000000000092e-03 1.800000000000000000e+01
2.374999999999999941e-03 6.000000000000000000e+00
2.400000000000000223e-03 3.000000000000000000e+00
2.425000000000000072e-03 1.000000000000000000e+00
2.449999999999999921e-03 0.000000000000000000e+00
2.475000000000000203e-03 0.000000000000000000e+00
2.500000000000000052e-03 0.000000000000000000e+00


==> figures/hype_cycle.dat <==
0.000000000000000000e+00 -6.896453787719323419e-18
1.757812500000000000e-02 1.240870277628008294e-03
3.515625000000000000e-02 2.775611850813496356e-03
5.273437500000000000e-02 4.604224719556456596e-03
7.031250000000000000e-02 6.726708883856890100e-03
8.789062500000000000e-02 9.143064343714799036e-03
1.054687500000000000e-01 1.185329109913017646e-02
1.230468750000000000e-01 1.485738915010302932e-02
1.406250000000000000e-01 1.815535849663335241e-02
1.582031250000000000e-01 2.174719913872115440e-02
1.757812500000000000e-01 2.563291107636642141e-02
1.933593750000000000e-01 2.981249430956916385e-02
2.109375000000000000e-01 3.428594883832938173e-02
2.285156250000000000e-01 3.905327466264707503e-02
2.460937500000000000e-01 4.411447178252223683e-02
2.636718750000000000e-01 4.946954019795486712e-02
2.812500000000000000e-01 5.511847990894497284e-02
2.988281250000000000e-01 6.106129091549255400e-02
3.164062500000000000e-01 6.729797321759761752e-02
3.339843750000000000e-01 7.382852681526014260e-02
3.515625000000000000e-01 8.065295170848013617e-02
3.691406250000000000e-01 8.777124789725759824e-02
3.867187500000000000e-01 9.518341538159254267e-02
4.042968750000000000e-01 1.028894541614849695e-01
4.218750000000000000e-01 1.108893642369348509e-01
4.394531250000000000e-01 1.191831456079422147e-01
4.570312500000000000e-01 1.277707982745070470e-01
4.746093750000000000e-01 1.366523222366293755e-01
4.921875000000000000e-01 1.458277174943091725e-01
5.097656250000000000e-01 1.552969840475463825e-01
5.273437500000000000e-01 1.650601218963411165e-01
5.449218750000000000e-01 1.751171310406933190e-01
5.625000000000000000e-01 1.854680114806029900e-01
5.800781250000000000e-01 1.961127632160701295e-01
5.976562500000000000e-01 2.070513862470947652e-01
6.152343750000000000e-01 2.182838805736768417e-01
6.328125000000000000e-01 2.298102461958164144e-01
6.503906250000000000e-01 2.416304831135134557e-01
6.679687500000000000e-01 2.537445913267679654e-01
6.855468750000000000e-01 2.661525708355799158e-01
7.031250000000000000e-01 2.788544216399493902e-01
7.207031250000000000e-01 2.918501437398763332e-01
7.382812500000000000e-01 3.051397371353606891e-01
7.558593750000000000e-01 3.187024556429604583e-01
7.734375000000000000e-01 3.322685988779265909e-01
7.910156250000000000e-01 3.457551821064905329e-01
8.085937500000000000e-01 3.591622053286521177e-01
8.261718750000000000e-01 3.724896685444112898e-01
8.437500000000000000e-01 3.857375717537682713e-01
8.613281250000000000e-01 3.989059149567229512e-01
8.789062500000000000e-01 4.119946981532752739e-01
8.964843750000000000e-01 4.250039213434252394e-01
9.140625000000000000e-01 4.379335845271729588e-01
9.316406250000000000e-01 4.507836877045183210e-01
9.492187500000000000e-01 4.635542308754613816e-01
9.667968750000000000e-01 4.762452140400020850e-01
9.843750000000000000e-01 4.888566371981406533e-01
1.001953125000000000e+00 5.013885003498768089e-01
1.019531250000000000e+00 5.138408034952105519e-01
1.037109375000000000e+00 5.262135466341422152e-01
1.054687500000000000e+00 5.385067297666713548e-01
1.072265625000000000e+00 5.507203528927981928e-01
1.089843750000000000e+00 5.628544160125228402e-01
1.107421875000000000e+00 5.749089191258451859e-01
1.125000000000000000e+00 5.868838622327650079e-01
1.142578125000000000e+00 5.987792453332827503e-01
1.160156250000000000e+00 6.105950684273980800e-01
1.177734375000000000e+00 6.223313315151111080e-01
1.195312500000000000e+00 6.339880345964218344e-01
1.212890625000000000e+00 6.455651776713302592e-01
1.230468750000000000e+00 6.570627607398362713e-01
1.248046875000000000e+00 6.684807838019400927e-01
1.265625000000000000e+00 6.798192468576416125e-01
1.283203125000000000e+00 6.910781499069406086e-01
1.300781250000000000e+00 7.022574929498375251e-01
1.318359375000000000e+00 7.133572759863321400e-01
1.335937500000000000e+00 7.243774990164242311e-01
1.371093750000000000e+00 7.461792650574019525e-01
1.388671875000000000e+00 7.569608080682870277e-01
1.406250000000000000e+00 7.676627910727700232e-01
1.423828125000000000e+00 7.782852140708509392e-01
1.441406250000000000e+00 7.888280770625291094e-01
1.476562500000000000e+00 8.096751230266789889e-01
1.494140625000000000e+00 8.199793059991502542e-01
1.511718750000000000e+00 8.301586533256214429e-01
1.529296875000000000e+00 8.400660191773987595e-01
1.546875000000000000e+00 8.496900846445828437e-01
1.564453125000000000e+00 8.590308497271732513e-01
1.582031250000000000e+00 8.680883144251704264e-01
1.599609375000000000e+00 8.768624787385745911e-01
1.617187500000000000e+00 8.853533426673849682e-01
1.634765625000000000e+00 8.935609062116023349e-01
1.652343750000000000e+00 9.014851693712263581e-01
1.669921875000000000e+00 9.091261321462568157e-01
1.687500000000000000e+00 9.164837945366940408e-01
1.705078125000000000e+00 9.235581565425381445e-01
1.722656250000000000e+00 9.303492181637885716e-01
1.740234375000000000e+00 9.368569794004459883e-01
1.757812500000000000e+00 9.430814402525099505e-01
1.775390625000000000e+00 9.490226007199803471e-01
1.792968750000000000e+00 9.546804608028576222e-01
1.810546875000000000e+00 9.600550205011416649e-01
1.828125000000000000e+00 9.651462798148321420e-01
1.845703125000000000e+00 9.699542387439294977e-01
1.863281250000000000e+00 9.744788972884333988e-01
1.880859375000000000e+00 9.787202554483437345e-01
1.898437500000000000e+00 9.826783132236611706e-01
1.916015625000000000e+00 9.863530706143851523e-01
1.933593750000000000e+00 9.897445276205155684e-01
1.951171875000000000e+00 9.928526842420528631e-01
1.968750000000000000e+00 9.956775404789969253e-01
1.986328125000000000e+00 9.982190963313471999e-01
2.003906250000000000e+00 1.000477351799104575e+00
2.021484375000000000e+00 1.002452306882268607e+00
2.039062500000000000e+00 1.004143961580838962e+00
2.056640625000000000e+00 1.005552315894816306e+00
2.074218750000000000e+00 1.006677369824200419e+00
2.091796875000000000e+00 1.007519123368990632e+00
2.109375000000000000e+00 1.008077576529188057e+00
2.126953125000000000e+00 1.008352729304792028e+00
2.144531250000000000e+00 1.008344581695802544e+00
2.162109375000000000e+00 1.008053133702219828e+00
2.179687500000000000e+00 1.007478385324043657e+00
2.197265625000000000e+00 1.006620336561274254e+00
2.214843750000000000e+00 1.005478987413911174e+00
2.232421875000000000e+00 1.004054337881955306e+00
2.250000000000000000e+00 1.002346387965405761e+00
2.267578125000000000e+00 1.000355137664262983e+00
2.285156250000000000e+00 9.980805869785268625e-01
2.302734375000000000e+00 9.955227359081975091e-01
2.320312500000000000e+00 9.926815844532748123e-01
2.337890625000000000e+00 9.895571326137584389e-01
2.355468750000000000e+00 9.861493803896490551e-01
2.373046875000000000e+00 9.824583277809464388e-01
2.390625000000000000e+00 9.784839747876501459e-01
2.408203125000000000e+00 9.742263214097607316e-01
2.425781250000000000e+00 9.696853676472779737e-01
2.443359375000000000e+00 9.648611135002017614e-01
2.460937500000000000e+00 9.597535589685323165e-01
2.478515625000000000e+00 9.543627040522696392e-01
2.496093750000000000e+00 9.486885487514133963e-01
2.513671875000000000e+00 9.427310930659639210e-01
2.531250000000000000e+00 9.364903369959213242e-01
2.548828125000000000e+00 9.299662805412850508e-01
2.566406250000000000e+00 9.231589237020555450e-01
2.583984375000000000e+00 9.160682664782328066e-01
2.601562500000000000e+00 9.086943088698166138e-01
2.619140625000000000e+00 9.010370508768072995e-01
2.636718750000000000e+00 8.930964924992045306e-01
2.654296875000000000e+00 8.848726337370083073e-01
2.671875000000000000e+00 8.763654745902188514e-01
2.689453125000000000e+00 8.675750150588359411e-01
2.707031250000000000e+00 8.585012551428599092e-01
2.724609375000000000e+00 8.491441948422903119e-01
2.742187500000000000e+00 8.395038341571275931e-01
2.759765625000000000e+00 8.295801730873715307e-01
2.777343750000000000e+00 8.193732116330220139e-01
2.794921875000000000e+00 8.088829497940791535e-01
2.812500000000000000e+00 7.981093875705428387e-01
2.830078125000000000e+00 7.870525249624135133e-01
2.847656250000000000e+00 7.757123619696907335e-01
2.865234375000000000e+00 7.640888985923744992e-01
2.882812500000000000e+00 7.521821348304650323e-01
2.900390625000000000e+00 7.399920706839622220e-01
2.917968750000000000e+00 7.275187061528660681e-01
2.935546875000000000e+00 7.147620412371764598e-01
2.953125000000000000e+00 7.017220759368938410e-01
2.970703125000000000e+00 6.883988102520176566e-01
2.988281250000000000e+00 6.747922441825480178e-01
3.005859375000000000e+00 6.609293536393634483e-01
3.023437500000000000e+00 6.471608254638807622e-01
3.041015625000000000e+00 6.335945632996130561e-01
3.058593750000000000e+00 6.202305671465602188e-01
3.076171875000000000e+00 6.070688370047223614e-01
3.093750000000000000e+00 5.941093728740993729e-01
3.111328125000000000e+00 5.813521747546913643e-01
3.128906250000000000e+00 5.687972426464981135e-01
3.146484375000000000e+00 5.564445765495198426e-01
3.164062500000000000e+00 5.442941764637565516e-01
3.181640625000000000e+00 5.323460423892081295e-01
3.199218750000000000e+00 5.206001743258745762e-01
3.216796875000000000e+00 5.090565722737560028e-01
3.234375000000000000e+00 4.977152362328523538e-01
3.251953125000000000e+00 4.865761662031635182e-01
3.269531250000000000e+00 4.756393621846896624e-01
3.287109375000000000e+00 4.649048241774307311e-01
3.304687500000000000e+00 4.543725521813866686e-01
3.322265625000000000e+00 4.440425461965575304e-01
3.339843750000000000e+00 4.339148062229433167e-01
3.357421875000000000e+00 4.239893322605440273e-01
3.375000000000000000e+00 4.142661243093596068e-01
3.392578125000000000e+00 4.047451823693901107e-01
3.410156250000000000e+00 3.954265064406354835e-01
3.427734375000000000e+00 3.863100965230958361e-01
3.445312500000000000e+00 3.773959526167711687e-01
3.462890625000000000e+00 3.686840747216613146e-01
3.480468750000000000e+00 3.601744628377663293e-01
3.498046875000000000e+00 3.518671169650863240e-01
3.515625000000000000e+00 3.437620371036211875e-01
3.533203125000000000e+00 3.358592232533710309e-01
3.550781250000000000e+00 3.281586754143357987e-01
3.568359375000000000e+00 3.206603935865153243e-01
3.585937500000000000e+00 3.133643777699098854e-01
3.603515625000000000e+00 3.062706279645193708e-01
3.621093750000000000e+00 2.993791441703437251e-01
3.638671875000000000e+00 2.926899263873830037e-01
3.656250000000000000e+00 2.862029746156371512e-01
3.673828125000000000e+00 2.799182888551062787e-01
3.691406250000000000e+00 2.738358691057902750e-01
3.708984375000000000e+00 2.679557153676891956e-01
3.726562500000000000e+00 2.622778276408030407e-01
3.744140625000000000e+00 2.568022059251318101e-01
3.761718750000000000e+00 2.515288502206754484e-01
3.779296875000000000e+00 2.464577605274340111e-01
3.796875000000000000e+00 2.415889368454074704e-01
3.814453125000000000e+00 2.369223791745958818e-01
3.832031250000000000e+00 2.324580875149991621e-01
3.849609375000000000e+00 2.281960618666173946e-01
3.867187500000000000e+00 2.241363022294504959e-01
3.884765625000000000e+00 2.202788086034985215e-01
3.902343750000000000e+00 2.166235809887614716e-01
3.919921875000000000e+00 2.131706193852393461e-01
3.937500000000000000e+00 2.099199237929321171e-01
3.972656250000000000e+00 2.040253306419624324e-01
3.990234375000000000e+00 2.013814330832998933e-01
4.007812500000000000e+00 1.989398015358523064e-01
4.042968750000000000e+00 1.946633364746018779e-01
4.060546875000000000e+00 1.928285029607990642e-01
4.078125000000000000e+00 1.911959354582110637e-01
4.113281250000000000e+00 1.885375984866799470e-01
4.130859375000000000e+00 1.875118290177367475e-01
4.148437500000000000e+00 1.866883255600084723e-01
4.166015625000000000e+00 1.860670881134950938e-01
4.183593750000000000e+00 1.856481166781966397e-01
4.218750000000000000e+00 1.854169718412444212e-01
4.236328125000000000e+00 1.856047984395906847e-01
4.253906250000000000e+00 1.859948910491518725e-01
4.289062500000000000e+00 1.873818743019189381e-01
4.306640625000000000e+00 1.883787649451248436e-01
4.324218750000000000e+00 1.895779215995456735e-01
4.359375000000000000e+00 1.925830329420320786e-01
4.376953125000000000e+00 1.943889876300976260e-01
4.394531250000000000e+00 1.963972083293780979e-01
4.429687500000000000e+00 2.010204477615837593e-01
4.447265625000000000e+00 2.036354664945090043e-01
4.464843750000000000e+00 2.064527512386490904e-01
4.482421875000000000e+00 2.094723019940041286e-01
4.500000000000000000e+00 2.126941187605740635e-01
4.535156250000000000e+00 2.193043554695588149e-01
4.570312500000000000e+00 2.258432665078033696e-01
4.605468750000000000e+00 2.323108518753078111e-01
4.640625000000000000e+00 2.387071115720721393e-01
4.675781250000000000e+00 2.450320455980962431e-01
4.710937500000000000e+00 2.512856539533803168e-01
4.746093750000000000e+00 2.574679366379242218e-01
4.781250000000000000e+00 2.635788936517279857e-01
4.816406250000000000e+00 2.696185249947916085e-01
4.851562500000000000e+00 2.755868306671150347e-01
4.886718750000000000e+00 2.814838106686983754e-01
4.921875000000000000e+00 2.873094649995415750e-01
4.957031250000000000e+00 2.930637936596446336e-01
4.992187500000000000e+00 2.987467966490075510e-01
5.027343750000000000e+00 3.043584739676303275e-01
5.062500000000000000e+00 3.098988256155129628e-01
5.097656250000000000e+00 3.153678515926554571e-01
5.132812500000000000e+00 3.207655518990578103e-01
5.167968750000000000e+00 3.260919265347200224e-01
5.203125000000000000e+00 3.313469754996421490e-01
5.238281250000000000e+00 3.365306987938240790e-01
5.273437500000000000e+00 3.416430964172659235e-01
5.308593750000000000e+00 3.466841683699675714e-01
5.343750000000000000e+00 3.516539146519290782e-01
5.378906250000000000e+00 3.565523352631504439e-01
5.414062500000000000e+00 3.613794302036317241e-01
5.449218750000000000e+00 3.661351994733729187e-01
5.484375000000000000e+00 3.708196430723738057e-01
5.519531250000000000e+00 3.754327610006347182e-01
5.554687500000000000e+00 3.799745532581553231e-01
5.589843750000000000e+00 3.844450198449358980e-01
5.625000000000000000e+00 3.888441607609762762e-01
5.660156250000000000e+00 3.931719760062765689e-01
5.695312500000000000e+00 3.974284655808367761e-01
5.730468750000000000e+00 4.016136294846567867e-01
5.765625000000000000e+00 4.057274677177365452e-01
5.800781250000000000e+00 4.097699802800763846e-01
5.835937500000000000e+00 4.137411671716758610e-01
5.871093750000000000e+00 4.176410283925353628e-01
5.906250000000000000e+00 4.214695639426546681e-01
5.941406250000000000e+00 4.252267738220337767e-01
5.976562500000000000e+00 4.289126580306728553e-01
6.011718750000000000e+00 4.325272165685717374e-01
6.046875000000000000e+00 4.360704494357304783e-01
6.082031250000000000e+00 4.395423566321491338e-01
6.117187500000000000e+00 4.429429381578275926e-01
6.152343750000000000e+00 4.462721940127659659e-01
6.187500000000000000e+00 4.495301241969641426e-01
6.222656250000000000e+00 4.527167287104222337e-01
6.257812500000000000e+00 4.558320075531401283e-01
6.328125000000000000e+00 4.618485882263554942e-01
6.363281250000000000e+00 4.647498900568529656e-01
6.398437500000000000e+00 4.675798662166103514e-01
6.468750000000000000e+00 4.730258415239046998e-01
6.503906250000000000e+00 4.756420382559979343e-01
6.539062500000000000e+00 4.782062726038695533e-01
6.609375000000000000e+00 4.832167903817599641e-01
6.644531250000000000e+00 4.856630738117786450e-01
6.679687500000000000e+00 4.880700402691796613e-01
6.750000000000000000e+00 4.927660222661287004e-01
6.785156250000000000e+00 4.950550378056767231e-01
6.820312500000000000e+00 4.973047363726069703e-01
6.890625000000000000e+00 5.016861825886148596e-01
6.925781250000000000e+00 5.038179302376922797e-01
6.960937500000000000e+00 5.059103609141519797e-01
7.031250000000000000e+00 5.099772713492184417e-01
7.066406250000000000e+00 5.119517511078252037e-01
7.101562500000000000e+00 5.138869138938143566e-01
7.171875000000000000e+00 5.176392885479395023e-01
7.207031250000000000e+00 5.194565004160756061e-01
7.242187500000000000e+00 5.212343953115939899e-01
7.312500000000000000e+00 5.246722341847780413e-01
7.347656250000000000e+00 5.263321781624435980e-01
7.382812500000000000e+00 5.279528051674912126e-01
7.453125000000000000e+00 5.310761082597339477e-01
7.488281250000000000e+00 5.325787843469288463e-01
7.523437500000000000e+00 5.340421434615059137e-01
7.593750000000000000e+00 5.368509107728073326e-01
7.628906250000000000e+00 5.381963189695314620e-01
7.664062500000000000e+00 5.395024101936379823e-01
7.734375000000000000e+00 5.419966417239980849e-01
7.769531250000000000e+00 5.431847820302516672e-01
7.804687500000000000e+00 5.443336053638874183e-01
7.875000000000000000e+00 5.465133011133064267e-01
7.910156250000000000e+00 5.475441735290893508e-01
7.945312500000000000e+00 5.485357289722545548e-01
8.015625000000000000e+00 5.504008889407320249e-01
8.050781250000000000e+00 5.512744934660442908e-01
8.085937500000000000e+00 5.521087810187388367e-01
8.156250000000000000e+00 5.536594052062752125e-01
8.191406250000000000e+00 5.543757418411168203e-01
8.226562500000000000e+00 5.550527615033407081e-01
8.296875000000000000e+00 5.562888499099356565e-01
8.332031250000000000e+00 5.568479186543067172e-01
8.367187500000000000e+00 5.573676704260599468e-01
8.437500000000000000e+00 5.582892230517136900e-01
8.472656250000000000e+00 5.586910239056139815e-01
8.507812500000000000e+00 5.590535077868967750e-01
8.578125000000000000e+00 5.596605246316092019e-01
8.613281250000000000e+00 5.599050575950388353e-01
8.648437500000000000e+00 5.601102735858508597e-01
8.718750000000000000e+00 5.604027546496220813e-01
8.753906250000000000e+00 5.604900197225811675e-01
8.789062500000000000e+00 5.605379678229224227e-01
8.859375000000000000e+00 5.605159131057524391e-01
8.929687500000000000e+00 5.603365904981115753e-01
8.964843750000000000e+00 5.601879537353646743e-01
9.000000000000000000e+00 5.600000000000000533e-01


==> figures/perle_multiturnoptics.csv <==
#s ce bx by
0.0 0.006999999999999999 2.42595717 2.10472284
0.0 0.006999999999999999 2.42595717 2.10472284
0.0 0.006999999999999999 2.42595717 2.10472284
0.0 0.006999999999999999 2.42595717 2.10472284
0.07801422811 0.006999999999999999 2.24823168 2.007359334
0.3780142281 0.006999999999999999 1.6763489569999999 1.709625018
0.4280142281 0.006999999999999999 1.6118680719999998 1.6577884719999998
0.5780142281 0.006999999999999999 1.4828584269999998 1.4851935019999998
0.6280142281000001 0.006999999999999999 1.4440372769999998 1.4396434390000001
0.9280142281 0.006999999999999999 1.274485059 1.2720910140000001
1.128014228 0.006999999999999999 1.241967689 1.240972016
1.912014228 0.006999999999999999 1.735656226 1.740644998
2.38547183 0.006999999999999999 2.513157624 2.5221484419999998
3.320476626 0.027527733589999995 2.672971776 2.681684885
3.4025142280000003 0.027527733589999995 2.642707185 2.651035303
3.87597183 0.027527733589999995 2.570389217 2.576254214
4.810976626 0.048067373260000004 2.6942266260000003 2.6938143489999997
4.893014228 0.048067373260000004 2.722152117 2.721135259
5.36647183 0.048067373260000004 2.9832673589999996 2.9786671389999997
6.301476626 0.06860822666000001 3.874721918 3.862905949
6.383514227999999 0.06860822666000001 3.974090054 3.961650188
6.85697183 0.06860822666000001 4.639177951000001 4.623112777
7.791976626 0.08914945483999999 6.305270002 6.282309637999999
7.874014227999999 0.08914945483999999 6.470746364 6.44720995
8.658014227999999 0.08914945483999999 8.266555139 8.237542699
8.976046048999999 0.08914945483999999 9.105711312999999 9.074492509
8.976046048999999 0.08914945483999999 9.105711312999999 9.074492509
8.976046048999999 0.08914945483999999 9.105711312999999 9.074492509
8.976046048999999 0.08914945483999999 9.105711312999999 9.074492509
8.976046048999999 0.08914945483999999 9.105711312999999 9.074492509
9.321621048999999 0.08914945483999999 10.39632211 7.621065095
9.876971049 0.08914945483999999 4.642250399 9.401891693
10.21077105 0.08914945483999999 2.436465899 8.043970771
10.41077105 0.08914945483999999 1.5218389980000002 6.030619461000001
10.51077105 0.08914945483999999 1.352235531 4.397261032
10.85077105 0.08914945483999999 1.5702579269999999 0.1362381033
10.95077105 0.08914945483999999 1.4147439819999998 0.08086250122000001
11.21077105 0.08914945483999999 0.6402045556 2.408989168
11.31077105 0.08914945483999999 0.5520568283 3.685986443
11.51077105 0.08914945483999999 0.6772367481 5.547489296
11.84457105 0.08914945483999999 1.2421701090000001 7.507917193
12.39992105 0.08914945483999999 3.220459405 7.746221922999999
12.73372105 0.08914945483999999 5.138301534 5.963130367000001
13.01372105 0.08914945483999999 7.301000731 3.463450059
13.11372105 0.08914945483999999 7.182059814 3.150305763
13.71372105 0.08914945483999999 2.240205175 3.976564755
13.81372105 0.08914945483999999 1.946047166 3.6622346539999997
14.41372105 0.08914945483999999 1.915901666 0.6075246816
14.51372105 0.08914945483999999 1.880108488 0.4138883468
15.11372105 0.08914945483999999 1.531617679 0.869830573
15.21372105 0.08914945483999999 1.544172822 1.179645437
15.48525005 0.08914945483999999 1.713178546 2.290323603
15.81149305 0.08914945483999999 1.5684024369999998 4.351269043
16.10638205 0.08914945483999999 1.184602938 7.033947801
16.20638205 0.08914945483999999 1.284259567 6.928835587000001
16.50127105 0.08914945483999999 2.424438305 3.8047758010000003
16.57627105 0.08914945483999999 2.540189071 3.4976215710000003
16.65127105 0.08914945483999999 2.1915488780000003 3.8862403339999996
16.94616005 0.08914945483999999 0.6009343302 7.491260377000001
17.04616005 0.08914945483999999 0.3912460707 7.668613522999999
17.34104905 0.08914945483999999 0.37890027719999997 4.7985304630000005
17.66729205 0.08914945483999999 0.8314862766 2.574466841
17.96218105 0.08914945483999999 1.484462937 1.270804205
18.06218105 0.08914945483999999 1.625566144 1.060465255
18.35707005 0.08914945483999999 1.657364905 0.9043678943000001
18.68331305 0.08914945483999999 1.380914882 0.9930498445999999
18.97820205 0.08914945483999999 0.9578039156999999 1.315570486
19.07820205 0.08914945483999999 1.0352380959999998 1.233133254
19.37309105 0.08914945483999999 2.061386771 0.5809014974
19.44809105 0.08914945483999999 2.226034602 0.5282043924000001
19.52309105 0.08914945483999999 2.061420778 0.5808339494
19.81798005 0.08914945483999999 1.035350636 1.232692781
19.91798005 0.08914945483999999 0.9579472873 1.3150587009999999
20.21286905 0.08914945483999999 1.38122035 0.9926264673999999
20.53911205 0.08914945483999999 1.657757615 0.9040965281000001
20.83400105 0.08914945483999999 1.6259202190000002 1.060390769
20.93400105 0.08914945483999999 1.484766007 1.270809799
21.22889005 0.08914945483999999 0.8315807334 2.574832217
21.55513305 0.08914945483999999 0.3788439529 4.799557731
21.85002205 0.08914945483999999 0.3911849552 7.6705236779999995
21.95002205 0.08914945483999999 0.6008932878000001 7.493200835
22.24491105 0.08914945483999999 2.191666182 3.8873856339999997
22.31991105 0.08914945483999999 2.540361834 3.498695182
22.39491105 0.08914945483999999 2.424636013 3.805988905
22.68980005 0.08914945483999999 1.284452705 6.931257397
22.78980005 0.08914945483999999 1.184814594 7.0364586739999995
23.08468905 0.08914945483999999 1.5687597969999998 4.3529230960000005
23.41093205 0.08914945483999999 1.7135828359999998 2.291268492
23.68246105 0.08914945483999999 1.544504756 1.180149783
23.78246105 0.08914945483999999 1.5319241430000001 0.8701908823000001
24.38246105 0.08914945483999999 1.880232224 0.4137175263
24.48246105 0.08914945483999999 1.915981334 0.6073212995
25.08246105 0.08914945483999999 1.945844053 3.66212543
25.18246105 0.08914945483999999 2.239926135 3.976535513
25.78246105 0.08914945483999999 7.180776522 3.150734627
25.88246105 0.08914945483999999 7.299663663 3.4640061839999996
26.16246105 0.08914945483999999 5.137293756 5.9643717679999995
26.49626105 0.08914945483999999 3.219766116 7.7481030539999995
27.05161105 0.08914945483999999 1.241878021 7.510105835
27.38541105 0.08914945483999999 0.6771337948 5.5492724870000005
27.58541105 0.08914945483999999 0.5520529857 3.68725883
27.68541105 0.08914945483999999 0.6402520388 2.409859532
27.94541105 0.08914945483999999 1.4150007759999998 0.08088915258
28.04541105 0.08914945483999999 1.570571859 0.13621184779999998
28.38541105 0.08914945483999999 1.352554764 4.398067816
28.48541105 0.08914945483999999 1.5221996080000002 6.031817939
28.68541105 0.08914945483999999 2.4370253859999997 8.045741921
29.01921105 0.08914945483999999 4.643240969 9.404215447999999
29.57456105 0.08914945483999999 10.39834051 7.62328153
29.92013605 0.08914945483999999 9.10738476 9.07734977
29.92013605 0.08914945483999999 9.10738476 9.07734977
29.92013605 0.08914945483999999 9.10738476 9.07734977
29.92013605 0.08914945483999999 9.10738476 9.07734977
29.92013605 0.08914945483999999 9.10738476 9.07734977
30.23816787 0.08914945483999999 8.267979467 8.240305262
31.02216787 0.08914945483999999 6.471610817999999 6.449689517
31.10420547 0.08914945483999999 6.306080331 6.284755519
32.03921027 0.10969084720000001 4.660454842 4.64604884
32.51266787 0.10969084720000001 4.022459475 4.011545755
32.59470547 0.10969084720000001 3.9272403160000002 3.9169243039999997
33.52971027 0.1302323261 3.1359864369999997 3.132373836
34.00316787 0.1302323261 2.951533848 2.9511979960000003
34.08520547 0.1302323261 2.935212149 2.9354340760000004
35.02021027 0.1507738562 3.059076925 3.065423048
35.49366787 0.1507738562 3.342732677 3.352002605
35.57570547 0.1507738562 3.407490889 3.4172557219999997
36.51071027 0.171315419 4.454214418 4.469318438
36.98416787 0.171315419 5.202173193999999 5.219769787
37.76816787 0.171315419 6.773607285 6.795053321
37.96816787 0.171315419 7.240935951 7.263308487000001
38.26816787 0.171315419 7.9925788120000005 8.016298799
38.31816787 0.171315419 8.122971778 8.148493783
38.46816787 0.171315419 8.521770405 8.557719575
38.51816787 0.171315419 8.660965078 8.694605167
38.81816787 0.171315419 9.550567408 9.532329169
38.8961821 0.171315419 9.792273458 9.75972879
38.8961821 0.171315419 9.792273458 9.75972879
38.8961821 0.171315419 9.792273458 9.75972879
38.8961821 0.171315419 9.792273458 9.75972879
39.0961821 0.171315419 10.43146647 10.36070756
39.246185100000005 0.171315419 10.92813068 10.82845532
39.3461911 0.171315419 11.26884157 11.14676824
39.6461971 0.171315419 12.33304435 12.13508296
39.7462031 0.171315419 12.70188297 12.47547744
39.8962061 0.171315419 13.26973722 12.9950918
40.0181921 0.171315419 13.74202784 13.42807672
40.363767100000004 0.171315419 15.59793272 11.13060853
40.9191171 0.171315419 6.8377041510000005 13.385202599999998
41.252917100000005 0.171315419 3.472815425 11.26636491
41.4529171 0.171315419 2.071879399 8.33051634
41.5529171 0.171315419 1.772228647 6.0160144
41.892917100000005 0.171315419 1.7546941390000002 0.1338837646
41.9929171 0.171315419 1.496953258 0.1109337324
42.252917100000005 0.171315419 0.5230161255 3.6496895260000004
42.352917100000006 0.171315419 0.3898015502 5.543756093
42.5529171 0.171315419 0.4295437653 8.245387233999999
42.886717100000006 0.171315419 0.98350476 10.98388118
43.4420671 0.171315419 3.3174156210000003 11.015525
43.775867100000006 0.171315419 5.692539099999999 8.300579277
44.0558671 0.171315419 8.405474971 4.67064371
44.1558671 0.171315419 8.273679133 4.220117205
44.855867100000005 0.171315419 1.6785767880000002 5.559529191
44.955867100000006 0.171315419 1.320269761 5.165598565
45.6558671 0.171315419 0.7430872104 0.6845780259
45.7558671 0.171315419 0.7929088327 0.4140261737
46.455867100000006 0.171315419 2.1523974569999997 1.568007138
46.5558671 0.171315419 2.442385013 2.2076188269999997
46.7143971 0.171315419 2.913443773 3.511435894
47.040640100000005 0.171315419 3.1547176789999996 7.400348232000001
47.3355291 0.171315419 2.6682967890000002 12.52852926
47.435529100000004 0.171315419 2.96344324 12.45588896
47.7304181 0.171315419 5.696362699 7.024263487000001
47.805418100000004 0.171315419 5.962397949 6.507704335
47.88041810000001 0.171315419 5.13759498 7.273158295
48.1753071 0.171315419 1.316482042 14.170984699999998
48.2753071 0.171315419 0.7431530442000001 14.54824006
48.570196100000004 0.171315419 0.1875391569 9.217781217999999
48.8964391 0.171315419 0.592633187 5.015801866
49.1913281 0.171315419 1.721653532 2.460697766
49.2913281 0.171315419 2.060917363 2.035585804
49.586217100000006 0.171315419 2.541431525 1.594372735
49.912460100000004 0.171315419 2.47428933 1.33826968
50.2073491 0.171315419 1.8987361919999999 1.2988719340000001
50.3073491 0.171315419 2.115436668 1.075096721
50.6022381 0.171315419 4.422500425 0.26525224350000004
50.6772381 0.171315419 4.783936871 0.21978026920000002
50.7522381 0.171315419 4.428611467 0.2616091916
51.0471271 0.171315419 2.1357686819999997 1.051343253
51.1471271 0.171315419 1.925115914 1.271778703
51.442016100000004 0.171315419 2.53477004 1.31861209
51.7682591 0.171315419 2.624206794 1.5855387019999998
52.0631481 0.171315419 2.1411495240000002 2.039627982
52.1631481 0.171315419 1.791898571 2.470714515
52.458037100000006 0.171315419 0.6180406631 5.055054417
52.7842801 0.171315419 0.1807035021 9.308866112999999
53.0791691 0.171315419 0.7355151239 14.70736011
53.179169099999996 0.171315419 1.314541864 14.32990817
53.4740581 0.171315419 5.179952752 7.363173146
53.5490581 0.171315419 6.018265761 6.591057085
53.6240581 0.171315419 5.755793929 7.117276092000001
53.918947100000004 0.171315419 3.011831431 12.63549039
54.018947100000005 0.171315419 2.71956044 12.71272514
54.3138361 0.171315419 3.2389090210000004 7.517109538
54.640079099999994 0.171315419 3.0100593780000002 3.574060123
54.7986091 0.171315419 2.5310356869999997 2.250497095
54.8986091 0.171315419 2.234786564 1.600459712
55.598609100000004 0.171315419 0.8214211640000001 0.4059985211
55.6986091 0.171315419 0.764129602 0.6752859174
56.3986091 0.171315419 1.277894946 5.181237358
56.4986091 0.171315419 1.6189330219999998 5.581017577999999
57.1986091 0.171315419 7.9317780639999995 4.263314084
57.2986091 0.171315419 8.056725884 4.722885012
57.5786091 0.171315419 5.454091716000001 8.408222702
57.912409100000005 0.171315419 3.178519925 11.17221588
58.4677591 0.171315419 0.9522515251000001 11.15970547
58.8015591 0.171315419 0.4338313386 8.38640642
59.0015591 0.171315419 0.405953305 5.643583733
59.1015591 0.171315419 0.5457801642 3.717680407
59.3615591 0.171315419 1.5466784969999998 0.11347750300000001
59.4615591 0.171315419 1.8066290369999998 0.1331675536
59.8015591 0.171315419 1.799484822 6.0879814560000005
59.9015591 0.171315419 2.094634917 8.434708826
60.1015591 0.171315419 3.489018438 11.41626125
60.4353591 0.171315419 6.82940192 13.57629099
60.990709100000004 0.171315419 15.50736917 11.30742698
61.3362841 0.171315419 13.63485027 13.65340346
61.5362841 0.171315419 12.85571333 12.94276266
61.6862871 0.171315419 12.288969300000002 12.4261846
61.7862931 0.171315419 11.92110276 12.08778411
62.086299100000005 0.171315419 10.86107595 11.1052893
62.1863051 0.171315419 10.52217728 10.78886133
62.336308100000004 0.171315419 10.02858008 10.32389156
62.458294099999996 0.171315419 9.638250736 9.956461776
62.458294099999996 0.171315419 9.638250736 9.956461776
62.458294099999996 0.171315419 9.638250736 9.956461776
62.458294099999996 0.171315419 9.638250736 9.956461776
62.458294099999996 0.171315419 9.638250736 9.956461776
62.53630833 0.171315419 9.394270699 9.726507161
62.83630833 0.171315419 8.497114641 8.878781656000001
62.88630833 0.171315419 8.356788651 8.740139544
63.03630833 0.171315419 7.954738547000001 8.325416913
63.08630833 0.171315419 7.823381733 8.191393666
63.38630833 0.171315419 7.067144951 7.427391546
63.58630833 0.171315419 6.597792048 6.9516564270000005
64.37030833 0.171315419 5.026433548 5.345981108999999
64.84376593 0.171315419 4.284702418 4.576350129
65.77877072 0.1918570025 3.2665534839999997 3.486404067
65.86080833 0.1918570025 3.205531084 3.418024687
66.33426593 0.1918570025 2.945888979 3.1128226569999997
67.26927072 0.21239860170000002 2.8889542410000004 2.950116941
67.35130833 0.21239860170000002 2.912709651 2.96360443
67.82476593 0.21239860170000002 3.142391785 3.1310090319999997
68.75977072 0.23294021260000003 4.051563744 3.902293798
68.84180833 0.23294021260000003 4.159917177 3.997628896
69.31526593 0.23294021260000003 4.877256422 4.636905598999999
70.25027072 0.2534818322 6.743544044 6.334997115
70.33230833 0.2534818322 6.935342632999999 6.51118159
71.11630833 0.2534818322 9.003232337 8.422520438
71.43434015 0.2534818322 9.963356402999999 9.315353907999999
71.43434015 0.2534818322 9.963356402999999 9.315353907999999
71.43434015 0.2534818322 9.963356402999999 9.315353907999999
71.43434015 0.2534818322 9.963356402999999 9.315353907999999
71.76606515 0.2534818322 11.07894547 10.01036621
72.56606515 0.2534818322 12.37753598 12.74275994
72.89779015 0.2534818322 12.23144323 14.42487169
73.39779015 0.2534818322 12.11568032 16.46717912
73.49779015 0.2534818322 16.87669314 11.65955387
73.69479015 0.2534818322 44.32202425 0.7279993347
73.79479015 0.2534818322 46.36547044 0.1526067166
74.07779015 0.2534818322 15.85648157 14.84457804
74.17779015 0.2534818322 12.25611808 20.26372436
74.27779015 0.2534818322 12.35859047 20.63829724
74.60822015 0.2534818322 12.36978471 21.90062296
75.70307015 0.2534818322 11.42941016 26.44863055
76.03350015 0.2534818322 10.88406316 27.917240200000002
76.13350015 0.2534818322 10.63584216 28.37346744
76.23350015 0.2534818322 12.47419958 23.80097112
76.64350015 0.2534818322 35.2959012 1.185503026
76.74350015 0.2534818322 34.11856967 0.07632176818
77.15350015 0.2534818322 6.908895971000001 8.656205557
77.25350015 0.2534818322 5.0088456830000005 10.340238699999999
77.66350015 0.2534818322 4.7068269560000005 4.9308189780000005
77.76350015 0.2534818322 4.181216356 4.3712376719999995
77.94354915 0.2534818322 2.6522290859999997 4.226618902
78.26979215 0.2534818322 0.5200944143999999 4.17427623
78.56468115 0.2534818322 0.1974597222 4.322061581
78.66468115 0.2534818322 0.5705176428000001 3.923692744
78.95957015 0.2534818322 3.5263025580000003 1.8899661230000002
79.03457015 0.2534818322 4.2397365780000005 1.68777263
79.10957015 0.2534818322 4.05599063 1.882222127
79.40445915 0.2534818322 1.953188802 3.867791791
79.50445915 0.2534818322 1.695304064 4.045206996
79.79934815 0.2534818322 1.838583691 2.803080028
80.12559115 0.2534818322 1.61667564 1.842303944
80.42048015 0.2534818322 1.159287397 1.281409118
80.52048015 0.2534818322 0.9937395901 1.204645809
80.81536915 0.2534818322 0.5692175447 1.269067412
81.14161215 0.2534818322 0.4024739186 1.56262393
81.43650115 0.2534818322 0.5909720666 2.049099494
81.53650115 0.2534818322 0.8744317192000001 1.9072639180000002
81.83139015 0.2534818322 2.8600753589999997 0.8366719917000001
81.90639015 0.2534818322 3.206047748 0.7389175451000001
81.98139015 0.2534818322 2.862608844 0.8290458067
82.27627915 0.2534818322 0.8809963598999999 1.852071122
82.37627915 0.2534818322 0.5980212952 1.9827607630000001
82.67116815 0.2534818322 0.40920881090000005 1.497950471
82.99741115 0.2534818322 0.5664833859 1.210536463
83.29230015 0.2534818322 0.9779164234000001 1.15597681
83.39230015 0.2534818322 1.139322157 1.235016762
83.68718915 0.2534818322 1.587733659 1.8007740980000002
84.01343215 0.2534818322 1.8093865480000002 2.7751961069999997
84.30832115 0.2534818322 1.674722473 4.038068984
84.40832115 0.2534818322 1.9325873390000001 3.8699564019999997
84.70321015 0.2534818322 4.02662271 1.902619532
84.77821015 0.2534818322 4.211564009 1.7126854459999998
84.85321015 0.2534818322 3.5051572889999996 1.925075364
85.14809915 0.2534818322 0.5713798459 4.032058665
85.24809915 0.2534818322 0.19978394649999998 4.449358446000001
85.54298815 0.2534818322 0.5107305343999999 4.317936346000001
85.86923115 0.2534818322 2.6093829630000003 4.39231739
86.04928015 0.2534818322 4.1177282680000005 4.552247512
86.14928015 0.2534818322 4.637476755 5.140137379
86.55928015 0.2534818322 4.944952435 10.803491000000001
86.65928015 0.2534818322 6.824004829 9.047055562
87.06928015 0.2534818322 33.72418695 0.07692034256000001
87.16928015 0.2534818322 34.89065481 1.228823559
87.57928015 0.2534818322 12.33791976 24.77514686
87.67928015 0.2534818322 10.52241855 29.54016774
87.77928015 0.2534818322 10.77097774 29.07013793
88.10971015 0.2534818322 11.32092528 27.55646533
89.20456015 0.2534818322 12.2894524 22.86176795
89.53499015 0.2534818322 12.28964892 21.55642259
89.63499015 0.2534818322 12.19120172 21.16885594
89.73499015 0.2534818322 15.77664289 15.51060924
90.01799015 0.2534818322 46.14897151 0.1599861827
90.11799015 0.2534818322 44.11834264 0.7561207040000001
90.31499015 0.2534818322 16.80342112 12.1511188
90.41499015 0.2534818322 12.0662531 17.16662184
90.91499015 0.2534818322 12.19950969 15.05766843
91.24671515 0.2534818322 12.35728651 13.31358462
92.04671515 0.2534818322 11.0883921 10.47985925
92.37844015 0.2534818322 9.983289407000001 9.758662627
92.37844015 0.2534818322 9.983289407000001 9.758662627
92.37844015 0.2534818322 9.983289407000001 9.758662627
92.37844015 0.2534818322 9.983289407000001 9.758662627
92.37844015 0.2534818322 9.983289407000001 9.758662627
92.69647197 0.2534818322 9.032163298 8.827461361000001
93.48047197 0.2534818322 6.981815551 6.824408449
93.56250957 0.2534818322 6.791471037000001 6.638862938
94.49751437 0.2740234598 4.937498875 4.837762058
94.97097197 0.2740234598 4.223473925 4.149141913999999
95.05300957 0.2740234598 4.115424397 4.045394012
95.98801437 0.2945650929 3.206413815 3.183367417
96.46147197 0.2945650929 2.973958838 2.973223195
96.54350957 0.2945650929 2.949414983 2.952441645
97.47851437 0.3151067302 2.994666283 3.038376422
97.95197197 0.3151067302 3.2461758730000003 3.308926628
98.03400957 0.3151067302 3.3054879130000003 3.371431933
98.96901437 0.3356483711 4.3058254389999995 4.4058618019999995
99.44247197 0.3356483711 5.040068317 5.155752898
100.226472 0.3356483711 6.595117964 6.734383696
100.426472 0.3356483711 7.059530105 7.204346152
100.726472 0.3356483711 7.80776097 7.960547854
100.776472 0.3356483711 7.938093607999999 8.092963236000001
100.926472 0.3356483711 8.33816056 8.501738666
100.976472 0.3356483711 8.476397673 8.639945512
101.276472 0.3356483711 9.351437884 9.495411322
101.35448620000001 0.3356483711 9.589344045 9.727744796
101.35448620000001 0.3356483711 9.589344045 9.727744796
101.35448620000001 0.3356483711 9.589344045 9.727744796
101.35448620000001 0.3356483711 9.589344045 9.727744796
101.35448620000001 0.3356483711 9.589344045 9.727744796
101.55448620000001 0.3356483711 10.21877093 10.34197578
101.7044872 0.3356483711 10.70897182 10.82022636
101.8044882 0.3356483711 11.04475512 11.14700561
102.1044892 0.3356483711 12.09421138 12.166082099999999
102.2044902 0.3356483711 12.45808377 12.51863922
102.3544912 0.3356483711 13.01742373 13.05921261
102.4764772 0.3356483711 13.48364953 13.50984487
102.8101692 0.3356483711 14.92541042 13.85768899
103.4101692 0.3356483711 14.22604229 16.362393700000002
103.74386120000001 0.3356483711 12.14163069 19.03859787
104.24386120000001 0.3356483711 9.486823461 21.42881329
104.3438612 0.3356483711 11.87744523 16.28145075
104.60986120000001 0.3356483711 31.97700905 0.6569849701
104.7098612 0.3356483711 30.95422042 0.1252207049
104.92386119999999 0.3356483711 11.60842002 7.766968487000001
105.0238612 0.3356483711 8.617121535 11.59891544
105.1238612 0.3356483711 8.842025811000001 12.02261657
105.45477920000002 0.3356483711 9.090687593 13.4741859
105.94967920000002 0.3356483711 8.718201038 15.85843061
106.2805972 0.3356483711 8.00750937 17.56006777
106.4805972 0.3356483711 7.331574053 18.64901144
106.5805972 0.3356483711 7.46331628 18.04183651
107.24059720000001 0.3356483711 11.98079074 8.397352134
107.3405972 0.3356483711 11.60330142 8.016866632000001
108.0005972 0.3356483711 3.8422108539999997 10.88796613
108.10059720000001 0.3356483711 3.408308462 10.21253095
108.7605972 0.3356483711 3.21784793 1.8922658419999998
108.8605972 0.3356483711 2.949695642 1.350572939
109.0635422 0.3356483711 2.014648607 0.7345383137
109.71602920000001 0.3356483711 0.30315934699999997 0.580964799
109.9022202 0.3356483711 0.30538010179999997 1.0471597609999999
110.00222020000001 0.3356483711 0.4750964674 1.191866122
110.18841119999999 0.3356483711 1.23690465 1.151295285
110.2634112 0.3356483711 1.464377234 1.3237683709999999
110.3384112 0.3356483711 1.301779394 1.953461095
110.52460220000002 0.3356483711 0.6122409859000001 5.054424298
110.62460220000001 0.3356483711 0.4891980407 5.954360262000001
110.8107932 0.3356483711 0.5900410053 5.242456794
111.46328020000001 0.3356483711 1.7400430669999998 3.284274557
111.64947120000001 0.3356483711 2.208743567 2.86431143
111.7494712 0.3356483711 2.177837104 3.0594716180000003
111.9356622 0.3356483711 1.614440079 4.33432192
112.5881492 0.3356483711 0.4325624097 10.83558126
112.7743402 0.3356483711 0.41062943609999997 13.31858258
112.8743402 0.3356483711 0.5547127510000001 12.346384500000001
113.06053119999999 0.3356483711 1.23449111 7.066765947
113.13553119999999 0.3356483711 1.416373968 6.194162808
113.21053119999999 0.3356483711 1.238502085 7.082088422999999
113.39672220000001 0.3356483711 0.5634560832 12.41921153
113.49672220000001 0.3356483711 0.4208419024 13.41600621
113.6829132 0.3356483711 0.44475017079999996 10.9462368
114.33540020000001 0.3356483711 1.5948938190000002 4.45485504
114.5215912 0.3356483711 2.140599136 3.172482295
114.6215912 0.3356483711 2.166509788 2.987253598
114.80778219999999 0.3356483711 1.700193764 3.458244306
115.4602692 0.3356483711 0.5767731412 5.6377457070000006
115.64646019999999 0.3356483711 0.48671027229999997 6.4265482920000006
115.7464602 0.3356483711 0.6159388782999999 5.464954528
115.93265120000001 0.3356483711 1.32429227 2.123406704
116.00765120000001 0.3356483711 1.493284599 1.443979321
116.08265120000002 0.3356483711 1.264146473 1.260195977
116.26884220000001 0.3356483711 0.48879140740000004 1.3084553829999999
116.3688422 0.3356483711 0.3140822564 1.147247441
116.5550332 0.3356483711 0.302931871 0.6248279051
117.2075202 0.3356483711 1.959341999 0.6900650704000001
117.4104652 0.3356483711 2.874306471 1.312395389
117.5104652 0.3356483711 3.138573375 1.86028389
118.1704652 0.3356483711 3.351390237 10.32598479
118.2704652 0.3356483711 3.783293673 11.02784398
118.9304652 0.3356483711 11.48539315 8.22446856
119.0304652 0.3356483711 11.86453123 8.6336884
119.6904652 0.3356483711 7.420230028 18.72199617
119.7904652 0.3356483711 7.295006122 19.36962252
119.9904652 0.3356483711 7.9796728429999995 18.27224838
120.3213832 0.3356483711 8.708055703 16.55481957
120.81628319999999 0.3356483711 9.109748213 14.14198452
121.14720120000001 0.3356483711 8.879621814 12.66839563
121.2472012 0.3356483711 8.659492765 12.23747149
121.34720120000001 0.3356483711 11.67260602 8.206648332
121.56120120000001 0.3356483711 31.14551597 0.1358116609
121.66120120000001 0.3356483711 32.18011792 0.6766786081999999
121.92720120000001 0.3356483711 11.96217249 17.00155147
122.02720120000001 0.3356483711 9.559837245 22.39506297
122.52720120000001 0.3356483711 12.26679963 19.97550517
122.8608932 0.3356483711 14.39245767 17.21733163
123.4608932 0.3356483711 15.13268589 14.668360999999999
123.7945852 0.3356483711 13.68722426 14.349042
123.99458519999999 0.3356483711 12.92663118 13.59812048
124.14458619999999 0.3356483711 12.37403378 13.05192778
124.2445872 0.3356483711 12.01455095 12.69539711
124.54458819999999 0.3356483711 10.97776466 11.66334762
124.6445892 0.3356483711 10.64603866 11.33189387
124.7945902 0.3356483711 10.16176619 10.84629282
124.91657620000001 0.3356483711 9.779203379 10.46221827
124.91657620000001 0.3356483711 9.779203379 10.46221827
124.91657620000001 0.3356483711 9.779203379 10.46221827
124.91657620000001 0.3356483711 9.779203379 10.46221827
124.91657620000001 0.3356483711 9.779203379 10.46221827
124.9945904 0.3356483711 9.539954763999999 10.22168386
125.2945904 0.3356483711 8.659281229 9.333747454
125.34459040000002 0.3356483711 8.520064257000001 9.189864604
125.4945904 0.3356483711 8.117026365 8.763464668
125.5445904 0.3356483711 7.985652303999999 8.625129277000001
125.84459040000002 0.3356483711 7.230678381000001 7.832771712
126.0445904 0.3356483711 6.7613508179999995 7.337909159
126.82859040000001 0.3356483711 5.183792217 5.655527748
127.302048 0.3356483711 4.433455404 4.838241532
128.2370528 0.3561900053 3.395976095 3.660198735
128.31909040000002 0.3561900053 3.333090571 3.5844535000000004
128.792548 0.3561900053 3.059831518 3.2354043619999997
129.72755279999998 0.37673164200000003 2.9668525810000004 2.9848132130000002
129.80959040000002 0.37673164200000003 2.986949858 2.99058562
130.283048 0.37673164200000003 3.1926266639999996 3.1120538310000003
131.21805279999998 0.3972732807 4.045284297 3.790858032
131.30009040000002 0.3972732807 4.148288297 3.878140624
131.773548 0.3972732807 4.8322589030000005 4.469879748
132.7085528 0.41781492119999997 6.627367997 6.075650882000001
132.7905904 0.41781492119999997 6.812867385 6.244096667000001
133.5745904 0.41781492119999997 8.815809327 8.08028612
133.8926222 0.41781492119999997 9.747135825 8.94201875
133.8926222 0.41781492119999997 9.747135825 8.94201875
133.8926222 0.41781492119999997 9.747135825 8.94201875
133.8926222 0.41781492119999997 9.747135825 8.94201875
134.2232512 0.41781492119999997 10.80184163 9.800385792
135.01530319999998 0.41781492119999997 13.01714145 12.41745711
135.3459322 0.41781492119999997 13.74500085 13.78249563
135.4459322 0.41781492119999997 13.97806008 14.1651
135.7765612 0.41781492119999997 14.79215274 15.30647597
136.5686112 0.41781492119999997 16.09217611 18.75024659
136.89924019999998 0.41781492119999997 16.32449769 20.53462881
137.19924019999996 0.41781492119999997 16.56903471 22.01557671
137.29924019999999 0.41781492119999997 17.85914285 20.97592455
138.04924019999999 0.41781492119999997 42.21892629 6.304116945
138.14924019999998 0.41781492119999997 40.07070074 5.824045711
138.89924019999998 0.41781492119999997 2.495513975 9.053694779
138.99924019999997 0.41781492119999997 1.048961995 8.586942516
139.74924019999997 0.41781492119999997 7.515067669 1.396065754
139.84924019999997 0.41781492119999997 8.480333424 1.1889790740000001
140.2926842 0.41781492119999997 4.831999456 1.7549306880000002
140.94517119999998 0.41781492119999997 0.9091497661 3.340879218
141.13136219999998 0.41781492119999997 0.36654551329999996 3.9726036989999995
141.2313622 0.41781492119999997 0.2797298808 3.571026611
141.4175532 0.41781492119999997 0.41960067310000004 1.8139246690000002
141.49255319999997 0.41781492119999997 0.4763563801 1.5037415219999999
141.5675532 0.41781492119999997 0.4224028775 1.6666872719999999
141.75374419999997 0.41781492119999997 0.2855338086 2.8560877860000002
141.8537442 0.41781492119999997 0.37392943479999996 3.015081144
142.0399352 0.41781492119999997 0.9219474011 2.269261267
142.69242219999998 0.41781492119999997 4.847942411 0.7217497748999999
142.8786132 0.41781492119999997 6.244290365 0.5730785607
142.9786132 0.41781492119999997 6.237338792 0.6192497484
143.1648042 0.41781492119999997 4.819312204 0.9676668999
143.81729119999997 0.41781492119999997 0.8812091924 3.551766062
144.00348219999998 0.41781492119999997 0.3488733384 4.697007398
144.1034822 0.41781492119999997 0.2711063289 4.37884181
144.28967319999998 0.41781492119999997 0.4375428476 2.363315421
144.36467319999997 0.41781492119999997 0.5013982732 2.041833764
144.4396732 0.41781492119999997 0.441303465 2.381057479
144.6258642 0.41781492119999997 0.278689515 4.4659095760000005
144.7258642 0.41781492119999997 0.3572419044 4.8115905439999995
144.9120552 0.41781492119999997 0.8894504563 3.67228798
145.56454219999998 0.41781492119999997 4.7833404360000005 1.059691164
145.75073319999998 0.41781492119999997 6.179597652000001 0.6888630547
145.8507332 0.41781492119999997 6.181404355 0.6359680426
146.0369242 0.41781492119999997 4.790782893 0.7779615874
146.6894112 0.41781492119999997 0.9000408354 2.203014415
146.87560219999997 0.41781492119999997 0.3637555653 2.884728524
146.9756022 0.41781492119999997 0.27993976649999996 2.714962168
147.16179319999998 0.41781492119999997 0.4263780025 1.55961094
147.23679319999997 0.41781492119999997 0.48464495399999996 1.395784555
147.31179319999998 0.41781492119999997 0.42950112840000004 1.67181922
147.4979842 0.41781492119999997 0.28640839030000004 3.259810699
147.59798419999998 0.41781492119999997 0.3701704768 3.6159478760000003
147.7841752 0.41781492119999997 0.9018314153 3.0259928639999996
148.4366622 0.41781492119999997 4.727604701000001 1.5797511219999998
148.8801062 0.41781492119999997 8.278944377 1.107013796
148.9801062 0.41781492119999997 7.334148085 1.318440469
149.7301062 0.41781492119999997 1.034522161 8.478282735
149.8301062 0.41781492119999997 2.453937255 8.960477738
150.5801062 0.41781492119999997 39.27904667 5.892927996
150.68010619999998 0.41781492119999997 41.38096944 6.401465137000001
151.43010619999998 0.41781492119999997 17.48660299 21.58962929
151.5301062 0.41781492119999997 16.21993349 22.68085488
151.8301062 0.41781492119999997 15.97024168 21.21543404
152.1607352 0.41781492119999997 15.73216 19.43696035
152.9527852 0.41781492119999997 14.43874005 16.01177942
153.2834142 0.41781492119999997 13.63573358 14.88028833
153.3834142 0.41781492119999997 13.40594993 14.49752287
153.7140432 0.41781492119999997 12.68867026 13.12154419
154.50609519999998 0.41781492119999997 10.51614742 10.48333133
154.8367242 0.41781492119999997 9.485285836000001 9.617943064
154.8367242 0.41781492119999997 9.485285836000001 9.617943064
154.8367242 0.41781492119999997 9.485285836000001 9.617943064
154.8367242 0.41781492119999997 9.485285836000001 9.617943064
154.8367242 0.41781492119999997 9.485285836000001 9.617943064
155.1547561 0.41781492119999997 8.57617425 8.73863355
155.9387561 0.41781492119999997 6.626457724 6.845267235
156.02079369999998 0.41781492119999997 6.446401365 6.669699812
156.95579850000001 0.43835656689999997 4.711923944 4.9673983989999995
157.4292561 0.43835656689999997 4.057645769 4.31611894
157.51129369999998 0.43835656689999997 3.959698467 4.217787436
158.4462985 0.45889821399999997 3.163396717 3.3981151460000003
158.9197561 0.45889821399999997 2.985218738 3.194819887
159.00179369999998 0.45889821399999997 2.96978882 3.174134643
159.9367985 0.4794398622 3.114747419 3.240273747
160.4102561 0.4794398622 3.413385688 3.48576881
160.4922937 0.4794398622 3.48057182 3.542845432
161.4272985 0.4999815115 4.566666906 4.4949235089999995
161.9007561 0.4999815115 5.341380797 5.18862767
162.6847561 0.4999815115 6.9577096560000005 6.651382855
162.8847561 0.4999815115 7.436609024 7.087226665
163.1847561 0.4999815115 8.205697844 7.788775899
163.2347561 0.4999815115 8.339521056 7.911539192999999
163.3847561 0.4999815115 8.750255637 8.290222047
163.4347561 0.4999815115 8.891564855 8.418673364
163.7347561 0.4999815115 9.781607732000001 9.216532434
163.8127703 0.4999815115 10.02317851 9.433279562000001
163.8127703 0.4999815115 10.02317851 9.433279562000001
163.8127703 0.4999815115 10.02317851 9.433279562000001
163.8127703 0.4999815115 10.02317851 9.433279562000001
163.8127703 0.4999815115 9.948033763 9.897100483
164.01277030000003 0.4999815115 10.6038605 10.49962098
164.16277030000003 0.4999815115 11.11443723 10.9683448
164.26277130000003 0.4999815115 11.46389658 11.28865275
164.56277230000003 0.4999815115 12.5553435 12.28739876
164.6627733 0.4999815115 12.93352661 12.63290274
164.8127733 0.4999815115 13.51443117 13.16280857
164.93475930000002 0.4999815115 13.99861898 13.60434897
165.26639530000003 0.4999815115 15.42144649 14.42926192
165.8552323 0.4999815115 16.52849535 16.8237087
166.18686830000001 0.4999815115 16.25654076 18.79531279
166.2868683 0.4999815115 16.19510377 19.24593049
166.6185043 0.4999815115 16.05861523 20.19119656
167.20735430000002 0.4999815115 14.30446776 23.10362408
167.53899030000002 0.4999815115 12.61741024 25.55976083
167.68899030000003 0.4999815115 11.91430499 26.37001784
167.78899030000002 0.4999815115 13.26647482 23.14768584
167.88899030000002 0.4999815115 16.76951959 16.96023049
168.03899030000002 0.4999815115 15.67910194 14.73298725
168.13899030000002 0.4999815115 11.10457437 17.18972647
168.2389903 0.4999815115 8.577602729 17.28104306
169.5889903 0.4999815115 0.3503035164 0.1928637776
170.93899030000003 0.4999815115 5.629537501000001 13.13658564
171.03899030000002 0.4999815115 8.822889584 11.00676557
171.13899030000002 0.4999815115 16.08299774 5.93101714
171.2389903 0.4999815115 20.45046059 3.3290312539999998
171.7389903 0.4999815115 18.79691772 0.0751009732
171.8389903 0.4999815115 14.92268055 0.2696290333
171.93899030000003 0.4999815115 8.828305098 0.8320887614
172.03899030000002 0.4999815115 6.029953365 1.3945584130000002
172.1763283 0.4999815115 4.9829889210000005 1.8221309680000002
172.82881530000003 0.4999815115 0.9306833466 5.01585773
173.0150063 0.4999815115 0.36885901229999996 6.30170851
173.1150063 0.4999815115 0.2760671225 5.811310282999999
173.3011973 0.4999815115 0.4072708352 3.152051667
173.37619730000003 0.4999815115 0.4641394203 2.7064015660000003
173.45119730000002 0.4999815115 0.41585868369999995 3.089101825
173.63738830000003 0.4999815115 0.2940055203 5.506693236
173.73738830000002 0.4999815115 0.389068786 5.899778841
173.9235793 0.4999815115 0.9519202187000001 4.583751728
174.5760663 0.4999815115 4.913656367 1.435113424
174.76225730000002 0.4999815115 6.31287181 0.9311676768000001
174.8622573 0.4999815115 6.306542632 0.8350142840000001
175.0484483 0.4999815115 4.887550635 0.9235694361
175.70093530000003 0.4999815115 0.9142832625 1.922452971
175.8871263 0.4999815115 0.3654975152 2.411271511
175.9871263 0.4999815115 0.27957477399999997 2.2120788890000003
176.1733173 0.4999815115 0.42610586759999997 1.17365674
176.24831730000002 0.4999815115 0.4835677429 1.009773023
176.3233173 0.4999815115 0.42612735049999995 1.173619392
176.50950830000002 0.4999815115 0.2796188203 2.211897062
176.60950830000002 0.4999815115 0.3655468473 2.41103203
176.7956993 0.4999815115 0.9143347755 1.92219787
177.4481863 0.4999815115 4.887370334 0.9233619829
177.6343773 0.4999815115 6.306245364 0.8348499934
177.7343773 0.4999815115 6.312543949 0.9310129608
177.9205683 0.4999815115 4.913352594 1.434956836
178.57305530000002 0.4999815115 0.951794505 4.583761203
178.75924630000003 0.4999815115 0.3890071843 5.899886167999999
178.85924630000002 0.4999815115 0.29396864149999996 5.506833358
179.0454373 0.4999815115 0.4158723892 3.0892425130000003
179.12043730000002 0.4999815115 0.46417750979999994 2.7065568460000002
179.1954373 0.4999815115 0.4073206907 3.152268929
179.38162830000002 0.4999815115 0.276105735 5.81181774
179.4816283 0.4999815115 0.3688829701 6.302298155
179.66781930000002 0.4999815115 0.9306505293 5.016394126000001
180.3203063 0.4999815115 4.982416206 1.822460085
180.45764430000003 0.4999815115 6.029228245 1.394838855
180.55764430000002 0.4999815115 8.827219571 0.8322684086
180.65764430000002 0.4999815115 14.92081996 0.2696892757
180.7576443 0.4999815115 18.79454628 0.07509776709
181.2576443 0.4999815115 20.44778396 3.329162703
181.35764430000003 0.4999815115 16.08087067 5.931314776000001
181.45764430000003 0.4999815115 8.82170995 11.00737762
181.55764430000002 0.4999815115 5.628771901 13.13734434
182.90764430000002 0.4999815115 0.3503590171 0.1928211336
184.2576443 0.4999815115 8.577287751 17.28064934
184.35764430000003 0.4999815115 11.1041332 17.18936491
184.45764430000003 0.4999815115 15.67844265 14.73271894
184.60764430000003 0.4999815115 16.76875817 16.96001962
184.70764430000003 0.4999815115 13.26584551 23.14745065
184.80764430000002 0.4999815115 11.91371394 26.36976522
184.95764430000003 0.4999815115 12.61673805 25.55958251
185.2892803 0.4999815115 14.30360105 23.10360425
185.8781303 0.4999815115 16.05746262 20.19142734
186.2097663 0.4999815115 16.19384802 19.24629542
186.3097663 0.4999815115 16.25525266 18.79571355
186.6414023 0.4999815115 16.52709475 16.82420724
187.23023930000002 0.4999815115 15.41999106 14.42993183
187.5618753 0.4999815115 13.99721859 13.60512123
187.7618753 0.4999815115 13.20901068 12.88622995
187.9118753 0.4999815115 12.63653753 12.3638315
188.0118763 0.4999815115 12.26397316 12.02333592
188.3118773 0.4999815115 11.18938381 11.03962199
188.4118783 0.4999815115 10.84554428 10.72432676
188.56187830000002 0.4999815115 10.34339424 10.2631259
188.6838643 0.4999815115 9.94682519 9.898694957
188.6838643 0.4999815115 9.94682519 9.898694957
188.6838643 0.4999815115 9.94682519 9.898694957
188.6838643 0.4999815115 9.94682519 9.898694957
188.6838643 0.4999815115 9.94682519 9.898694957
188.7618785 0.4999815115 9.698807942 9.670630699999998
189.06187849999998 0.4999815115 8.785787552999999 8.829974538
189.1118785 0.4999815115 8.640915751 8.694454352000001
189.2618785 0.4999815115 8.219930311 8.294622611
189.31187849999998 0.4999815115 8.082852351 8.164889371000001
189.6118785 0.4999815115 7.2959242170000005 7.422290707999999
189.81187849999998 0.4999815115 6.806717598 6.959741298
190.5958785 0.4999815115 5.162216717 5.397397064
191.06933610000002 0.4999815115 4.379929809 4.64748449
192.0043409 0.4794398832 3.299841699 3.5930684530000003
192.0863785 0.4794398832 3.234512778 3.5275636610000003
192.5598361 0.4794398832 2.950762321 3.235178892
193.49484089999999 0.458898256 2.8561458180000003 3.085237989
193.5768785 0.458898256 2.877319663 3.09913134
194.0503361 0.458898256 3.0928092910000005 3.264992305
194.9853409 0.4383566299 3.9836428039999996 4.019658697
195.0673785 0.4383566299 4.0912020469999995 4.1128565560000006
195.5408361 0.4383566299 4.805100117 4.7362820889999995
196.4758409 0.41781500509999997 6.677981102 6.392606169
196.5578785 0.41781500509999997 6.871482125 6.564717469
197.34187849999998 0.41781500509999997 8.960328308 8.429654081
197.6599103 0.41781500509999997 9.931372831000001 9.299805006
197.6599103 0.41781500509999997 9.931372831000001 9.299805006
197.6599103 0.41781500509999997 9.931372831000001 9.299805006
197.6599103 0.41781500509999997 9.931372831000001 9.299805006
197.6599103 0.41781500509999997 9.616266771 9.582822592000001
197.99053930000002 0.41781500509999997 10.65980169 10.49325308
198.7825913 0.41781500509999997 12.85570773 13.25799136
199.11322030000002 0.41781500509999997 13.57913076 14.69642102
199.21322030000002 0.41781500509999997 13.81081876 15.09843245
199.5438493 0.41781500509999997 14.62027883 16.29355158
200.3358993 0.41781500509999997 15.91902847 19.89708284
200.6665283 0.41781500509999997 16.15495123 21.76345132
200.9665283 0.41781500509999997 16.40273079 23.307493899999997
201.06652830000002 0.41781500509999997 17.68195088 22.1987034
201.81652830000002 0.41781500509999997 41.82343349 6.633821845
201.9165283 0.41781500509999997 39.6973221 6.118769499
202.6665283 0.41781500509999997 2.476425075 9.40774316
202.7665283 0.41781500509999997 1.042548676 8.911223289
203.5165283 0.41781500509999997 7.42696156 1.40839439
203.6165283 0.41781500509999997 8.382497837 1.186039116
204.05997230000003 0.41781500509999997 4.782070786 1.680499435
204.7124593 0.41781500509999997 0.9063009619 3.1275303489999997
204.8986503 0.41781500509999997 0.3687071486 3.711055983
204.9986503 0.41781500509999997 0.283230834 3.333326265
205.18484130000002 0.41781500509999997 0.4243042151 1.6912545380000001
205.2598413 0.41781500509999997 0.4800857661 1.4022045090000002
205.33484130000002 0.41781500509999997 0.4239383203 1.5554049769999998
205.5210323 0.41781500509999997 0.28247298530000003 2.673682748
205.6210323 0.41781500509999997 0.368713542 2.827476882
205.8072233 0.41781500509999997 0.9113040406 2.1382747930000003
206.4597103 0.41781500509999997 4.8233282189999995 0.7254504754000001
206.6459013 0.41781500509999997 6.21818452 0.5980132238
206.7459013 0.41781500509999997 6.213896224 0.6565902856
206.93209230000002 0.41781500509999997 4.8056668689999995 1.037443858
207.5845793 0.41781500509999997 0.8861735559 3.7653799639999996
207.7707703 0.41781500509999997 0.3532570022 4.961325373
207.87077030000003 0.41781500509999997 0.274866279 4.616664878
208.0569613 0.41781500509999997 0.4389488767 2.477961969
208.1319613 0.41781500509999997 0.5008128539 2.133099217
208.20696130000002 0.41781500509999997 0.4389170142 2.477949589
208.3931523 0.41781500509999997 0.2748020192 4.616603727
208.4931523 0.41781500509999997 0.35318608590000006 4.96124426
208.67934330000003 0.41781500509999997 0.8861037155 3.765294748
209.3318303 0.41781500509999997 4.805971609 1.0373789359999999
209.51802130000002 0.41781500509999997 6.214385415 0.6565411974
209.6180213 0.41781500509999997 6.218716708 0.5979688886
209.80421230000002 0.41781500509999997 4.823812056 0.7254108702
210.45669930000003 0.41781500509999997 0.9114896143000001 2.138321615
210.6428903 0.41781500509999997 0.36879976189999997 2.82756893
210.7428903 0.41781500509999997 0.28252041489999996 2.673782529
210.9290813 0.41781500509999997 0.42390468649999996 1.5554806159999999
211.0040813 0.41781500509999997 0.4800155815 1.402280711
211.0790813 0.41781500509999997 0.4242203537 1.6913547880000002
211.26527230000002 0.41781500509999997 0.2831742174 3.333545781
211.36527230000002 0.41781500509999997 0.3686763808 3.711307671
211.5514633 0.41781500509999997 0.9063628523 3.1277525089999996
212.2039503 0.41781500509999997 4.782954958 1.6806228980000002
212.6473943 0.41781500509999997 8.38420374 1.186096787
212.7473943 0.41781500509999997 7.428493243999999 1.408449
213.4973943 0.41781500509999997 1.042670679 8.911299013999999
213.5973943 0.41781500509999997 2.476776655 9.407806878999999
214.3473943 0.41781500509999997 39.70402018 6.11871963
214.44739429999998 0.41781500509999997 41.83050112 6.633752479
215.19739429999998 0.41781500509999997 17.68509457 22.19826832
215.2973943 0.41781500509999997 16.40567859 23.30701814
215.5973943 0.41781500509999997 16.15794332 21.762965100000002
215.9280233 0.41781500509999997 15.922070000000001 19.89659304
216.7200733 0.41781500509999997 14.62326642 16.29304985
217.0507023 0.41781500509999997 13.81371334 15.09792415
217.1507023 0.41781500509999997 13.58199787 14.69591297
217.48133130000002 0.41781500509999997 12.85848607 13.25749149
218.2733833 0.41781500509999997 10.66221978 10.49276906
218.60401230000002 0.41781500509999997 9.618483695 9.582343866
218.60401230000002 0.41781500509999997 9.618483695 9.582343866
218.60401230000002 0.41781500509999997 9.618483695 9.582343866
218.60401230000002 0.41781500509999997 9.618483695 9.582343866
218.9220442 0.41781500509999997 8.69742033 8.664097737
219.70604419999998 0.41781500509999997 6.719295476 6.692818012999999
219.7880818 0.41781500509999997 6.5363532079999995 6.510583811
220.7230866 0.3972733753 4.769901012 4.752105366
221.19654419999998 0.3972733753 4.1000813130000004 4.086249368
221.27858179999998 0.3972733753 3.999502853 3.986352184
222.21358659999999 0.3767317473 3.173957031 3.168461505
222.68704419999997 0.3767317473 2.981620777 2.979920065
222.7690818 0.3767317473 2.96380763 2.9627586480000003
223.70408659999998 0.35619012130000005 3.082236135 3.088490628
224.17754419999997 0.35619012130000005 3.367963131 3.377825845
224.2595818 0.35619012130000005 3.432980543 3.443462357
225.19458659999998 0.3356484978 4.494117749 4.511514243
225.66804419999997 0.3356484978 5.255980995 5.276779185
226.4520442 0.3356484978 6.8519867660000005 6.878278796
226.65204419999998 0.3356484978 7.325892581000001 7.353558345
226.9520442 0.3356484978 8.087636583 8.117341792000001
227.00204419999997 0.3356484978 8.220122511 8.25098271
227.15204419999998 0.3356484978 8.626460557 8.663380237
227.2020442 0.3356484978 8.766789511 8.802740177
227.50204419999997 0.3356484978 9.654184068 9.664673805
227.5800584 0.3356484978 9.895162966000001 9.898610133
227.5800584 0.3356484978 9.895162966000001 9.898610133
227.5800584 0.3356484978 9.895162966000001 9.898610133
227.5800584 0.3356484978 9.895162966000001 9.898610133
227.5800584 0.3356484978 9.924892267 9.869978904
227.78005840000003 0.3356484978 10.58046576 10.46969642
227.9300594 0.3356484978 11.0907147 10.93625961
228.03006040000002 0.3356484978 11.44008439 11.25486089
228.3300614 0.3356484978 12.5313246 12.24756078
228.4300624 0.3356484978 12.909467300000001 12.59071271
228.5800634 0.3356484978 13.49054654 13.11660343
228.7020494 0.3356484978 13.974724300000002 13.55479051
229.03574139999998 0.3356484978 15.47101882 13.86490619
229.6357414 0.3356484978 14.74673927 16.29519613
229.9694334 0.3356484978 12.58490333 18.91928427
230.4694334 0.3356484978 9.829270956 21.2336105
230.56943340000004 0.3356484978 12.30467877 16.1236432
230.83543340000003 0.3356484978 33.12089641 0.6446393525999999
230.93543340000002 0.3356484978 32.06007768 0.1282209735
231.14943340000002 0.3356484978 12.02095094 7.759927309
231.24943340000002 0.3356484978 8.921689499 11.57498982
231.34943340000004 0.3356484978 9.152543606 11.98600236
231.6803514 0.3356484978 9.402200842000001 13.39307103
232.1752514 0.3356484978 9.002770681 15.70135773
232.5061694 0.3356484978 8.257662986 17.34703971
232.70616940000002 0.3356484978 7.553069388 18.39954222
232.80616940000002 0.3356484978 7.684532982 17.78956484
233.4661694 0.3356484978 12.29701401 8.230309756
233.5661694 0.3356484978 11.90465545 7.846720004
234.2261694 0.3356484978 3.920791847 10.57731833
234.32616940000003 0.3356484978 3.4721539089999998 9.91174835
234.98616940000002 0.3356484978 3.234427285 1.811585762
235.08616940000002 0.3356484978 2.95813201 1.287027407
235.2891144 0.3356484978 2.008348423 0.6936418339
235.9416014 0.3356484978 0.2932287025 0.6156634506
236.1277924 0.3356484978 0.30695850339999997 1.1047585629999999
236.2277924 0.3356484978 0.48604896189999997 1.25164658
236.41398340000003 0.3356484978 1.27854839 1.194592361
236.48898340000002 0.3356484978 1.515661905 1.365660699
236.56398340000004 0.3356484978 1.3485775269999998 2.0057193559999997
236.7501744 0.3356484978 0.63408971 5.15735457
236.8501744 0.3356484978 0.5039431885 6.064035668
237.03636540000002 0.3356484978 0.5957487131 5.319365474
237.68885240000003 0.3356484978 1.6862414369999998 3.272498848
237.87504339999998 0.3356484978 2.134507122 2.8340411810000004
237.97504339999998 0.3356484978 2.102811119 3.0152043789999996
238.1612344 0.3356484978 1.5574299759999999 4.24723596
238.81372140000002 0.3356484978 0.4342474587 10.51134629
238.99991239999997 0.3356484978 0.42336763060000004 12.90008968
239.0999124 0.3356484978 0.574854666 11.94954454
239.2861034 0.3356484978 1.277383282 6.8264828920000005
239.3611034 0.3356484978 1.4634939230000001 5.977011683
239.4361034 0.3356484978 1.2773829209999998 6.826481424
239.62229440000002 0.3356484978 0.5748539053 11.94953519
239.7222944 0.3356484978 0.4233667467 12.90007379
239.90848540000002 0.3356484978 0.43424640700000006 10.51132874
240.5609724 0.3356484978 1.5574316780000002 4.24721773
240.7471634 0.3356484978 2.1028143519999998 3.015187405
240.8471634 0.3356484978 2.13451081 2.834022874
241.03335440000004 0.3356484978 1.686244904 3.2724730060000002
241.6858414 0.3356484978 0.5957498492000001 5.319306978
241.8720324 0.3356484978 0.5039433903 6.063965829
241.9720324 0.3356484978 0.6340893783 5.157293501
242.15822340000003 0.3356484978 1.34857556 2.005694131
242.2332234 0.3356484978 1.515659366 1.3656428999999999
242.30822340000003 0.3356484978 1.27854599 1.1945762690000001
242.49441439999998 0.3356484978 0.4860477712 1.25162941
242.59441439999998 0.3356484978 0.3069577549 1.104743856
242.7806054 0.3356484978 0.293228736 0.6156570529
243.43309240000002 0.3356484978 2.008353168 0.6936483037000001
243.6360374 0.3356484978 2.958138452 1.287032827
243.7360374 0.3356484978 3.234434023 1.8115901980000002
244.39603739999998 0.3356484978 3.4721586460000005 9.911730086
244.49603739999998 0.3356484978 3.920796792 10.57729488
245.15603739999997 0.3356484978 11.90466515 7.846687366
245.2560374 0.3356484978 12.29702285 8.230273408
245.9160374 0.3356484978 7.684535921 17.78946145
246.0160374 0.3356484978 7.553071954 18.39943083
246.21603739999998 0.3356484978 8.257664737999999 17.3469299
246.5469554 0.3356484978 9.002770779 15.7012508
247.0418554 0.3356484978 9.402198383 13.39296908
247.37277340000003 0.3356484978 9.152539508 11.98590413
247.47277340000002 0.3356484978 8.921685012000001 11.5748928
247.57277340000002 0.3356484978 12.02094631 7.759858407
247.78677340000002 0.3356484978 32.0600636 0.1282193726
247.8867734 0.3356484978 33.12086316 0.6446360492000001
248.15277340000003 0.3356484978 12.30466565 16.12352774
248.25277340000002 0.3356484978 9.829261503 21.2334453
248.75277340000002 0.3356484978 12.5848886 18.91912646
249.0864654 0.3356484978 14.74672023 16.29505352
249.6864654 0.3356484978 15.4709962 13.86477338
250.02015740000002 0.3356484978 13.97470241 13.55465432
250.2201574 0.3356484978 13.18648931 12.84118058
250.37015840000004 0.3356484978 12.6138365 12.32270957
250.4701594 0.3356484978 12.24130568 11.98451441
250.77016040000004 0.3356484978 11.1669007 11.00671331
250.8701614 0.3356484978 10.82314291 10.69308709
251.02016239999998 0.3356484978 10.32130413 10.2339993
251.14214840000002 0.3356484978 9.924873192 9.871251374
251.14214840000002 0.3356484978 9.924873192 9.871251374
251.14214840000002 0.3356484978 9.924873192 9.871251374
251.14214840000002 0.3356484978 9.924873192 9.871251374
251.2201626 0.3356484978 9.676953626 9.644245619
251.52016260000002 0.3356484978 8.764376848 8.807530181
251.5701626 0.3356484978 8.620082651 8.672150841
251.7201626 0.3356484978 8.202237509 8.271304522000001
251.77016260000002 0.3356484978 8.066047096 8.141386014
252.0701626 0.3356484978 7.283456746000001 7.398595397
252.27016260000002 0.3356484978 6.796962731 6.936027177000001
253.0541626 0.3356484978 5.161712401 5.3744513220000005
253.5276202 0.3356484978 4.383944714 4.625652654
254.462625 0.315106907 3.308484809 3.5728079160000004
254.5446626 0.315106907 3.243272045 3.507378754
255.0181202 0.315106907 2.959898878 3.215892598
255.953125 0.2945653196 2.862771744 3.0681186030000003
256.03516260000004 0.2945653196 2.883470238 3.0821760769999997
256.5086202 0.2945653196 3.095941277 3.249473665
257.443625 0.2740237366 3.9767133919999997 4.006652444
257.52566260000003 0.2740237366 4.083003817 4.099928162
257.9991202 0.2740237366 4.789096141 4.724111838
258.934125 0.253482159 6.638744131 6.37824263
259.01616260000003 0.253482159 6.8294348320000005 6.5496674189999995
259.8001626 0.253482159 8.888825893 8.407623909
260.1181944 0.253482159 9.846580788999999 9.274726825
260.1181944 0.253482159 9.846580788999999 9.274726825
260.1181944 0.253482159 9.846580788999999 9.274726825
260.1181944 0.253482159 9.846580788999999 9.274726825
260.1181944 0.253482159 9.564839832 9.531620506
260.4499194 0.253482159 10.62750603 10.23804521
261.2499194 0.253482159 11.86018729 13.01589224
261.5816444 0.253482159 11.71781145 14.72613502
262.0816444 0.253482159 11.60621081 16.79779231
262.18164440000004 0.253482159 16.16735502 11.89153872
262.37864440000004 0.253482159 42.46042688 0.7410396831999999
262.4786444 0.253482159 44.41861932 0.1562583793
262.7616444 0.253482159 15.19165238 15.1634018
262.8616444 0.253482159 11.74292065 20.69652063
262.9616444 0.253482159 11.84198168 21.07686625
263.2920744 0.253482159 11.85658673 22.35825474
264.3869244 0.253482159 10.97812212 26.97071928
264.71735440000003 0.253482159 10.46453075 28.45897052
264.8173544 0.253482159 10.22931653 28.921199600000005
264.9173544 0.253482159 12.00145077 24.25788538
265.32735440000005 0.253482159 33.98475477 1.205374885
265.4273544 0.253482159 32.85498226 0.07645568857000001
265.83735440000004 0.253482159 6.660836314 8.843617506000001
265.9373544 0.253482159 4.833103751 10.561920599999999
266.34735440000003 0.253482159 4.562689206 5.029744083
266.4473544 0.253482159 4.058712292 4.456336741
266.6274034 0.253482159 2.583743974 4.303667084
266.9536464 0.253482159 0.517573895 4.239413097
267.24853540000004 0.253482159 0.19237266449999998 4.378004407
267.3485354 0.253482159 0.5475075079999999 3.970664128
267.6434244 0.253482159 3.37935276 1.903661526
267.7184244 0.253482159 4.064116868 1.6966847619999998
267.7934244 0.253482159 3.8891525760000003 1.888384035
268.0883134 0.253482159 1.8782617990000001 3.86037978
268.1883134 0.253482159 1.6340260080000002 4.032757733
268.4832024 0.253482159 1.789105666 2.783100488
268.8094454 0.253482159 1.594929839 1.817924024
269.10433439999997 0.253482159 1.164996253 1.2563014959999999
269.20433439999994 0.253482159 1.006385992 1.178823653
269.49922339999995 0.253482159 0.5913671963 1.239351508
269.8254664 0.253482159 0.4131784836 1.531097595
270.12035539999994 0.253482159 0.5759729884 2.018069397
270.22035539999996 0.253482159 0.8447646144 1.8819081380000002
270.5152444 0.253482159 2.7436079319999997 0.8341877524
270.59024439999996 0.253482159 3.073991832 0.7401313351000001
270.66524439999995 0.253482159 2.74364512 0.8342055633
270.96013339999996 0.253482159 0.8448598790999999 1.8820372509999999
271.0601334 0.253482159 0.5760751984 2.018224796
271.3550224 0.253482159 0.41327605990000005 1.531249029
271.6812654 0.253482159 0.5913274909 1.239488502
271.9761544 0.253482159 1.006156613 1.178937522
272.07615439999995 0.253482159 1.164706856 1.256410042
272.37104339999996 0.253482159 1.594510444 1.818021149
272.69728639999994 0.253482159 1.7886827269999999 2.78316568
272.99217539999995 0.253482159 1.6337280109999999 4.032774334
273.0921754 0.253482159 1.8779634219999999 3.8603735869999998
273.3870644 0.253482159 3.888727395 1.888335757
273.4620644 0.253482159 4.063709942 1.6966261530000002
273.53706439999996 0.253482159 3.3790481789999998 1.903579215
273.8319534 0.253482159 0.5475203207 3.9704102389999996
273.9319534 0.253482159 0.1924064283 4.377705538
274.22684239999995 0.253482159 0.5174381613 4.2390760610000005
274.5530854 0.253482159 2.583123722 4.3032786960000005
274.7331344 0.253482159 4.057793527 4.455912565
274.83313439999995 0.253482159 4.561686206 5.029254094
275.2431344 0.253482159 4.832180478 10.56083622
275.34313439999994 0.253482159 6.659606587000001 8.84269839
275.75313439999996 0.253482159 32.84926953 0.07645418344999999
275.85313439999993 0.253482159 33.97896549 1.2052724479999999
276.26313439999996 0.253482159 11.99950633 24.25558824
276.3631344 0.253482159 10.22769271 28.91841722
276.46313439999994 0.253482159 10.4629126 28.45622186
276.7935644 0.253482159 10.97657288 26.96808061
277.8884144 0.253482159 11.85544988 22.35597333
278.21884439999997 0.253482159 11.84101082 21.07468935
278.3188444 0.253482159 11.74200804 20.69437527
278.41884439999995 0.253482159 15.19051146 15.16181191
278.70184439999997 0.253482159 44.41552918 0.15624110130000002
278.8018444 0.253482159 42.45776763 0.7409714211
278.99884439999994 0.253482159 16.16640497 11.89035633
279.09884439999996 0.253482159 11.60555455 16.79609399
279.59884439999996 0.253482159 11.717410300000001 14.72460672
279.93056939999997 0.253482159 11.85995705 13.01451886
280.7305694 0.253482159 10.62769976 10.2369274
281.0622944 0.253482159 9.565179857 9.530570102
281.0622944 0.253482159 9.565179857 9.530570102
281.0622944 0.253482159 9.565179857 9.530570102
281.0622944 0.253482159 9.565179857 9.530570102
281.38032630000004 0.253482159 8.652370191000001 8.620307065
282.1643263 0.253482159 6.692618539 6.666807725
282.2463639 0.253482159 6.511436555 6.486277882
283.1813687 0.2329405793 4.757062592 4.739343999
283.6548263 0.2329405793 4.0898584069999995 4.075897961
283.7368639 0.2329405793 3.989733329 3.9764220310000002
284.6718687 0.2123990084 3.164775327 3.15883721
285.1453263 0.2123990084 2.9709211989999997 2.9686867039999996
285.2273639 0.2123990084 2.9529057819999998 2.95131017
286.1623687 0.19185744920000003 3.0652334530000003 3.070851036
286.6358263 0.19185744920000003 3.345850672 3.355063737
286.7178639 0.19185744920000003 3.410032021 3.41986426
287.6528687 0.1713159057 4.453756342 4.470519881
288.1263263 0.1713159057 5.201156552 5.221336668999999
288.9103263 0.1713159057 6.771525222999999 6.797255036
289.11032630000005 0.1713159057 7.2385540520000005 7.265678079
289.4103263 0.1713159057 7.989725784 8.018924726
289.4603263 0.1713159057 8.120038014 8.15116322
289.61032630000005 0.1713159057 8.518591125 8.560521257000001
289.6603263 0.1713159057 8.657701477 8.697450276
289.9603263 0.1713159057 9.546775302 9.535431939
290.0383405 0.1713159057 9.788339466 9.762899329
290.0383405 0.1713159057 9.788339466 9.762899329
290.0383405 0.1713159057 9.788339466 9.762899329
290.0383405 0.1713159057 9.788339466 9.762899329
290.0383405 0.1713159057 9.807059179 9.745582602999999
290.2383405 0.1713159057 10.45705684 10.33578839
290.3883435 0.1713159057 10.96223586 10.795069699999999
290.4883495 0.1713159057 11.3088233 11.1075594
290.7883555 0.1713159057 12.39160144 12.07754809
290.88836150000003 0.1713159057 12.76694849 12.41155158
291.0383645 0.1713159057 13.344868799999999 12.92132402
291.1603505 0.1713159057 13.82560122 13.34606698
291.5059255 0.1713159057 15.70975096 11.04875873
292.06127549999997 0.1713159057 6.903250869 13.25935139
292.39507549999996 0.1713159057 3.51624924 11.14765663
292.5950755 0.1713159057 2.103835768 8.235402552
292.6950755 0.1713159057 1.802906515 5.943848776
293.0350755 0.1713159057 1.793977207 0.1307998745
293.13507549999997 0.1713159057 1.531855398 0.1126829544
293.39507549999996 0.1713159057 0.5349995885000001 3.6379667710000003
293.4950755 0.1713159057 0.39649196810000004 5.520243796
293.6950755 0.1713159057 0.4272574971 8.198922707000001
294.02887549999997 0.1713159057 0.9610480990000001 10.90492018
294.5842255 0.1713159057 3.2444597839999996 10.91126241
294.9180255 0.1713159057 5.576376897 8.209978271
295.19802549999997 0.1713159057 8.242645135 4.610902769
295.2980255 0.1713159057 8.116073411 4.16225174
295.9980255 0.1713159057 1.657584851 5.455287642999999
296.0980255 0.1713159057 1.307555115 5.066000675
296.7980255 0.1713159057 0.7594438158 0.6684081997
296.8980255 0.1713159057 0.8118176887999999 0.4054411821
297.5980255 0.1713159057 2.182310925 1.56926669
297.69802549999997 0.1713159057 2.472030826 2.20365654
297.8565555 0.1713159057 2.9413924469999997 3.495579985
298.1827985 0.1713159057 3.170169649 7.344862128
298.4776875 0.1713159057 2.668462124 12.417251400000001
298.5776875 0.1713159057 2.95845972 12.34092255
298.87257650000004 0.1713159057 5.6674792929999995 6.94974136
298.9475765 0.1713159057 5.928660871 6.435523832
299.0225765 0.1713159057 5.105365808999999 7.189081871
299.31746549999997 0.1713159057 1.3016300729999999 13.99014783
299.4174655 0.1713159057 0.7317441664 14.35858171
299.7123545 0.1713159057 0.1850372152 9.088323742
300.03859750000004 0.1713159057 0.6065703172 4.936349151
300.33348650000005 0.1713159057 1.749953047 2.414883251
300.4334865 0.1713159057 2.0908338890000002 1.9950682569999998
300.72837549999997 0.1713159057 2.564655912 1.557549215
301.0546185 0.1713159057 2.482685137 1.30698705
301.3495075 0.1713159057 1.892833969 1.27429342
301.44950750000004 0.1713159057 2.103747095 1.057595021
301.7443965 0.1713159057 4.37886822 0.2679037486
301.8193965 0.1713159057 4.733433531 0.2244572711
301.89439649999997 0.1713159057 4.37885117 0.2679504813
302.1892855 0.1713159057 2.103688625 1.057899766
302.2892855 0.1713159057 1.892757786 1.274640907
302.5841745 0.1713159057 2.4825104159999998 1.307239045
302.9104175 0.1713159057 2.564416859 1.5576622969999998
303.2053065 0.1713159057 2.090602117 1.995016067
303.3053065 0.1713159057 1.7497501480000002 2.4147548690000002
303.6001955 0.1713159057 0.6064968750999999 4.935845817
303.92643849999996 0.1713159057 0.1850569537 9.087156945
304.2213275 0.1713159057 0.7317663520000001 14.35654302
304.3213275 0.1713159057 1.301635832 13.98808431
304.6162165 0.1713159057 5.105243989 7.187914823
304.6912165 0.1713159057 5.928501238 6.434447963999999
304.7662165 0.1713159057 5.66731041 6.948545612
305.0611055 0.1713159057 2.958321311 12.33861422
305.1611055 0.1713159057 2.668314929 12.41486581
305.4559945 0.1713159057 3.169927341 7.343351577000001
305.7822375 0.1713159057 2.941114152 3.494771628
305.9407675 0.1713159057 2.4717752930000003 2.20310379
306.04076749999996 0.1713159057 2.18207334 1.568848801
306.7407675 0.1713159057 0.8117350687999999 0.40554370840000004
306.84076749999997 0.1713159057 0.7593827315 0.6685262171999999
307.54076749999996 0.1713159057 1.307677161 5.06578881
307.6407675 0.1713159057 1.657756821 5.454996894
308.34076749999997 0.1713159057 8.117060768 4.161687134
308.4407675 0.1713159057 8.243651882 4.610223584
308.72076749999997 0.1713159057 5.577065591 8.208582202
309.05456749999996 0.1713159057 3.244861335 10.90922653
309.6099175 0.1713159057 0.9611388812 10.90264105
309.9437175 0.1713159057 0.42724541479999995 8.197092892999999
310.1437175 0.1713159057 0.39644538560000003 5.5189501320000005
310.2437175 0.1713159057 0.5349337556 3.6370848689999997
310.5037175 0.1713159057 1.531710984 0.11265042550000001
310.60371749999996 0.1713159057 1.7938260680000002 0.130808491
310.9437175 0.1713159057 1.802826401 5.942902711
311.04371749999996 0.1713159057 2.10376854 8.234028103
311.2437175 0.1713159057 3.5161998939999997 11.14568393
311.5775175 0.1713159057 6.903270083 13.25683289
312.1328675 0.1713159057 15.71000189 11.04643879
312.47844249999997 0.1713159057 13.82589771 13.34311697
312.67844249999996 0.1713159057 13.04336019 12.65160366
312.8284455 0.1713159057 12.47390674 12.14907402
312.9284515 0.1713159057 12.10418178 11.81993826
313.2284575 0.1713159057 11.03826432 10.86466128
313.3284635 0.1713159057 10.69729653 10.55710915
313.4784665 0.1713159057 10.20051634 10.10528256
313.6004525 0.1713159057 9.807495402 9.748344202
313.6004525 0.1713159057 9.807495402 9.748344202
313.6004525 0.1713159057 9.807495402 9.748344202
313.6004525 0.1713159057 9.807495402 9.748344202
313.6784667 0.1713159057 9.561752906 9.525006609
313.9784667 0.1713159057 8.657520746 8.702053471000001
314.02846669999997 0.1713159057 8.516023721 8.567495535
314.1784667 0.1713159057 8.110540315 8.165010092000001
314.2284667 0.1713159057 7.97799598 8.034985567
314.52846669999997 0.1713159057 7.214254509 7.2942171710000006
314.7284667 0.1713159057 6.73962381 6.833337631
315.5124667 0.1713159057 5.145457396 5.2810084669999995
315.9859243 0.1713159057 4.388317312 4.539821251
316.9209291 0.1507744039 3.333806815 3.495578512
317.0029667 0.1507744039 3.269032021 3.4303358680000002
317.4764243 0.1507744039 2.9872983239999997 3.141776292
318.4114291 0.1302329348 2.877662571 2.997307839
318.4934667 0.1302329348 2.8958996480000003 3.0111250889999996
318.9669243 0.1302329348 3.0934005030000002 3.17904975
319.9019291 0.1096915169 3.9205515380000002 3.9271646189999996
319.9839667 0.1096915169 4.019549713 4.017950518
320.4574243 0.1096915169 4.681268253 4.628383094
321.3924291 0.08915018548 6.382755426 6.210411313
321.4744667 0.08915018548 6.553697862000001 6.369853261
322.2584667 0.08915018548 8.406255533 8.103467534
322.5764985 0.08915018548 9.270761041 8.915058015
322.5764985 0.08915018548 9.270761041 8.915058015
322.5764985 0.08915018548 9.270761041 8.915058015
322.5764985 0.08915018548 9.270761041 8.915058015
322.5764985 0.08915018548 9.107580797 9.076342568
322.9220735 0.08915018548 10.398399900000001 7.622575191
323.4774235 0.08915018548 4.643107842 9.403643061
323.8112235 0.08915018548 2.436854474 8.045394643
324.01122349999997 0.08915018548 1.522031238 6.031642947000001
324.1112235 0.08915018548 1.352371591 4.397979261000001
324.45122349999997 0.08915018548 1.570264084 0.1362362794
324.5512235 0.08915018548 1.414709566 0.08087051853999999
324.8112235 0.08915018548 0.640119387 2.409506966
324.9112235 0.08915018548 0.5519560402 3.68676679
325.1112235 0.08915018548 0.6770921465 5.548633059
325.4450235 0.08915018548 1.241995234 7.509398738
326.00037349999997 0.08915018548 3.220354925 7.74762612
326.33417349999996 0.08915018548 5.138315317 5.964131299
326.6141735 0.08915018548 7.301163842 3.4639653630000002
326.7141735 0.08915018548 7.18226819 3.1507440360000003
327.3141735 0.08915018548 2.24040517 3.9768603010000003
327.4141735 0.08915018548 1.946256035 3.6624640210000003
328.01417349999997 0.08915018548 1.916273664 0.6074549192
328.1141735 0.08915018548 1.880487896 0.4138136764
328.7141735 0.08915018548 1.531912664 0.8699888771
328.8141735 0.08915018548 1.5444503280000001 1.1798854970000001
329.08570249999997 0.08915018548 1.7134067240000002 2.2908310419999998
329.4119455 0.08915018548 1.5684998469999998 4.35222922
329.7068345 0.08915018548 1.184568359 7.035470942999999
329.80683450000004 0.08915018548 1.284178235 6.9303192
330.1017235 0.08915018548 2.424132637 3.805556493
330.1767235 0.08915018548 2.539843377 3.498327326
330.25172349999997 0.08915018548 2.1912286080000003 3.887010798
330.5466125 0.08915018548 0.6008119346999999 7.4926556589999995
330.6466125 0.08915018548 0.3911635578 7.670004492
330.9415015 0.08915018548 0.37892477 4.799333892
331.2677445 0.08915018548 0.8316625225 2.574818767
331.5626335 0.08915018548 1.4847468730000002 1.270895308
331.66263349999997 0.08915018548 1.625855096 1.0605008390000001
331.9575225 0.08915018548 1.6575717509999999 0.9042772243000001
332.28376549999996 0.08915018548 1.380976147 0.9928446984
332.57865449999997 0.08915018548 0.9577416868999999 1.315276721
332.6786545 0.08915018548 1.035129166 1.232866038
332.9735435 0.08915018548 2.061036775 0.5808284497999999
333.0485435 0.08915018548 2.225637706 0.5281671331000001
333.1235435 0.08915018548 2.061037366 0.5808281779
333.4184325 0.08915018548 1.035130677 1.232864708
333.5184325 0.08915018548 0.9577435349 1.315275554
333.8133215 0.08915018548 1.380980065 0.9928434756
334.1395645 0.08915018548 1.6575767719999999 0.9042762029000001
334.4344535 0.08915018548 1.6258595880000002 1.060500202
334.53445350000004 0.08915018548 1.4847506680000002 1.270895182
334.8293425 0.08915018548 0.8316636498000001 2.574819515
335.1555855 0.08915018548 0.378924011 4.799337292
335.4504745 0.08915018548 0.3911628132 7.670010622
335.5504745 0.08915018548 0.6008114693 7.492641394
335.84536349999996 0.08915018548 2.191230332 3.887004686
335.92036349999995 0.08915018548 2.539846077 3.49832531
335.9953635 0.08915018548 2.424135858 3.805557785
336.2902525 0.08915018548 1.284181008 6.930322656
336.3902525 0.08915018548 1.184571257 7.035462817000001
336.6851415 0.08915018548 1.568504526 4.352226017
337.0113845 0.08915018548 1.71341185 2.2908313999999996
337.28291349999995 0.08915018548 1.5444543880000001 1.179887146
337.3829135 0.08915018548 1.531916356 0.8699906879000001
337.9829135 0.08915018548 1.88048897 0.4138127987
338.08291349999996 0.08915018548 1.91627411 0.6074529766
338.6829135 0.08915018548 1.946252901 3.66245039
338.78291349999995 0.08915018548 2.240401174 3.976840635
339.3829135 0.08915018548 7.182250711 3.150730493
339.4829135 0.08915018548 7.301144203 3.463954717
339.76291349999997 0.08915018548 5.138300844 5.964114952999999
340.09671349999996 0.08915018548 3.22034535 7.747597021
340.6520635 0.08915018548 1.241991575 7.509375199
340.9858635 0.08915018548 0.6770910918 5.548612696
341.1858635 0.08915018548 0.5519562712 3.686755237
341.2858635 0.08915018548 0.6401202849000001 2.40949859
341.5458635 0.08915018548 1.414713289 0.08087101453
341.64586349999996 0.08915018548 1.570268578 0.13623521060000002
341.9858635 0.08915018548 1.352375754 4.397948736
342.08586349999996 0.08915018548 1.5220358230000002 6.031591214
342.2858635 0.08915018548 2.436861339 8.045328397
342.6196635 0.08915018548 4.643119577 9.403554615
343.1750135 0.08915018548 10.39842295 7.622512025
343.5205885 0.08915018548 9.107598306 9.076273709
343.5205885 0.08915018548 9.107598306 9.076273709
343.5205885 0.08915018548 9.107598306 9.076273709
343.5205885 0.08915018548 9.107598306 9.076273709
343.83862039999997 0.08915018548 8.268299094 8.239198375
344.6226204 0.08915018548 6.47213971 6.448553852000001
344.704658 0.08915018548 6.306626825 6.2836207239999995
345.6396628 0.06860901733 4.640106506 4.624033729
346.1131204 0.06860901733 3.97479773 3.962365806
346.195158 0.06860901733 3.8753917789999996 3.863586181
347.1301628 0.048068223939999995 2.983508342 2.978940063
347.6036204 0.048068223939999995 2.722184809 2.721205983
347.685658 0.048068223939999995 2.694224352 2.693850865
348.6206628 0.0275286442 2.570036319 2.575940445
349.0941204 0.0275286442 2.642228023 2.650588844
349.176158 0.0275286442 2.672473252 2.68121766
350.1111628 0.007000968192 2.512758295 2.52176508
350.5846204 0.007000968192 1.7356527780000002 1.7406304519999998
351.3686204 0.007000968192 1.242365694 1.241335157
351.5686204 0.007000968192 1.274934754 1.272503983
351.8686204 0.007000968192 1.444525846 1.4400956930000002
351.9186204 0.007000968192 1.483348405 1.4856489919999998
352.0686204 0.007000968192 1.612352012 1.6582478880000002
352.1186204 0.007000968192 1.676830094 1.7100805119999998
352.4186204 0.007000968192 2.248682186 2.007762212
352.49663460000005 0.007000968192 2.4263911719999998 2.1051059530000003
352.49663460000005 0.007000968192 2.4263911719999998 2.1051059530000003
352.49663460000005 0.007000968192 2.4263911719999998 2.1051059530000003


==> figures/s61/brilliance_avg/grafikkeV.txt <==
set terminal postscript eps color
set term postscript eps enhanced 

set xlabel 'Energy (keV)'  font ",20"
set ylabel 'Average Brilliance (Photons/s mm^2 mrad^2 0.1%BW)'  font ",20"

set mytics 2
 set mxtics 2

set xtics font ", 18"
set ytics font ", 18"

# set grid mytics ytics lt 3 lw 0.2 lc 9 
# set grid mxtics xtics lt 3 lw 0.2 lc 9 

set key bottom right box

set logscale y
#set logscale x

set format y "10^{%L}"

set yrange [ 1e19 : 1e31 ]

set output 'averagebrilliance.eps'
plot 'lhec_blist.txt' using ($1/1000):2 title 'LHeC ERL' w l  lt 1 lc 1 lw 5,\
      'xfel2.txt' using ($1/1000):2 title 'EU-XFEL' w l  lt 1 lc 2 lw 5,\
      'lcls2.txt' using ($1/1000):2 title 'LCLS-II HE' w l  lt 1 lc 3 lw 5,\
      'lcls2_2.txt' using ($1/1000):2 notitle  w l  lt 2 lc 3 lw 5,\
      'lcls.txt' using ($1/1000):2 title 'LCLS (120 Hz)' w l  lt 1 lc 4 lw 5
reset

==> figures/s61/brilliance_avg/lcls.txt <==
247.68547791303672 24231504904804782000
335.64730077805234 37389833612518390000
423.1831583991693 54450438853939940000
573.8683634282215 74829703562764650000
789.4067768408017 122313002832941180000
1026.136961137327 199919240292189240000
1303.7598088480967 266848490664097580000
1581.1696739369167 346028812073500000000
1901.389046037525 475391911339358550000
2242.161241156229 598806815166332500000
2561.7416653909895 754289948134924200000
2880.6831417599023 871168102348200600000
3305.7964551704854 1.0354879780629353e+21
3561.1626188875643 1.1960755815153837e+21
3794.698063854852 1.2667790893200554e+21
4049.851244949983 1.4215161628019736e+21
4496.15632924451 1.6895780487345647e+21
4857.055382137413 1.8415492221088408e+21
5218.1674176522665 2.0660986373177805e+21
5579.279453167119 2.3180284989819802e+21
5897.794964292132 2.526720026898243e+21
6279.885788068981 2.753883451530088e+21
6534.613003920211 2.9165617699019413e+21
6874.107303307221 3.0883765357411733e+21
7213.814585316179 3.3662933289972154e+21
7659.480721744858 3.668516462838195e+21
7935.399708480038 3.885075433364588e+21
8359.874074024772 4.234036628258701e+21
8699.36837341178 4.483463888585015e+21
9060.054443682735 4.747403026095153e+21
9484.315826605523 5.026302364095918e+21
9930.194945656152 5.638320687752011e+21
10290.668033305157 5.800020821901282e+21
10757.312957995835 6.140288579567012e+21
11202.979094424516 6.691558797530319e+21
11796.774644418856 7.082501783891122e+21
12306.016093499371 7.717476055293891e+21
12687.46796941037 7.712155610524547e+21
13239.092960258774 8.402936921916747e+21
13960.465100800682 9.421411126679333e+21
14596.218227319013 9.410588378997352e+21
15232.397319081244 9.959622860406136e+21
15889.768181727422 1.0540285383217596e+22
16440.96720733193 1.0838829773901046e+22
17140.72161174599 1.1469872585552347e+22
17819.071262654164 1.1792035658550952e+22
18581.975014476163 1.1775782352980094e+22
19217.72814099449 1.1762255045929197e+22
20023.015434584384 1.1745142762323885e+22


==> figures/s61/brilliance_avg/lcls2.txt <==
4131.400452187791 1.5854757202532066e+25
4621.89120893736 1.7915344464852684e+25
5325.708205878443 2.150918818026086e+25
5943.609522542892 2.365842898688077e+25
6731.7462428514455 2.608625629597817e+25
7349.115573879507 2.708758675069641e+25
8073.414017821519 2.9839887432344246e+25
8946.136454315736 3.109937747395008e+25
9627.61005452853 3.3266790691770704e+25
10457.773640111718 3.4649695955695566e+25
11074.876978321586 3.495878449702819e+25
11713.126745577872 3.4777261827333757e+25
12180.742119962764 3.3053540175918077e+25
12626.945072483045 3.095684905506507e+25
13094.560446867934 2.9422484698240325e+25


==> figures/s61/brilliance_avg/lcls2_2.txt <==
6902.513632131934 2.769995433247682e+25
7669.636919803167 3.142487606821574e+25
8436.22822183801 3.3656175934709417e+25
9202.819523872858 3.6045907582553572e+25
9990.690251363215 3.861714447397555e+25
10757.281553398061 4.135912598957776e+25
11544.886288070225 4.305205457769683e+25
12311.211597286877 4.480055718407157e+25
13077.536906503526 4.662007292546325e+25
13844.128208538371 4.993029640156192e+25
14589.174092299512 5.194224076198185e+25
15376.51283415348 5.253413043903346e+25
16142.306157733743 5.160927477979024e+25
16950.126346588644 4.789350624228107e+25
17651.28341534779 4.311802541919767e+25
18478.78707274904 3.3676795683594646e+25
19157.06875914351 2.550175227098239e+25


==> figures/s61/brilliance_avg/lhec_blist.txt <==
1630    4.0E27
6195    25E27
12390	65E27
24780	70E27



==> figures/s61/brilliance_avg/xfel2.txt <==
367.3360819257873 1.9459612745579464e+23
411.4908897459768 2.3142494059731954e+23
476.9251230216778 2.753081860048368e+23
585.1842000265992 3.37284003415399e+23
671.365873121425 3.789085276761869e+23
758.3455246708336 4.640641317333798e+23
909.1634525867798 5.688799329480461e+23
1059.1834020481442 6.396733228418872e+23
1187.9239260539961 7.190562531503674e+23
1295.3850246043357 8.080430500545531e+23
1466.1524138848253 8.580286619600938e+23
1680.0106397127274 9.656915013194805e+23
1851.5760074477984 1.1179199150570922e+24
2001.32996409097 1.2213683315794802e+24
2150.817927915946 1.2965251777072356e+24
2236.467615374386 1.3750429554649095e+24
2429.046415746775 1.547105332234791e+24
2556.988961298045 1.5952160988592662e+24
2749.3017688522404 1.7438996034474794e+24
2962.362016225562 1.800334091550023e+24
3303.8967947865412 2.0299610167692197e+24
3645.165580529325 2.2239275132895741e+24
4071.8180609123556 2.510655966711098e+24
4434.632264928847 2.8317492523636393e+24
4818.459901582658 3.104228752931634e+24
5223.0349780555935 3.213529651071462e+24
5521.478920069158 3.418594472742177e+24
5862.48171299375 3.6389731700695856e+24
6267.588775103074 3.990348003292965e+24
6672.429844394203 4.2514887028011e+24
7226.758877510308 4.8084553299375604e+24
9058.385423593565 5.867502073735394e+24
9590.903045617771 6.262986663368477e+24
10101.87524936827 6.493443456953163e+24
10741.055991488232 7.144468780431527e+24
11230.748769783218 7.405093094001522e+24
11805.825242718448 7.909057822248349e+24
12401.915148290998 8.210135268813752e+24
12849.315068493153 8.752791072103985e+24
13360.287272243655 9.074864273567327e+24
13807.421199627613 9.400148735669111e+24
14382.497672562847 1.0039889970912825e+25
16532.783614842403 1.1618986322206964e+25
17874.451389812482 1.32908777709915e+25
18917.409229950793 1.3885839800917947e+25
19832.95651017423 1.4903707587172985e+25
20152.413884825117 1.5409584534461184e+25


==> figures/s61/brilliance_peak/als.txt <==
60.367203450676556 294460163349588570000
79.03129595387851 376028912710571300000
103.46587854202688 480193115380511700000
148.15881731880077 576848738083095900000
177.28758039247924 613211963933003600000
177.22894457057967 451717854405238100000
225.1584341601226 510463391717038950000
294.7135263556965 542641837080033300000
303.61946962318313 480193115380511700000
409.4489362530953 480193115380511700000
603.9516660716505 451717854405238100000
917.7099409491768 353730547572207200000
1353.2069231251255 245121006356307400000
1936.326139265927 150311133708984300000
2770.1711911135967 76728331125921460000
3413.163623316863 44260640985209364000
3961.524212816693 27141154583473827000
4736.6177374466915 13854565823796394000


==> figures/s61/brilliance_peak/bessy.txt <==
127.85327944836821 4.079617715612713e+21
167.3824492302977 5.209717322799156e+21
212.6490696307861 5.887236797369e+21
286.76993429833635 5.887236797369e+21
353.5199892964943 5.538125994113366e+21
386.64958618497195 4.900783155226685e+21
386.70074998663653 5.538125994113366e+21
462.69743534907377 5.538125994113366e+21
587.7118721901057 5.209717322799156e+21
841.244858074648 4.3367874909460176e+21
1204.0697598170547 3.396045117358675e+21
1623.0079711409748 2.2137712517843132e+21
2253.819876828474 1.2770111529964166e+21
3223.748164842021 542641837080033300000
3971.758882986323 294460163349588570000
4472.868594700892 141397743194293300000
5348.009398600848 72178371572093820000
6784.433956016858 21253655083426045000
7198.761518874369 13032995574462244000


==> figures/s61/brilliance_peak/esrf.txt <==
3347.4168927718865 6.929596780336557e+23
4514.191028797037 6.929596780336557e+23
5733.862905370428 6.51867444419032e+23
7281.627854628015 5.1046339171703895e+23
8709.197985184664 3.537305475722072e+23
8712.65580327732 5.104633917170347e+23
10424.228029974405 4.801931153805078e+23
13640.830828172378 3.997329158161827e+23
24060.616243519973 2.1691180377984814e+23
47803.768084210096 6.78982228122407e+22
62509.06387875311 2.88520709273767e+22
79335.13748075384 1.3032995574462243e+22
97711.05099195413 5.209717322799156e+21
116774.65170466716 1.7335567090309847e+21
139539.13033568807 510463391717038950000
161861.15209360284 180566495067634270000
182186.43287371783 53169639633078260000
205104.71066832487 18807725741625700000


==> figures/s61/brilliance_peak/grafikkeV.txt <==
set terminal postscript eps color
set term postscript eps enhanced 

set xlabel 'Energy (keV)'  font ",20"
set ylabel 'Peak Brilliance (Photons/s mm^2 mrad^2 0.1%BW)'  font ",20"

set mytics 2
 set mxtics 2

set xtics font ", 18"
set ytics font ", 18"


#set grid mytics ytics lt 3 lw 0.2 lc 9 
# set grid mxtics xtics lt 3 lw 0.2 lc 9 

set key top right box 



set logscale y
set logscale x

set format y "10^{%L}"

set yrange [ 1e19 : 1e35 ]

set output 'peakbrilliance.eps'
plot 'lhec_blist.txt' using ($1/1000):2 title 'LHeC ERL' w l  lt 1 lc 1 lw 5,\
      'xfel2.txt' using ($1/1000):2 title 'XFEL' w l  lt 1 lc 2 lw 5,\
      'lcls.txt' using ($1/1000):2 title 'LCLS' w l  lt 1 lc 3 lw 5,\
      'swissFel.txt' using ($1/1000):2 title 'SwissFEL' w l  lt 1 lc 4 lw 5,\
      'petra3.txt' using ($1/1000):2 title 'PETRA III' w l  lt 1 lc 5 lw 5,\
      'esrf.txt' using ($1/1000):2 title 'ESRF' w l  lt 1 lc 7 lw 5,\
      'bessy.txt' using ($1/1000):2 title 'BESSY' w l  lt 1 lc 8 lw 5,\
	'als.txt' using ($1/1000):2 title 'ALS' w l  lt 1 lc 9 lw 5
  #    'lcls22.txt' using ($1/1000):2 title 'LCLS-II (High Energy Range)' w l  lt 1 lc 4 lw 5
reset



==> figures/s61/brilliance_peak/lcls.txt <==
837.3025759418729 5.652133217688175e+31
1273.2992045355806 9.217258550268181e+31
1879.155688100065 1.4139774319429215e+32
3221.1898352158755 2.6057287428325886e+32
5358.988980728414 4.8019311538050774e+32
8396.879434711278 7.830785170932692e+32


==> figures/s61/brilliance_peak/lcls22.txt <==
250 0.08E32
6700	5.0E32
13000	6.2E32

==> figures/s61/brilliance_peak/lhec_blist.txt <==
1630    1.8E33
6195    10.0E33
12390	1.2E34
24780	1.5E34

==> figures/s61/brilliance_peak/petra3.txt <==
3670.0879682305826 5.887236797368952e+24
5100.58293815058 7.072248661182078e+24
6479.54708403037 7.518067050571058e+24
8230.230938769891 7.072248661182078e+24
9845.078202208515 5.53812599411332e+24
11091.616066727645 3.8376980057905864e+24
14088.4170651874 3.610124038653262e+24
17366.560994783267 3.19466099104946e+24
20771.291948025533 2.2137712517843134e+24
27998.3548525162 1.443085408428962e+24
36628.109519970785 9.407003972709825e+23
49362.51863016251 5.104633917170347e+23
60820.19533097595 2.9446016334958856e+23
72724.80496539107 1.5978640398690743e+23
86959.55724036497 8.670678779986637e+22
100903.81740516216 4.1636002558254445e+22
117068.59579591351 1.7692435076910837e+22


==> figures/s61/brilliance_peak/swissFel.txt <==
400	1.0E31
13000	3.0E32

==> figures/s61/brilliance_peak/xfel2.txt <==
12400	5.0E33
250	1E32

==> figures/s61/s61_fel_power_g_pmax_z10.dat <==
#        3151
 0.00000000000E+000 0.00000000000E+000
 3.90000000000E-002 0.00000000000E+000
 7.80000000000E-002 0.00000000000E+000
 1.17000000000E-001 0.00000000000E+000
 1.56000000000E-001 0.00000000000E+000
 1.95000000000E-001 0.00000000000E+000
 2.34000000000E-001 0.00000000000E+000
 2.73000000000E-001 0.00000000000E+000
 3.12000000000E-001 0.00000000000E+000
 3.51000000000E-001 0.00000000000E+000
 3.90000000000E-001 0.00000000000E+000
 4.29000000000E-001 4.73810000000E+002
 4.68000000000E-001 1.86570000000E+003
 5.07000000000E-001 4.09080000000E+003
 5.46000000000E-001 7.02150000000E+003
 5.85000000000E-001 1.05060000000E+004
 6.24000000000E-001 1.43870000000E+004
 6.63000000000E-001 1.85190000000E+004
 7.02000000000E-001 2.27810000000E+004
 7.41000000000E-001 2.70800000000E+004
 7.80000000000E-001 3.13570000000E+004
 8.19000000000E-001 3.55780000000E+004
 8.58000000000E-001 3.97360000000E+004
 8.97000000000E-001 4.38330000000E+004
 9.36000000000E-001 4.78780000000E+004
 9.75000000000E-001 5.18860000000E+004
 1.01400000000E+000 5.58740000000E+004
 1.05300000000E+000 5.98560000000E+004
 1.09200000000E+000 6.38450000000E+004
 1.13100000000E+000 6.78510000000E+004
 1.17000000000E+000 7.18790000000E+004
 1.20900000000E+000 7.59300000000E+004
 1.24800000000E+000 8.00020000000E+004
 1.28700000000E+000 8.40920000000E+004
 1.32600000000E+000 8.81900000000E+004
 1.36500000000E+000 9.22880000000E+004
 1.40400000000E+000 9.63720000000E+004
 1.44300000000E+000 1.00430000000E+005
 1.48200000000E+000 1.04450000000E+005
 1.52100000000E+000 1.08420000000E+005
 1.56000000000E+000 1.12320000000E+005
 1.59900000000E+000 1.16160000000E+005
 1.63800000000E+000 1.20780000000E+005
 1.67700000000E+000 1.25570000000E+005
 1.71600000000E+000 1.30370000000E+005
 1.75500000000E+000 1.35210000000E+005
 1.79400000000E+000 1.40080000000E+005
 1.83300000000E+000 1.45000000000E+005
 1.87200000000E+000 1.49950000000E+005
 1.91100000000E+000 1.54950000000E+005
 1.95000000000E+000 1.59970000000E+005
 1.98900000000E+000 1.62300000000E+005
 2.02800000000E+000 1.65040000000E+005
 2.06700000000E+000 1.68140000000E+005
 2.10600000000E+000 1.72840000000E+005
 2.14500000000E+000 1.78030000000E+005
 2.18400000000E+000 1.83390000000E+005
 2.22300000000E+000 1.88800000000E+005
 2.26200000000E+000 1.94190000000E+005
 2.30100000000E+000 1.99500000000E+005
 2.34000000000E+000 2.04730000000E+005
 2.37900000000E+000 2.09870000000E+005
 2.41800000000E+000 2.14930000000E+005
 2.45700000000E+000 2.19890000000E+005
 2.49600000000E+000 2.24740000000E+005
 2.53500000000E+000 2.29460000000E+005
 2.57400000000E+000 2.34030000000E+005
 2.61300000000E+000 2.38420000000E+005
 2.65200000000E+000 2.42640000000E+005
 2.69100000000E+000 2.46680000000E+005
 2.73000000000E+000 2.50560000000E+005
 2.76900000000E+000 2.54320000000E+005
 2.80800000000E+000 2.57950000000E+005
 2.84700000000E+000 2.61480000000E+005
 2.88600000000E+000 2.64910000000E+005
 2.92500000000E+000 2.68220000000E+005
 2.96400000000E+000 2.71420000000E+005
 3.00300000000E+000 2.74470000000E+005
 3.04200000000E+000 2.77390000000E+005
 3.08100000000E+000 2.80150000000E+005
 3.12000000000E+000 2.83750000000E+005
 3.15900000000E+000 2.88660000000E+005
 3.19800000000E+000 2.93390000000E+005
 3.23700000000E+000 2.97950000000E+005
 3.27600000000E+000 3.02320000000E+005
 3.31500000000E+000 3.06530000000E+005
 3.35400000000E+000 3.10570000000E+005
 3.39300000000E+000 3.14480000000E+005
 3.43200000000E+000 3.18250000000E+005
 3.47100000000E+000 3.21920000000E+005
 3.51000000000E+000 3.25500000000E+005
 3.54900000000E+000 3.29030000000E+005
 3.58800000000E+000 3.32530000000E+005
 3.62700000000E+000 3.36050000000E+005
 3.66600000000E+000 3.39590000000E+005
 3.70500000000E+000 3.43190000000E+005
 3.74400000000E+000 3.43190000000E+005
 3.78300000000E+000 3.43190000000E+005
 3.82200000000E+000 3.43190000000E+005
 3.86100000000E+000 3.43190000000E+005
 3.90000000000E+000 3.43190000000E+005
 3.93900000000E+000 3.43190000000E+005
 3.97800000000E+000 3.43190000000E+005
 4.01700000000E+000 3.43190000000E+005
 4.05600000000E+000 3.43190000000E+005
 4.09500000000E+000 3.43190000000E+005
 4.13400000000E+000 3.43190000000E+005
 4.17300000000E+000 3.43190000000E+005
 4.21200000000E+000 3.43190000000E+005
 4.25100000000E+000 3.43190000000E+005
 4.29000000000E+000 3.43190000000E+005
 4.32900000000E+000 3.43190000000E+005
 4.36800000000E+000 3.43190000000E+005
 4.40700000000E+000 3.43190000000E+005
 4.44600000000E+000 3.43190000000E+005
 4.48500000000E+000 3.43190000000E+005
 4.52400000000E+000 3.43170000000E+005
 4.56300000000E+000 3.43850000000E+005
 4.60200000000E+000 3.45140000000E+005
 4.64100000000E+000 3.46970000000E+005
 4.68000000000E+000 3.49190000000E+005
 4.71900000000E+000 3.51670000000E+005
 4.75800000000E+000 3.54300000000E+005
 4.79700000000E+000 3.62250000000E+005
 4.83600000000E+000 3.71170000000E+005
 4.87500000000E+000 3.80170000000E+005
 4.91400000000E+000 3.89230000000E+005
 4.95300000000E+000 3.98350000000E+005
 4.99200000000E+000 4.07540000000E+005
 5.03100000000E+000 4.16830000000E+005
 5.07000000000E+000 4.26230000000E+005
 5.10900000000E+000 4.35760000000E+005
 5.14800000000E+000 4.45420000000E+005
 5.18700000000E+000 4.55240000000E+005
 5.22600000000E+000 4.65230000000E+005
 5.26500000000E+000 4.75400000000E+005
 5.30400000000E+000 4.85770000000E+005
 5.34300000000E+000 4.96350000000E+005
 5.38200000000E+000 5.07130000000E+005
 5.42100000000E+000 5.18130000000E+005
 5.46000000000E+000 5.29310000000E+005
 5.49900000000E+000 5.40670000000E+005
 5.53800000000E+000 5.52180000000E+005
 5.57700000000E+000 5.63810000000E+005
 5.61600000000E+000 5.75540000000E+005
 5.65500000000E+000 5.87350000000E+005
 5.69400000000E+000 5.99230000000E+005
 5.73300000000E+000 6.11190000000E+005
 5.77200000000E+000 6.23220000000E+005
 5.81100000000E+000 6.35350000000E+005
 5.85000000000E+000 6.47570000000E+005
 5.88900000000E+000 6.54140000000E+005
 5.92800000000E+000 6.61430000000E+005
 5.96700000000E+000 6.69330000000E+005
 6.00600000000E+000 6.77690000000E+005
 6.04500000000E+000 6.86330000000E+005
 6.08400000000E+000 6.95100000000E+005
 6.12300000000E+000 7.03850000000E+005
 6.16200000000E+000 7.12510000000E+005
 6.20100000000E+000 7.21020000000E+005
 6.24000000000E+000 7.29370000000E+005
 6.27900000000E+000 7.37560000000E+005
 6.31800000000E+000 7.45610000000E+005
 6.35700000000E+000 7.53550000000E+005
 6.39600000000E+000 7.61390000000E+005
 6.43500000000E+000 7.69130000000E+005
 6.47400000000E+000 7.76790000000E+005
 6.51300000000E+000 7.84370000000E+005
 6.55200000000E+000 7.91890000000E+005
 6.59100000000E+000 7.99360000000E+005
 6.63000000000E+000 8.06800000000E+005
 6.66900000000E+000 8.30620000000E+005
 6.70800000000E+000 8.55040000000E+005
 6.74700000000E+000 8.79720000000E+005
 6.78600000000E+000 9.04630000000E+005
 6.82500000000E+000 9.29760000000E+005
 6.86400000000E+000 9.55090000000E+005
 6.90300000000E+000 9.80620000000E+005
 6.94200000000E+000 1.00640000000E+006
 6.98100000000E+000 1.03230000000E+006
 7.02000000000E+000 1.05840000000E+006
 7.05900000000E+000 1.08480000000E+006
 7.09800000000E+000 1.11130000000E+006
 7.13700000000E+000 1.13810000000E+006
 7.17600000000E+000 1.16500000000E+006
 7.21500000000E+000 1.19220000000E+006
 7.25400000000E+000 1.22070000000E+006
 7.29300000000E+000 1.25300000000E+006
 7.33200000000E+000 1.28570000000E+006
 7.37100000000E+000 1.31900000000E+006
 7.41000000000E+000 1.35260000000E+006
 7.44900000000E+000 1.38670000000E+006
 7.48800000000E+000 1.42120000000E+006
 7.52700000000E+000 1.45620000000E+006
 7.56600000000E+000 1.49160000000E+006
 7.60500000000E+000 1.52740000000E+006
 7.64400000000E+000 1.56380000000E+006
 7.68300000000E+000 1.60070000000E+006
 7.72200000000E+000 1.63800000000E+006
 7.76100000000E+000 1.67590000000E+006
 7.80000000000E+000 1.71430000000E+006
 7.83900000000E+000 1.71430000000E+006
 7.87800000000E+000 1.71430000000E+006
 7.91700000000E+000 1.71430000000E+006
 7.95600000000E+000 1.71430000000E+006
 7.99500000000E+000 1.71430000000E+006
 8.03400000000E+000 1.71430000000E+006
 8.07300000000E+000 1.71430000000E+006
 8.11200000000E+000 1.71430000000E+006
 8.15100000000E+000 1.71430000000E+006
 8.19000000000E+000 1.71430000000E+006
 8.22900000000E+000 1.71430000000E+006
 8.26800000000E+000 1.71430000000E+006
 8.30700000000E+000 1.71430000000E+006
 8.34600000000E+000 1.71430000000E+006
 8.38500000000E+000 1.71430000000E+006
 8.42400000000E+000 1.71430000000E+006
 8.46300000000E+000 1.71430000000E+006
 8.50200000000E+000 1.71430000000E+006
 8.54100000000E+000 1.71430000000E+006
 8.58000000000E+000 1.71430000000E+006
 8.61900000000E+000 1.75100000000E+006
 8.65800000000E+000 1.78970000000E+006
 8.69700000000E+000 1.83000000000E+006
 8.73600000000E+000 1.87200000000E+006
 8.77500000000E+000 1.91550000000E+006
 8.81400000000E+000 1.96020000000E+006
 8.85300000000E+000 2.00600000000E+006
 8.89200000000E+000 2.05280000000E+006
 8.93100000000E+000 2.10040000000E+006
 8.97000000000E+000 2.14890000000E+006
 9.00900000000E+000 2.19810000000E+006
 9.04800000000E+000 2.24810000000E+006
 9.08700000000E+000 2.29880000000E+006
 9.12600000000E+000 2.35020000000E+006
 9.16500000000E+000 2.40240000000E+006
 9.20400000000E+000 2.45540000000E+006
 9.24300000000E+000 2.50910000000E+006
 9.28200000000E+000 2.56350000000E+006
 9.32100000000E+000 2.61880000000E+006
 9.36000000000E+000 2.67500000000E+006
 9.39900000000E+000 2.73200000000E+006
 9.43800000000E+000 2.78980000000E+006
 9.47700000000E+000 2.84850000000E+006
 9.51600000000E+000 2.90810000000E+006
 9.55500000000E+000 2.96850000000E+006
 9.59400000000E+000 3.02980000000E+006
 9.63300000000E+000 3.09190000000E+006
 9.67200000000E+000 3.15500000000E+006
 9.71100000000E+000 3.21890000000E+006
 9.75000000000E+000 3.28370000000E+006
 9.78900000000E+000 3.35060000000E+006
 9.82800000000E+000 3.44250000000E+006
 9.86700000000E+000 3.53880000000E+006
 9.90600000000E+000 3.63940000000E+006
 9.94500000000E+000 3.74400000000E+006
 9.98400000000E+000 3.85250000000E+006
 1.00230000000E+001 3.96460000000E+006
 1.00620000000E+001 4.08000000000E+006
 1.01010000000E+001 4.19870000000E+006
 1.01400000000E+001 4.32050000000E+006
 1.01790000000E+001 4.44540000000E+006
 1.02180000000E+001 4.57320000000E+006
 1.02570000000E+001 4.70380000000E+006
 1.02960000000E+001 4.83740000000E+006
 1.03350000000E+001 4.97370000000E+006
 1.03740000000E+001 5.11280000000E+006
 1.04130000000E+001 5.25450000000E+006
 1.04520000000E+001 5.39900000000E+006
 1.04910000000E+001 5.54600000000E+006
 1.05300000000E+001 5.69570000000E+006
 1.05690000000E+001 5.84790000000E+006
 1.06080000000E+001 6.00250000000E+006
 1.06470000000E+001 6.15970000000E+006
 1.06860000000E+001 6.31920000000E+006
 1.07250000000E+001 6.48100000000E+006
 1.07640000000E+001 6.64510000000E+006
 1.08030000000E+001 6.81130000000E+006
 1.08420000000E+001 6.97970000000E+006
 1.08810000000E+001 7.15000000000E+006
 1.09200000000E+001 7.32240000000E+006
 1.09590000000E+001 7.49670000000E+006
 1.09980000000E+001 7.67290000000E+006
 1.10370000000E+001 7.85090000000E+006
 1.10760000000E+001 8.03080000000E+006
 1.11150000000E+001 8.21250000000E+006
 1.11540000000E+001 8.39610000000E+006
 1.11930000000E+001 8.58140000000E+006
 1.12320000000E+001 8.76860000000E+006
 1.12710000000E+001 8.95760000000E+006
 1.13100000000E+001 9.14860000000E+006
 1.13490000000E+001 9.34170000000E+006
 1.13880000000E+001 9.53690000000E+006
 1.14270000000E+001 9.73430000000E+006
 1.14660000000E+001 9.93400000000E+006
 1.15050000000E+001 1.01360000000E+007
 1.15440000000E+001 1.03410000000E+007
 1.15830000000E+001 1.05480000000E+007
 1.16220000000E+001 1.07570000000E+007
 1.16610000000E+001 1.09700000000E+007
 1.17000000000E+001 1.11850000000E+007
 1.17390000000E+001 1.13730000000E+007
 1.17780000000E+001 1.15660000000E+007
 1.18170000000E+001 1.17660000000E+007
 1.18560000000E+001 1.19970000000E+007
 1.18950000000E+001 1.23700000000E+007
 1.19340000000E+001 1.23700000000E+007
 1.19730000000E+001 1.23700000000E+007
 1.20120000000E+001 1.23700000000E+007
 1.20510000000E+001 1.23700000000E+007
 1.20900000000E+001 1.23700000000E+007
 1.21290000000E+001 1.23700000000E+007
 1.21680000000E+001 1.23700000000E+007
 1.22070000000E+001 1.23700000000E+007
 1.22460000000E+001 1.23700000000E+007
 1.22850000000E+001 1.23700000000E+007
 1.23240000000E+001 1.23700000000E+007
 1.23630000000E+001 1.23700000000E+007
 1.24020000000E+001 1.23700000000E+007
 1.24410000000E+001 1.23700000000E+007
 1.24800000000E+001 1.23700000000E+007
 1.25190000000E+001 1.23700000000E+007
 1.25580000000E+001 1.23700000000E+007
 1.25970000000E+001 1.23700000000E+007
 1.26360000000E+001 1.23700000000E+007
 1.26750000000E+001 1.23700000000E+007
 1.27140000000E+001 1.27350000000E+007
 1.27530000000E+001 1.31110000000E+007
 1.27920000000E+001 1.34980000000E+007
 1.28310000000E+001 1.38960000000E+007
 1.28700000000E+001 1.43040000000E+007
 1.29090000000E+001 1.47230000000E+007
 1.29480000000E+001 1.51520000000E+007
 1.29870000000E+001 1.55930000000E+007
 1.30260000000E+001 1.60430000000E+007
 1.30650000000E+001 1.65050000000E+007
 1.31040000000E+001 1.69770000000E+007
 1.31430000000E+001 1.74610000000E+007
 1.31820000000E+001 1.79570000000E+007
 1.32210000000E+001 1.84640000000E+007
 1.32600000000E+001 1.89830000000E+007
 1.32990000000E+001 1.95150000000E+007
 1.33380000000E+001 2.00600000000E+007
 1.33770000000E+001 2.06180000000E+007
 1.34160000000E+001 2.11890000000E+007
 1.34550000000E+001 2.17740000000E+007
 1.34940000000E+001 2.23730000000E+007
 1.35330000000E+001 2.29870000000E+007
 1.35720000000E+001 2.36150000000E+007
 1.36110000000E+001 2.42590000000E+007
 1.36500000000E+001 2.49180000000E+007
 1.36890000000E+001 2.54820000000E+007
 1.37280000000E+001 2.60630000000E+007
 1.37670000000E+001 2.66630000000E+007
 1.38060000000E+001 2.72800000000E+007
 1.38450000000E+001 2.79150000000E+007
 1.38840000000E+001 2.85660000000E+007
 1.39230000000E+001 2.92330000000E+007
 1.39620000000E+001 2.99170000000E+007
 1.40010000000E+001 3.06160000000E+007
 1.40400000000E+001 3.13310000000E+007
 1.40790000000E+001 3.20610000000E+007
 1.41180000000E+001 3.28070000000E+007
 1.41570000000E+001 3.35670000000E+007
 1.41960000000E+001 3.43430000000E+007
 1.42350000000E+001 3.51340000000E+007
 1.42740000000E+001 3.60320000000E+007
 1.43130000000E+001 3.71190000000E+007
 1.43520000000E+001 3.82300000000E+007
 1.43910000000E+001 3.93660000000E+007
 1.44300000000E+001 4.05280000000E+007
 1.44690000000E+001 4.17150000000E+007
 1.45080000000E+001 4.29270000000E+007
 1.45470000000E+001 4.41660000000E+007
 1.45860000000E+001 4.54300000000E+007
 1.46250000000E+001 4.67210000000E+007
 1.46640000000E+001 4.80380000000E+007
 1.47030000000E+001 4.93820000000E+007
 1.47420000000E+001 5.07530000000E+007
 1.47810000000E+001 5.21510000000E+007
 1.48200000000E+001 5.35770000000E+007
 1.48590000000E+001 5.50310000000E+007
 1.48980000000E+001 5.65130000000E+007
 1.49370000000E+001 5.80250000000E+007
 1.49760000000E+001 5.95660000000E+007
 1.50150000000E+001 6.11380000000E+007
 1.50540000000E+001 6.27400000000E+007
 1.50930000000E+001 6.43740000000E+007
 1.51320000000E+001 6.60410000000E+007
 1.51710000000E+001 6.77410000000E+007
 1.52100000000E+001 6.94750000000E+007
 1.52490000000E+001 7.12450000000E+007
 1.52880000000E+001 7.30540000000E+007
 1.53270000000E+001 7.52600000000E+007
 1.53660000000E+001 7.75100000000E+007
 1.54050000000E+001 7.98070000000E+007
 1.54440000000E+001 8.21510000000E+007
 1.54830000000E+001 8.45430000000E+007
 1.55220000000E+001 8.69840000000E+007
 1.55610000000E+001 8.94750000000E+007
 1.56000000000E+001 9.20170000000E+007
 1.56390000000E+001 9.51180000000E+007
 1.56780000000E+001 9.83110000000E+007
 1.57170000000E+001 1.01600000000E+008
 1.57560000000E+001 1.04980000000E+008
 1.57950000000E+001 1.08450000000E+008
 1.58340000000E+001 1.12010000000E+008
 1.58730000000E+001 1.15680000000E+008
 1.59120000000E+001 1.19430000000E+008
 1.59510000000E+001 1.23280000000E+008
 1.59900000000E+001 1.27230000000E+008
 1.60290000000E+001 1.27230000000E+008
 1.60680000000E+001 1.27230000000E+008
 1.61070000000E+001 1.27230000000E+008
 1.61460000000E+001 1.27230000000E+008
 1.61850000000E+001 1.27230000000E+008
 1.62240000000E+001 1.27230000000E+008
 1.62630000000E+001 1.27230000000E+008
 1.63020000000E+001 1.27230000000E+008
 1.63410000000E+001 1.27230000000E+008
 1.63800000000E+001 1.27230000000E+008
 1.64190000000E+001 1.27230000000E+008
 1.64580000000E+001 1.27230000000E+008
 1.64970000000E+001 1.27230000000E+008
 1.65360000000E+001 1.27230000000E+008
 1.65750000000E+001 1.27230000000E+008
 1.66140000000E+001 1.27230000000E+008
 1.66530000000E+001 1.27230000000E+008
 1.66920000000E+001 1.27230000000E+008
 1.67310000000E+001 1.27230000000E+008
 1.67700000000E+001 1.27230000000E+008
 1.68090000000E+001 1.30760000000E+008
 1.68480000000E+001 1.34420000000E+008
 1.68870000000E+001 1.38220000000E+008
 1.69260000000E+001 1.42140000000E+008
 1.69650000000E+001 1.46200000000E+008
 1.70040000000E+001 1.50400000000E+008
 1.70430000000E+001 1.54740000000E+008
 1.70820000000E+001 1.59230000000E+008
 1.71210000000E+001 1.63860000000E+008
 1.71600000000E+001 1.68630000000E+008
 1.71990000000E+001 1.73570000000E+008
 1.72380000000E+001 1.78660000000E+008
 1.72770000000E+001 1.83910000000E+008
 1.73160000000E+001 1.89340000000E+008
 1.73550000000E+001 1.94930000000E+008
 1.73940000000E+001 2.00710000000E+008
 1.74330000000E+001 2.06660000000E+008
 1.74720000000E+001 2.12810000000E+008
 1.75110000000E+001 2.19140000000E+008
 1.75500000000E+001 2.25680000000E+008
 1.75890000000E+001 2.32580000000E+008
 1.76280000000E+001 2.39680000000E+008
 1.76670000000E+001 2.46980000000E+008
 1.77060000000E+001 2.54480000000E+008
 1.77450000000E+001 2.62170000000E+008
 1.77840000000E+001 2.70060000000E+008
 1.78230000000E+001 2.78140000000E+008
 1.78620000000E+001 2.86420000000E+008
 1.79010000000E+001 2.94890000000E+008
 1.79400000000E+001 3.03560000000E+008
 1.79790000000E+001 3.12430000000E+008
 1.80180000000E+001 3.21500000000E+008
 1.80570000000E+001 3.30770000000E+008
 1.80960000000E+001 3.40250000000E+008
 1.81350000000E+001 3.49940000000E+008
 1.81740000000E+001 3.59830000000E+008
 1.82130000000E+001 3.69930000000E+008
 1.82520000000E+001 3.80250000000E+008
 1.82910000000E+001 3.90780000000E+008
 1.83300000000E+001 4.01530000000E+008
 1.83690000000E+001 4.12500000000E+008
 1.84080000000E+001 4.23700000000E+008
 1.84470000000E+001 4.36890000000E+008
 1.84860000000E+001 4.52440000000E+008
 1.85250000000E+001 4.68350000000E+008
 1.85640000000E+001 4.84630000000E+008
 1.86030000000E+001 5.01280000000E+008
 1.86420000000E+001 5.18290000000E+008
 1.86810000000E+001 5.35690000000E+008
 1.87200000000E+001 5.53460000000E+008
 1.87590000000E+001 5.71610000000E+008
 1.87980000000E+001 5.90140000000E+008
 1.88370000000E+001 6.09070000000E+008
 1.88760000000E+001 6.28390000000E+008
 1.89150000000E+001 6.48120000000E+008
 1.89540000000E+001 6.68250000000E+008
 1.89930000000E+001 6.88800000000E+008
 1.90320000000E+001 7.09770000000E+008
 1.90710000000E+001 7.31160000000E+008
 1.91100000000E+001 7.53000000000E+008
 1.91490000000E+001 7.75280000000E+008
 1.91880000000E+001 7.98020000000E+008
 1.92270000000E+001 8.21230000000E+008
 1.92660000000E+001 8.44900000000E+008
 1.93050000000E+001 8.69060000000E+008
 1.93440000000E+001 8.93710000000E+008
 1.93830000000E+001 9.18860000000E+008
 1.94220000000E+001 9.44530000000E+008
 1.94610000000E+001 9.70730000000E+008
 1.95000000000E+001 9.97460000000E+008
 1.95390000000E+001 1.02820000000E+009
 1.95780000000E+001 1.05970000000E+009
 1.96170000000E+001 1.09210000000E+009
 1.96560000000E+001 1.12530000000E+009
 1.96950000000E+001 1.15930000000E+009
 1.97340000000E+001 1.19420000000E+009
 1.97730000000E+001 1.22990000000E+009
 1.98120000000E+001 1.26640000000E+009
 1.98510000000E+001 1.30370000000E+009
 1.98900000000E+001 1.34190000000E+009
 1.99290000000E+001 1.38090000000E+009
 1.99680000000E+001 1.42080000000E+009
 2.00070000000E+001 1.46160000000E+009
 2.00460000000E+001 1.50320000000E+009
 2.00850000000E+001 1.54570000000E+009
 2.01240000000E+001 1.54570000000E+009
 2.01630000000E+001 1.54570000000E+009
 2.02020000000E+001 1.54570000000E+009
 2.02410000000E+001 1.54570000000E+009
 2.02800000000E+001 1.54570000000E+009
 2.03190000000E+001 1.54570000000E+009
 2.03580000000E+001 1.54570000000E+009
 2.03970000000E+001 1.54570000000E+009
 2.04360000000E+001 1.54570000000E+009
 2.04750000000E+001 1.54570000000E+009
 2.05140000000E+001 1.54570000000E+009
 2.05530000000E+001 1.54570000000E+009
 2.05920000000E+001 1.54570000000E+009
 2.06310000000E+001 1.54570000000E+009
 2.06700000000E+001 1.54570000000E+009
 2.07090000000E+001 1.54570000000E+009
 2.07480000000E+001 1.54570000000E+009
 2.07870000000E+001 1.54570000000E+009
 2.08260000000E+001 1.54570000000E+009
 2.08650000000E+001 1.54570000000E+009
 2.09040000000E+001 1.58160000000E+009
 2.09430000000E+001 1.61880000000E+009
 2.09820000000E+001 1.65720000000E+009
 2.10210000000E+001 1.69690000000E+009
 2.10600000000E+001 1.73790000000E+009
 2.10990000000E+001 1.78030000000E+009
 2.11380000000E+001 1.82410000000E+009
 2.11770000000E+001 1.86940000000E+009
 2.12160000000E+001 1.91610000000E+009
 2.12550000000E+001 1.96430000000E+009
 2.12940000000E+001 2.01410000000E+009
 2.13330000000E+001 2.06550000000E+009
 2.13720000000E+001 2.11860000000E+009
 2.14110000000E+001 2.17340000000E+009
 2.14500000000E+001 2.23000000000E+009
 2.14890000000E+001 2.29280000000E+009
 2.15280000000E+001 2.35740000000E+009
 2.15670000000E+001 2.42350000000E+009
 2.16060000000E+001 2.50880000000E+009
 2.16450000000E+001 2.60340000000E+009
 2.16840000000E+001 2.70080000000E+009
 2.17230000000E+001 2.80110000000E+009
 2.17620000000E+001 2.90430000000E+009
 2.18010000000E+001 3.01030000000E+009
 2.18400000000E+001 3.11940000000E+009
 2.18790000000E+001 3.23140000000E+009
 2.19180000000E+001 3.34650000000E+009
 2.19570000000E+001 3.46460000000E+009
 2.19960000000E+001 3.58590000000E+009
 2.20350000000E+001 3.71030000000E+009
 2.20740000000E+001 3.83780000000E+009
 2.21130000000E+001 3.96850000000E+009
 2.21520000000E+001 4.10240000000E+009
 2.21910000000E+001 4.23950000000E+009
 2.22300000000E+001 4.37970000000E+009
 2.22690000000E+001 4.52320000000E+009
 2.23080000000E+001 4.67000000000E+009
 2.23470000000E+001 4.81990000000E+009
 2.23860000000E+001 4.97310000000E+009
 2.24250000000E+001 5.12960000000E+009
 2.24640000000E+001 5.28940000000E+009
 2.25030000000E+001 5.45250000000E+009
 2.25420000000E+001 5.61900000000E+009
 2.25810000000E+001 5.78880000000E+009
 2.26200000000E+001 5.96200000000E+009
 2.26590000000E+001 6.13870000000E+009
 2.26980000000E+001 6.31880000000E+009
 2.27370000000E+001 6.50230000000E+009
 2.27760000000E+001 6.68940000000E+009
 2.28150000000E+001 6.88000000000E+009
 2.28540000000E+001 7.07420000000E+009
 2.28930000000E+001 7.27200000000E+009
 2.29320000000E+001 7.47340000000E+009
 2.29710000000E+001 7.67850000000E+009
 2.30100000000E+001 7.88740000000E+009
 2.30490000000E+001 8.10000000000E+009
 2.30880000000E+001 8.31650000000E+009
 2.31270000000E+001 8.53680000000E+009
 2.31660000000E+001 8.76110000000E+009
 2.32050000000E+001 8.98940000000E+009
 2.32440000000E+001 9.22170000000E+009
 2.32830000000E+001 9.45820000000E+009
 2.33220000000E+001 9.69890000000E+009
 2.33610000000E+001 9.94380000000E+009
 2.34000000000E+001 1.01930000000E+010
 2.34390000000E+001 1.04720000000E+010
 2.34780000000E+001 1.07570000000E+010
 2.35170000000E+001 1.10480000000E+010
 2.35560000000E+001 1.13460000000E+010
 2.35950000000E+001 1.16510000000E+010
 2.36340000000E+001 1.19620000000E+010
 2.36730000000E+001 1.22790000000E+010
 2.37120000000E+001 1.26020000000E+010
 2.37510000000E+001 1.29310000000E+010
 2.37900000000E+001 1.32670000000E+010
 2.38290000000E+001 1.36080000000E+010
 2.38680000000E+001 1.39560000000E+010
 2.39070000000E+001 1.43100000000E+010
 2.39460000000E+001 1.46990000000E+010
 2.39850000000E+001 1.51510000000E+010
 2.40240000000E+001 1.56110000000E+010
 2.40630000000E+001 1.60800000000E+010
 2.41020000000E+001 1.65560000000E+010
 2.41410000000E+001 1.70390000000E+010
 2.41800000000E+001 1.75310000000E+010
 2.42190000000E+001 1.75310000000E+010
 2.42580000000E+001 1.75310000000E+010
 2.42970000000E+001 1.75310000000E+010
 2.43360000000E+001 1.75310000000E+010
 2.43750000000E+001 1.75310000000E+010
 2.44140000000E+001 1.75310000000E+010
 2.44530000000E+001 1.75310000000E+010
 2.44920000000E+001 1.75310000000E+010
 2.45310000000E+001 1.75310000000E+010
 2.45700000000E+001 1.75310000000E+010
 2.46090000000E+001 1.75310000000E+010
 2.46480000000E+001 1.75310000000E+010
 2.46870000000E+001 1.75310000000E+010
 2.47260000000E+001 1.75310000000E+010
 2.47650000000E+001 1.75310000000E+010
 2.48040000000E+001 1.75310000000E+010
 2.48430000000E+001 1.75310000000E+010
 2.48820000000E+001 1.75310000000E+010
 2.49210000000E+001 1.75310000000E+010
 2.49600000000E+001 1.75310000000E+010
 2.49990000000E+001 1.78610000000E+010
 2.50380000000E+001 1.82000000000E+010
 2.50770000000E+001 1.85480000000E+010
 2.51160000000E+001 1.89050000000E+010
 2.51550000000E+001 1.92720000000E+010
 2.51940000000E+001 1.96470000000E+010
 2.52330000000E+001 2.00310000000E+010
 2.52720000000E+001 2.04250000000E+010
 2.53110000000E+001 2.08280000000E+010
 2.53500000000E+001 2.12400000000E+010
 2.53890000000E+001 2.18550000000E+010
 2.54280000000E+001 2.24840000000E+010
 2.54670000000E+001 2.31260000000E+010
 2.55060000000E+001 2.37800000000E+010
 2.55450000000E+001 2.44470000000E+010
 2.55840000000E+001 2.51260000000E+010
 2.56230000000E+001 2.58180000000E+010
 2.56620000000E+001 2.65210000000E+010
 2.57010000000E+001 2.72360000000E+010
 2.57400000000E+001 2.79620000000E+010
 2.57790000000E+001 2.86990000000E+010
 2.58180000000E+001 2.94480000000E+010
 2.58570000000E+001 3.02070000000E+010
 2.58960000000E+001 3.09770000000E+010
 2.59350000000E+001 3.17570000000E+010
 2.59740000000E+001 3.25470000000E+010
 2.60130000000E+001 3.33470000000E+010
 2.60520000000E+001 3.41560000000E+010
 2.60910000000E+001 3.49750000000E+010
 2.61300000000E+001 3.58020000000E+010
 2.61690000000E+001 3.66370000000E+010
 2.62080000000E+001 3.74800000000E+010
 2.62470000000E+001 3.83310000000E+010
 2.62860000000E+001 3.91900000000E+010
 2.63250000000E+001 4.00550000000E+010
 2.63640000000E+001 4.09270000000E+010
 2.64030000000E+001 4.18050000000E+010
 2.64420000000E+001 4.26890000000E+010
 2.64810000000E+001 4.35780000000E+010
 2.65200000000E+001 4.44720000000E+010
 2.65590000000E+001 4.53700000000E+010
 2.65980000000E+001 4.62720000000E+010
 2.66370000000E+001 4.71760000000E+010
 2.66760000000E+001 4.80840000000E+010
 2.67150000000E+001 4.89930000000E+010
 2.67540000000E+001 4.99030000000E+010
 2.67930000000E+001 5.08150000000E+010
 2.68320000000E+001 5.17270000000E+010
 2.68710000000E+001 5.26380000000E+010
 2.69100000000E+001 5.35490000000E+010
 2.69490000000E+001 5.44590000000E+010
 2.69880000000E+001 5.53670000000E+010
 2.70270000000E+001 5.62730000000E+010
 2.70660000000E+001 5.71760000000E+010
 2.71050000000E+001 5.80750000000E+010
 2.71440000000E+001 5.89700000000E+010
 2.71830000000E+001 5.98610000000E+010
 2.72220000000E+001 6.07470000000E+010
 2.72610000000E+001 6.16270000000E+010
 2.73000000000E+001 6.25010000000E+010
 2.73390000000E+001 6.39020000000E+010
 2.73780000000E+001 6.53200000000E+010
 2.74170000000E+001 6.67540000000E+010
 2.74560000000E+001 6.82030000000E+010
 2.74950000000E+001 6.96650000000E+010
 2.75340000000E+001 7.11380000000E+010
 2.75730000000E+001 7.26210000000E+010
 2.76120000000E+001 7.41130000000E+010
 2.76510000000E+001 7.56120000000E+010
 2.76900000000E+001 7.71160000000E+010
 2.77290000000E+001 7.86240000000E+010
 2.77680000000E+001 8.01340000000E+010
 2.78070000000E+001 8.16460000000E+010
 2.78460000000E+001 8.31570000000E+010
 2.78850000000E+001 8.46660000000E+010
 2.79240000000E+001 8.61710000000E+010
 2.79630000000E+001 8.76700000000E+010
 2.80020000000E+001 8.91630000000E+010
 2.80410000000E+001 9.06460000000E+010
 2.80800000000E+001 9.21190000000E+010
 2.81190000000E+001 9.35800000000E+010
 2.81580000000E+001 9.50260000000E+010
 2.81970000000E+001 9.64570000000E+010
 2.82360000000E+001 9.78700000000E+010
 2.82750000000E+001 9.92640000000E+010
 2.83140000000E+001 9.92640000000E+010
 2.83530000000E+001 9.92640000000E+010
 2.83920000000E+001 9.92640000000E+010
 2.84310000000E+001 9.92640000000E+010
 2.84700000000E+001 9.92640000000E+010
 2.85090000000E+001 9.92640000000E+010
 2.85480000000E+001 9.92640000000E+010
 2.85870000000E+001 9.92640000000E+010
 2.86260000000E+001 9.92640000000E+010
 2.86650000000E+001 9.92640000000E+010
 2.87040000000E+001 9.92640000000E+010
 2.87430000000E+001 9.92640000000E+010
 2.87820000000E+001 9.92640000000E+010
 2.88210000000E+001 9.92640000000E+010
 2.88600000000E+001 9.92640000000E+010
 2.88990000000E+001 9.92640000000E+010
 2.89380000000E+001 9.92640000000E+010
 2.89770000000E+001 9.92640000000E+010
 2.90160000000E+001 9.92640000000E+010
 2.90550000000E+001 9.92640000000E+010
 2.90940000000E+001 9.94960000000E+010
 2.91330000000E+001 9.97080000000E+010
 2.91720000000E+001 9.99010000000E+010
 2.92110000000E+001 1.00070000000E+011
 2.92500000000E+001 1.00230000000E+011
 2.92890000000E+001 1.01710000000E+011
 2.93280000000E+001 1.03190000000E+011
 2.93670000000E+001 1.04660000000E+011
 2.94060000000E+001 1.06110000000E+011
 2.94450000000E+001 1.07550000000E+011
 2.94840000000E+001 1.08980000000E+011
 2.95230000000E+001 1.10390000000E+011
 2.95620000000E+001 1.11780000000E+011
 2.96010000000E+001 1.13150000000E+011
 2.96400000000E+001 1.14500000000E+011
 2.96790000000E+001 1.15830000000E+011
 2.97180000000E+001 1.17140000000E+011
 2.97570000000E+001 1.18420000000E+011
 2.97960000000E+001 1.19670000000E+011
 2.98350000000E+001 1.20900000000E+011
 2.98740000000E+001 1.22100000000E+011
 2.99130000000E+001 1.23270000000E+011
 2.99520000000E+001 1.24410000000E+011
 2.99910000000E+001 1.25520000000E+011
 3.00300000000E+001 1.26610000000E+011
 3.00690000000E+001 1.27660000000E+011
 3.01080000000E+001 1.28670000000E+011
 3.01470000000E+001 1.29660000000E+011
 3.01860000000E+001 1.30600000000E+011
 3.02250000000E+001 1.31520000000E+011
 3.02640000000E+001 1.32400000000E+011
 3.03030000000E+001 1.33240000000E+011
 3.03420000000E+001 1.34040000000E+011
 3.03810000000E+001 1.34810000000E+011
 3.04200000000E+001 1.35540000000E+011
 3.04590000000E+001 1.36230000000E+011
 3.04980000000E+001 1.37430000000E+011
 3.05370000000E+001 1.38700000000E+011
 3.05760000000E+001 1.39930000000E+011
 3.06150000000E+001 1.41130000000E+011
 3.06540000000E+001 1.42290000000E+011
 3.06930000000E+001 1.43420000000E+011
 3.07320000000E+001 1.44510000000E+011
 3.07710000000E+001 1.45560000000E+011
 3.08100000000E+001 1.46570000000E+011
 3.08490000000E+001 1.47540000000E+011
 3.08880000000E+001 1.48460000000E+011
 3.09270000000E+001 1.49350000000E+011
 3.09660000000E+001 1.50190000000E+011
 3.10050000000E+001 1.50990000000E+011
 3.10440000000E+001 1.51740000000E+011
 3.10830000000E+001 1.52450000000E+011
 3.11220000000E+001 1.53120000000E+011
 3.11610000000E+001 1.53740000000E+011
 3.12000000000E+001 1.54310000000E+011
 3.12390000000E+001 1.56730000000E+011
 3.12780000000E+001 1.59160000000E+011
 3.13170000000E+001 1.61610000000E+011
 3.13560000000E+001 1.64060000000E+011
 3.13950000000E+001 1.66520000000E+011
 3.14340000000E+001 1.68970000000E+011
 3.14730000000E+001 1.71420000000E+011
 3.15120000000E+001 1.73850000000E+011
 3.15510000000E+001 1.76280000000E+011
 3.15900000000E+001 1.78690000000E+011
 3.16290000000E+001 1.81070000000E+011
 3.16680000000E+001 1.83430000000E+011
 3.17070000000E+001 1.85760000000E+011
 3.17460000000E+001 1.88050000000E+011
 3.17850000000E+001 1.90310000000E+011
 3.18240000000E+001 1.92520000000E+011
 3.18630000000E+001 1.94690000000E+011
 3.19020000000E+001 1.96800000000E+011
 3.19410000000E+001 1.98860000000E+011
 3.19800000000E+001 2.00860000000E+011
 3.20190000000E+001 2.02800000000E+011
 3.20580000000E+001 2.04670000000E+011
 3.20970000000E+001 2.06470000000E+011
 3.21360000000E+001 2.08200000000E+011
 3.21750000000E+001 2.09860000000E+011
 3.22140000000E+001 2.11430000000E+011
 3.22530000000E+001 2.12920000000E+011
 3.22920000000E+001 2.14330000000E+011
 3.23310000000E+001 2.15650000000E+011
 3.23700000000E+001 2.16890000000E+011
 3.24090000000E+001 2.16890000000E+011
 3.24480000000E+001 2.16890000000E+011
 3.24870000000E+001 2.16890000000E+011
 3.25260000000E+001 2.16890000000E+011
 3.25650000000E+001 2.16890000000E+011
 3.26040000000E+001 2.16890000000E+011
 3.26430000000E+001 2.16890000000E+011
 3.26820000000E+001 2.16890000000E+011
 3.27210000000E+001 2.16890000000E+011
 3.27600000000E+001 2.16890000000E+011
 3.27990000000E+001 2.16890000000E+011
 3.28380000000E+001 2.16890000000E+011
 3.28770000000E+001 2.16890000000E+011
 3.29160000000E+001 2.16890000000E+011
 3.29550000000E+001 2.16890000000E+011
 3.29940000000E+001 2.16890000000E+011
 3.30330000000E+001 2.16890000000E+011
 3.30720000000E+001 2.16890000000E+011
 3.31110000000E+001 2.16890000000E+011
 3.31500000000E+001 2.16890000000E+011
 3.31890000000E+001 2.19290000000E+011
 3.32280000000E+001 2.21660000000E+011
 3.32670000000E+001 2.24010000000E+011
 3.33060000000E+001 2.26310000000E+011
 3.33450000000E+001 2.28570000000E+011
 3.33840000000E+001 2.30790000000E+011
 3.34230000000E+001 2.32960000000E+011
 3.34620000000E+001 2.35090000000E+011
 3.35010000000E+001 2.37150000000E+011
 3.35400000000E+001 2.39170000000E+011
 3.35790000000E+001 2.41120000000E+011
 3.36180000000E+001 2.43020000000E+011
 3.36570000000E+001 2.44850000000E+011
 3.36960000000E+001 2.46620000000E+011
 3.37350000000E+001 2.48320000000E+011
 3.37740000000E+001 2.49960000000E+011
 3.38130000000E+001 2.51520000000E+011
 3.38520000000E+001 2.53020000000E+011
 3.38910000000E+001 2.54440000000E+011
 3.39300000000E+001 2.55800000000E+011
 3.39690000000E+001 2.57080000000E+011
 3.40080000000E+001 2.58280000000E+011
 3.40470000000E+001 2.59420000000E+011
 3.40860000000E+001 2.60470000000E+011
 3.41250000000E+001 2.61460000000E+011
 3.41640000000E+001 2.62360000000E+011
 3.42030000000E+001 2.63200000000E+011
 3.42420000000E+001 2.63950000000E+011
 3.42810000000E+001 2.64640000000E+011
 3.43200000000E+001 2.65240000000E+011
 3.43590000000E+001 2.65780000000E+011
 3.43980000000E+001 2.66240000000E+011
 3.44370000000E+001 2.66620000000E+011
 3.44760000000E+001 2.66930000000E+011
 3.45150000000E+001 2.67180000000E+011
 3.45540000000E+001 2.67350000000E+011
 3.45930000000E+001 2.67450000000E+011
 3.46320000000E+001 2.67480000000E+011
 3.46710000000E+001 2.67450000000E+011
 3.47100000000E+001 2.67350000000E+011
 3.47490000000E+001 2.67190000000E+011
 3.47880000000E+001 2.66960000000E+011
 3.48270000000E+001 2.66670000000E+011
 3.48660000000E+001 2.66320000000E+011
 3.49050000000E+001 2.65910000000E+011
 3.49440000000E+001 2.65560000000E+011
 3.49830000000E+001 2.65530000000E+011
 3.50220000000E+001 2.65440000000E+011
 3.50610000000E+001 2.65280000000E+011
 3.51000000000E+001 2.65060000000E+011
 3.51390000000E+001 2.66050000000E+011
 3.51780000000E+001 2.67010000000E+011
 3.52170000000E+001 2.68490000000E+011
 3.52560000000E+001 2.70290000000E+011
 3.52950000000E+001 2.72070000000E+011
 3.53340000000E+001 2.73830000000E+011
 3.53730000000E+001 2.75560000000E+011
 3.54120000000E+001 2.77270000000E+011
 3.54510000000E+001 2.78940000000E+011
 3.54900000000E+001 2.80570000000E+011
 3.55290000000E+001 2.82160000000E+011
 3.55680000000E+001 2.83710000000E+011
 3.56070000000E+001 2.85210000000E+011
 3.56460000000E+001 2.86660000000E+011
 3.56850000000E+001 2.88050000000E+011
 3.57240000000E+001 2.89390000000E+011
 3.57630000000E+001 2.90660000000E+011
 3.58020000000E+001 2.91870000000E+011
 3.58410000000E+001 2.93010000000E+011
 3.58800000000E+001 2.94070000000E+011
 3.59190000000E+001 2.95070000000E+011
 3.59580000000E+001 2.95990000000E+011
 3.59970000000E+001 2.96830000000E+011
 3.60360000000E+001 2.97590000000E+011
 3.60750000000E+001 2.98270000000E+011
 3.61140000000E+001 2.98860000000E+011
 3.61530000000E+001 2.99370000000E+011
 3.61920000000E+001 2.99800000000E+011
 3.62310000000E+001 3.00140000000E+011
 3.62700000000E+001 3.00390000000E+011
 3.63090000000E+001 3.00550000000E+011
 3.63480000000E+001 3.00630000000E+011
 3.63870000000E+001 3.00630000000E+011
 3.64260000000E+001 3.00540000000E+011
 3.64650000000E+001 3.00360000000E+011
 3.65040000000E+001 3.00360000000E+011
 3.65430000000E+001 3.00360000000E+011
 3.65820000000E+001 3.00360000000E+011
 3.66210000000E+001 3.00360000000E+011
 3.66600000000E+001 3.00360000000E+011
 3.66990000000E+001 3.00360000000E+011
 3.67380000000E+001 3.00360000000E+011
 3.67770000000E+001 3.00360000000E+011
 3.68160000000E+001 3.00360000000E+011
 3.68550000000E+001 3.00360000000E+011
 3.68940000000E+001 3.00360000000E+011
 3.69330000000E+001 3.00360000000E+011
 3.69720000000E+001 3.00360000000E+011
 3.70110000000E+001 3.00360000000E+011
 3.70500000000E+001 3.00360000000E+011
 3.70890000000E+001 3.00360000000E+011
 3.71280000000E+001 3.00360000000E+011
 3.71670000000E+001 3.00360000000E+011
 3.72060000000E+001 3.00360000000E+011
 3.72450000000E+001 3.00360000000E+011
 3.72840000000E+001 3.00340000000E+011
 3.73230000000E+001 3.00270000000E+011
 3.73620000000E+001 3.00140000000E+011
 3.74010000000E+001 2.99960000000E+011
 3.74400000000E+001 2.99720000000E+011
 3.74790000000E+001 2.99430000000E+011
 3.75180000000E+001 2.99090000000E+011
 3.75570000000E+001 2.98710000000E+011
 3.75960000000E+001 2.98270000000E+011
 3.76350000000E+001 2.97790000000E+011
 3.76740000000E+001 2.97270000000E+011
 3.77130000000E+001 2.96700000000E+011
 3.77520000000E+001 2.96100000000E+011
 3.77910000000E+001 2.95450000000E+011
 3.78300000000E+001 2.94770000000E+011
 3.78690000000E+001 2.94060000000E+011
 3.79080000000E+001 2.93310000000E+011
 3.79470000000E+001 2.92530000000E+011
 3.79860000000E+001 2.91720000000E+011
 3.80250000000E+001 2.90880000000E+011
 3.80640000000E+001 2.90020000000E+011
 3.81030000000E+001 2.89140000000E+011
 3.81420000000E+001 2.88230000000E+011
 3.81810000000E+001 2.87300000000E+011
 3.82200000000E+001 2.86350000000E+011
 3.82590000000E+001 2.85380000000E+011
 3.82980000000E+001 2.84390000000E+011
 3.83370000000E+001 2.83390000000E+011
 3.83760000000E+001 2.82370000000E+011
 3.84150000000E+001 2.81350000000E+011
 3.84540000000E+001 2.80300000000E+011
 3.84930000000E+001 2.79250000000E+011
 3.85320000000E+001 2.78190000000E+011
 3.85710000000E+001 2.77120000000E+011
 3.86100000000E+001 2.76040000000E+011
 3.86490000000E+001 2.74960000000E+011
 3.86880000000E+001 2.73870000000E+011
 3.87270000000E+001 2.72780000000E+011
 3.87660000000E+001 2.71680000000E+011
 3.88050000000E+001 2.70580000000E+011
 3.88440000000E+001 2.69480000000E+011
 3.88830000000E+001 2.68380000000E+011
 3.89220000000E+001 2.67280000000E+011
 3.89610000000E+001 2.66180000000E+011
 3.90000000000E+001 2.65080000000E+011
 3.90390000000E+001 2.65100000000E+011
 3.90780000000E+001 2.65100000000E+011
 3.91170000000E+001 2.65090000000E+011
 3.91560000000E+001 2.65060000000E+011
 3.91950000000E+001 2.65010000000E+011
 3.92340000000E+001 2.64940000000E+011
 3.92730000000E+001 2.64860000000E+011
 3.93120000000E+001 2.64760000000E+011
 3.93510000000E+001 2.64630000000E+011
 3.93900000000E+001 2.64490000000E+011
 3.94290000000E+001 2.65210000000E+011
 3.94680000000E+001 2.67660000000E+011
 3.95070000000E+001 2.70100000000E+011
 3.95460000000E+001 2.72530000000E+011
 3.95850000000E+001 2.74940000000E+011
 3.96240000000E+001 2.77340000000E+011
 3.96630000000E+001 2.79710000000E+011
 3.97020000000E+001 2.82060000000E+011
 3.97410000000E+001 2.84390000000E+011
 3.97800000000E+001 2.86680000000E+011
 3.98190000000E+001 2.88930000000E+011
 3.98580000000E+001 2.91150000000E+011
 3.98970000000E+001 2.93320000000E+011
 3.99360000000E+001 2.95450000000E+011
 3.99750000000E+001 2.97530000000E+011
 4.00140000000E+001 2.99560000000E+011
 4.00530000000E+001 3.01530000000E+011
 4.00920000000E+001 3.03440000000E+011
 4.01310000000E+001 3.05300000000E+011
 4.01700000000E+001 3.07090000000E+011
 4.02090000000E+001 3.08810000000E+011
 4.02480000000E+001 3.10470000000E+011
 4.02870000000E+001 3.12050000000E+011
 4.03260000000E+001 3.13570000000E+011
 4.03650000000E+001 3.15000000000E+011
 4.04040000000E+001 3.16360000000E+011
 4.04430000000E+001 3.17640000000E+011
 4.04820000000E+001 3.18840000000E+011
 4.05210000000E+001 3.19950000000E+011
 4.05600000000E+001 3.20980000000E+011
 4.05990000000E+001 3.20980000000E+011
 4.06380000000E+001 3.20980000000E+011
 4.06770000000E+001 3.20980000000E+011
 4.07160000000E+001 3.20980000000E+011
 4.07550000000E+001 3.20980000000E+011
 4.07940000000E+001 3.20980000000E+011
 4.08330000000E+001 3.20980000000E+011
 4.08720000000E+001 3.20980000000E+011
 4.09110000000E+001 3.20980000000E+011
 4.09500000000E+001 3.20980000000E+011
 4.09890000000E+001 3.20980000000E+011
 4.10280000000E+001 3.20980000000E+011
 4.10670000000E+001 3.20980000000E+011
 4.11060000000E+001 3.20980000000E+011
 4.11450000000E+001 3.20980000000E+011
 4.11840000000E+001 3.20980000000E+011
 4.12230000000E+001 3.20980000000E+011
 4.12620000000E+001 3.20980000000E+011
 4.13010000000E+001 3.20980000000E+011
 4.13400000000E+001 3.20980000000E+011
 4.13790000000E+001 3.22370000000E+011
 4.14180000000E+001 3.23720000000E+011
 4.14570000000E+001 3.25040000000E+011
 4.14960000000E+001 3.26320000000E+011
 4.15350000000E+001 3.27550000000E+011
 4.15740000000E+001 3.28750000000E+011
 4.16130000000E+001 3.29900000000E+011
 4.16520000000E+001 3.31010000000E+011
 4.16910000000E+001 3.32080000000E+011
 4.17300000000E+001 3.33110000000E+011
 4.17690000000E+001 3.34090000000E+011
 4.18080000000E+001 3.35030000000E+011
 4.18470000000E+001 3.35930000000E+011
 4.18860000000E+001 3.36780000000E+011
 4.19250000000E+001 3.37600000000E+011
 4.19640000000E+001 3.38360000000E+011
 4.20030000000E+001 3.39090000000E+011
 4.20420000000E+001 3.39770000000E+011
 4.20810000000E+001 3.40410000000E+011
 4.21200000000E+001 3.41010000000E+011
 4.21590000000E+001 3.41570000000E+011
 4.21980000000E+001 3.42080000000E+011
 4.22370000000E+001 3.42560000000E+011
 4.22760000000E+001 3.42990000000E+011
 4.23150000000E+001 3.43380000000E+011
 4.23540000000E+001 3.43740000000E+011
 4.23930000000E+001 3.44050000000E+011
 4.24320000000E+001 3.44320000000E+011
 4.24710000000E+001 3.44560000000E+011
 4.25100000000E+001 3.44760000000E+011
 4.25490000000E+001 3.44920000000E+011
 4.25880000000E+001 3.45040000000E+011
 4.26270000000E+001 3.45120000000E+011
 4.26660000000E+001 3.45170000000E+011
 4.27050000000E+001 3.45190000000E+011
 4.27440000000E+001 3.45170000000E+011
 4.27830000000E+001 3.45110000000E+011
 4.28220000000E+001 3.45020000000E+011
 4.28610000000E+001 3.44900000000E+011
 4.29000000000E+001 3.44750000000E+011
 4.29390000000E+001 3.45370000000E+011
 4.29780000000E+001 3.45980000000E+011
 4.30170000000E+001 3.46570000000E+011
 4.30560000000E+001 3.47130000000E+011
 4.30950000000E+001 3.47680000000E+011
 4.31340000000E+001 3.48200000000E+011
 4.31730000000E+001 3.48700000000E+011
 4.32120000000E+001 3.49180000000E+011
 4.32510000000E+001 3.49630000000E+011
 4.32900000000E+001 3.50050000000E+011
 4.33290000000E+001 3.50450000000E+011
 4.33680000000E+001 3.50820000000E+011
 4.34070000000E+001 3.51160000000E+011
 4.34460000000E+001 3.51480000000E+011
 4.34850000000E+001 3.51760000000E+011
 4.35240000000E+001 3.52020000000E+011
 4.35630000000E+001 3.52250000000E+011
 4.36020000000E+001 3.52440000000E+011
 4.36410000000E+001 3.52610000000E+011
 4.36800000000E+001 3.52740000000E+011
 4.37190000000E+001 3.52850000000E+011
 4.37580000000E+001 3.52920000000E+011
 4.37970000000E+001 3.52970000000E+011
 4.38360000000E+001 3.52980000000E+011
 4.38750000000E+001 3.52960000000E+011
 4.39140000000E+001 3.52910000000E+011
 4.39530000000E+001 3.52820000000E+011
 4.39920000000E+001 3.52710000000E+011
 4.40310000000E+001 3.52560000000E+011
 4.40700000000E+001 3.52390000000E+011
 4.41090000000E+001 3.52180000000E+011
 4.41480000000E+001 3.51950000000E+011
 4.41870000000E+001 3.51680000000E+011
 4.42260000000E+001 3.51390000000E+011
 4.42650000000E+001 3.51070000000E+011
 4.43040000000E+001 3.50720000000E+011
 4.43430000000E+001 3.50340000000E+011
 4.43820000000E+001 3.49940000000E+011
 4.44210000000E+001 3.49510000000E+011
 4.44600000000E+001 3.49060000000E+011
 4.44990000000E+001 3.48580000000E+011
 4.45380000000E+001 3.48080000000E+011
 4.45770000000E+001 3.47560000000E+011
 4.46160000000E+001 3.47020000000E+011
 4.46550000000E+001 3.46460000000E+011
 4.46940000000E+001 3.46460000000E+011
 4.47330000000E+001 3.46460000000E+011
 4.47720000000E+001 3.46460000000E+011
 4.48110000000E+001 3.46460000000E+011
 4.48500000000E+001 3.46460000000E+011
 4.48890000000E+001 3.46460000000E+011
 4.49280000000E+001 3.46460000000E+011
 4.49670000000E+001 3.46460000000E+011
 4.50060000000E+001 3.46460000000E+011
 4.50450000000E+001 3.46460000000E+011
 4.50840000000E+001 3.46460000000E+011
 4.51230000000E+001 3.46460000000E+011
 4.51620000000E+001 3.46460000000E+011
 4.52010000000E+001 3.46460000000E+011
 4.52400000000E+001 3.46460000000E+011
 4.52790000000E+001 3.46460000000E+011
 4.53180000000E+001 3.46460000000E+011
 4.53570000000E+001 3.46460000000E+011
 4.53960000000E+001 3.46460000000E+011
 4.54350000000E+001 3.46460000000E+011
 4.54740000000E+001 3.46280000000E+011
 4.55130000000E+001 3.46070000000E+011
 4.55520000000E+001 3.45850000000E+011
 4.55910000000E+001 3.45610000000E+011
 4.56300000000E+001 3.45340000000E+011
 4.56690000000E+001 3.45060000000E+011
 4.57080000000E+001 3.44760000000E+011
 4.57470000000E+001 3.44430000000E+011
 4.57860000000E+001 3.44100000000E+011
 4.58250000000E+001 3.43740000000E+011
 4.58640000000E+001 3.43370000000E+011
 4.59030000000E+001 3.42980000000E+011
 4.59420000000E+001 3.42570000000E+011
 4.59810000000E+001 3.42150000000E+011
 4.60200000000E+001 3.41720000000E+011
 4.60590000000E+001 3.41270000000E+011
 4.60980000000E+001 3.40810000000E+011
 4.61370000000E+001 3.40340000000E+011
 4.61760000000E+001 3.39850000000E+011
 4.62150000000E+001 3.39360000000E+011
 4.62540000000E+001 3.38850000000E+011
 4.62930000000E+001 3.38330000000E+011
 4.63320000000E+001 3.37810000000E+011
 4.63710000000E+001 3.37270000000E+011
 4.64100000000E+001 3.36730000000E+011
 4.64490000000E+001 3.36170000000E+011
 4.64880000000E+001 3.35610000000E+011
 4.65270000000E+001 3.35050000000E+011
 4.65660000000E+001 3.34470000000E+011
 4.66050000000E+001 3.33890000000E+011
 4.66440000000E+001 3.33300000000E+011
 4.66830000000E+001 3.32710000000E+011
 4.67220000000E+001 3.32110000000E+011
 4.67610000000E+001 3.31500000000E+011
 4.68000000000E+001 3.30900000000E+011
 4.68390000000E+001 3.30880000000E+011
 4.68780000000E+001 3.30840000000E+011
 4.69170000000E+001 3.30800000000E+011
 4.69560000000E+001 3.30740000000E+011
 4.69950000000E+001 3.31500000000E+011
 4.70340000000E+001 3.32310000000E+011
 4.70730000000E+001 3.33120000000E+011
 4.71120000000E+001 3.33920000000E+011
 4.71510000000E+001 3.34710000000E+011
 4.71900000000E+001 3.35480000000E+011
 4.72290000000E+001 3.36230000000E+011
 4.72680000000E+001 3.36970000000E+011
 4.73070000000E+001 3.37690000000E+011
 4.73460000000E+001 3.38380000000E+011
 4.73850000000E+001 3.39050000000E+011
 4.74240000000E+001 3.39700000000E+011
 4.74630000000E+001 3.40320000000E+011
 4.75020000000E+001 3.40910000000E+011
 4.75410000000E+001 3.41470000000E+011
 4.75800000000E+001 3.41990000000E+011
 4.76190000000E+001 3.42490000000E+011
 4.76580000000E+001 3.42950000000E+011
 4.76970000000E+001 3.43370000000E+011
 4.77360000000E+001 3.43760000000E+011
 4.77750000000E+001 3.44110000000E+011
 4.78140000000E+001 3.44410000000E+011
 4.78530000000E+001 3.44680000000E+011
 4.78920000000E+001 3.44910000000E+011
 4.79310000000E+001 3.45090000000E+011
 4.79700000000E+001 3.45230000000E+011
 4.80090000000E+001 3.45330000000E+011
 4.80480000000E+001 3.45390000000E+011
 4.80870000000E+001 3.45400000000E+011
 4.81260000000E+001 3.45370000000E+011
 4.81650000000E+001 3.45290000000E+011
 4.82040000000E+001 3.45170000000E+011
 4.82430000000E+001 3.45000000000E+011
 4.82820000000E+001 3.44800000000E+011
 4.83210000000E+001 3.44550000000E+011
 4.83600000000E+001 3.44260000000E+011
 4.83990000000E+001 3.43920000000E+011
 4.84380000000E+001 3.43550000000E+011
 4.84770000000E+001 3.43130000000E+011
 4.85160000000E+001 3.42680000000E+011
 4.85550000000E+001 3.42180000000E+011
 4.85940000000E+001 3.41650000000E+011
 4.86330000000E+001 3.41080000000E+011
 4.86720000000E+001 3.40470000000E+011
 4.87110000000E+001 3.39830000000E+011
 4.87500000000E+001 3.39160000000E+011
 4.87890000000E+001 3.39160000000E+011
 4.88280000000E+001 3.39160000000E+011
 4.88670000000E+001 3.39160000000E+011
 4.89060000000E+001 3.39160000000E+011
 4.89450000000E+001 3.39160000000E+011
 4.89840000000E+001 3.39160000000E+011
 4.90230000000E+001 3.39160000000E+011
 4.90620000000E+001 3.39160000000E+011
 4.91010000000E+001 3.39160000000E+011
 4.91400000000E+001 3.39160000000E+011
 4.91790000000E+001 3.39160000000E+011
 4.92180000000E+001 3.39160000000E+011
 4.92570000000E+001 3.39160000000E+011
 4.92960000000E+001 3.39160000000E+011
 4.93350000000E+001 3.39160000000E+011
 4.93740000000E+001 3.39160000000E+011
 4.94130000000E+001 3.39160000000E+011
 4.94520000000E+001 3.39160000000E+011
 4.94910000000E+001 3.39160000000E+011
 4.95300000000E+001 3.39160000000E+011
 4.95690000000E+001 3.39890000000E+011
 4.96080000000E+001 3.40600000000E+011
 4.96470000000E+001 3.41290000000E+011
 4.96860000000E+001 3.41960000000E+011
 4.97250000000E+001 3.42610000000E+011
 4.97640000000E+001 3.43230000000E+011
 4.98030000000E+001 3.43830000000E+011
 4.98420000000E+001 3.44410000000E+011
 4.98810000000E+001 3.44960000000E+011
 4.99200000000E+001 3.45480000000E+011
 4.99590000000E+001 3.45980000000E+011
 4.99980000000E+001 3.46450000000E+011
 5.00370000000E+001 3.46890000000E+011
 5.00760000000E+001 3.47310000000E+011
 5.01150000000E+001 3.47700000000E+011
 5.01540000000E+001 3.48060000000E+011
 5.01930000000E+001 3.48400000000E+011
 5.02320000000E+001 3.48710000000E+011
 5.02710000000E+001 3.48990000000E+011
 5.03100000000E+001 3.49240000000E+011
 5.03490000000E+001 3.49470000000E+011
 5.03880000000E+001 3.49670000000E+011
 5.04270000000E+001 3.49840000000E+011
 5.04660000000E+001 3.49980000000E+011
 5.05050000000E+001 3.50100000000E+011
 5.05440000000E+001 3.50190000000E+011
 5.05830000000E+001 3.50260000000E+011
 5.06220000000E+001 3.50300000000E+011
 5.06610000000E+001 3.50310000000E+011
 5.07000000000E+001 3.50300000000E+011
 5.07390000000E+001 3.51280000000E+011
 5.07780000000E+001 3.52260000000E+011
 5.08170000000E+001 3.53240000000E+011
 5.08560000000E+001 3.54230000000E+011
 5.08950000000E+001 3.55220000000E+011
 5.09340000000E+001 3.56210000000E+011
 5.09730000000E+001 3.57190000000E+011
 5.10120000000E+001 3.58170000000E+011
 5.10510000000E+001 3.59150000000E+011
 5.10900000000E+001 3.60130000000E+011
 5.11290000000E+001 3.61090000000E+011
 5.11680000000E+001 3.62050000000E+011
 5.12070000000E+001 3.63000000000E+011
 5.12460000000E+001 3.63930000000E+011
 5.12850000000E+001 3.64850000000E+011
 5.13240000000E+001 3.65760000000E+011
 5.13630000000E+001 3.66660000000E+011
 5.14020000000E+001 3.67530000000E+011
 5.14410000000E+001 3.68390000000E+011
 5.14800000000E+001 3.69230000000E+011
 5.15190000000E+001 3.70050000000E+011
 5.15580000000E+001 3.70850000000E+011
 5.15970000000E+001 3.71620000000E+011
 5.16360000000E+001 3.72370000000E+011
 5.16750000000E+001 3.73090000000E+011
 5.17140000000E+001 3.73790000000E+011
 5.17530000000E+001 3.74450000000E+011
 5.17920000000E+001 3.75090000000E+011
 5.18310000000E+001 3.75690000000E+011
 5.18700000000E+001 3.76270000000E+011
 5.19090000000E+001 3.76800000000E+011
 5.19480000000E+001 3.77310000000E+011
 5.19870000000E+001 3.77780000000E+011
 5.20260000000E+001 3.78210000000E+011
 5.20650000000E+001 3.78610000000E+011
 5.21040000000E+001 3.78970000000E+011
 5.21430000000E+001 3.79290000000E+011
 5.21820000000E+001 3.79570000000E+011
 5.22210000000E+001 3.79810000000E+011
 5.22600000000E+001 3.80010000000E+011
 5.22990000000E+001 3.80170000000E+011
 5.23380000000E+001 3.80290000000E+011
 5.23770000000E+001 3.80370000000E+011
 5.24160000000E+001 3.80410000000E+011
 5.24550000000E+001 3.80410000000E+011
 5.24940000000E+001 3.80360000000E+011
 5.25330000000E+001 3.80280000000E+011
 5.25720000000E+001 3.80160000000E+011
 5.26110000000E+001 3.79990000000E+011
 5.26500000000E+001 3.79780000000E+011
 5.26890000000E+001 3.80660000000E+011
 5.27280000000E+001 3.81540000000E+011
 5.27670000000E+001 3.82430000000E+011
 5.28060000000E+001 3.83320000000E+011
 5.28450000000E+001 3.84210000000E+011
 5.28840000000E+001 3.84210000000E+011
 5.29230000000E+001 3.84210000000E+011
 5.29620000000E+001 3.84210000000E+011
 5.30010000000E+001 3.84210000000E+011
 5.30400000000E+001 3.84210000000E+011
 5.30790000000E+001 3.84210000000E+011
 5.31180000000E+001 3.84210000000E+011
 5.31570000000E+001 3.84210000000E+011
 5.31960000000E+001 3.84210000000E+011
 5.32350000000E+001 3.84210000000E+011
 5.32740000000E+001 3.84210000000E+011
 5.33130000000E+001 3.84210000000E+011
 5.33520000000E+001 3.84210000000E+011
 5.33910000000E+001 3.84210000000E+011
 5.34300000000E+001 3.84210000000E+011
 5.34690000000E+001 3.84210000000E+011
 5.35080000000E+001 3.84210000000E+011
 5.35470000000E+001 3.84210000000E+011
 5.35860000000E+001 3.84210000000E+011
 5.36250000000E+001 3.84210000000E+011
 5.36640000000E+001 3.84570000000E+011
 5.37030000000E+001 3.84920000000E+011
 5.37420000000E+001 3.85270000000E+011
 5.37810000000E+001 3.85620000000E+011
 5.38200000000E+001 3.85960000000E+011
 5.38590000000E+001 3.86300000000E+011
 5.38980000000E+001 3.86620000000E+011
 5.39370000000E+001 3.86950000000E+011
 5.39760000000E+001 3.87260000000E+011
 5.40150000000E+001 3.87570000000E+011
 5.40540000000E+001 3.87870000000E+011
 5.40930000000E+001 3.88160000000E+011
 5.41320000000E+001 3.88450000000E+011
 5.41710000000E+001 3.88720000000E+011
 5.42100000000E+001 3.88990000000E+011
 5.42490000000E+001 3.89250000000E+011
 5.42880000000E+001 3.89500000000E+011
 5.43270000000E+001 3.89740000000E+011
 5.43660000000E+001 3.89980000000E+011
 5.44050000000E+001 3.90200000000E+011
 5.44440000000E+001 3.90420000000E+011
 5.44830000000E+001 3.90630000000E+011
 5.45220000000E+001 3.90820000000E+011
 5.45610000000E+001 3.91010000000E+011
 5.46000000000E+001 3.91190000000E+011
 5.46390000000E+001 3.90930000000E+011
 5.46780000000E+001 3.90690000000E+011
 5.47170000000E+001 3.90450000000E+011
 5.47560000000E+001 3.90230000000E+011
 5.47950000000E+001 3.90020000000E+011
 5.48340000000E+001 3.89810000000E+011
 5.48730000000E+001 3.89620000000E+011
 5.49120000000E+001 3.89440000000E+011
 5.49510000000E+001 3.89260000000E+011
 5.49900000000E+001 3.89090000000E+011
 5.50290000000E+001 3.88940000000E+011
 5.50680000000E+001 3.88780000000E+011
 5.51070000000E+001 3.88640000000E+011
 5.51460000000E+001 3.88500000000E+011
 5.51850000000E+001 3.88370000000E+011
 5.52240000000E+001 3.88240000000E+011
 5.52630000000E+001 3.88120000000E+011
 5.53020000000E+001 3.88000000000E+011
 5.53410000000E+001 3.87890000000E+011
 5.53800000000E+001 3.87780000000E+011
 5.54190000000E+001 3.87670000000E+011
 5.54580000000E+001 3.87570000000E+011
 5.54970000000E+001 3.87470000000E+011
 5.55360000000E+001 3.87370000000E+011
 5.55750000000E+001 3.87280000000E+011
 5.56140000000E+001 3.87180000000E+011
 5.56530000000E+001 3.87090000000E+011
 5.56920000000E+001 3.87000000000E+011
 5.57310000000E+001 3.86910000000E+011
 5.57700000000E+001 3.86820000000E+011
 5.58090000000E+001 3.86730000000E+011
 5.58480000000E+001 3.86640000000E+011
 5.58870000000E+001 3.86550000000E+011
 5.59260000000E+001 3.86460000000E+011
 5.59650000000E+001 3.86370000000E+011
 5.60040000000E+001 3.86270000000E+011
 5.60430000000E+001 3.86180000000E+011
 5.60820000000E+001 3.86080000000E+011
 5.61210000000E+001 3.85990000000E+011
 5.61600000000E+001 3.85890000000E+011
 5.61990000000E+001 3.85780000000E+011
 5.62380000000E+001 3.85680000000E+011
 5.62770000000E+001 3.85570000000E+011
 5.63160000000E+001 3.85460000000E+011
 5.63550000000E+001 3.85350000000E+011
 5.63940000000E+001 3.85230000000E+011
 5.64330000000E+001 3.85110000000E+011
 5.64720000000E+001 3.84980000000E+011
 5.65110000000E+001 3.84850000000E+011
 5.65500000000E+001 3.84720000000E+011
 5.65890000000E+001 3.84250000000E+011
 5.66280000000E+001 3.83760000000E+011
 5.66670000000E+001 3.83260000000E+011
 5.67060000000E+001 3.82740000000E+011
 5.67450000000E+001 3.82210000000E+011
 5.67840000000E+001 3.81670000000E+011
 5.68230000000E+001 3.81110000000E+011
 5.68620000000E+001 3.80540000000E+011
 5.69010000000E+001 3.79950000000E+011
 5.69400000000E+001 3.79350000000E+011
 5.69790000000E+001 3.79350000000E+011
 5.70180000000E+001 3.79350000000E+011
 5.70570000000E+001 3.79350000000E+011
 5.70960000000E+001 3.79350000000E+011
 5.71350000000E+001 3.79350000000E+011
 5.71740000000E+001 3.79350000000E+011
 5.72130000000E+001 3.79350000000E+011
 5.72520000000E+001 3.79350000000E+011
 5.72910000000E+001 3.79350000000E+011
 5.73300000000E+001 3.79350000000E+011
 5.73690000000E+001 3.79350000000E+011
 5.74080000000E+001 3.79350000000E+011
 5.74470000000E+001 3.79350000000E+011
 5.74860000000E+001 3.79350000000E+011
 5.75250000000E+001 3.79350000000E+011
 5.75640000000E+001 3.79350000000E+011
 5.76030000000E+001 3.79350000000E+011
 5.76420000000E+001 3.79350000000E+011
 5.76810000000E+001 3.79350000000E+011
 5.77200000000E+001 3.79350000000E+011
 5.77590000000E+001 3.78440000000E+011
 5.77980000000E+001 3.77540000000E+011
 5.78370000000E+001 3.76650000000E+011
 5.78760000000E+001 3.75770000000E+011
 5.79150000000E+001 3.74910000000E+011
 5.79540000000E+001 3.74050000000E+011
 5.79930000000E+001 3.73220000000E+011
 5.80320000000E+001 3.72390000000E+011
 5.80710000000E+001 3.71580000000E+011
 5.81100000000E+001 3.70790000000E+011
 5.81490000000E+001 3.70010000000E+011
 5.81880000000E+001 3.69260000000E+011
 5.82270000000E+001 3.68520000000E+011
 5.82660000000E+001 3.67790000000E+011
 5.83050000000E+001 3.67090000000E+011
 5.83440000000E+001 3.66410000000E+011
 5.83830000000E+001 3.65740000000E+011
 5.84220000000E+001 3.65100000000E+011
 5.84610000000E+001 3.64470000000E+011
 5.85000000000E+001 3.63900000000E+011
 5.85390000000E+001 3.63910000000E+011
 5.85780000000E+001 3.63920000000E+011
 5.86170000000E+001 3.63940000000E+011
 5.86560000000E+001 3.63970000000E+011
 5.86950000000E+001 3.64010000000E+011
 5.87340000000E+001 3.64050000000E+011
 5.87730000000E+001 3.64090000000E+011
 5.88120000000E+001 3.64140000000E+011
 5.88510000000E+001 3.64190000000E+011
 5.88900000000E+001 3.64250000000E+011
 5.89290000000E+001 3.64310000000E+011
 5.89680000000E+001 3.64370000000E+011
 5.90070000000E+001 3.64430000000E+011
 5.90460000000E+001 3.64490000000E+011
 5.90850000000E+001 3.64550000000E+011
 5.91240000000E+001 3.64610000000E+011
 5.91630000000E+001 3.64660000000E+011
 5.92020000000E+001 3.64710000000E+011
 5.92410000000E+001 3.64760000000E+011
 5.92800000000E+001 3.64800000000E+011
 5.93190000000E+001 3.64830000000E+011
 5.93580000000E+001 3.64860000000E+011
 5.93970000000E+001 3.64880000000E+011
 5.94360000000E+001 3.64890000000E+011
 5.94750000000E+001 3.64880000000E+011
 5.95140000000E+001 3.64870000000E+011
 5.95530000000E+001 3.64850000000E+011
 5.95920000000E+001 3.64810000000E+011
 5.96310000000E+001 3.64760000000E+011
 5.96700000000E+001 3.64690000000E+011
 5.97090000000E+001 3.64610000000E+011
 5.97480000000E+001 3.64520000000E+011
 5.97870000000E+001 3.64410000000E+011
 5.98260000000E+001 3.64280000000E+011
 5.98650000000E+001 3.64140000000E+011
 5.99040000000E+001 3.63980000000E+011
 5.99430000000E+001 3.63800000000E+011
 5.99820000000E+001 3.63610000000E+011
 6.00210000000E+001 3.63410000000E+011
 6.00600000000E+001 3.63190000000E+011
 6.00990000000E+001 3.62950000000E+011
 6.01380000000E+001 3.62690000000E+011
 6.01770000000E+001 3.62420000000E+011
 6.02160000000E+001 3.62140000000E+011
 6.02550000000E+001 3.61840000000E+011
 6.02940000000E+001 3.61530000000E+011
 6.03330000000E+001 3.61200000000E+011
 6.03720000000E+001 3.60860000000E+011
 6.04110000000E+001 3.60510000000E+011
 6.04500000000E+001 3.60150000000E+011
 6.04890000000E+001 3.60320000000E+011
 6.05280000000E+001 3.60470000000E+011
 6.05670000000E+001 3.60610000000E+011
 6.06060000000E+001 3.60720000000E+011
 6.06450000000E+001 3.60820000000E+011
 6.06840000000E+001 3.60890000000E+011
 6.07230000000E+001 3.60940000000E+011
 6.07620000000E+001 3.60960000000E+011
 6.08010000000E+001 3.60960000000E+011
 6.08400000000E+001 3.60930000000E+011
 6.08790000000E+001 3.60870000000E+011
 6.09180000000E+001 3.60790000000E+011
 6.09570000000E+001 3.60670000000E+011
 6.09960000000E+001 3.60530000000E+011
 6.10350000000E+001 3.60360000000E+011
 6.10740000000E+001 3.60360000000E+011
 6.11130000000E+001 3.60360000000E+011
 6.11520000000E+001 3.60360000000E+011
 6.11910000000E+001 3.60360000000E+011
 6.12300000000E+001 3.60360000000E+011
 6.12690000000E+001 3.60360000000E+011
 6.13080000000E+001 3.60360000000E+011
 6.13470000000E+001 3.60360000000E+011
 6.13860000000E+001 3.60360000000E+011
 6.14250000000E+001 3.60360000000E+011
 6.14640000000E+001 3.60360000000E+011
 6.15030000000E+001 3.60360000000E+011
 6.15420000000E+001 3.60360000000E+011
 6.15810000000E+001 3.60360000000E+011
 6.16200000000E+001 3.60360000000E+011
 6.16590000000E+001 3.60360000000E+011
 6.16980000000E+001 3.60360000000E+011
 6.17370000000E+001 3.60360000000E+011
 6.17760000000E+001 3.60360000000E+011
 6.18150000000E+001 3.60360000000E+011
 6.18540000000E+001 3.59500000000E+011
 6.18930000000E+001 3.58650000000E+011
 6.19320000000E+001 3.57800000000E+011
 6.19710000000E+001 3.56950000000E+011
 6.20100000000E+001 3.56120000000E+011
 6.20490000000E+001 3.55290000000E+011
 6.20880000000E+001 3.54470000000E+011
 6.21270000000E+001 3.53670000000E+011
 6.21660000000E+001 3.52880000000E+011
 6.22050000000E+001 3.52100000000E+011
 6.22440000000E+001 3.51350000000E+011
 6.22830000000E+001 3.50610000000E+011
 6.23220000000E+001 3.49890000000E+011
 6.23610000000E+001 3.49190000000E+011
 6.24000000000E+001 3.48510000000E+011
 6.24390000000E+001 3.48480000000E+011
 6.24780000000E+001 3.48440000000E+011
 6.25170000000E+001 3.48400000000E+011
 6.25560000000E+001 3.48360000000E+011
 6.25950000000E+001 3.48320000000E+011
 6.26340000000E+001 3.48270000000E+011
 6.26730000000E+001 3.48220000000E+011
 6.27120000000E+001 3.48160000000E+011
 6.27510000000E+001 3.48100000000E+011
 6.27900000000E+001 3.48030000000E+011
 6.28290000000E+001 3.47970000000E+011
 6.28680000000E+001 3.47890000000E+011
 6.29070000000E+001 3.47810000000E+011
 6.29460000000E+001 3.47730000000E+011
 6.29850000000E+001 3.47640000000E+011
 6.30240000000E+001 3.47550000000E+011
 6.30630000000E+001 3.47450000000E+011
 6.31020000000E+001 3.47350000000E+011
 6.31410000000E+001 3.47240000000E+011
 6.31800000000E+001 3.47120000000E+011
 6.32190000000E+001 3.47000000000E+011
 6.32580000000E+001 3.46870000000E+011
 6.32970000000E+001 3.46740000000E+011
 6.33360000000E+001 3.46600000000E+011
 6.33750000000E+001 3.46460000000E+011
 6.34140000000E+001 3.46300000000E+011
 6.34530000000E+001 3.46150000000E+011
 6.34920000000E+001 3.45980000000E+011
 6.35310000000E+001 3.45810000000E+011
 6.35700000000E+001 3.45630000000E+011
 6.36090000000E+001 3.45440000000E+011
 6.36480000000E+001 3.45250000000E+011
 6.36870000000E+001 3.45050000000E+011
 6.37260000000E+001 3.44850000000E+011
 6.37650000000E+001 3.44630000000E+011
 6.38040000000E+001 3.44410000000E+011
 6.38430000000E+001 3.44180000000E+011
 6.38820000000E+001 3.43940000000E+011
 6.39210000000E+001 3.43700000000E+011
 6.39600000000E+001 3.43440000000E+011
 6.39990000000E+001 3.43180000000E+011
 6.40380000000E+001 3.42920000000E+011
 6.40770000000E+001 3.42640000000E+011
 6.41160000000E+001 3.42350000000E+011
 6.41550000000E+001 3.42060000000E+011
 6.41940000000E+001 3.41760000000E+011
 6.42330000000E+001 3.41450000000E+011
 6.42720000000E+001 3.41140000000E+011
 6.43110000000E+001 3.40820000000E+011
 6.43500000000E+001 3.40490000000E+011
 6.43890000000E+001 3.40570000000E+011
 6.44280000000E+001 3.40650000000E+011
 6.44670000000E+001 3.40720000000E+011
 6.45060000000E+001 3.40780000000E+011
 6.45450000000E+001 3.40840000000E+011
 6.45840000000E+001 3.40890000000E+011
 6.46230000000E+001 3.40920000000E+011
 6.46620000000E+001 3.40950000000E+011
 6.47010000000E+001 3.40960000000E+011
 6.47400000000E+001 3.40960000000E+011
 6.47790000000E+001 3.40940000000E+011
 6.48180000000E+001 3.40910000000E+011
 6.48570000000E+001 3.40870000000E+011
 6.48960000000E+001 3.40800000000E+011
 6.49350000000E+001 3.40720000000E+011
 6.49740000000E+001 3.40630000000E+011
 6.50130000000E+001 3.40510000000E+011
 6.50520000000E+001 3.40380000000E+011
 6.50910000000E+001 3.40230000000E+011
 6.51300000000E+001 3.40060000000E+011
 6.51690000000E+001 3.40060000000E+011
 6.52080000000E+001 3.40060000000E+011
 6.52470000000E+001 3.40060000000E+011
 6.52860000000E+001 3.40060000000E+011
 6.53250000000E+001 3.40060000000E+011
 6.53640000000E+001 3.40060000000E+011
 6.54030000000E+001 3.40060000000E+011
 6.54420000000E+001 3.40060000000E+011
 6.54810000000E+001 3.40060000000E+011
 6.55200000000E+001 3.40060000000E+011
 6.55590000000E+001 3.40060000000E+011
 6.55980000000E+001 3.40060000000E+011
 6.56370000000E+001 3.40060000000E+011
 6.56760000000E+001 3.40060000000E+011
 6.57150000000E+001 3.40060000000E+011
 6.57540000000E+001 3.40060000000E+011
 6.57930000000E+001 3.40060000000E+011
 6.58320000000E+001 3.40060000000E+011
 6.58710000000E+001 3.40060000000E+011
 6.59100000000E+001 3.40060000000E+011
 6.59490000000E+001 3.39290000000E+011
 6.59880000000E+001 3.38530000000E+011
 6.60270000000E+001 3.37760000000E+011
 6.60660000000E+001 3.36990000000E+011
 6.61050000000E+001 3.36210000000E+011
 6.61440000000E+001 3.35440000000E+011
 6.61830000000E+001 3.34670000000E+011
 6.62220000000E+001 3.33910000000E+011
 6.62610000000E+001 3.33140000000E+011
 6.63000000000E+001 3.32380000000E+011
 6.63390000000E+001 3.32190000000E+011
 6.63780000000E+001 3.31980000000E+011
 6.64170000000E+001 3.31750000000E+011
 6.64560000000E+001 3.32140000000E+011
 6.64950000000E+001 3.33090000000E+011
 6.65340000000E+001 3.34020000000E+011
 6.65730000000E+001 3.34940000000E+011
 6.66120000000E+001 3.35850000000E+011
 6.66510000000E+001 3.36750000000E+011
 6.66900000000E+001 3.37640000000E+011
 6.67290000000E+001 3.38520000000E+011
 6.67680000000E+001 3.39380000000E+011
 6.68070000000E+001 3.40230000000E+011
 6.68460000000E+001 3.41060000000E+011
 6.68850000000E+001 3.41880000000E+011
 6.69240000000E+001 3.42680000000E+011
 6.69630000000E+001 3.43470000000E+011
 6.70020000000E+001 3.44230000000E+011
 6.70410000000E+001 3.44980000000E+011
 6.70800000000E+001 3.45710000000E+011
 6.71190000000E+001 3.46420000000E+011
 6.71580000000E+001 3.47110000000E+011
 6.71970000000E+001 3.47780000000E+011
 6.72360000000E+001 3.48430000000E+011
 6.72750000000E+001 3.49050000000E+011
 6.73140000000E+001 3.49650000000E+011
 6.73530000000E+001 3.50220000000E+011
 6.73920000000E+001 3.50770000000E+011
 6.74310000000E+001 3.51300000000E+011
 6.74700000000E+001 3.51800000000E+011
 6.75090000000E+001 3.52270000000E+011
 6.75480000000E+001 3.52710000000E+011
 6.75870000000E+001 3.53130000000E+011
 6.76260000000E+001 3.53510000000E+011
 6.76650000000E+001 3.53870000000E+011
 6.77040000000E+001 3.54200000000E+011
 6.77430000000E+001 3.54500000000E+011
 6.77820000000E+001 3.54760000000E+011
 6.78210000000E+001 3.55000000000E+011
 6.78600000000E+001 3.55200000000E+011
 6.78990000000E+001 3.55380000000E+011
 6.79380000000E+001 3.55520000000E+011
 6.79770000000E+001 3.55630000000E+011
 6.80160000000E+001 3.55700000000E+011
 6.80550000000E+001 3.55750000000E+011
 6.80940000000E+001 3.55760000000E+011
 6.81330000000E+001 3.55740000000E+011
 6.81720000000E+001 3.55690000000E+011
 6.82110000000E+001 3.55600000000E+011
 6.82500000000E+001 3.55480000000E+011
 6.82890000000E+001 3.56120000000E+011
 6.83280000000E+001 3.56740000000E+011
 6.83670000000E+001 3.57350000000E+011
 6.84060000000E+001 3.57940000000E+011
 6.84450000000E+001 3.58510000000E+011
 6.84840000000E+001 3.59060000000E+011
 6.85230000000E+001 3.59590000000E+011
 6.85620000000E+001 3.60100000000E+011
 6.86010000000E+001 3.60580000000E+011
 6.86400000000E+001 3.61040000000E+011
 6.86790000000E+001 3.61470000000E+011
 6.87180000000E+001 3.61880000000E+011
 6.87570000000E+001 3.62250000000E+011
 6.87960000000E+001 3.62590000000E+011
 6.88350000000E+001 3.62900000000E+011
 6.88740000000E+001 3.63180000000E+011
 6.89130000000E+001 3.63430000000E+011
 6.89520000000E+001 3.63640000000E+011
 6.89910000000E+001 3.63820000000E+011
 6.90300000000E+001 3.63960000000E+011
 6.90690000000E+001 3.64070000000E+011
 6.91080000000E+001 3.64140000000E+011
 6.91470000000E+001 3.64180000000E+011
 6.91860000000E+001 3.64180000000E+011
 6.92250000000E+001 3.64150000000E+011
 6.92640000000E+001 3.64150000000E+011
 6.93030000000E+001 3.64150000000E+011
 6.93420000000E+001 3.64150000000E+011
 6.93810000000E+001 3.64150000000E+011
 6.94200000000E+001 3.64150000000E+011
 6.94590000000E+001 3.64150000000E+011
 6.94980000000E+001 3.64150000000E+011
 6.95370000000E+001 3.64150000000E+011
 6.95760000000E+001 3.64150000000E+011
 6.96150000000E+001 3.64150000000E+011
 6.96540000000E+001 3.64150000000E+011
 6.96930000000E+001 3.64150000000E+011
 6.97320000000E+001 3.64150000000E+011
 6.97710000000E+001 3.64150000000E+011
 6.98100000000E+001 3.64150000000E+011
 6.98490000000E+001 3.64150000000E+011
 6.98880000000E+001 3.64150000000E+011
 6.99270000000E+001 3.64150000000E+011
 6.99660000000E+001 3.64150000000E+011
 7.00050000000E+001 3.64150000000E+011
 7.00440000000E+001 3.63380000000E+011
 7.00830000000E+001 3.62620000000E+011
 7.01220000000E+001 3.61860000000E+011
 7.01610000000E+001 3.61100000000E+011
 7.02000000000E+001 3.60340000000E+011
 7.02390000000E+001 3.60490000000E+011
 7.02780000000E+001 3.60590000000E+011
 7.03170000000E+001 3.60650000000E+011
 7.03560000000E+001 3.60670000000E+011
 7.03950000000E+001 3.60630000000E+011
 7.04340000000E+001 3.60560000000E+011
 7.04730000000E+001 3.60430000000E+011
 7.05120000000E+001 3.60270000000E+011
 7.05510000000E+001 3.60060000000E+011
 7.05900000000E+001 3.59810000000E+011
 7.06290000000E+001 3.59510000000E+011
 7.06680000000E+001 3.59170000000E+011
 7.07070000000E+001 3.58790000000E+011
 7.07460000000E+001 3.58380000000E+011
 7.07850000000E+001 3.57920000000E+011
 7.08240000000E+001 3.57420000000E+011
 7.08630000000E+001 3.56890000000E+011
 7.09020000000E+001 3.56320000000E+011
 7.09410000000E+001 3.55720000000E+011
 7.09800000000E+001 3.55090000000E+011
 7.10190000000E+001 3.54420000000E+011
 7.10580000000E+001 3.53720000000E+011
 7.10970000000E+001 3.52990000000E+011
 7.11360000000E+001 3.52230000000E+011
 7.11750000000E+001 3.51440000000E+011
 7.12140000000E+001 3.50630000000E+011
 7.12530000000E+001 3.49790000000E+011
 7.12920000000E+001 3.48930000000E+011
 7.13310000000E+001 3.48040000000E+011
 7.13700000000E+001 3.47130000000E+011
 7.14090000000E+001 3.46200000000E+011
 7.14480000000E+001 3.45250000000E+011
 7.14870000000E+001 3.44290000000E+011
 7.15260000000E+001 3.43310000000E+011
 7.15650000000E+001 3.42310000000E+011
 7.16040000000E+001 3.41290000000E+011
 7.16430000000E+001 3.40270000000E+011
 7.16820000000E+001 3.39230000000E+011
 7.17210000000E+001 3.38180000000E+011
 7.17600000000E+001 3.37130000000E+011
 7.17990000000E+001 3.36490000000E+011
 7.18380000000E+001 3.36130000000E+011
 7.18770000000E+001 3.35750000000E+011
 7.19160000000E+001 3.35360000000E+011
 7.19550000000E+001 3.34960000000E+011
 7.19940000000E+001 3.34550000000E+011
 7.20330000000E+001 3.34120000000E+011
 7.20720000000E+001 3.33680000000E+011
 7.21110000000E+001 3.33230000000E+011
 7.21500000000E+001 3.32770000000E+011
 7.21890000000E+001 3.33060000000E+011
 7.22280000000E+001 3.33360000000E+011
 7.22670000000E+001 3.33650000000E+011
 7.23060000000E+001 3.33950000000E+011
 7.23450000000E+001 3.34240000000E+011
 7.23840000000E+001 3.34530000000E+011
 7.24230000000E+001 3.34810000000E+011
 7.24620000000E+001 3.35090000000E+011
 7.25010000000E+001 3.35360000000E+011
 7.25400000000E+001 3.35620000000E+011
 7.25790000000E+001 3.35870000000E+011
 7.26180000000E+001 3.36110000000E+011
 7.26570000000E+001 3.36340000000E+011
 7.26960000000E+001 3.36560000000E+011
 7.27350000000E+001 3.36760000000E+011
 7.27740000000E+001 3.36950000000E+011
 7.28130000000E+001 3.37120000000E+011
 7.28520000000E+001 3.37270000000E+011
 7.28910000000E+001 3.37400000000E+011
 7.29300000000E+001 3.37520000000E+011
 7.29690000000E+001 3.37620000000E+011
 7.30080000000E+001 3.37690000000E+011
 7.30470000000E+001 3.37750000000E+011
 7.30860000000E+001 3.37780000000E+011
 7.31250000000E+001 3.37790000000E+011
 7.31640000000E+001 3.37770000000E+011
 7.32030000000E+001 3.37740000000E+011
 7.32420000000E+001 3.37680000000E+011
 7.32810000000E+001 3.37590000000E+011
 7.33200000000E+001 3.37480000000E+011
 7.33590000000E+001 3.37480000000E+011
 7.33980000000E+001 3.37480000000E+011
 7.34370000000E+001 3.37480000000E+011
 7.34760000000E+001 3.37480000000E+011
 7.35150000000E+001 3.37480000000E+011
 7.35540000000E+001 3.37480000000E+011
 7.35930000000E+001 3.37480000000E+011
 7.36320000000E+001 3.37480000000E+011
 7.36710000000E+001 3.37480000000E+011
 7.37100000000E+001 3.37480000000E+011
 7.37490000000E+001 3.37480000000E+011
 7.37880000000E+001 3.37480000000E+011
 7.38270000000E+001 3.37480000000E+011
 7.38660000000E+001 3.37480000000E+011
 7.39050000000E+001 3.37480000000E+011
 7.39440000000E+001 3.37480000000E+011
 7.39830000000E+001 3.37480000000E+011
 7.40220000000E+001 3.37480000000E+011
 7.40610000000E+001 3.37480000000E+011
 7.41000000000E+001 3.37480000000E+011
 7.41390000000E+001 3.37750000000E+011
 7.41780000000E+001 3.38000000000E+011
 7.42170000000E+001 3.38220000000E+011
 7.42560000000E+001 3.38420000000E+011
 7.42950000000E+001 3.38590000000E+011
 7.43340000000E+001 3.38740000000E+011
 7.43730000000E+001 3.38870000000E+011
 7.44120000000E+001 3.39150000000E+011
 7.44510000000E+001 3.39580000000E+011
 7.44900000000E+001 3.39990000000E+011
 7.45290000000E+001 3.40390000000E+011
 7.45680000000E+001 3.40770000000E+011
 7.46070000000E+001 3.41140000000E+011
 7.46460000000E+001 3.41490000000E+011
 7.46850000000E+001 3.41820000000E+011
 7.47240000000E+001 3.42140000000E+011
 7.47630000000E+001 3.42440000000E+011
 7.48020000000E+001 3.42730000000E+011
 7.48410000000E+001 3.43000000000E+011
 7.48800000000E+001 3.43260000000E+011
 7.49190000000E+001 3.43500000000E+011
 7.49580000000E+001 3.43720000000E+011
 7.49970000000E+001 3.43930000000E+011
 7.50360000000E+001 3.44130000000E+011
 7.50750000000E+001 3.44310000000E+011
 7.51140000000E+001 3.44480000000E+011
 7.51530000000E+001 3.44640000000E+011
 7.51920000000E+001 3.44780000000E+011
 7.52310000000E+001 3.44910000000E+011
 7.52700000000E+001 3.45020000000E+011
 7.53090000000E+001 3.45120000000E+011
 7.53480000000E+001 3.45210000000E+011
 7.53870000000E+001 3.45290000000E+011
 7.54260000000E+001 3.45350000000E+011
 7.54650000000E+001 3.45400000000E+011
 7.55040000000E+001 3.45440000000E+011
 7.55430000000E+001 3.45470000000E+011
 7.55820000000E+001 3.45480000000E+011
 7.56210000000E+001 3.45480000000E+011
 7.56600000000E+001 3.45470000000E+011
 7.56990000000E+001 3.45450000000E+011
 7.57380000000E+001 3.45420000000E+011
 7.57770000000E+001 3.45380000000E+011
 7.58160000000E+001 3.45330000000E+011
 7.58550000000E+001 3.45270000000E+011
 7.58940000000E+001 3.45190000000E+011
 7.59330000000E+001 3.45110000000E+011
 7.59720000000E+001 3.45010000000E+011
 7.60110000000E+001 3.44910000000E+011
 7.60500000000E+001 3.44790000000E+011
 7.60890000000E+001 3.45230000000E+011
 7.61280000000E+001 3.45650000000E+011
 7.61670000000E+001 3.46070000000E+011
 7.62060000000E+001 3.46490000000E+011
 7.62450000000E+001 3.46900000000E+011
 7.62840000000E+001 3.47300000000E+011
 7.63230000000E+001 3.47700000000E+011
 7.63620000000E+001 3.48090000000E+011
 7.64010000000E+001 3.48470000000E+011
 7.64400000000E+001 3.48840000000E+011
 7.64790000000E+001 3.49200000000E+011
 7.65180000000E+001 3.49550000000E+011
 7.65570000000E+001 3.49890000000E+011
 7.65960000000E+001 3.50220000000E+011
 7.66350000000E+001 3.50530000000E+011
 7.66740000000E+001 3.50840000000E+011
 7.67130000000E+001 3.51130000000E+011
 7.67520000000E+001 3.51410000000E+011
 7.67910000000E+001 3.51670000000E+011
 7.68300000000E+001 3.51920000000E+011
 7.68690000000E+001 3.52160000000E+011
 7.69080000000E+001 3.52380000000E+011
 7.69470000000E+001 3.52580000000E+011
 7.69860000000E+001 3.52770000000E+011
 7.70250000000E+001 3.52950000000E+011
 7.70640000000E+001 3.53110000000E+011
 7.71030000000E+001 3.53250000000E+011
 7.71420000000E+001 3.53370000000E+011
 7.71810000000E+001 3.53480000000E+011
 7.72200000000E+001 3.53570000000E+011
 7.72590000000E+001 3.53650000000E+011
 7.72980000000E+001 3.53710000000E+011
 7.73370000000E+001 3.53750000000E+011
 7.73760000000E+001 3.53770000000E+011
 7.74150000000E+001 3.53770000000E+011
 7.74540000000E+001 3.53770000000E+011
 7.74930000000E+001 3.53770000000E+011
 7.75320000000E+001 3.53770000000E+011
 7.75710000000E+001 3.53770000000E+011
 7.76100000000E+001 3.53770000000E+011
 7.76490000000E+001 3.53770000000E+011
 7.76880000000E+001 3.53770000000E+011
 7.77270000000E+001 3.53770000000E+011
 7.77660000000E+001 3.53770000000E+011
 7.78050000000E+001 3.53770000000E+011
 7.78440000000E+001 3.53770000000E+011
 7.78830000000E+001 3.53770000000E+011
 7.79220000000E+001 3.53770000000E+011
 7.79610000000E+001 3.53770000000E+011
 7.80000000000E+001 3.53770000000E+011
 7.80390000000E+001 3.53770000000E+011
 7.80780000000E+001 3.53770000000E+011
 7.81170000000E+001 3.53770000000E+011
 7.81560000000E+001 3.53770000000E+011
 7.81950000000E+001 3.53770000000E+011
 7.82340000000E+001 3.54240000000E+011
 7.82730000000E+001 3.54680000000E+011
 7.83120000000E+001 3.55120000000E+011
 7.83510000000E+001 3.55540000000E+011
 7.83900000000E+001 3.55940000000E+011
 7.84290000000E+001 3.56330000000E+011
 7.84680000000E+001 3.56710000000E+011
 7.85070000000E+001 3.57070000000E+011
 7.85460000000E+001 3.57420000000E+011
 7.85850000000E+001 3.57750000000E+011
 7.86240000000E+001 3.58060000000E+011
 7.86630000000E+001 3.58360000000E+011
 7.87020000000E+001 3.58650000000E+011
 7.87410000000E+001 3.58920000000E+011
 7.87800000000E+001 3.59170000000E+011
 7.88190000000E+001 3.59410000000E+011
 7.88580000000E+001 3.59640000000E+011
 7.88970000000E+001 3.59850000000E+011
 7.89360000000E+001 3.60050000000E+011
 7.89750000000E+001 3.60240000000E+011
 7.90140000000E+001 3.60410000000E+011
 7.90530000000E+001 3.60560000000E+011
 7.90920000000E+001 3.60700000000E+011
 7.91310000000E+001 3.60830000000E+011
 7.91700000000E+001 3.60950000000E+011
 7.92090000000E+001 3.61050000000E+011
 7.92480000000E+001 3.61130000000E+011
 7.92870000000E+001 3.61210000000E+011
 7.93260000000E+001 3.61260000000E+011
 7.93650000000E+001 3.61310000000E+011
 7.94040000000E+001 3.61340000000E+011
 7.94430000000E+001 3.61360000000E+011
 7.94820000000E+001 3.61360000000E+011
 7.95210000000E+001 3.61350000000E+011
 7.95600000000E+001 3.61330000000E+011
 7.95990000000E+001 3.61300000000E+011
 7.96380000000E+001 3.61250000000E+011
 7.96770000000E+001 3.61190000000E+011
 7.97160000000E+001 3.61110000000E+011
 7.97550000000E+001 3.61030000000E+011
 7.97940000000E+001 3.60930000000E+011
 7.98330000000E+001 3.60810000000E+011
 7.98720000000E+001 3.60690000000E+011
 7.99110000000E+001 3.60550000000E+011
 7.99500000000E+001 3.60400000000E+011
 7.99890000000E+001 3.60880000000E+011
 8.00280000000E+001 3.61360000000E+011
 8.00670000000E+001 3.61820000000E+011
 8.01060000000E+001 3.62290000000E+011
 8.01450000000E+001 3.62750000000E+011
 8.01840000000E+001 3.63200000000E+011
 8.02230000000E+001 3.63640000000E+011
 8.02620000000E+001 3.64080000000E+011
 8.03010000000E+001 3.64500000000E+011
 8.03400000000E+001 3.64920000000E+011
 8.03790000000E+001 3.65330000000E+011
 8.04180000000E+001 3.65730000000E+011
 8.04570000000E+001 3.66110000000E+011
 8.04960000000E+001 3.66490000000E+011
 8.05350000000E+001 3.66850000000E+011
 8.05740000000E+001 3.67210000000E+011
 8.06130000000E+001 3.67540000000E+011
 8.06520000000E+001 3.67870000000E+011
 8.06910000000E+001 3.68180000000E+011
 8.07300000000E+001 3.68480000000E+011
 8.07690000000E+001 3.68760000000E+011
 8.08080000000E+001 3.69030000000E+011
 8.08470000000E+001 3.69280000000E+011
 8.08860000000E+001 3.69520000000E+011
 8.09250000000E+001 3.69740000000E+011
 8.09640000000E+001 3.69940000000E+011
 8.10030000000E+001 3.70130000000E+011
 8.10420000000E+001 3.70310000000E+011
 8.10810000000E+001 3.70460000000E+011
 8.11200000000E+001 3.70600000000E+011
 8.11590000000E+001 3.70720000000E+011
 8.11980000000E+001 3.70830000000E+011
 8.12370000000E+001 3.70910000000E+011
 8.12760000000E+001 3.70980000000E+011
 8.13150000000E+001 3.71030000000E+011
 8.13540000000E+001 3.71070000000E+011
 8.13930000000E+001 3.71090000000E+011
 8.14320000000E+001 3.71090000000E+011
 8.14710000000E+001 3.71070000000E+011
 8.15100000000E+001 3.71030000000E+011
 8.15490000000E+001 3.71030000000E+011
 8.15880000000E+001 3.71030000000E+011
 8.16270000000E+001 3.71030000000E+011
 8.16660000000E+001 3.71030000000E+011
 8.17050000000E+001 3.71030000000E+011
 8.17440000000E+001 3.71030000000E+011
 8.17830000000E+001 3.71030000000E+011
 8.18220000000E+001 3.71030000000E+011
 8.18610000000E+001 3.71030000000E+011
 8.19000000000E+001 3.71030000000E+011
 8.19390000000E+001 3.71030000000E+011
 8.19780000000E+001 3.71030000000E+011
 8.20170000000E+001 3.71030000000E+011
 8.20560000000E+001 3.71030000000E+011
 8.20950000000E+001 3.71030000000E+011
 8.21340000000E+001 3.71030000000E+011
 8.21730000000E+001 3.71030000000E+011
 8.22120000000E+001 3.71030000000E+011
 8.22510000000E+001 3.71030000000E+011
 8.22900000000E+001 3.71030000000E+011
 8.23290000000E+001 3.71310000000E+011
 8.23680000000E+001 3.71570000000E+011
 8.24070000000E+001 3.71830000000E+011
 8.24460000000E+001 3.72070000000E+011
 8.24850000000E+001 3.72300000000E+011
 8.25240000000E+001 3.72510000000E+011
 8.25630000000E+001 3.72720000000E+011
 8.26020000000E+001 3.72910000000E+011
 8.26410000000E+001 3.73090000000E+011
 8.26800000000E+001 3.73260000000E+011
 8.27190000000E+001 3.73420000000E+011
 8.27580000000E+001 3.73570000000E+011
 8.27970000000E+001 3.73700000000E+011
 8.28360000000E+001 3.73830000000E+011
 8.28750000000E+001 3.73940000000E+011
 8.29140000000E+001 3.74050000000E+011
 8.29530000000E+001 3.74140000000E+011
 8.29920000000E+001 3.74230000000E+011
 8.30310000000E+001 3.74300000000E+011
 8.30700000000E+001 3.74370000000E+011
 8.31090000000E+001 3.74430000000E+011
 8.31480000000E+001 3.74470000000E+011
 8.31870000000E+001 3.74510000000E+011
 8.32260000000E+001 3.74540000000E+011
 8.32650000000E+001 3.74570000000E+011
 8.33040000000E+001 3.74580000000E+011
 8.33430000000E+001 3.74580000000E+011
 8.33820000000E+001 3.74580000000E+011
 8.34210000000E+001 3.74570000000E+011
 8.34600000000E+001 3.74550000000E+011
 8.34990000000E+001 3.74530000000E+011
 8.35380000000E+001 3.74500000000E+011
 8.35770000000E+001 3.74460000000E+011
 8.36160000000E+001 3.74410000000E+011
 8.36550000000E+001 3.74360000000E+011
 8.36940000000E+001 3.74300000000E+011
 8.37330000000E+001 3.74230000000E+011
 8.37720000000E+001 3.74160000000E+011
 8.38110000000E+001 3.74080000000E+011
 8.38500000000E+001 3.73990000000E+011
 8.38890000000E+001 3.74130000000E+011
 8.39280000000E+001 3.74270000000E+011
 8.39670000000E+001 3.74400000000E+011
 8.40060000000E+001 3.74520000000E+011
 8.40450000000E+001 3.74640000000E+011
 8.40840000000E+001 3.74760000000E+011
 8.41230000000E+001 3.74870000000E+011
 8.41620000000E+001 3.74970000000E+011
 8.42010000000E+001 3.75070000000E+011
 8.42400000000E+001 3.75160000000E+011
 8.42790000000E+001 3.75240000000E+011
 8.43180000000E+001 3.75310000000E+011
 8.43570000000E+001 3.75370000000E+011
 8.43960000000E+001 3.75420000000E+011
 8.44350000000E+001 3.75470000000E+011
 8.44740000000E+001 3.75500000000E+011
 8.45130000000E+001 3.75520000000E+011
 8.45520000000E+001 3.75530000000E+011
 8.45910000000E+001 3.75530000000E+011
 8.46300000000E+001 3.75520000000E+011
 8.46690000000E+001 3.75500000000E+011
 8.47080000000E+001 3.75470000000E+011
 8.47470000000E+001 3.75420000000E+011
 8.47860000000E+001 3.75360000000E+011
 8.48250000000E+001 3.75290000000E+011
 8.48640000000E+001 3.75200000000E+011
 8.49030000000E+001 3.75100000000E+011
 8.49420000000E+001 3.74990000000E+011
 8.49810000000E+001 3.74870000000E+011
 8.50200000000E+001 3.74730000000E+011
 8.50590000000E+001 3.74580000000E+011
 8.50980000000E+001 3.74410000000E+011
 8.51370000000E+001 3.74230000000E+011
 8.51760000000E+001 3.74040000000E+011
 8.52150000000E+001 3.73840000000E+011
 8.52540000000E+001 3.73620000000E+011
 8.52930000000E+001 3.73390000000E+011
 8.53320000000E+001 3.73150000000E+011
 8.53710000000E+001 3.72890000000E+011
 8.54100000000E+001 3.72630000000E+011
 8.54490000000E+001 3.72350000000E+011
 8.54880000000E+001 3.72060000000E+011
 8.55270000000E+001 3.71760000000E+011
 8.55660000000E+001 3.71450000000E+011
 8.56050000000E+001 3.71120000000E+011
 8.56440000000E+001 3.71120000000E+011
 8.56830000000E+001 3.71120000000E+011
 8.57220000000E+001 3.71120000000E+011
 8.57610000000E+001 3.71120000000E+011
 8.58000000000E+001 3.71120000000E+011
 8.58390000000E+001 3.71120000000E+011
 8.58780000000E+001 3.71120000000E+011
 8.59170000000E+001 3.71120000000E+011
 8.59560000000E+001 3.71120000000E+011
 8.59950000000E+001 3.71120000000E+011
 8.60340000000E+001 3.71120000000E+011
 8.60730000000E+001 3.71120000000E+011
 8.61120000000E+001 3.71120000000E+011
 8.61510000000E+001 3.71120000000E+011
 8.61900000000E+001 3.71120000000E+011
 8.62290000000E+001 3.71120000000E+011
 8.62680000000E+001 3.71120000000E+011
 8.63070000000E+001 3.71120000000E+011
 8.63460000000E+001 3.71120000000E+011
 8.63850000000E+001 3.71120000000E+011
 8.64240000000E+001 3.71160000000E+011
 8.64630000000E+001 3.71190000000E+011
 8.65020000000E+001 3.71190000000E+011
 8.65410000000E+001 3.71190000000E+011
 8.65800000000E+001 3.71170000000E+011
 8.66190000000E+001 3.71140000000E+011
 8.66580000000E+001 3.71090000000E+011
 8.66970000000E+001 3.71030000000E+011
 8.67360000000E+001 3.70960000000E+011
 8.67750000000E+001 3.70870000000E+011
 8.68140000000E+001 3.70780000000E+011
 8.68530000000E+001 3.70670000000E+011
 8.68920000000E+001 3.70540000000E+011
 8.69310000000E+001 3.70410000000E+011
 8.69700000000E+001 3.70260000000E+011
 8.70090000000E+001 3.70110000000E+011
 8.70480000000E+001 3.69940000000E+011
 8.70870000000E+001 3.69760000000E+011
 8.71260000000E+001 3.69580000000E+011
 8.71650000000E+001 3.69380000000E+011
 8.72040000000E+001 3.69180000000E+011
 8.72430000000E+001 3.68960000000E+011
 8.72820000000E+001 3.68740000000E+011
 8.73210000000E+001 3.68510000000E+011
 8.73600000000E+001 3.68270000000E+011
 8.73990000000E+001 3.68020000000E+011
 8.74380000000E+001 3.67770000000E+011
 8.74770000000E+001 3.67510000000E+011
 8.75160000000E+001 3.67240000000E+011
 8.75550000000E+001 3.66960000000E+011
 8.75940000000E+001 3.66680000000E+011
 8.76330000000E+001 3.66400000000E+011
 8.76720000000E+001 3.66100000000E+011
 8.77110000000E+001 3.65800000000E+011
 8.77500000000E+001 3.65500000000E+011
 8.77890000000E+001 3.65590000000E+011
 8.78280000000E+001 3.65670000000E+011
 8.78670000000E+001 3.65760000000E+011
 8.79060000000E+001 3.65850000000E+011
 8.79450000000E+001 3.65940000000E+011
 8.79840000000E+001 3.66020000000E+011
 8.80230000000E+001 3.66110000000E+011
 8.80620000000E+001 3.66190000000E+011
 8.81010000000E+001 3.66270000000E+011
 8.81400000000E+001 3.66350000000E+011
 8.81790000000E+001 3.66420000000E+011
 8.82180000000E+001 3.66490000000E+011
 8.82570000000E+001 3.66560000000E+011
 8.82960000000E+001 3.66620000000E+011
 8.83350000000E+001 3.66670000000E+011
 8.83740000000E+001 3.66720000000E+011
 8.84130000000E+001 3.66760000000E+011
 8.84520000000E+001 3.66800000000E+011
 8.84910000000E+001 3.66820000000E+011
 8.85300000000E+001 3.66840000000E+011
 8.85690000000E+001 3.66850000000E+011
 8.86080000000E+001 3.66860000000E+011
 8.86470000000E+001 3.66850000000E+011
 8.86860000000E+001 3.66830000000E+011
 8.87250000000E+001 3.66950000000E+011
 8.87640000000E+001 3.67150000000E+011
 8.88030000000E+001 3.67330000000E+011
 8.88420000000E+001 3.67480000000E+011
 8.88810000000E+001 3.67610000000E+011
 8.89200000000E+001 3.67710000000E+011
 8.89590000000E+001 3.67790000000E+011
 8.89980000000E+001 3.67840000000E+011
 8.90370000000E+001 3.67860000000E+011
 8.90760000000E+001 3.67870000000E+011
 8.91150000000E+001 3.67840000000E+011
 8.91540000000E+001 3.67790000000E+011
 8.91930000000E+001 3.67720000000E+011
 8.92320000000E+001 3.67620000000E+011
 8.92710000000E+001 3.67500000000E+011
 8.93100000000E+001 3.67350000000E+011
 8.93490000000E+001 3.67180000000E+011
 8.93880000000E+001 3.66990000000E+011
 8.94270000000E+001 3.66780000000E+011
 8.94660000000E+001 3.66540000000E+011
 8.95050000000E+001 3.66290000000E+011
 8.95440000000E+001 3.66010000000E+011
 8.95830000000E+001 3.65720000000E+011
 8.96220000000E+001 3.65410000000E+011
 8.96610000000E+001 3.65080000000E+011
 8.97000000000E+001 3.64730000000E+011
 8.97390000000E+001 3.64730000000E+011
 8.97780000000E+001 3.64730000000E+011
 8.98170000000E+001 3.64730000000E+011
 8.98560000000E+001 3.64730000000E+011
 8.98950000000E+001 3.64730000000E+011
 8.99340000000E+001 3.64730000000E+011
 8.99730000000E+001 3.64730000000E+011
 9.00120000000E+001 3.64730000000E+011
 9.00510000000E+001 3.64730000000E+011
 9.00900000000E+001 3.64730000000E+011
 9.01290000000E+001 3.64730000000E+011
 9.01680000000E+001 3.64730000000E+011
 9.02070000000E+001 3.64730000000E+011
 9.02460000000E+001 3.64730000000E+011
 9.02850000000E+001 3.64730000000E+011
 9.03240000000E+001 3.64730000000E+011
 9.03630000000E+001 3.64730000000E+011
 9.04020000000E+001 3.64730000000E+011
 9.04410000000E+001 3.64730000000E+011
 9.04800000000E+001 3.64730000000E+011
 9.05190000000E+001 3.64850000000E+011
 9.05580000000E+001 3.64960000000E+011
 9.05970000000E+001 3.65050000000E+011
 9.06360000000E+001 3.65130000000E+011
 9.06750000000E+001 3.65190000000E+011
 9.07140000000E+001 3.65240000000E+011
 9.07530000000E+001 3.65270000000E+011
 9.07920000000E+001 3.65290000000E+011
 9.08310000000E+001 3.65300000000E+011
 9.08700000000E+001 3.65300000000E+011
 9.09090000000E+001 3.65280000000E+011
 9.09480000000E+001 3.65250000000E+011
 9.09870000000E+001 3.65210000000E+011
 9.10260000000E+001 3.65150000000E+011
 9.10650000000E+001 3.65090000000E+011
 9.11040000000E+001 3.65010000000E+011
 9.11430000000E+001 3.64930000000E+011
 9.11820000000E+001 3.64830000000E+011
 9.12210000000E+001 3.64720000000E+011
 9.12600000000E+001 3.64600000000E+011
 9.12990000000E+001 3.64470000000E+011
 9.13380000000E+001 3.64330000000E+011
 9.13770000000E+001 3.64190000000E+011
 9.14160000000E+001 3.64030000000E+011
 9.14550000000E+001 3.63860000000E+011
 9.14940000000E+001 3.63680000000E+011
 9.15330000000E+001 3.63490000000E+011
 9.15720000000E+001 3.63290000000E+011
 9.16110000000E+001 3.63090000000E+011
 9.16500000000E+001 3.62870000000E+011
 9.16890000000E+001 3.63230000000E+011
 9.17280000000E+001 3.63600000000E+011
 9.17670000000E+001 3.63960000000E+011
 9.18060000000E+001 3.64310000000E+011
 9.18450000000E+001 3.64660000000E+011
 9.18840000000E+001 3.65000000000E+011
 9.19230000000E+001 3.65340000000E+011
 9.19620000000E+001 3.65660000000E+011
 9.20010000000E+001 3.65970000000E+011
 9.20400000000E+001 3.66270000000E+011
 9.20790000000E+001 3.66550000000E+011
 9.21180000000E+001 3.66820000000E+011
 9.21570000000E+001 3.67080000000E+011
 9.21960000000E+001 3.67310000000E+011
 9.22350000000E+001 3.67530000000E+011
 9.22740000000E+001 3.67720000000E+011
 9.23130000000E+001 3.67900000000E+011
 9.23520000000E+001 3.68050000000E+011
 9.23910000000E+001 3.68190000000E+011
 9.24300000000E+001 3.68300000000E+011
 9.24690000000E+001 3.68380000000E+011
 9.25080000000E+001 3.68440000000E+011
 9.25470000000E+001 3.68480000000E+011
 9.25860000000E+001 3.68480000000E+011
 9.26250000000E+001 3.68470000000E+011
 9.26640000000E+001 3.68430000000E+011
 9.27030000000E+001 3.68360000000E+011
 9.27420000000E+001 3.68260000000E+011
 9.27810000000E+001 3.68140000000E+011
 9.28200000000E+001 3.67990000000E+011
 9.28590000000E+001 3.67810000000E+011
 9.28980000000E+001 3.67610000000E+011
 9.29370000000E+001 3.67380000000E+011
 9.29760000000E+001 3.67120000000E+011
 9.30150000000E+001 3.66840000000E+011
 9.30540000000E+001 3.66540000000E+011
 9.30930000000E+001 3.66220000000E+011
 9.31320000000E+001 3.65870000000E+011
 9.31710000000E+001 3.65500000000E+011
 9.32100000000E+001 3.65110000000E+011
 9.32490000000E+001 3.64690000000E+011
 9.32880000000E+001 3.64260000000E+011
 9.33270000000E+001 3.63820000000E+011
 9.33660000000E+001 3.63350000000E+011
 9.34050000000E+001 3.63090000000E+011
 9.34440000000E+001 3.62870000000E+011
 9.34830000000E+001 3.62640000000E+011
 9.35220000000E+001 3.62410000000E+011
 9.35610000000E+001 3.62160000000E+011
 9.36000000000E+001 3.61900000000E+011
 9.36390000000E+001 3.62130000000E+011
 9.36780000000E+001 3.62340000000E+011
 9.37170000000E+001 3.62550000000E+011
 9.37560000000E+001 3.62730000000E+011
 9.37950000000E+001 3.62910000000E+011
 9.38340000000E+001 3.62910000000E+011
 9.38730000000E+001 3.62910000000E+011
 9.39120000000E+001 3.62910000000E+011
 9.39510000000E+001 3.62910000000E+011
 9.39900000000E+001 3.62910000000E+011
 9.40290000000E+001 3.62910000000E+011
 9.40680000000E+001 3.62910000000E+011
 9.41070000000E+001 3.62910000000E+011
 9.41460000000E+001 3.62910000000E+011
 9.41850000000E+001 3.62910000000E+011
 9.42240000000E+001 3.62910000000E+011
 9.42630000000E+001 3.62910000000E+011
 9.43020000000E+001 3.62910000000E+011
 9.43410000000E+001 3.62910000000E+011
 9.43800000000E+001 3.62910000000E+011
 9.44190000000E+001 3.62910000000E+011
 9.44580000000E+001 3.62910000000E+011
 9.44970000000E+001 3.62910000000E+011
 9.45360000000E+001 3.62910000000E+011
 9.45750000000E+001 3.62910000000E+011
 9.46140000000E+001 3.62690000000E+011
 9.46530000000E+001 3.62620000000E+011
 9.46920000000E+001 3.62520000000E+011
 9.47310000000E+001 3.62400000000E+011
 9.47700000000E+001 3.62260000000E+011
 9.48090000000E+001 3.62110000000E+011
 9.48480000000E+001 3.61930000000E+011
 9.48870000000E+001 3.61740000000E+011
 9.49260000000E+001 3.61530000000E+011
 9.49650000000E+001 3.61300000000E+011
 9.50040000000E+001 3.61060000000E+011
 9.50430000000E+001 3.60790000000E+011
 9.50820000000E+001 3.60520000000E+011
 9.51210000000E+001 3.60230000000E+011
 9.51600000000E+001 3.59920000000E+011
 9.51990000000E+001 3.59600000000E+011
 9.52380000000E+001 3.59270000000E+011
 9.52770000000E+001 3.58920000000E+011
 9.53160000000E+001 3.58560000000E+011
 9.53550000000E+001 3.58190000000E+011
 9.53940000000E+001 3.57810000000E+011
 9.54330000000E+001 3.57420000000E+011
 9.54720000000E+001 3.57020000000E+011
 9.55110000000E+001 3.56610000000E+011
 9.55500000000E+001 3.56190000000E+011
 9.55890000000E+001 3.56530000000E+011
 9.56280000000E+001 3.56850000000E+011
 9.56670000000E+001 3.57170000000E+011
 9.57060000000E+001 3.57480000000E+011
 9.57450000000E+001 3.57780000000E+011
 9.57840000000E+001 3.58070000000E+011
 9.58230000000E+001 3.58340000000E+011
 9.58620000000E+001 3.58600000000E+011
 9.59010000000E+001 3.58850000000E+011
 9.59400000000E+001 3.59080000000E+011
 9.59790000000E+001 3.59290000000E+011
 9.60180000000E+001 3.59490000000E+011
 9.60570000000E+001 3.59670000000E+011
 9.60960000000E+001 3.59830000000E+011
 9.61350000000E+001 3.59970000000E+011
 9.61740000000E+001 3.60090000000E+011
 9.62130000000E+001 3.60190000000E+011
 9.62520000000E+001 3.60260000000E+011
 9.62910000000E+001 3.60310000000E+011
 9.63300000000E+001 3.60340000000E+011
 9.63690000000E+001 3.60350000000E+011
 9.64080000000E+001 3.60330000000E+011
 9.64470000000E+001 3.60280000000E+011
 9.64860000000E+001 3.60210000000E+011
 9.65250000000E+001 3.60110000000E+011
 9.65640000000E+001 3.59990000000E+011
 9.66030000000E+001 3.59840000000E+011
 9.66420000000E+001 3.59670000000E+011
 9.66810000000E+001 3.59460000000E+011
 9.67200000000E+001 3.59240000000E+011
 9.67590000000E+001 3.58980000000E+011
 9.67980000000E+001 3.58700000000E+011
 9.68370000000E+001 3.58390000000E+011
 9.68760000000E+001 3.58060000000E+011
 9.69150000000E+001 3.57700000000E+011
 9.69540000000E+001 3.57320000000E+011
 9.69930000000E+001 3.56910000000E+011
 9.70320000000E+001 3.56480000000E+011
 9.70710000000E+001 3.56030000000E+011
 9.71100000000E+001 3.55560000000E+011
 9.71490000000E+001 3.55060000000E+011
 9.71880000000E+001 3.54550000000E+011
 9.72270000000E+001 3.54010000000E+011
 9.72660000000E+001 3.53460000000E+011
 9.73050000000E+001 3.52890000000E+011
 9.73440000000E+001 3.52300000000E+011
 9.73830000000E+001 3.51700000000E+011
 9.74220000000E+001 3.51080000000E+011
 9.74610000000E+001 3.50450000000E+011
 9.75000000000E+001 3.49810000000E+011
 9.75390000000E+001 3.50170000000E+011
 9.75780000000E+001 3.50520000000E+011
 9.76170000000E+001 3.50860000000E+011
 9.76560000000E+001 3.51190000000E+011
 9.76950000000E+001 3.51500000000E+011
 9.77340000000E+001 3.51800000000E+011
 9.77730000000E+001 3.52090000000E+011
 9.78120000000E+001 3.52360000000E+011
 9.78510000000E+001 3.52620000000E+011
 9.78900000000E+001 3.52860000000E+011
 9.79290000000E+001 3.52860000000E+011
 9.79680000000E+001 3.52860000000E+011
 9.80070000000E+001 3.52860000000E+011
 9.80460000000E+001 3.52860000000E+011
 9.80850000000E+001 3.52860000000E+011
 9.81240000000E+001 3.52860000000E+011
 9.81630000000E+001 3.52860000000E+011
 9.82020000000E+001 3.52860000000E+011
 9.82410000000E+001 3.52860000000E+011
 9.82800000000E+001 3.52860000000E+011
 9.83190000000E+001 3.52860000000E+011
 9.83580000000E+001 3.52860000000E+011
 9.83970000000E+001 3.52860000000E+011
 9.84360000000E+001 3.52860000000E+011
 9.84750000000E+001 3.52860000000E+011
 9.85140000000E+001 3.52860000000E+011
 9.85530000000E+001 3.52860000000E+011
 9.85920000000E+001 3.52860000000E+011
 9.86310000000E+001 3.52860000000E+011
 9.86700000000E+001 3.52860000000E+011
 9.87090000000E+001 3.52600000000E+011
 9.87480000000E+001 3.52320000000E+011
 9.87870000000E+001 3.52030000000E+011
 9.88260000000E+001 3.51720000000E+011
 9.88650000000E+001 3.51400000000E+011
 9.89040000000E+001 3.51060000000E+011
 9.89430000000E+001 3.50710000000E+011
 9.89820000000E+001 3.50350000000E+011
 9.90210000000E+001 3.49980000000E+011
 9.90600000000E+001 3.49590000000E+011
 9.90990000000E+001 3.49200000000E+011
 9.91380000000E+001 3.48790000000E+011
 9.91770000000E+001 3.48380000000E+011
 9.92160000000E+001 3.47960000000E+011
 9.92550000000E+001 3.47530000000E+011
 9.92940000000E+001 3.47100000000E+011
 9.93330000000E+001 3.46660000000E+011
 9.93720000000E+001 3.46220000000E+011
 9.94110000000E+001 3.45770000000E+011
 9.94500000000E+001 3.45310000000E+011
 9.94890000000E+001 3.45500000000E+011
 9.95280000000E+001 3.45700000000E+011
 9.95670000000E+001 3.45890000000E+011
 9.96060000000E+001 3.46080000000E+011
 9.96450000000E+001 3.46270000000E+011
 9.96840000000E+001 3.46450000000E+011
 9.97230000000E+001 3.46630000000E+011
 9.97620000000E+001 3.46810000000E+011
 9.98010000000E+001 3.46980000000E+011
 9.98400000000E+001 3.47140000000E+011
 9.98790000000E+001 3.47300000000E+011
 9.99180000000E+001 3.47450000000E+011
 9.99570000000E+001 3.47600000000E+011
 9.99960000000E+001 3.47730000000E+011
 1.00030000000E+002 3.47860000000E+011
 1.00070000000E+002 3.47970000000E+011
 1.00110000000E+002 3.48070000000E+011
 1.00150000000E+002 3.48170000000E+011
 1.00190000000E+002 3.48240000000E+011
 1.00230000000E+002 3.48310000000E+011
 1.00270000000E+002 3.48360000000E+011
 1.00310000000E+002 3.48400000000E+011
 1.00350000000E+002 3.48420000000E+011
 1.00390000000E+002 3.48420000000E+011
 1.00420000000E+002 3.48410000000E+011
 1.00460000000E+002 3.48390000000E+011
 1.00500000000E+002 3.48340000000E+011
 1.00540000000E+002 3.48280000000E+011
 1.00580000000E+002 3.48200000000E+011
 1.00620000000E+002 3.48100000000E+011
 1.00660000000E+002 3.47990000000E+011
 1.00700000000E+002 3.47850000000E+011
 1.00740000000E+002 3.47700000000E+011
 1.00780000000E+002 3.47540000000E+011
 1.00810000000E+002 3.47350000000E+011
 1.00850000000E+002 3.47150000000E+011
 1.00890000000E+002 3.46930000000E+011
 1.00930000000E+002 3.46700000000E+011
 1.00970000000E+002 3.46450000000E+011
 1.01010000000E+002 3.46190000000E+011
 1.01050000000E+002 3.45910000000E+011
 1.01090000000E+002 3.45610000000E+011
 1.01130000000E+002 3.45310000000E+011
 1.01170000000E+002 3.44990000000E+011
 1.01200000000E+002 3.44660000000E+011
 1.01240000000E+002 3.44310000000E+011
 1.01280000000E+002 3.43960000000E+011
 1.01320000000E+002 3.43600000000E+011
 1.01360000000E+002 3.43220000000E+011
 1.01400000000E+002 3.42840000000E+011
 1.01440000000E+002 3.43130000000E+011
 1.01480000000E+002 3.43430000000E+011
 1.01520000000E+002 3.43710000000E+011
 1.01560000000E+002 3.44000000000E+011
 1.01590000000E+002 3.44280000000E+011
 1.01630000000E+002 3.44550000000E+011
 1.01670000000E+002 3.44820000000E+011
 1.01710000000E+002 3.45080000000E+011
 1.01750000000E+002 3.45330000000E+011
 1.01790000000E+002 3.45570000000E+011
 1.01830000000E+002 3.45800000000E+011
 1.01870000000E+002 3.46020000000E+011
 1.01910000000E+002 3.46230000000E+011
 1.01950000000E+002 3.46420000000E+011
 1.01980000000E+002 3.46600000000E+011
 1.02020000000E+002 3.46600000000E+011
 1.02060000000E+002 3.46600000000E+011
 1.02100000000E+002 3.46600000000E+011
 1.02140000000E+002 3.46600000000E+011
 1.02180000000E+002 3.46600000000E+011
 1.02220000000E+002 3.46600000000E+011
 1.02260000000E+002 3.46600000000E+011
 1.02300000000E+002 3.46600000000E+011
 1.02340000000E+002 3.46600000000E+011
 1.02380000000E+002 3.46600000000E+011
 1.02410000000E+002 3.46600000000E+011
 1.02450000000E+002 3.46600000000E+011
 1.02490000000E+002 3.46600000000E+011
 1.02530000000E+002 3.46600000000E+011
 1.02570000000E+002 3.46600000000E+011
 1.02610000000E+002 3.46600000000E+011
 1.02650000000E+002 3.46600000000E+011
 1.02690000000E+002 3.46600000000E+011
 1.02730000000E+002 3.46600000000E+011
 1.02770000000E+002 3.46600000000E+011
 1.02800000000E+002 3.46420000000E+011
 1.02840000000E+002 3.46230000000E+011
 1.02880000000E+002 3.46040000000E+011
 1.02920000000E+002 3.45840000000E+011
 1.02960000000E+002 3.45640000000E+011
 1.03000000000E+002 3.45430000000E+011
 1.03040000000E+002 3.45210000000E+011
 1.03080000000E+002 3.44990000000E+011
 1.03120000000E+002 3.44770000000E+011
 1.03160000000E+002 3.44550000000E+011
 1.03190000000E+002 3.44330000000E+011
 1.03230000000E+002 3.44110000000E+011
 1.03270000000E+002 3.43880000000E+011
 1.03310000000E+002 3.43660000000E+011
 1.03350000000E+002 3.43440000000E+011
 1.03390000000E+002 3.43500000000E+011
 1.03430000000E+002 3.43550000000E+011
 1.03470000000E+002 3.43610000000E+011
 1.03510000000E+002 3.43660000000E+011
 1.03550000000E+002 3.43710000000E+011
 1.03580000000E+002 3.43750000000E+011
 1.03620000000E+002 3.43800000000E+011
 1.03660000000E+002 3.43840000000E+011
 1.03700000000E+002 3.43880000000E+011
 1.03740000000E+002 3.43910000000E+011
 1.03780000000E+002 3.43940000000E+011
 1.03820000000E+002 3.43970000000E+011
 1.03860000000E+002 3.43990000000E+011
 1.03900000000E+002 3.44010000000E+011
 1.03940000000E+002 3.44020000000E+011
 1.03970000000E+002 3.44020000000E+011
 1.04010000000E+002 3.44020000000E+011
 1.04050000000E+002 3.44010000000E+011
 1.04090000000E+002 3.43990000000E+011
 1.04130000000E+002 3.43970000000E+011
 1.04170000000E+002 3.43940000000E+011
 1.04210000000E+002 3.43890000000E+011
 1.04250000000E+002 3.43840000000E+011
 1.04290000000E+002 3.43780000000E+011
 1.04330000000E+002 3.43700000000E+011
 1.04360000000E+002 3.43620000000E+011
 1.04400000000E+002 3.43520000000E+011
 1.04440000000E+002 3.43400000000E+011
 1.04480000000E+002 3.43280000000E+011
 1.04520000000E+002 3.43140000000E+011
 1.04560000000E+002 3.42980000000E+011
 1.04600000000E+002 3.42810000000E+011
 1.04640000000E+002 3.42630000000E+011
 1.04680000000E+002 3.42440000000E+011
 1.04720000000E+002 3.42230000000E+011
 1.04750000000E+002 3.42000000000E+011
 1.04790000000E+002 3.41760000000E+011
 1.04830000000E+002 3.41510000000E+011
 1.04870000000E+002 3.41250000000E+011
 1.04910000000E+002 3.40970000000E+011
 1.04950000000E+002 3.40680000000E+011
 1.04990000000E+002 3.40380000000E+011
 1.05030000000E+002 3.40070000000E+011
 1.05070000000E+002 3.39810000000E+011
 1.05110000000E+002 3.39690000000E+011
 1.05140000000E+002 3.39580000000E+011
 1.05180000000E+002 3.39450000000E+011
 1.05220000000E+002 3.39330000000E+011
 1.05260000000E+002 3.39200000000E+011
 1.05300000000E+002 3.39060000000E+011
 1.05340000000E+002 3.39310000000E+011
 1.05380000000E+002 3.39570000000E+011
 1.05420000000E+002 3.39830000000E+011
 1.05460000000E+002 3.40090000000E+011
 1.05500000000E+002 3.40350000000E+011
 1.05530000000E+002 3.40610000000E+011
 1.05570000000E+002 3.40860000000E+011
 1.05610000000E+002 3.41120000000E+011
 1.05650000000E+002 3.41380000000E+011
 1.05690000000E+002 3.41630000000E+011
 1.05730000000E+002 3.41880000000E+011
 1.05770000000E+002 3.42120000000E+011
 1.05810000000E+002 3.42360000000E+011
 1.05850000000E+002 3.42590000000E+011
 1.05890000000E+002 3.42810000000E+011
 1.05920000000E+002 3.43030000000E+011
 1.05960000000E+002 3.43240000000E+011
 1.06000000000E+002 3.43440000000E+011
 1.06040000000E+002 3.43630000000E+011
 1.06080000000E+002 3.43810000000E+011
 1.06120000000E+002 3.43810000000E+011
 1.06160000000E+002 3.43810000000E+011
 1.06200000000E+002 3.43810000000E+011
 1.06240000000E+002 3.43810000000E+011
 1.06280000000E+002 3.43810000000E+011
 1.06310000000E+002 3.43810000000E+011
 1.06350000000E+002 3.43810000000E+011
 1.06390000000E+002 3.43810000000E+011
 1.06430000000E+002 3.43810000000E+011
 1.06470000000E+002 3.43810000000E+011
 1.06510000000E+002 3.43810000000E+011
 1.06550000000E+002 3.43810000000E+011
 1.06590000000E+002 3.43810000000E+011
 1.06630000000E+002 3.43810000000E+011
 1.06670000000E+002 3.43810000000E+011
 1.06700000000E+002 3.43810000000E+011
 1.06740000000E+002 3.43810000000E+011
 1.06780000000E+002 3.43810000000E+011
 1.06820000000E+002 3.43810000000E+011
 1.06860000000E+002 3.43810000000E+011
 1.06900000000E+002 3.43710000000E+011
 1.06940000000E+002 3.43610000000E+011
 1.06980000000E+002 3.43500000000E+011
 1.07020000000E+002 3.43380000000E+011
 1.07060000000E+002 3.43250000000E+011
 1.07090000000E+002 3.43120000000E+011
 1.07130000000E+002 3.42990000000E+011
 1.07170000000E+002 3.42840000000E+011
 1.07210000000E+002 3.42700000000E+011
 1.07250000000E+002 3.42550000000E+011
 1.07290000000E+002 3.42650000000E+011
 1.07330000000E+002 3.42750000000E+011
 1.07370000000E+002 3.42840000000E+011
 1.07410000000E+002 3.42930000000E+011
 1.07440000000E+002 3.43020000000E+011
 1.07480000000E+002 3.43100000000E+011
 1.07520000000E+002 3.43180000000E+011
 1.07560000000E+002 3.43250000000E+011
 1.07600000000E+002 3.43330000000E+011
 1.07640000000E+002 3.43390000000E+011
 1.07680000000E+002 3.43460000000E+011
 1.07720000000E+002 3.43510000000E+011
 1.07760000000E+002 3.43570000000E+011
 1.07800000000E+002 3.43620000000E+011
 1.07830000000E+002 3.43670000000E+011
 1.07870000000E+002 3.43710000000E+011
 1.07910000000E+002 3.43750000000E+011
 1.07950000000E+002 3.43780000000E+011
 1.07990000000E+002 3.43810000000E+011
 1.08030000000E+002 3.43830000000E+011
 1.08070000000E+002 3.43850000000E+011
 1.08110000000E+002 3.43870000000E+011
 1.08150000000E+002 3.43880000000E+011
 1.08190000000E+002 3.43890000000E+011
 1.08220000000E+002 3.43890000000E+011
 1.08260000000E+002 3.43890000000E+011
 1.08300000000E+002 3.43880000000E+011
 1.08340000000E+002 3.43870000000E+011
 1.08380000000E+002 3.43850000000E+011
 1.08420000000E+002 3.43820000000E+011
 1.08460000000E+002 3.43800000000E+011
 1.08500000000E+002 3.43760000000E+011
 1.08540000000E+002 3.43720000000E+011
 1.08580000000E+002 3.43680000000E+011
 1.08610000000E+002 3.43630000000E+011
 1.08650000000E+002 3.43580000000E+011
 1.08690000000E+002 3.43520000000E+011
 1.08730000000E+002 3.43460000000E+011
 1.08770000000E+002 3.43390000000E+011
 1.08810000000E+002 3.43310000000E+011
 1.08850000000E+002 3.43230000000E+011
 1.08890000000E+002 3.43150000000E+011
 1.08930000000E+002 3.43060000000E+011
 1.08970000000E+002 3.42970000000E+011
 1.09000000000E+002 3.42870000000E+011
 1.09040000000E+002 3.42760000000E+011
 1.09080000000E+002 3.42650000000E+011
 1.09120000000E+002 3.42540000000E+011
 1.09160000000E+002 3.42420000000E+011
 1.09200000000E+002 3.42300000000E+011
 1.09240000000E+002 3.42530000000E+011
 1.09280000000E+002 3.42770000000E+011
 1.09320000000E+002 3.43010000000E+011
 1.09360000000E+002 3.43250000000E+011
 1.09390000000E+002 3.43500000000E+011
 1.09430000000E+002 3.43750000000E+011
 1.09470000000E+002 3.43990000000E+011
 1.09510000000E+002 3.44240000000E+011
 1.09550000000E+002 3.44480000000E+011
 1.09590000000E+002 3.44720000000E+011
 1.09630000000E+002 3.44960000000E+011
 1.09670000000E+002 3.45200000000E+011
 1.09710000000E+002 3.45430000000E+011
 1.09750000000E+002 3.45650000000E+011
 1.09780000000E+002 3.45870000000E+011
 1.09820000000E+002 3.46080000000E+011
 1.09860000000E+002 3.46290000000E+011
 1.09900000000E+002 3.46480000000E+011
 1.09940000000E+002 3.46660000000E+011
 1.09980000000E+002 3.46840000000E+011
 1.10020000000E+002 3.47000000000E+011
 1.10060000000E+002 3.47160000000E+011
 1.10100000000E+002 3.47300000000E+011
 1.10140000000E+002 3.47420000000E+011
 1.10170000000E+002 3.47540000000E+011
 1.10210000000E+002 3.47540000000E+011
 1.10250000000E+002 3.47540000000E+011
 1.10290000000E+002 3.47540000000E+011
 1.10330000000E+002 3.47540000000E+011
 1.10370000000E+002 3.47540000000E+011
 1.10410000000E+002 3.47540000000E+011
 1.10450000000E+002 3.47540000000E+011
 1.10490000000E+002 3.47540000000E+011
 1.10530000000E+002 3.47540000000E+011
 1.10560000000E+002 3.47540000000E+011
 1.10600000000E+002 3.47540000000E+011
 1.10640000000E+002 3.47540000000E+011
 1.10680000000E+002 3.47540000000E+011
 1.10720000000E+002 3.47540000000E+011
 1.10760000000E+002 3.47540000000E+011
 1.10800000000E+002 3.47540000000E+011
 1.10840000000E+002 3.47540000000E+011
 1.10880000000E+002 3.47540000000E+011
 1.10920000000E+002 3.47540000000E+011
 1.10950000000E+002 3.47540000000E+011
 1.10990000000E+002 3.47330000000E+011
 1.11030000000E+002 3.47120000000E+011
 1.11070000000E+002 3.47000000000E+011
 1.11110000000E+002 3.46890000000E+011
 1.11150000000E+002 3.46780000000E+011
 1.11190000000E+002 3.46970000000E+011
 1.11230000000E+002 3.47150000000E+011
 1.11270000000E+002 3.47320000000E+011
 1.11310000000E+002 3.47480000000E+011
 1.11340000000E+002 3.47640000000E+011
 1.11380000000E+002 3.47780000000E+011
 1.11420000000E+002 3.47920000000E+011
 1.11460000000E+002 3.48050000000E+011
 1.11500000000E+002 3.48170000000E+011
 1.11540000000E+002 3.48280000000E+011
 1.11580000000E+002 3.48390000000E+011
 1.11620000000E+002 3.48480000000E+011
 1.11660000000E+002 3.48570000000E+011
 1.11700000000E+002 3.48660000000E+011
 1.11730000000E+002 3.48730000000E+011
 1.11770000000E+002 3.48800000000E+011
 1.11810000000E+002 3.48860000000E+011
 1.11850000000E+002 3.48920000000E+011
 1.11890000000E+002 3.48970000000E+011
 1.11930000000E+002 3.49010000000E+011
 1.11970000000E+002 3.49050000000E+011
 1.12010000000E+002 3.49080000000E+011
 1.12050000000E+002 3.49110000000E+011
 1.12090000000E+002 3.49130000000E+011
 1.12120000000E+002 3.49140000000E+011
 1.12160000000E+002 3.49150000000E+011
 1.12200000000E+002 3.49150000000E+011
 1.12240000000E+002 3.49150000000E+011
 1.12280000000E+002 3.49140000000E+011
 1.12320000000E+002 3.49130000000E+011
 1.12360000000E+002 3.49110000000E+011
 1.12400000000E+002 3.49090000000E+011
 1.12440000000E+002 3.49060000000E+011
 1.12480000000E+002 3.49020000000E+011
 1.12520000000E+002 3.48980000000E+011
 1.12550000000E+002 3.48930000000E+011
 1.12590000000E+002 3.48880000000E+011
 1.12630000000E+002 3.48820000000E+011
 1.12670000000E+002 3.48750000000E+011
 1.12710000000E+002 3.48680000000E+011
 1.12750000000E+002 3.48600000000E+011
 1.12790000000E+002 3.48520000000E+011
 1.12830000000E+002 3.48430000000E+011
 1.12870000000E+002 3.48330000000E+011
 1.12910000000E+002 3.48230000000E+011
 1.12940000000E+002 3.48130000000E+011
 1.12980000000E+002 3.48010000000E+011
 1.13020000000E+002 3.47890000000E+011
 1.13060000000E+002 3.47770000000E+011
 1.13100000000E+002 3.47640000000E+011
 1.13140000000E+002 3.47950000000E+011
 1.13180000000E+002 3.48270000000E+011
 1.13220000000E+002 3.48590000000E+011
 1.13260000000E+002 3.48920000000E+011
 1.13300000000E+002 3.49250000000E+011
 1.13330000000E+002 3.49590000000E+011
 1.13370000000E+002 3.49920000000E+011
 1.13410000000E+002 3.50260000000E+011
 1.13450000000E+002 3.50590000000E+011
 1.13490000000E+002 3.50930000000E+011
 1.13530000000E+002 3.51260000000E+011
 1.13570000000E+002 3.51590000000E+011
 1.13610000000E+002 3.51920000000E+011
 1.13650000000E+002 3.52240000000E+011
 1.13690000000E+002 3.52560000000E+011
 1.13720000000E+002 3.52870000000E+011
 1.13760000000E+002 3.53180000000E+011
 1.13800000000E+002 3.53480000000E+011
 1.13840000000E+002 3.53770000000E+011
 1.13880000000E+002 3.54050000000E+011
 1.13920000000E+002 3.54320000000E+011
 1.13960000000E+002 3.54580000000E+011
 1.14000000000E+002 3.54830000000E+011
 1.14040000000E+002 3.55070000000E+011
 1.14080000000E+002 3.55300000000E+011
 1.14110000000E+002 3.55520000000E+011
 1.14150000000E+002 3.55720000000E+011
 1.14190000000E+002 3.55900000000E+011
 1.14230000000E+002 3.56080000000E+011
 1.14270000000E+002 3.56230000000E+011
 1.14310000000E+002 3.56230000000E+011
 1.14350000000E+002 3.56230000000E+011
 1.14390000000E+002 3.56230000000E+011
 1.14430000000E+002 3.56230000000E+011
 1.14470000000E+002 3.56230000000E+011
 1.14500000000E+002 3.56230000000E+011
 1.14540000000E+002 3.56230000000E+011
 1.14580000000E+002 3.56230000000E+011
 1.14620000000E+002 3.56230000000E+011
 1.14660000000E+002 3.56230000000E+011
 1.14700000000E+002 3.56230000000E+011
 1.14740000000E+002 3.56230000000E+011
 1.14780000000E+002 3.56230000000E+011
 1.14820000000E+002 3.56230000000E+011
 1.14860000000E+002 3.56230000000E+011
 1.14890000000E+002 3.56230000000E+011
 1.14930000000E+002 3.56230000000E+011
 1.14970000000E+002 3.56230000000E+011
 1.15010000000E+002 3.56230000000E+011
 1.15050000000E+002 3.56230000000E+011
 1.15090000000E+002 3.56290000000E+011
 1.15130000000E+002 3.56330000000E+011
 1.15170000000E+002 3.56360000000E+011
 1.15210000000E+002 3.56370000000E+011
 1.15250000000E+002 3.56360000000E+011
 1.15280000000E+002 3.56340000000E+011
 1.15320000000E+002 3.56310000000E+011
 1.15360000000E+002 3.56260000000E+011
 1.15400000000E+002 3.56200000000E+011
 1.15440000000E+002 3.56120000000E+011
 1.15480000000E+002 3.56040000000E+011
 1.15520000000E+002 3.55930000000E+011
 1.15560000000E+002 3.55820000000E+011
 1.15600000000E+002 3.55700000000E+011
 1.15640000000E+002 3.55560000000E+011
 1.15670000000E+002 3.55420000000E+011
 1.15710000000E+002 3.55260000000E+011
 1.15750000000E+002 3.55100000000E+011
 1.15790000000E+002 3.54930000000E+011
 1.15830000000E+002 3.54750000000E+011
 1.15870000000E+002 3.54570000000E+011
 1.15910000000E+002 3.54370000000E+011
 1.15950000000E+002 3.54180000000E+011
 1.15990000000E+002 3.53970000000E+011
 1.16030000000E+002 3.53770000000E+011
 1.16060000000E+002 3.53550000000E+011
 1.16100000000E+002 3.53340000000E+011
 1.16140000000E+002 3.53120000000E+011
 1.16180000000E+002 3.52900000000E+011
 1.16220000000E+002 3.52680000000E+011
 1.16260000000E+002 3.52460000000E+011
 1.16300000000E+002 3.52230000000E+011
 1.16340000000E+002 3.52010000000E+011
 1.16380000000E+002 3.51790000000E+011
 1.16420000000E+002 3.51560000000E+011
 1.16450000000E+002 3.51340000000E+011
 1.16490000000E+002 3.51120000000E+011
 1.16530000000E+002 3.50900000000E+011
 1.16570000000E+002 3.50680000000E+011
 1.16610000000E+002 3.50470000000E+011
 1.16650000000E+002 3.50250000000E+011
 1.16690000000E+002 3.50040000000E+011
 1.16730000000E+002 3.49840000000E+011
 1.16770000000E+002 3.49630000000E+011
 1.16810000000E+002 3.49430000000E+011
 1.16840000000E+002 3.49230000000E+011
 1.16880000000E+002 3.49040000000E+011
 1.16920000000E+002 3.48850000000E+011
 1.16960000000E+002 3.48660000000E+011
 1.17000000000E+002 3.48480000000E+011
 1.17040000000E+002 3.48610000000E+011
 1.17080000000E+002 3.48740000000E+011
 1.17120000000E+002 3.48870000000E+011
 1.17160000000E+002 3.48990000000E+011
 1.17190000000E+002 3.49120000000E+011
 1.17230000000E+002 3.49240000000E+011
 1.17270000000E+002 3.49350000000E+011
 1.17310000000E+002 3.49460000000E+011
 1.17350000000E+002 3.49560000000E+011
 1.17390000000E+002 3.49660000000E+011
 1.17430000000E+002 3.49750000000E+011
 1.17470000000E+002 3.49830000000E+011
 1.17510000000E+002 3.49910000000E+011
 1.17550000000E+002 3.49970000000E+011
 1.17580000000E+002 3.50030000000E+011
 1.17620000000E+002 3.50080000000E+011
 1.17660000000E+002 3.50120000000E+011
 1.17700000000E+002 3.50150000000E+011
 1.17740000000E+002 3.50170000000E+011
 1.17780000000E+002 3.50180000000E+011
 1.17820000000E+002 3.50180000000E+011
 1.17860000000E+002 3.50170000000E+011
 1.17900000000E+002 3.50150000000E+011
 1.17940000000E+002 3.50120000000E+011
 1.17970000000E+002 3.50080000000E+011
 1.18010000000E+002 3.50020000000E+011
 1.18050000000E+002 3.49960000000E+011
 1.18090000000E+002 3.49880000000E+011
 1.18130000000E+002 3.49790000000E+011
 1.18170000000E+002 3.49690000000E+011
 1.18210000000E+002 3.49580000000E+011
 1.18250000000E+002 3.49460000000E+011
 1.18290000000E+002 3.49330000000E+011
 1.18330000000E+002 3.49180000000E+011
 1.18360000000E+002 3.49030000000E+011
 1.18400000000E+002 3.49030000000E+011
 1.18440000000E+002 3.49030000000E+011
 1.18480000000E+002 3.49030000000E+011
 1.18520000000E+002 3.49030000000E+011
 1.18560000000E+002 3.49030000000E+011
 1.18600000000E+002 3.49030000000E+011
 1.18640000000E+002 3.49030000000E+011
 1.18680000000E+002 3.49030000000E+011
 1.18720000000E+002 3.49030000000E+011
 1.18750000000E+002 3.49030000000E+011
 1.18790000000E+002 3.49030000000E+011
 1.18830000000E+002 3.49030000000E+011
 1.18870000000E+002 3.49030000000E+011
 1.18910000000E+002 3.49030000000E+011
 1.18950000000E+002 3.49030000000E+011
 1.18990000000E+002 3.49030000000E+011
 1.19030000000E+002 3.49030000000E+011
 1.19070000000E+002 3.49030000000E+011
 1.19110000000E+002 3.49030000000E+011
 1.19140000000E+002 3.49030000000E+011
 1.19180000000E+002 3.49080000000E+011
 1.19220000000E+002 3.49110000000E+011
 1.19260000000E+002 3.49130000000E+011
 1.19300000000E+002 3.49140000000E+011
 1.19340000000E+002 3.49130000000E+011
 1.19380000000E+002 3.49110000000E+011
 1.19420000000E+002 3.49070000000E+011
 1.19460000000E+002 3.49020000000E+011
 1.19500000000E+002 3.48950000000E+011
 1.19530000000E+002 3.48870000000E+011
 1.19570000000E+002 3.48790000000E+011
 1.19610000000E+002 3.48680000000E+011
 1.19650000000E+002 3.48570000000E+011
 1.19690000000E+002 3.48450000000E+011
 1.19730000000E+002 3.48320000000E+011
 1.19770000000E+002 3.48170000000E+011
 1.19810000000E+002 3.48020000000E+011
 1.19850000000E+002 3.47870000000E+011
 1.19890000000E+002 3.47700000000E+011
 1.19920000000E+002 3.47530000000E+011
 1.19960000000E+002 3.47350000000E+011
 1.20000000000E+002 3.47170000000E+011
 1.20040000000E+002 3.46980000000E+011
 1.20080000000E+002 3.46790000000E+011
 1.20120000000E+002 3.46610000000E+011
 1.20160000000E+002 3.46530000000E+011
 1.20200000000E+002 3.46440000000E+011
 1.20240000000E+002 3.46350000000E+011
 1.20280000000E+002 3.46260000000E+011
 1.20310000000E+002 3.46160000000E+011
 1.20350000000E+002 3.46050000000E+011
 1.20390000000E+002 3.45940000000E+011
 1.20430000000E+002 3.45830000000E+011
 1.20470000000E+002 3.45710000000E+011
 1.20510000000E+002 3.45590000000E+011
 1.20550000000E+002 3.45470000000E+011
 1.20590000000E+002 3.45340000000E+011
 1.20630000000E+002 3.45200000000E+011
 1.20670000000E+002 3.45070000000E+011
 1.20700000000E+002 3.44920000000E+011
 1.20740000000E+002 3.44780000000E+011
 1.20780000000E+002 3.44630000000E+011
 1.20820000000E+002 3.44480000000E+011
 1.20860000000E+002 3.44320000000E+011
 1.20900000000E+002 3.44160000000E+011
 1.20940000000E+002 3.44290000000E+011
 1.20980000000E+002 3.44420000000E+011
 1.21020000000E+002 3.44550000000E+011
 1.21060000000E+002 3.44690000000E+011
 1.21090000000E+002 3.44830000000E+011
 1.21130000000E+002 3.44970000000E+011
 1.21170000000E+002 3.45120000000E+011
 1.21210000000E+002 3.45270000000E+011
 1.21250000000E+002 3.45410000000E+011
 1.21290000000E+002 3.45560000000E+011
 1.21330000000E+002 3.45700000000E+011
 1.21370000000E+002 3.45850000000E+011
 1.21410000000E+002 3.45990000000E+011
 1.21450000000E+002 3.46130000000E+011
 1.21480000000E+002 3.46260000000E+011
 1.21520000000E+002 3.46400000000E+011
 1.21560000000E+002 3.46520000000E+011
 1.21600000000E+002 3.46650000000E+011
 1.21640000000E+002 3.46760000000E+011
 1.21680000000E+002 3.46870000000E+011
 1.21720000000E+002 3.46970000000E+011
 1.21760000000E+002 3.47070000000E+011
 1.21800000000E+002 3.47160000000E+011
 1.21840000000E+002 3.47230000000E+011
 1.21880000000E+002 3.47300000000E+011
 1.21910000000E+002 3.47360000000E+011
 1.21950000000E+002 3.47410000000E+011
 1.21990000000E+002 3.47450000000E+011
 1.22030000000E+002 3.47480000000E+011
 1.22070000000E+002 3.47490000000E+011
 1.22110000000E+002 3.47490000000E+011
 1.22150000000E+002 3.47490000000E+011
 1.22190000000E+002 3.47470000000E+011
 1.22230000000E+002 3.47430000000E+011
 1.22270000000E+002 3.47390000000E+011
 1.22300000000E+002 3.47330000000E+011
 1.22340000000E+002 3.47260000000E+011
 1.22380000000E+002 3.47180000000E+011
 1.22420000000E+002 3.47080000000E+011
 1.22460000000E+002 3.46970000000E+011
 1.22500000000E+002 3.46970000000E+011
 1.22540000000E+002 3.46970000000E+011
 1.22580000000E+002 3.46970000000E+011
 1.22620000000E+002 3.46970000000E+011
 1.22660000000E+002 3.46970000000E+011
 1.22690000000E+002 3.46970000000E+011
 1.22730000000E+002 3.46970000000E+011
 1.22770000000E+002 3.46970000000E+011
 1.22810000000E+002 3.46970000000E+011
 1.22850000000E+002 3.46970000000E+011


==> figures/s61/s61_fel_power_g_pmax_z10_decimated.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
3.900000000000000133e-01 0.000000000000000000e+00
5.849999999999999645e-01 1.050600000000000000e+04
7.800000000000000266e-01 3.135700000000000000e+04
9.749999999999999778e-01 5.188600000000000000e+04
1.169999999999999929e+00 7.187900000000000000e+04
1.364999999999999991e+00 9.228800000000000000e+04
1.560000000000000053e+00 1.123200000000000000e+05
1.754999999999999893e+00 1.352100000000000000e+05
1.949999999999999956e+00 1.599700000000000000e+05
2.145000000000000018e+00 1.780300000000000000e+05
2.339999999999999858e+00 2.047300000000000000e+05
2.535000000000000142e+00 2.294600000000000000e+05
2.729999999999999982e+00 2.505600000000000000e+05
2.924999999999999822e+00 2.682200000000000000e+05
3.120000000000000107e+00 2.837500000000000000e+05
3.314999999999999947e+00 3.065300000000000000e+05
3.509999999999999787e+00 3.255000000000000000e+05
3.705000000000000071e+00 3.431900000000000000e+05
3.899999999999999911e+00 3.431900000000000000e+05
4.094999999999999751e+00 3.431900000000000000e+05
4.290000000000000036e+00 3.431900000000000000e+05
4.485000000000000320e+00 3.431900000000000000e+05
4.679999999999999716e+00 3.491900000000000000e+05
4.875000000000000000e+00 3.801700000000000000e+05
5.070000000000000284e+00 4.262300000000000000e+05
5.264999999999999680e+00 4.754000000000000000e+05
5.459999999999999964e+00 5.293100000000000000e+05
5.655000000000000249e+00 5.873500000000000000e+05
5.849999999999999645e+00 6.475700000000000000e+05
6.044999999999999929e+00 6.863300000000000000e+05
6.240000000000000213e+00 7.293700000000000000e+05
6.434999999999999609e+00 7.691300000000000000e+05
6.629999999999999893e+00 8.068000000000000000e+05
6.825000000000000178e+00 9.297600000000000000e+05
7.019999999999999574e+00 1.058400000000000000e+06
7.214999999999999858e+00 1.192200000000000000e+06
7.410000000000000142e+00 1.352600000000000000e+06
7.605000000000000426e+00 1.527400000000000000e+06
7.799999999999999822e+00 1.714300000000000000e+06
7.995000000000000107e+00 1.714300000000000000e+06
8.189999999999999503e+00 1.714300000000000000e+06
8.384999999999999787e+00 1.714300000000000000e+06
8.580000000000000071e+00 1.714300000000000000e+06
8.775000000000000355e+00 1.915500000000000000e+06
8.970000000000000639e+00 2.148900000000000000e+06
9.164999999999999147e+00 2.402400000000000000e+06
9.359999999999999432e+00 2.675000000000000000e+06
9.554999999999999716e+00 2.968500000000000000e+06
9.750000000000000000e+00 3.283700000000000000e+06
9.945000000000000284e+00 3.744000000000000000e+06
1.014000000000000057e+01 4.320500000000000000e+06
1.033500000000000085e+01 4.973700000000000000e+06
1.052999999999999936e+01 5.695700000000000000e+06
1.072499999999999964e+01 6.481000000000000000e+06
1.091999999999999993e+01 7.322400000000000000e+06
1.111500000000000021e+01 8.212500000000000000e+06
1.131000000000000050e+01 9.148600000000000000e+06
1.150500000000000078e+01 1.013600000000000000e+07
1.169999999999999929e+01 1.118500000000000000e+07
1.189499999999999957e+01 1.237000000000000000e+07
1.208999999999999986e+01 1.237000000000000000e+07
1.228500000000000014e+01 1.237000000000000000e+07
1.248000000000000043e+01 1.237000000000000000e+07
1.267500000000000071e+01 1.237000000000000000e+07
1.286999999999999922e+01 1.430400000000000000e+07
1.306499999999999950e+01 1.650500000000000000e+07
1.325999999999999979e+01 1.898300000000000000e+07
1.345500000000000007e+01 2.177400000000000000e+07
1.365000000000000036e+01 2.491800000000000000e+07
1.384500000000000064e+01 2.791500000000000000e+07
1.403999999999999915e+01 3.133100000000000000e+07
1.423499999999999943e+01 3.513400000000000000e+07
1.442999999999999972e+01 4.052800000000000000e+07
1.462500000000000000e+01 4.672100000000000000e+07
1.482000000000000028e+01 5.357700000000000000e+07
1.501500000000000057e+01 6.113800000000000000e+07
1.521000000000000085e+01 6.947500000000000000e+07
1.540499999999999936e+01 7.980700000000000000e+07
1.559999999999999964e+01 9.201700000000000000e+07
1.579499999999999993e+01 1.084500000000000000e+08
1.599000000000000021e+01 1.272300000000000000e+08
1.618499999999999872e+01 1.272300000000000000e+08
1.637999999999999901e+01 1.272300000000000000e+08
1.657499999999999929e+01 1.272300000000000000e+08
1.676999999999999957e+01 1.272300000000000000e+08
1.696499999999999986e+01 1.462000000000000000e+08
1.716000000000000014e+01 1.686300000000000000e+08
1.735500000000000043e+01 1.949300000000000000e+08
1.755000000000000071e+01 2.256800000000000000e+08
1.774500000000000099e+01 2.621700000000000000e+08
1.794000000000000128e+01 3.035600000000000000e+08
1.813500000000000156e+01 3.499400000000000000e+08
1.832999999999999829e+01 4.015300000000000000e+08
1.852499999999999858e+01 4.683500000000000000e+08
1.871999999999999886e+01 5.534600000000000000e+08
1.891499999999999915e+01 6.481200000000000000e+08
1.910999999999999943e+01 7.530000000000000000e+08
1.930499999999999972e+01 8.690600000000000000e+08
1.950000000000000000e+01 9.974600000000000000e+08
1.969500000000000028e+01 1.159300000000000000e+09
1.989000000000000057e+01 1.341900000000000000e+09
2.008500000000000085e+01 1.545700000000000000e+09
2.028000000000000114e+01 1.545700000000000000e+09
2.047500000000000142e+01 1.545700000000000000e+09
2.067000000000000171e+01 1.545700000000000000e+09
2.086499999999999844e+01 1.545700000000000000e+09
2.105999999999999872e+01 1.737900000000000000e+09
2.125499999999999901e+01 1.964300000000000000e+09
2.144999999999999929e+01 2.230000000000000000e+09
2.164499999999999957e+01 2.603400000000000000e+09
2.183999999999999986e+01 3.119400000000000000e+09
2.203500000000000014e+01 3.710300000000000000e+09
2.223000000000000043e+01 4.379700000000000000e+09
2.242500000000000071e+01 5.129600000000000000e+09
2.262000000000000099e+01 5.962000000000000000e+09
2.281500000000000128e+01 6.880000000000000000e+09
2.301000000000000156e+01 7.887400000000000000e+09
2.320499999999999829e+01 8.989400000000000000e+09
2.339999999999999858e+01 1.019300000000000000e+10
2.359499999999999886e+01 1.165100000000000000e+10
2.378999999999999915e+01 1.326700000000000000e+10
2.398499999999999943e+01 1.515100000000000000e+10
2.417999999999999972e+01 1.753100000000000000e+10
2.437500000000000000e+01 1.753100000000000000e+10
2.457000000000000028e+01 1.753100000000000000e+10
2.476500000000000057e+01 1.753100000000000000e+10
2.496000000000000085e+01 1.753100000000000000e+10
2.515500000000000114e+01 1.927200000000000000e+10
2.535000000000000142e+01 2.124000000000000000e+10
2.554500000000000171e+01 2.444700000000000000e+10
2.573999999999999844e+01 2.796200000000000000e+10
2.593499999999999872e+01 3.175700000000000000e+10
2.612999999999999901e+01 3.580200000000000000e+10
2.632499999999999929e+01 4.005500000000000000e+10
2.651999999999999957e+01 4.447200000000000000e+10
2.671499999999999986e+01 4.899300000000000000e+10
2.691000000000000014e+01 5.354900000000000000e+10
2.710500000000000043e+01 5.807500000000000000e+10
2.730000000000000071e+01 6.250100000000000000e+10
2.749500000000000099e+01 6.966500000000000000e+10
2.769000000000000128e+01 7.711600000000000000e+10
2.788500000000000156e+01 8.466600000000000000e+10
2.807999999999999829e+01 9.211900000000000000e+10
2.827499999999999858e+01 9.926400000000000000e+10
2.846999999999999886e+01 9.926400000000000000e+10
2.866499999999999915e+01 9.926400000000000000e+10
2.885999999999999943e+01 9.926400000000000000e+10
2.905499999999999972e+01 9.926400000000000000e+10
2.925000000000000000e+01 1.002300000000000000e+11
2.944500000000000028e+01 1.075500000000000000e+11
2.964000000000000057e+01 1.145000000000000000e+11
2.983500000000000085e+01 1.209000000000000000e+11
3.003000000000000114e+01 1.266100000000000000e+11
3.022500000000000142e+01 1.315200000000000000e+11
3.042000000000000171e+01 1.355400000000000000e+11
3.061499999999999844e+01 1.411300000000000000e+11
3.080999999999999872e+01 1.465700000000000000e+11
3.100499999999999901e+01 1.509900000000000000e+11
3.119999999999999929e+01 1.543100000000000000e+11
3.139499999999999957e+01 1.665200000000000000e+11
3.158999999999999986e+01 1.786900000000000000e+11
3.178500000000000014e+01 1.903100000000000000e+11
3.198000000000000043e+01 2.008600000000000000e+11
3.217499999999999716e+01 2.098600000000000000e+11
3.236999999999999744e+01 2.168900000000000000e+11
3.256499999999999773e+01 2.168900000000000000e+11
3.275999999999999801e+01 2.168900000000000000e+11
3.295499999999999829e+01 2.168900000000000000e+11
3.314999999999999858e+01 2.168900000000000000e+11
3.334499999999999886e+01 2.285700000000000000e+11
3.353999999999999915e+01 2.391700000000000000e+11
3.373499999999999943e+01 2.483200000000000000e+11
3.392999999999999972e+01 2.558000000000000000e+11
3.412500000000000000e+01 2.614600000000000000e+11
3.432000000000000028e+01 2.652400000000000000e+11
3.451500000000000057e+01 2.671800000000000000e+11
3.471000000000000085e+01 2.673500000000000000e+11
3.490500000000000114e+01 2.659100000000000000e+11
3.510000000000000142e+01 2.650600000000000000e+11
3.529500000000000171e+01 2.720700000000000000e+11
3.549000000000000199e+01 2.805700000000000000e+11
3.568500000000000227e+01 2.880500000000000000e+11
3.588000000000000256e+01 2.940700000000000000e+11
3.607500000000000284e+01 2.982700000000000000e+11
3.627000000000000313e+01 3.003900000000000000e+11
3.646500000000000341e+01 3.003600000000000000e+11
3.665999999999999659e+01 3.003600000000000000e+11
3.685499999999999687e+01 3.003600000000000000e+11
3.704999999999999716e+01 3.003600000000000000e+11
3.724499999999999744e+01 3.003600000000000000e+11
3.743999999999999773e+01 2.997200000000000000e+11
3.763499999999999801e+01 2.977900000000000000e+11
3.782999999999999829e+01 2.947700000000000000e+11
3.802499999999999858e+01 2.908800000000000000e+11
3.821999999999999886e+01 2.863500000000000000e+11
3.841499999999999915e+01 2.813500000000000000e+11
3.860999999999999943e+01 2.760400000000000000e+11
3.880499999999999972e+01 2.705800000000000000e+11
3.900000000000000000e+01 2.650800000000000000e+11
3.919500000000000028e+01 2.650100000000000000e+11
3.939000000000000057e+01 2.644900000000000000e+11
3.958500000000000085e+01 2.749400000000000000e+11
3.978000000000000114e+01 2.866800000000000000e+11
3.997500000000000142e+01 2.975300000000000000e+11
4.017000000000000171e+01 3.070900000000000000e+11
4.036500000000000199e+01 3.150000000000000000e+11
4.056000000000000227e+01 3.209800000000000000e+11
4.075500000000000256e+01 3.209800000000000000e+11
4.095000000000000284e+01 3.209800000000000000e+11
4.114500000000000313e+01 3.209800000000000000e+11
4.134000000000000341e+01 3.209800000000000000e+11
4.153499999999999659e+01 3.275500000000000000e+11
4.172999999999999687e+01 3.331100000000000000e+11
4.192499999999999716e+01 3.376000000000000000e+11
4.211999999999999744e+01 3.410100000000000000e+11
4.231499999999999773e+01 3.433800000000000000e+11
4.250999999999999801e+01 3.447600000000000000e+11
4.270499999999999829e+01 3.451900000000000000e+11
4.289999999999999858e+01 3.447500000000000000e+11
4.309499999999999886e+01 3.476800000000000000e+11
4.328999999999999915e+01 3.500500000000000000e+11
4.348499999999999943e+01 3.517600000000000000e+11
4.367999999999999972e+01 3.527400000000000000e+11
4.387500000000000000e+01 3.529600000000000000e+11
4.407000000000000028e+01 3.523900000000000000e+11
4.426500000000000057e+01 3.510700000000000000e+11
4.446000000000000085e+01 3.490600000000000000e+11
4.465500000000000114e+01 3.464600000000000000e+11
4.485000000000000142e+01 3.464600000000000000e+11
4.504500000000000171e+01 3.464600000000000000e+11
4.524000000000000199e+01 3.464600000000000000e+11
4.543500000000000227e+01 3.464600000000000000e+11
4.563000000000000256e+01 3.453400000000000000e+11
4.582500000000000284e+01 3.437400000000000000e+11
4.602000000000000313e+01 3.417200000000000000e+11
4.621500000000000341e+01 3.393600000000000000e+11
4.640999999999999659e+01 3.367300000000000000e+11
4.660499999999999687e+01 3.338900000000000000e+11
4.679999999999999716e+01 3.309000000000000000e+11
4.699499999999999744e+01 3.315000000000000000e+11
4.718999999999999773e+01 3.354800000000000000e+11
4.738499999999999801e+01 3.390500000000000000e+11
4.757999999999999829e+01 3.419900000000000000e+11
4.777499999999999858e+01 3.441100000000000000e+11
4.796999999999999886e+01 3.452300000000000000e+11
4.816499999999999915e+01 3.452900000000000000e+11
4.835999999999999943e+01 3.442600000000000000e+11
4.855499999999999972e+01 3.421800000000000000e+11
4.875000000000000000e+01 3.391600000000000000e+11
4.894500000000000028e+01 3.391600000000000000e+11
4.914000000000000057e+01 3.391600000000000000e+11
4.933500000000000085e+01 3.391600000000000000e+11
4.953000000000000114e+01 3.391600000000000000e+11
4.972500000000000142e+01 3.426100000000000000e+11
4.992000000000000171e+01 3.454800000000000000e+11
5.011500000000000199e+01 3.477000000000000000e+11
5.031000000000000227e+01 3.492400000000000000e+11
5.050500000000000256e+01 3.501000000000000000e+11
5.070000000000000284e+01 3.503000000000000000e+11
5.089500000000000313e+01 3.552200000000000000e+11
5.109000000000000341e+01 3.601300000000000000e+11
5.128499999999999659e+01 3.648500000000000000e+11
5.147999999999999687e+01 3.692300000000000000e+11
5.167499999999999716e+01 3.730900000000000000e+11
5.186999999999999744e+01 3.762700000000000000e+11
5.206499999999999773e+01 3.786100000000000000e+11
5.225999999999999801e+01 3.800100000000000000e+11
5.245499999999999829e+01 3.804100000000000000e+11
5.264999999999999858e+01 3.797800000000000000e+11
5.284499999999999886e+01 3.842100000000000000e+11
5.303999999999999915e+01 3.842100000000000000e+11
5.323499999999999943e+01 3.842100000000000000e+11
5.342999999999999972e+01 3.842100000000000000e+11
5.362500000000000000e+01 3.842100000000000000e+11
5.382000000000000028e+01 3.859600000000000000e+11
5.401500000000000057e+01 3.875700000000000000e+11
5.421000000000000085e+01 3.889900000000000000e+11
5.440500000000000114e+01 3.902000000000000000e+11
5.460000000000000142e+01 3.911900000000000000e+11
5.479500000000000171e+01 3.900200000000000000e+11
5.499000000000000199e+01 3.890900000000000000e+11
5.518500000000000227e+01 3.883700000000000000e+11
5.538000000000000256e+01 3.877800000000000000e+11
5.557500000000000284e+01 3.872800000000000000e+11
5.577000000000000313e+01 3.868200000000000000e+11
5.596500000000000341e+01 3.863700000000000000e+11
5.615999999999999659e+01 3.858900000000000000e+11
5.635499999999999687e+01 3.853500000000000000e+11
5.654999999999999716e+01 3.847200000000000000e+11
5.674499999999999744e+01 3.822100000000000000e+11
5.693999999999999773e+01 3.793500000000000000e+11
5.713499999999999801e+01 3.793500000000000000e+11
5.732999999999999829e+01 3.793500000000000000e+11
5.752499999999999858e+01 3.793500000000000000e+11
5.771999999999999886e+01 3.793500000000000000e+11
5.791499999999999915e+01 3.749100000000000000e+11
5.810999999999999943e+01 3.707900000000000000e+11
5.830499999999999972e+01 3.670900000000000000e+11
5.850000000000000000e+01 3.639000000000000000e+11
5.869500000000000028e+01 3.640100000000000000e+11
5.889000000000000057e+01 3.642500000000000000e+11
5.908500000000000085e+01 3.645500000000000000e+11
5.928000000000000114e+01 3.648000000000000000e+11
5.947500000000000142e+01 3.648800000000000000e+11
5.967000000000000171e+01 3.646900000000000000e+11
5.986500000000000199e+01 3.641400000000000000e+11
6.006000000000000227e+01 3.631900000000000000e+11
6.025500000000000256e+01 3.618400000000000000e+11
6.045000000000000284e+01 3.601500000000000000e+11
6.064500000000000313e+01 3.608200000000000000e+11
6.084000000000000341e+01 3.609300000000000000e+11
6.103499999999999659e+01 3.603600000000000000e+11
6.122999999999999687e+01 3.603600000000000000e+11
6.142499999999999716e+01 3.603600000000000000e+11
6.161999999999999744e+01 3.603600000000000000e+11
6.181499999999999773e+01 3.603600000000000000e+11
6.200999999999999801e+01 3.561200000000000000e+11
6.220499999999999829e+01 3.521000000000000000e+11
6.239999999999999858e+01 3.485100000000000000e+11
6.259499999999999886e+01 3.483200000000000000e+11
6.278999999999999915e+01 3.480300000000000000e+11
6.298499999999999943e+01 3.476400000000000000e+11
6.317999999999999972e+01 3.471200000000000000e+11
6.337500000000000000e+01 3.464600000000000000e+11
6.357000000000000028e+01 3.456300000000000000e+11
6.376500000000000057e+01 3.446300000000000000e+11
6.396000000000000085e+01 3.434400000000000000e+11
6.415500000000000114e+01 3.420600000000000000e+11
6.434999999999999432e+01 3.404900000000000000e+11
6.454500000000000171e+01 3.408400000000000000e+11
6.473999999999999488e+01 3.409600000000000000e+11
6.493500000000000227e+01 3.407200000000000000e+11
6.512999999999999545e+01 3.400600000000000000e+11
6.532500000000000284e+01 3.400600000000000000e+11
6.551999999999999602e+01 3.400600000000000000e+11
6.571500000000000341e+01 3.400600000000000000e+11
6.590999999999999659e+01 3.400600000000000000e+11
6.610500000000000398e+01 3.362100000000000000e+11
6.629999999999999716e+01 3.323800000000000000e+11
6.649500000000000455e+01 3.330900000000000000e+11
6.668999999999999773e+01 3.376400000000000000e+11
6.688500000000000512e+01 3.418800000000000000e+11
6.707999999999999829e+01 3.457100000000000000e+11
6.727500000000000568e+01 3.490500000000000000e+11
6.746999999999999886e+01 3.518000000000000000e+11
6.766500000000000625e+01 3.538700000000000000e+11
6.785999999999999943e+01 3.552000000000000000e+11
6.805500000000000682e+01 3.557500000000000000e+11
6.825000000000000000e+01 3.554800000000000000e+11
6.844499999999999318e+01 3.585100000000000000e+11
6.864000000000000057e+01 3.610400000000000000e+11
6.883499999999999375e+01 3.629000000000000000e+11
6.903000000000000114e+01 3.639600000000000000e+11
6.922499999999999432e+01 3.641500000000000000e+11
6.942000000000000171e+01 3.641500000000000000e+11
6.961499999999999488e+01 3.641500000000000000e+11
6.981000000000000227e+01 3.641500000000000000e+11
7.000499999999999545e+01 3.641500000000000000e+11
7.020000000000000284e+01 3.603400000000000000e+11
7.039499999999999602e+01 3.606300000000000000e+11
7.059000000000000341e+01 3.598100000000000000e+11
7.078499999999999659e+01 3.579200000000000000e+11
7.098000000000000398e+01 3.550900000000000000e+11
7.117499999999999716e+01 3.514400000000000000e+11
7.137000000000000455e+01 3.471300000000000000e+11
7.156499999999999773e+01 3.423100000000000000e+11
7.176000000000000512e+01 3.371300000000000000e+11
7.195499999999999829e+01 3.349600000000000000e+11
7.215000000000000568e+01 3.327700000000000000e+11
7.234499999999999886e+01 3.342400000000000000e+11
7.254000000000000625e+01 3.356200000000000000e+11
7.273499999999999943e+01 3.367600000000000000e+11
7.293000000000000682e+01 3.375200000000000000e+11
7.312500000000000000e+01 3.377900000000000000e+11
7.331999999999999318e+01 3.374800000000000000e+11
7.351500000000000057e+01 3.374800000000000000e+11
7.370999999999999375e+01 3.374800000000000000e+11
7.390500000000000114e+01 3.374800000000000000e+11
7.409999999999999432e+01 3.374800000000000000e+11
7.429500000000000171e+01 3.385900000000000000e+11
7.448999999999999488e+01 3.399900000000000000e+11
7.468500000000000227e+01 3.418200000000000000e+11
7.487999999999999545e+01 3.432600000000000000e+11
7.507500000000000284e+01 3.443100000000000000e+11
7.526999999999999602e+01 3.450200000000000000e+11
7.546500000000000341e+01 3.454000000000000000e+11
7.565999999999999659e+01 3.454700000000000000e+11
7.585500000000000398e+01 3.452700000000000000e+11
7.604999999999999716e+01 3.447900000000000000e+11
7.624500000000000455e+01 3.469000000000000000e+11
7.643999999999999773e+01 3.488400000000000000e+11
7.663500000000000512e+01 3.505300000000000000e+11
7.682999999999999829e+01 3.519200000000000000e+11
7.702500000000000568e+01 3.529500000000000000e+11
7.721999999999999886e+01 3.535700000000000000e+11
7.741500000000000625e+01 3.537700000000000000e+11
7.760999999999999943e+01 3.537700000000000000e+11
7.780500000000000682e+01 3.537700000000000000e+11
7.800000000000000000e+01 3.537700000000000000e+11
7.819499999999999318e+01 3.537700000000000000e+11
7.839000000000000057e+01 3.559400000000000000e+11
7.858499999999999375e+01 3.577500000000000000e+11
7.878000000000000114e+01 3.591700000000000000e+11
7.897499999999999432e+01 3.602400000000000000e+11
7.917000000000000171e+01 3.609500000000000000e+11
7.936499999999999488e+01 3.613100000000000000e+11
7.956000000000000227e+01 3.613300000000000000e+11
7.975499999999999545e+01 3.610300000000000000e+11
7.995000000000000284e+01 3.604000000000000000e+11
8.014499999999999602e+01 3.627500000000000000e+11
8.034000000000000341e+01 3.649200000000000000e+11
8.053499999999999659e+01 3.668500000000000000e+11
8.073000000000000398e+01 3.684800000000000000e+11
8.092499999999999716e+01 3.697400000000000000e+11
8.112000000000000455e+01 3.706000000000000000e+11
8.131499999999999773e+01 3.710300000000000000e+11
8.151000000000000512e+01 3.710300000000000000e+11
8.170499999999999829e+01 3.710300000000000000e+11
8.190000000000000568e+01 3.710300000000000000e+11
8.209499999999999886e+01 3.710300000000000000e+11
8.229000000000000625e+01 3.710300000000000000e+11
8.248499999999999943e+01 3.723000000000000000e+11
8.268000000000000682e+01 3.732600000000000000e+11
8.287500000000000000e+01 3.739400000000000000e+11
8.306999999999999318e+01 3.743700000000000000e+11
8.326500000000000057e+01 3.745700000000000000e+11
8.345999999999999375e+01 3.745500000000000000e+11
8.365500000000000114e+01 3.743600000000000000e+11
8.384999999999999432e+01 3.739900000000000000e+11
8.404500000000000171e+01 3.746400000000000000e+11
8.423999999999999488e+01 3.751600000000000000e+11
8.443500000000000227e+01 3.754700000000000000e+11
8.462999999999999545e+01 3.755200000000000000e+11
8.482500000000000284e+01 3.752900000000000000e+11
8.501999999999999602e+01 3.747300000000000000e+11
8.521500000000000341e+01 3.738400000000000000e+11
8.540999999999999659e+01 3.726300000000000000e+11
8.560500000000000398e+01 3.711200000000000000e+11
8.579999999999999716e+01 3.711200000000000000e+11
8.599500000000000455e+01 3.711200000000000000e+11
8.618999999999999773e+01 3.711200000000000000e+11
8.638500000000000512e+01 3.711200000000000000e+11
8.657999999999999829e+01 3.711700000000000000e+11
8.677500000000000568e+01 3.708700000000000000e+11
8.696999999999999886e+01 3.702600000000000000e+11
8.716500000000000625e+01 3.693800000000000000e+11
8.735999999999999943e+01 3.682700000000000000e+11
8.755500000000000682e+01 3.669600000000000000e+11
8.775000000000000000e+01 3.655000000000000000e+11
8.794499999999999318e+01 3.659400000000000000e+11
8.814000000000000057e+01 3.663500000000000000e+11
8.833499999999999375e+01 3.666700000000000000e+11
8.853000000000000114e+01 3.668400000000000000e+11
8.872499999999999432e+01 3.669500000000000000e+11
8.892000000000000171e+01 3.677100000000000000e+11
8.911499999999999488e+01 3.678400000000000000e+11
8.931000000000000227e+01 3.673500000000000000e+11
8.950499999999999545e+01 3.662900000000000000e+11
8.970000000000000284e+01 3.647300000000000000e+11
8.989499999999999602e+01 3.647300000000000000e+11
9.009000000000000341e+01 3.647300000000000000e+11
9.028499999999999659e+01 3.647300000000000000e+11
9.048000000000000398e+01 3.647300000000000000e+11
9.067499999999999716e+01 3.651900000000000000e+11
9.087000000000000455e+01 3.653000000000000000e+11
9.106499999999999773e+01 3.650900000000000000e+11
9.126000000000000512e+01 3.646000000000000000e+11
9.145499999999999829e+01 3.638600000000000000e+11
9.165000000000000568e+01 3.628700000000000000e+11
9.184499999999999886e+01 3.646600000000000000e+11
9.204000000000000625e+01 3.662700000000000000e+11
9.223499999999999943e+01 3.675300000000000000e+11
9.243000000000000682e+01 3.683000000000000000e+11
9.262500000000000000e+01 3.684700000000000000e+11
9.281999999999999318e+01 3.679900000000000000e+11
9.301500000000000057e+01 3.668400000000000000e+11
9.320999999999999375e+01 3.651100000000000000e+11
9.340500000000000114e+01 3.630900000000000000e+11
9.359999999999999432e+01 3.619000000000000000e+11
9.379500000000000171e+01 3.629100000000000000e+11
9.398999999999999488e+01 3.629100000000000000e+11
9.418500000000000227e+01 3.629100000000000000e+11
9.437999999999999545e+01 3.629100000000000000e+11
9.457500000000000284e+01 3.629100000000000000e+11
9.476999999999999602e+01 3.622600000000000000e+11
9.496500000000000341e+01 3.613000000000000000e+11
9.515999999999999659e+01 3.599200000000000000e+11
9.535500000000000398e+01 3.581900000000000000e+11
9.554999999999999716e+01 3.561900000000000000e+11
9.574500000000000455e+01 3.577800000000000000e+11
9.593999999999999773e+01 3.590800000000000000e+11
9.613500000000000512e+01 3.599700000000000000e+11
9.632999999999999829e+01 3.603400000000000000e+11
9.652500000000000568e+01 3.601100000000000000e+11
9.671999999999999886e+01 3.592400000000000000e+11
9.691500000000000625e+01 3.577000000000000000e+11
9.710999999999999943e+01 3.555600000000000000e+11
9.730500000000000682e+01 3.528900000000000000e+11
9.750000000000000000e+01 3.498100000000000000e+11
9.769499999999999318e+01 3.515000000000000000e+11
9.789000000000000057e+01 3.528600000000000000e+11
9.808499999999999375e+01 3.528600000000000000e+11
9.828000000000000114e+01 3.528600000000000000e+11
9.847499999999999432e+01 3.528600000000000000e+11
9.867000000000000171e+01 3.528600000000000000e+11
9.886499999999999488e+01 3.514000000000000000e+11
9.906000000000000227e+01 3.495900000000000000e+11
9.925499999999999545e+01 3.475300000000000000e+11
9.945000000000000284e+01 3.453100000000000000e+11
9.964499999999999602e+01 3.462700000000000000e+11
9.984000000000000341e+01 3.471400000000000000e+11
1.000300000000000011e+02 3.478600000000000000e+11
1.002300000000000040e+02 3.483100000000000000e+11
1.004200000000000017e+02 3.484100000000000000e+11
1.006200000000000045e+02 3.481000000000000000e+11
1.008100000000000023e+02 3.473500000000000000e+11
1.010100000000000051e+02 3.461900000000000000e+11
1.012000000000000028e+02 3.446600000000000000e+11
1.014000000000000057e+02 3.428400000000000000e+11
1.015900000000000034e+02 3.442800000000000000e+11
1.017900000000000063e+02 3.455700000000000000e+11
1.019800000000000040e+02 3.466000000000000000e+11
1.021800000000000068e+02 3.466000000000000000e+11
1.023799999999999955e+02 3.466000000000000000e+11
1.025699999999999932e+02 3.466000000000000000e+11
1.027699999999999960e+02 3.466000000000000000e+11
1.029599999999999937e+02 3.456400000000000000e+11
1.031599999999999966e+02 3.445500000000000000e+11
1.033499999999999943e+02 3.434400000000000000e+11
1.035499999999999972e+02 3.437100000000000000e+11
1.037399999999999949e+02 3.439100000000000000e+11
1.039399999999999977e+02 3.440200000000000000e+11
1.041299999999999955e+02 3.439700000000000000e+11
1.043299999999999983e+02 3.437000000000000000e+11
1.045199999999999960e+02 3.431400000000000000e+11
1.047199999999999989e+02 3.422300000000000000e+11
1.049099999999999966e+02 3.409700000000000000e+11
1.051099999999999994e+02 3.396900000000000000e+11
1.052999999999999972e+02 3.390600000000000000e+11
1.055000000000000000e+02 3.403500000000000000e+11
1.056899999999999977e+02 3.416300000000000000e+11
1.058900000000000006e+02 3.428100000000000000e+11
1.060799999999999983e+02 3.438100000000000000e+11
1.062800000000000011e+02 3.438100000000000000e+11
1.064699999999999989e+02 3.438100000000000000e+11
1.066700000000000017e+02 3.438100000000000000e+11
1.068599999999999994e+02 3.438100000000000000e+11
1.070600000000000023e+02 3.432500000000000000e+11
1.072500000000000000e+02 3.425500000000000000e+11
1.074399999999999977e+02 3.430200000000000000e+11
1.076400000000000006e+02 3.433900000000000000e+11
1.078299999999999983e+02 3.436700000000000000e+11
1.080300000000000011e+02 3.438300000000000000e+11
1.082199999999999989e+02 3.438900000000000000e+11
1.084200000000000017e+02 3.438200000000000000e+11
1.086099999999999994e+02 3.436300000000000000e+11
1.088100000000000023e+02 3.433100000000000000e+11
1.090000000000000000e+02 3.428700000000000000e+11
1.092000000000000028e+02 3.423000000000000000e+11
1.093900000000000006e+02 3.435000000000000000e+11
1.095900000000000034e+02 3.447200000000000000e+11
1.097800000000000011e+02 3.458700000000000000e+11
1.099800000000000040e+02 3.468400000000000000e+11
1.101700000000000017e+02 3.475400000000000000e+11
1.103700000000000045e+02 3.475400000000000000e+11
1.105600000000000023e+02 3.475400000000000000e+11
1.107600000000000051e+02 3.475400000000000000e+11
1.109500000000000028e+02 3.475400000000000000e+11
1.111500000000000057e+02 3.467800000000000000e+11
1.113400000000000034e+02 3.476400000000000000e+11
1.115400000000000063e+02 3.482800000000000000e+11
1.117300000000000040e+02 3.487300000000000000e+11
1.119300000000000068e+02 3.490100000000000000e+11
1.121200000000000045e+02 3.491400000000000000e+11
1.123199999999999932e+02 3.491300000000000000e+11
1.125199999999999960e+02 3.489800000000000000e+11
1.127099999999999937e+02 3.486800000000000000e+11
1.129099999999999966e+02 3.482300000000000000e+11
1.130999999999999943e+02 3.476400000000000000e+11
1.132999999999999972e+02 3.492500000000000000e+11
1.134899999999999949e+02 3.509300000000000000e+11
1.136899999999999977e+02 3.525600000000000000e+11
1.138799999999999955e+02 3.540500000000000000e+11
1.140799999999999983e+02 3.553000000000000000e+11
1.142699999999999960e+02 3.562300000000000000e+11
1.144699999999999989e+02 3.562300000000000000e+11
1.146599999999999966e+02 3.562300000000000000e+11
1.148599999999999994e+02 3.562300000000000000e+11
1.150499999999999972e+02 3.562300000000000000e+11
1.152500000000000000e+02 3.563600000000000000e+11
1.154399999999999977e+02 3.561200000000000000e+11
1.156400000000000006e+02 3.555600000000000000e+11
1.158299999999999983e+02 3.547500000000000000e+11
1.160300000000000011e+02 3.537700000000000000e+11
1.162199999999999989e+02 3.526800000000000000e+11
1.164200000000000017e+02 3.515600000000000000e+11
1.166099999999999994e+02 3.504700000000000000e+11
1.168100000000000023e+02 3.494300000000000000e+11
1.170000000000000000e+02 3.484800000000000000e+11
1.171899999999999977e+02 3.491200000000000000e+11
1.173900000000000006e+02 3.496600000000000000e+11
1.175799999999999983e+02 3.500300000000000000e+11
1.177800000000000011e+02 3.501800000000000000e+11
1.179699999999999989e+02 3.500800000000000000e+11
1.181700000000000017e+02 3.496900000000000000e+11
1.183599999999999994e+02 3.490300000000000000e+11
1.185600000000000023e+02 3.490300000000000000e+11
1.187500000000000000e+02 3.490300000000000000e+11
1.189500000000000028e+02 3.490300000000000000e+11
1.191400000000000006e+02 3.490300000000000000e+11
1.193400000000000034e+02 3.491300000000000000e+11
1.195300000000000011e+02 3.488700000000000000e+11
1.197300000000000040e+02 3.483200000000000000e+11
1.199200000000000017e+02 3.475300000000000000e+11
1.201200000000000045e+02 3.466100000000000000e+11
1.203100000000000023e+02 3.461600000000000000e+11
1.205100000000000051e+02 3.455900000000000000e+11
1.207000000000000028e+02 3.449200000000000000e+11
1.209000000000000057e+02 3.441600000000000000e+11
1.210900000000000034e+02 3.448300000000000000e+11
1.212900000000000063e+02 3.455600000000000000e+11
1.214800000000000040e+02 3.462600000000000000e+11
1.216800000000000068e+02 3.468700000000000000e+11
1.218799999999999955e+02 3.473000000000000000e+11
1.220699999999999932e+02 3.474900000000000000e+11
1.222699999999999960e+02 3.473900000000000000e+11
1.224599999999999937e+02 3.469700000000000000e+11
1.226599999999999966e+02 3.469700000000000000e+11
1.228499999999999943e+02 3.469700000000000000e+11


==> figures/s61/s61_fel_power_g_pmax_z20.dat <==
#        3781
 0.00000000000E+000 0.00000000000E+000
 3.90000000000E-002 0.00000000000E+000
 7.80000000000E-002 0.00000000000E+000
 1.17000000000E-001 0.00000000000E+000
 1.56000000000E-001 0.00000000000E+000
 1.95000000000E-001 0.00000000000E+000
 2.34000000000E-001 0.00000000000E+000
 2.73000000000E-001 0.00000000000E+000
 3.12000000000E-001 0.00000000000E+000
 3.51000000000E-001 0.00000000000E+000
 3.90000000000E-001 0.00000000000E+000
 4.29000000000E-001 3.53610000000E+002
 4.68000000000E-001 1.39420000000E+003
 5.07000000000E-001 3.06410000000E+003
 5.46000000000E-001 5.27600000000E+003
 5.85000000000E-001 7.92160000000E+003
 6.24000000000E-001 1.08880000000E+004
 6.63000000000E-001 1.40680000000E+004
 7.02000000000E-001 1.73930000000E+004
 7.41000000000E-001 2.08770000000E+004
 7.80000000000E-001 2.43990000000E+004
 8.19000000000E-001 2.79750000000E+004
 8.58000000000E-001 3.16810000000E+004
 8.97000000000E-001 3.54080000000E+004
 9.36000000000E-001 3.91540000000E+004
 9.75000000000E-001 4.29180000000E+004
 1.01400000000E+000 4.67020000000E+004
 1.05300000000E+000 5.05100000000E+004
 1.09200000000E+000 5.43420000000E+004
 1.13100000000E+000 5.82040000000E+004
 1.17000000000E+000 6.21020000000E+004
 1.20900000000E+000 6.60430000000E+004
 1.24800000000E+000 7.00350000000E+004
 1.28700000000E+000 7.40850000000E+004
 1.32600000000E+000 7.81980000000E+004
 1.36500000000E+000 8.23830000000E+004
 1.40400000000E+000 8.66440000000E+004
 1.44300000000E+000 9.09860000000E+004
 1.48200000000E+000 9.54110000000E+004
 1.52100000000E+000 9.99170000000E+004
 1.56000000000E+000 1.04500000000E+005
 1.59900000000E+000 1.09160000000E+005
 1.63800000000E+000 1.13880000000E+005
 1.67700000000E+000 1.18640000000E+005
 1.71600000000E+000 1.23430000000E+005
 1.75500000000E+000 1.28230000000E+005
 1.79400000000E+000 1.33020000000E+005
 1.83300000000E+000 1.37790000000E+005
 1.87200000000E+000 1.42510000000E+005
 1.91100000000E+000 1.47200000000E+005
 1.95000000000E+000 1.51840000000E+005
 1.98900000000E+000 1.56450000000E+005
 2.02800000000E+000 1.61020000000E+005
 2.06700000000E+000 1.65570000000E+005
 2.10600000000E+000 1.70100000000E+005
 2.14500000000E+000 1.74610000000E+005
 2.18400000000E+000 1.79100000000E+005
 2.22300000000E+000 1.83600000000E+005
 2.26200000000E+000 1.88090000000E+005
 2.30100000000E+000 1.92580000000E+005
 2.34000000000E+000 1.97090000000E+005
 2.37900000000E+000 2.01610000000E+005
 2.41800000000E+000 2.06140000000E+005
 2.45700000000E+000 2.10690000000E+005
 2.49600000000E+000 2.15250000000E+005
 2.53500000000E+000 2.19830000000E+005
 2.57400000000E+000 2.24430000000E+005
 2.61300000000E+000 2.29040000000E+005
 2.65200000000E+000 2.33670000000E+005
 2.69100000000E+000 2.38320000000E+005
 2.73000000000E+000 2.42990000000E+005
 2.76900000000E+000 2.47670000000E+005
 2.80800000000E+000 2.52370000000E+005
 2.84700000000E+000 2.57090000000E+005
 2.88600000000E+000 2.61820000000E+005
 2.92500000000E+000 2.66560000000E+005
 2.96400000000E+000 2.71320000000E+005
 3.00300000000E+000 2.76070000000E+005
 3.04200000000E+000 2.80840000000E+005
 3.08100000000E+000 2.85620000000E+005
 3.12000000000E+000 2.90410000000E+005
 3.15900000000E+000 2.95220000000E+005
 3.19800000000E+000 3.00060000000E+005
 3.23700000000E+000 3.04940000000E+005
 3.27600000000E+000 3.09850000000E+005
 3.31500000000E+000 3.14800000000E+005
 3.35400000000E+000 3.19780000000E+005
 3.39300000000E+000 3.24800000000E+005
 3.43200000000E+000 3.29850000000E+005
 3.47100000000E+000 3.34910000000E+005
 3.51000000000E+000 3.39980000000E+005
 3.54900000000E+000 3.45060000000E+005
 3.58800000000E+000 3.50150000000E+005
 3.62700000000E+000 3.55230000000E+005
 3.66600000000E+000 3.60300000000E+005
 3.70500000000E+000 3.65380000000E+005
 3.74400000000E+000 3.65380000000E+005
 3.78300000000E+000 3.65380000000E+005
 3.82200000000E+000 3.65380000000E+005
 3.86100000000E+000 3.65380000000E+005
 3.90000000000E+000 3.65380000000E+005
 3.93900000000E+000 3.65380000000E+005
 3.97800000000E+000 3.65380000000E+005
 4.01700000000E+000 3.65380000000E+005
 4.05600000000E+000 3.65380000000E+005
 4.09500000000E+000 3.65380000000E+005
 4.13400000000E+000 3.65380000000E+005
 4.17300000000E+000 3.65380000000E+005
 4.21200000000E+000 3.65380000000E+005
 4.25100000000E+000 3.65380000000E+005
 4.29000000000E+000 3.65380000000E+005
 4.32900000000E+000 3.65380000000E+005
 4.36800000000E+000 3.65380000000E+005
 4.40700000000E+000 3.65380000000E+005
 4.44600000000E+000 3.65380000000E+005
 4.48500000000E+000 3.65380000000E+005
 4.52400000000E+000 3.66340000000E+005
 4.56300000000E+000 3.67750000000E+005
 4.60200000000E+000 3.69580000000E+005
 4.64100000000E+000 3.73720000000E+005
 4.68000000000E+000 3.78480000000E+005
 4.71900000000E+000 3.83480000000E+005
 4.75800000000E+000 3.88650000000E+005
 4.79700000000E+000 3.93920000000E+005
 4.83600000000E+000 3.99260000000E+005
 4.87500000000E+000 4.04640000000E+005
 4.91400000000E+000 4.10020000000E+005
 4.95300000000E+000 4.15420000000E+005
 4.99200000000E+000 4.20810000000E+005
 5.03100000000E+000 4.26200000000E+005
 5.07000000000E+000 4.31600000000E+005
 5.10900000000E+000 4.36990000000E+005
 5.14800000000E+000 4.42390000000E+005
 5.18700000000E+000 4.47790000000E+005
 5.22600000000E+000 4.53200000000E+005
 5.26500000000E+000 4.58610000000E+005
 5.30400000000E+000 4.64040000000E+005
 5.34300000000E+000 4.69500000000E+005
 5.38200000000E+000 4.74990000000E+005
 5.42100000000E+000 4.80520000000E+005
 5.46000000000E+000 4.86100000000E+005
 5.49900000000E+000 4.91740000000E+005
 5.53800000000E+000 4.97440000000E+005
 5.57700000000E+000 5.03200000000E+005
 5.61600000000E+000 5.09000000000E+005
 5.65500000000E+000 5.14850000000E+005
 5.69400000000E+000 5.20740000000E+005
 5.73300000000E+000 5.26660000000E+005
 5.77200000000E+000 5.32620000000E+005
 5.81100000000E+000 5.38610000000E+005
 5.85000000000E+000 5.44640000000E+005
 5.88900000000E+000 5.50700000000E+005
 5.92800000000E+000 5.56800000000E+005
 5.96700000000E+000 5.62940000000E+005
 6.00600000000E+000 5.69120000000E+005
 6.04500000000E+000 5.75340000000E+005
 6.08400000000E+000 5.81610000000E+005
 6.12300000000E+000 5.87930000000E+005
 6.16200000000E+000 5.94290000000E+005
 6.20100000000E+000 6.00700000000E+005
 6.24000000000E+000 6.07160000000E+005
 6.27900000000E+000 6.13680000000E+005
 6.31800000000E+000 6.20250000000E+005
 6.35700000000E+000 6.26880000000E+005
 6.39600000000E+000 6.33560000000E+005
 6.43500000000E+000 6.40300000000E+005
 6.47400000000E+000 6.47100000000E+005
 6.51300000000E+000 6.53960000000E+005
 6.55200000000E+000 6.60890000000E+005
 6.59100000000E+000 6.67880000000E+005
 6.63000000000E+000 6.74940000000E+005
 6.66900000000E+000 6.82060000000E+005
 6.70800000000E+000 6.89250000000E+005
 6.74700000000E+000 6.96500000000E+005
 6.78600000000E+000 7.03810000000E+005
 6.82500000000E+000 7.11180000000E+005
 6.86400000000E+000 7.18610000000E+005
 6.90300000000E+000 7.26090000000E+005
 6.94200000000E+000 7.33620000000E+005
 6.98100000000E+000 7.41210000000E+005
 7.02000000000E+000 7.48850000000E+005
 7.05900000000E+000 7.56540000000E+005
 7.09800000000E+000 7.64300000000E+005
 7.13700000000E+000 7.72130000000E+005
 7.17600000000E+000 7.80030000000E+005
 7.21500000000E+000 7.88020000000E+005
 7.25400000000E+000 7.96100000000E+005
 7.29300000000E+000 8.04270000000E+005
 7.33200000000E+000 8.12540000000E+005
 7.37100000000E+000 8.20910000000E+005
 7.41000000000E+000 8.29390000000E+005
 7.44900000000E+000 8.37980000000E+005
 7.48800000000E+000 8.46680000000E+005
 7.52700000000E+000 8.55500000000E+005
 7.56600000000E+000 8.64430000000E+005
 7.60500000000E+000 8.73490000000E+005
 7.64400000000E+000 8.82680000000E+005
 7.68300000000E+000 8.91990000000E+005
 7.72200000000E+000 9.01430000000E+005
 7.76100000000E+000 9.11000000000E+005
 7.80000000000E+000 9.20690000000E+005
 7.83900000000E+000 9.20690000000E+005
 7.87800000000E+000 9.20690000000E+005
 7.91700000000E+000 9.20690000000E+005
 7.95600000000E+000 9.20690000000E+005
 7.99500000000E+000 9.20690000000E+005
 8.03400000000E+000 9.20690000000E+005
 8.07300000000E+000 9.20690000000E+005
 8.11200000000E+000 9.20690000000E+005
 8.15100000000E+000 9.20690000000E+005
 8.19000000000E+000 9.20690000000E+005
 8.22900000000E+000 9.20690000000E+005
 8.26800000000E+000 9.20690000000E+005
 8.30700000000E+000 9.20690000000E+005
 8.34600000000E+000 9.20690000000E+005
 8.38500000000E+000 9.20690000000E+005
 8.42400000000E+000 9.20690000000E+005
 8.46300000000E+000 9.20690000000E+005
 8.50200000000E+000 9.20690000000E+005
 8.54100000000E+000 9.20690000000E+005
 8.58000000000E+000 9.20690000000E+005
 8.61900000000E+000 9.16670000000E+005
 8.65800000000E+000 9.13070000000E+005
 8.69700000000E+000 9.09860000000E+005
 8.73600000000E+000 9.06990000000E+005
 8.77500000000E+000 9.04360000000E+005
 8.81400000000E+000 9.01900000000E+005
 8.85300000000E+000 8.99540000000E+005
 8.89200000000E+000 8.97200000000E+005
 8.93100000000E+000 8.94840000000E+005
 8.97000000000E+000 8.92420000000E+005
 9.00900000000E+000 8.89920000000E+005
 9.04800000000E+000 8.87340000000E+005
 9.08700000000E+000 8.84690000000E+005
 9.12600000000E+000 8.81980000000E+005
 9.16500000000E+000 8.79220000000E+005
 9.20400000000E+000 8.76420000000E+005
 9.24300000000E+000 8.82790000000E+005
 9.28200000000E+000 8.90710000000E+005
 9.32100000000E+000 8.98800000000E+005
 9.36000000000E+000 9.07070000000E+005
 9.39900000000E+000 9.15490000000E+005
 9.43800000000E+000 9.24060000000E+005
 9.47700000000E+000 9.32760000000E+005
 9.51600000000E+000 9.41600000000E+005
 9.55500000000E+000 9.50540000000E+005
 9.59400000000E+000 9.59590000000E+005
 9.63300000000E+000 9.68720000000E+005
 9.67200000000E+000 9.77920000000E+005
 9.71100000000E+000 9.87850000000E+005
 9.75000000000E+000 1.01540000000E+006
 9.78900000000E+000 1.04360000000E+006
 9.82800000000E+000 1.07220000000E+006
 9.86700000000E+000 1.10130000000E+006
 9.90600000000E+000 1.13100000000E+006
 9.94500000000E+000 1.16110000000E+006
 9.98400000000E+000 1.19170000000E+006
 1.00230000000E+001 1.22290000000E+006
 1.00620000000E+001 1.25460000000E+006
 1.01010000000E+001 1.28670000000E+006
 1.01400000000E+001 1.31940000000E+006
 1.01790000000E+001 1.35260000000E+006
 1.02180000000E+001 1.38630000000E+006
 1.02570000000E+001 1.42050000000E+006
 1.02960000000E+001 1.45520000000E+006
 1.03350000000E+001 1.49040000000E+006
 1.03740000000E+001 1.52600000000E+006
 1.04130000000E+001 1.56210000000E+006
 1.04520000000E+001 1.59860000000E+006
 1.04910000000E+001 1.63560000000E+006
 1.05300000000E+001 1.67290000000E+006
 1.05690000000E+001 1.71070000000E+006
 1.06080000000E+001 1.74890000000E+006
 1.06470000000E+001 1.78750000000E+006
 1.06860000000E+001 1.82650000000E+006
 1.07250000000E+001 1.86600000000E+006
 1.07640000000E+001 1.90580000000E+006
 1.08030000000E+001 1.94610000000E+006
 1.08420000000E+001 1.98680000000E+006
 1.08810000000E+001 2.02790000000E+006
 1.09200000000E+001 2.06950000000E+006
 1.09590000000E+001 2.11150000000E+006
 1.09980000000E+001 2.15400000000E+006
 1.10370000000E+001 2.19690000000E+006
 1.10760000000E+001 2.24020000000E+006
 1.11150000000E+001 2.28400000000E+006
 1.11540000000E+001 2.32810000000E+006
 1.11930000000E+001 2.37270000000E+006
 1.12320000000E+001 2.41770000000E+006
 1.12710000000E+001 2.46320000000E+006
 1.13100000000E+001 2.50900000000E+006
 1.13490000000E+001 2.55530000000E+006
 1.13880000000E+001 2.60190000000E+006
 1.14270000000E+001 2.64900000000E+006
 1.14660000000E+001 2.69650000000E+006
 1.15050000000E+001 2.74450000000E+006
 1.15440000000E+001 2.79290000000E+006
 1.15830000000E+001 2.84160000000E+006
 1.16220000000E+001 2.89080000000E+006
 1.16610000000E+001 2.94050000000E+006
 1.17000000000E+001 2.99050000000E+006
 1.17390000000E+001 3.04090000000E+006
 1.17780000000E+001 3.09180000000E+006
 1.18170000000E+001 3.14300000000E+006
 1.18560000000E+001 3.19470000000E+006
 1.18950000000E+001 3.24680000000E+006
 1.19340000000E+001 3.24680000000E+006
 1.19730000000E+001 3.24680000000E+006
 1.20120000000E+001 3.24680000000E+006
 1.20510000000E+001 3.24680000000E+006
 1.20900000000E+001 3.24680000000E+006
 1.21290000000E+001 3.24680000000E+006
 1.21680000000E+001 3.24680000000E+006
 1.22070000000E+001 3.24680000000E+006
 1.22460000000E+001 3.24680000000E+006
 1.22850000000E+001 3.24680000000E+006
 1.23240000000E+001 3.24680000000E+006
 1.23630000000E+001 3.24680000000E+006
 1.24020000000E+001 3.24680000000E+006
 1.24410000000E+001 3.24680000000E+006
 1.24800000000E+001 3.24680000000E+006
 1.25190000000E+001 3.24680000000E+006
 1.25580000000E+001 3.24680000000E+006
 1.25970000000E+001 3.24680000000E+006
 1.26360000000E+001 3.24680000000E+006
 1.26750000000E+001 3.24680000000E+006
 1.27140000000E+001 3.27610000000E+006
 1.27530000000E+001 3.30640000000E+006
 1.27920000000E+001 3.33780000000E+006
 1.28310000000E+001 3.37020000000E+006
 1.28700000000E+001 3.40340000000E+006
 1.29090000000E+001 3.43740000000E+006
 1.29480000000E+001 3.47200000000E+006
 1.29870000000E+001 3.50720000000E+006
 1.30260000000E+001 3.54300000000E+006
 1.30650000000E+001 3.57920000000E+006
 1.31040000000E+001 3.61590000000E+006
 1.31430000000E+001 3.65310000000E+006
 1.31820000000E+001 3.69090000000E+006
 1.32210000000E+001 3.72910000000E+006
 1.32600000000E+001 3.76800000000E+006
 1.32990000000E+001 3.80740000000E+006
 1.33380000000E+001 3.84750000000E+006
 1.33770000000E+001 3.88810000000E+006
 1.34160000000E+001 3.92940000000E+006
 1.34550000000E+001 3.97130000000E+006
 1.34940000000E+001 4.01380000000E+006
 1.35330000000E+001 4.05710000000E+006
 1.35720000000E+001 4.10110000000E+006
 1.36110000000E+001 4.14580000000E+006
 1.36500000000E+001 4.19140000000E+006
 1.36890000000E+001 4.23780000000E+006
 1.37280000000E+001 4.28510000000E+006
 1.37670000000E+001 4.33330000000E+006
 1.38060000000E+001 4.38250000000E+006
 1.38450000000E+001 4.43270000000E+006
 1.38840000000E+001 4.48390000000E+006
 1.39230000000E+001 4.53610000000E+006
 1.39620000000E+001 4.58950000000E+006
 1.40010000000E+001 4.64410000000E+006
 1.40400000000E+001 4.69990000000E+006
 1.40790000000E+001 4.75690000000E+006
 1.41180000000E+001 4.81530000000E+006
 1.41570000000E+001 4.88190000000E+006
 1.41960000000E+001 4.96030000000E+006
 1.42350000000E+001 5.04010000000E+006
 1.42740000000E+001 5.12110000000E+006
 1.43130000000E+001 5.20340000000E+006
 1.43520000000E+001 5.28710000000E+006
 1.43910000000E+001 5.37220000000E+006
 1.44300000000E+001 5.45880000000E+006
 1.44690000000E+001 5.54670000000E+006
 1.45080000000E+001 5.63620000000E+006
 1.45470000000E+001 5.72720000000E+006
 1.45860000000E+001 5.81970000000E+006
 1.46250000000E+001 5.91390000000E+006
 1.46640000000E+001 6.00970000000E+006
 1.47030000000E+001 6.10710000000E+006
 1.47420000000E+001 6.20630000000E+006
 1.47810000000E+001 6.30720000000E+006
 1.48200000000E+001 6.40980000000E+006
 1.48590000000E+001 6.51430000000E+006
 1.48980000000E+001 6.62050000000E+006
 1.49370000000E+001 6.72860000000E+006
 1.49760000000E+001 6.83850000000E+006
 1.50150000000E+001 6.95040000000E+006
 1.50540000000E+001 7.06410000000E+006
 1.50930000000E+001 7.17980000000E+006
 1.51320000000E+001 7.29740000000E+006
 1.51710000000E+001 7.41700000000E+006
 1.52100000000E+001 7.53860000000E+006
 1.52490000000E+001 7.66220000000E+006
 1.52880000000E+001 7.78790000000E+006
 1.53270000000E+001 7.91570000000E+006
 1.53660000000E+001 8.04570000000E+006
 1.54050000000E+001 8.17790000000E+006
 1.54440000000E+001 8.31230000000E+006
 1.54830000000E+001 8.44890000000E+006
 1.55220000000E+001 8.58770000000E+006
 1.55610000000E+001 8.72890000000E+006
 1.56000000000E+001 8.87240000000E+006
 1.56390000000E+001 8.96440000000E+006
 1.56780000000E+001 9.05970000000E+006
 1.57170000000E+001 9.15840000000E+006
 1.57560000000E+001 9.26040000000E+006
 1.57950000000E+001 9.36550000000E+006
 1.58340000000E+001 9.47380000000E+006
 1.58730000000E+001 9.58520000000E+006
 1.59120000000E+001 9.69940000000E+006
 1.59510000000E+001 9.81660000000E+006
 1.59900000000E+001 9.93660000000E+006
 1.60290000000E+001 9.93660000000E+006
 1.60680000000E+001 9.93660000000E+006
 1.61070000000E+001 9.93660000000E+006
 1.61460000000E+001 9.93660000000E+006
 1.61850000000E+001 9.93660000000E+006
 1.62240000000E+001 9.93660000000E+006
 1.62630000000E+001 9.93660000000E+006
 1.63020000000E+001 9.93660000000E+006
 1.63410000000E+001 9.93660000000E+006
 1.63800000000E+001 9.93660000000E+006
 1.64190000000E+001 9.93660000000E+006
 1.64580000000E+001 9.93660000000E+006
 1.64970000000E+001 9.93660000000E+006
 1.65360000000E+001 9.93660000000E+006
 1.65750000000E+001 9.93660000000E+006
 1.66140000000E+001 9.93660000000E+006
 1.66530000000E+001 9.93660000000E+006
 1.66920000000E+001 9.93660000000E+006
 1.67310000000E+001 9.93660000000E+006
 1.67700000000E+001 9.93660000000E+006
 1.68090000000E+001 1.00830000000E+007
 1.68480000000E+001 1.02330000000E+007
 1.68870000000E+001 1.03860000000E+007
 1.69260000000E+001 1.05410000000E+007
 1.69650000000E+001 1.07000000000E+007
 1.70040000000E+001 1.08600000000E+007
 1.70430000000E+001 1.10230000000E+007
 1.70820000000E+001 1.11890000000E+007
 1.71210000000E+001 1.13560000000E+007
 1.71600000000E+001 1.15260000000E+007
 1.71990000000E+001 1.16980000000E+007
 1.72380000000E+001 1.18720000000E+007
 1.72770000000E+001 1.20480000000E+007
 1.73160000000E+001 1.22260000000E+007
 1.73550000000E+001 1.24070000000E+007
 1.73940000000E+001 1.25890000000E+007
 1.74330000000E+001 1.27740000000E+007
 1.74720000000E+001 1.29610000000E+007
 1.75110000000E+001 1.31490000000E+007
 1.75500000000E+001 1.33400000000E+007
 1.75890000000E+001 1.35330000000E+007
 1.76280000000E+001 1.37280000000E+007
 1.76670000000E+001 1.39250000000E+007
 1.77060000000E+001 1.41230000000E+007
 1.77450000000E+001 1.43230000000E+007
 1.77840000000E+001 1.45250000000E+007
 1.78230000000E+001 1.47470000000E+007
 1.78620000000E+001 1.52340000000E+007
 1.79010000000E+001 1.57310000000E+007
 1.79400000000E+001 1.62370000000E+007
 1.79790000000E+001 1.67520000000E+007
 1.80180000000E+001 1.72760000000E+007
 1.80570000000E+001 1.78100000000E+007
 1.80960000000E+001 1.83520000000E+007
 1.81350000000E+001 1.89040000000E+007
 1.81740000000E+001 1.94650000000E+007
 1.82130000000E+001 2.00350000000E+007
 1.82520000000E+001 2.06140000000E+007
 1.82910000000E+001 2.12030000000E+007
 1.83300000000E+001 2.18010000000E+007
 1.83690000000E+001 2.24080000000E+007
 1.84080000000E+001 2.30240000000E+007
 1.84470000000E+001 2.36500000000E+007
 1.84860000000E+001 2.42850000000E+007
 1.85250000000E+001 2.49300000000E+007
 1.85640000000E+001 2.55830000000E+007
 1.86030000000E+001 2.62460000000E+007
 1.86420000000E+001 2.69170000000E+007
 1.86810000000E+001 2.75980000000E+007
 1.87200000000E+001 2.82880000000E+007
 1.87590000000E+001 2.89860000000E+007
 1.87980000000E+001 2.96940000000E+007
 1.88370000000E+001 3.04100000000E+007
 1.88760000000E+001 3.11360000000E+007
 1.89150000000E+001 3.18700000000E+007
 1.89540000000E+001 3.26130000000E+007
 1.89930000000E+001 3.33650000000E+007
 1.90320000000E+001 3.41250000000E+007
 1.90710000000E+001 3.48950000000E+007
 1.91100000000E+001 3.56730000000E+007
 1.91490000000E+001 3.64600000000E+007
 1.91880000000E+001 3.72550000000E+007
 1.92270000000E+001 3.80600000000E+007
 1.92660000000E+001 3.88720000000E+007
 1.93050000000E+001 3.96940000000E+007
 1.93440000000E+001 4.05240000000E+007
 1.93830000000E+001 4.13620000000E+007
 1.94220000000E+001 4.22090000000E+007
 1.94610000000E+001 4.30650000000E+007
 1.95000000000E+001 4.39290000000E+007
 1.95390000000E+001 4.48010000000E+007
 1.95780000000E+001 4.56820000000E+007
 1.96170000000E+001 4.65720000000E+007
 1.96560000000E+001 4.74700000000E+007
 1.96950000000E+001 4.83770000000E+007
 1.97340000000E+001 4.92920000000E+007
 1.97730000000E+001 5.02150000000E+007
 1.98120000000E+001 5.11480000000E+007
 1.98510000000E+001 5.20890000000E+007
 1.98900000000E+001 5.30380000000E+007
 1.99290000000E+001 5.39960000000E+007
 1.99680000000E+001 5.49630000000E+007
 2.00070000000E+001 5.59390000000E+007
 2.00460000000E+001 5.69240000000E+007
 2.00850000000E+001 5.79170000000E+007
 2.01240000000E+001 5.79170000000E+007
 2.01630000000E+001 5.79170000000E+007
 2.02020000000E+001 5.79170000000E+007
 2.02410000000E+001 5.79170000000E+007
 2.02800000000E+001 5.79170000000E+007
 2.03190000000E+001 5.79170000000E+007
 2.03580000000E+001 5.79170000000E+007
 2.03970000000E+001 5.79170000000E+007
 2.04360000000E+001 5.79170000000E+007
 2.04750000000E+001 5.79170000000E+007
 2.05140000000E+001 5.79170000000E+007
 2.05530000000E+001 5.79170000000E+007
 2.05920000000E+001 5.79170000000E+007
 2.06310000000E+001 5.79170000000E+007
 2.06700000000E+001 5.79170000000E+007
 2.07090000000E+001 5.79170000000E+007
 2.07480000000E+001 5.79170000000E+007
 2.07870000000E+001 5.79170000000E+007
 2.08260000000E+001 5.79170000000E+007
 2.08650000000E+001 5.79170000000E+007
 2.09040000000E+001 5.85810000000E+007
 2.09430000000E+001 5.92560000000E+007
 2.09820000000E+001 5.99420000000E+007
 2.10210000000E+001 6.06390000000E+007
 2.10600000000E+001 6.13470000000E+007
 2.10990000000E+001 6.20660000000E+007
 2.11380000000E+001 6.27950000000E+007
 2.11770000000E+001 6.35340000000E+007
 2.12160000000E+001 6.42830000000E+007
 2.12550000000E+001 6.50430000000E+007
 2.12940000000E+001 6.58130000000E+007
 2.13330000000E+001 6.65940000000E+007
 2.13720000000E+001 6.73860000000E+007
 2.14110000000E+001 6.81890000000E+007
 2.14500000000E+001 6.90050000000E+007
 2.14890000000E+001 6.98330000000E+007
 2.15280000000E+001 7.06740000000E+007
 2.15670000000E+001 7.15280000000E+007
 2.16060000000E+001 7.23970000000E+007
 2.16450000000E+001 7.32800000000E+007
 2.16840000000E+001 7.41780000000E+007
 2.17230000000E+001 7.50920000000E+007
 2.17620000000E+001 7.60210000000E+007
 2.18010000000E+001 7.69680000000E+007
 2.18400000000E+001 7.79310000000E+007
 2.18790000000E+001 7.89120000000E+007
 2.19180000000E+001 7.99110000000E+007
 2.19570000000E+001 8.09280000000E+007
 2.19960000000E+001 8.19640000000E+007
 2.20350000000E+001 8.30190000000E+007
 2.20740000000E+001 8.40950000000E+007
 2.21130000000E+001 8.51910000000E+007
 2.21520000000E+001 8.63080000000E+007
 2.21910000000E+001 8.74470000000E+007
 2.22300000000E+001 8.86080000000E+007
 2.22690000000E+001 8.97920000000E+007
 2.23080000000E+001 9.10000000000E+007
 2.23470000000E+001 9.22320000000E+007
 2.23860000000E+001 9.34890000000E+007
 2.24250000000E+001 9.47710000000E+007
 2.24640000000E+001 9.60800000000E+007
 2.25030000000E+001 9.74150000000E+007
 2.25420000000E+001 9.87780000000E+007
 2.25810000000E+001 1.00170000000E+008
 2.26200000000E+001 1.01590000000E+008
 2.26590000000E+001 1.03040000000E+008
 2.26980000000E+001 1.04510000000E+008
 2.27370000000E+001 1.06020000000E+008
 2.27760000000E+001 1.07560000000E+008
 2.28150000000E+001 1.09130000000E+008
 2.28540000000E+001 1.10730000000E+008
 2.28930000000E+001 1.12370000000E+008
 2.29320000000E+001 1.14030000000E+008
 2.29710000000E+001 1.15730000000E+008
 2.30100000000E+001 1.17470000000E+008
 2.30490000000E+001 1.19240000000E+008
 2.30880000000E+001 1.21040000000E+008
 2.31270000000E+001 1.22880000000E+008
 2.31660000000E+001 1.24760000000E+008
 2.32050000000E+001 1.26680000000E+008
 2.32440000000E+001 1.28630000000E+008
 2.32830000000E+001 1.30630000000E+008
 2.33220000000E+001 1.32660000000E+008
 2.33610000000E+001 1.34740000000E+008
 2.34000000000E+001 1.36850000000E+008
 2.34390000000E+001 1.38610000000E+008
 2.34780000000E+001 1.40390000000E+008
 2.35170000000E+001 1.42190000000E+008
 2.35560000000E+001 1.44010000000E+008
 2.35950000000E+001 1.45850000000E+008
 2.36340000000E+001 1.47710000000E+008
 2.36730000000E+001 1.49590000000E+008
 2.37120000000E+001 1.51490000000E+008
 2.37510000000E+001 1.53400000000E+008
 2.37900000000E+001 1.55340000000E+008
 2.38290000000E+001 1.57290000000E+008
 2.38680000000E+001 1.59260000000E+008
 2.39070000000E+001 1.61240000000E+008
 2.39460000000E+001 1.63250000000E+008
 2.39850000000E+001 1.65260000000E+008
 2.40240000000E+001 1.67300000000E+008
 2.40630000000E+001 1.69340000000E+008
 2.41020000000E+001 1.71410000000E+008
 2.41410000000E+001 1.73490000000E+008
 2.41800000000E+001 1.75580000000E+008
 2.42190000000E+001 1.75580000000E+008
 2.42580000000E+001 1.75580000000E+008
 2.42970000000E+001 1.75580000000E+008
 2.43360000000E+001 1.75580000000E+008
 2.43750000000E+001 1.75580000000E+008
 2.44140000000E+001 1.75580000000E+008
 2.44530000000E+001 1.75580000000E+008
 2.44920000000E+001 1.75580000000E+008
 2.45310000000E+001 1.75580000000E+008
 2.45700000000E+001 1.75580000000E+008
 2.46090000000E+001 1.75580000000E+008
 2.46480000000E+001 1.75580000000E+008
 2.46870000000E+001 1.75580000000E+008
 2.47260000000E+001 1.75580000000E+008
 2.47650000000E+001 1.75580000000E+008
 2.48040000000E+001 1.75580000000E+008
 2.48430000000E+001 1.75580000000E+008
 2.48820000000E+001 1.75580000000E+008
 2.49210000000E+001 1.75580000000E+008
 2.49600000000E+001 1.75580000000E+008
 2.49990000000E+001 1.77350000000E+008
 2.50380000000E+001 1.79120000000E+008
 2.50770000000E+001 1.80910000000E+008
 2.51160000000E+001 1.82710000000E+008
 2.51550000000E+001 1.84520000000E+008
 2.51940000000E+001 1.86340000000E+008
 2.52330000000E+001 1.88180000000E+008
 2.52720000000E+001 1.90020000000E+008
 2.53110000000E+001 1.91870000000E+008
 2.53500000000E+001 1.93730000000E+008
 2.53890000000E+001 1.95600000000E+008
 2.54280000000E+001 1.97470000000E+008
 2.54670000000E+001 1.99350000000E+008
 2.55060000000E+001 2.02390000000E+008
 2.55450000000E+001 2.06400000000E+008
 2.55840000000E+001 2.10460000000E+008
 2.56230000000E+001 2.14560000000E+008
 2.56620000000E+001 2.18710000000E+008
 2.57010000000E+001 2.22900000000E+008
 2.57400000000E+001 2.27140000000E+008
 2.57790000000E+001 2.31420000000E+008
 2.58180000000E+001 2.35740000000E+008
 2.58570000000E+001 2.40110000000E+008
 2.58960000000E+001 2.47300000000E+008
 2.59350000000E+001 2.55250000000E+008
 2.59740000000E+001 2.63340000000E+008
 2.60130000000E+001 2.71570000000E+008
 2.60520000000E+001 2.79940000000E+008
 2.60910000000E+001 2.88450000000E+008
 2.61300000000E+001 2.97100000000E+008
 2.61690000000E+001 3.05890000000E+008
 2.62080000000E+001 3.14820000000E+008
 2.62470000000E+001 3.23890000000E+008
 2.62860000000E+001 3.33090000000E+008
 2.63250000000E+001 3.42430000000E+008
 2.63640000000E+001 3.51910000000E+008
 2.64030000000E+001 3.61520000000E+008
 2.64420000000E+001 3.71280000000E+008
 2.64810000000E+001 3.81170000000E+008
 2.65200000000E+001 3.91190000000E+008
 2.65590000000E+001 4.01350000000E+008
 2.65980000000E+001 4.11650000000E+008
 2.66370000000E+001 4.22090000000E+008
 2.66760000000E+001 4.32650000000E+008
 2.67150000000E+001 4.43360000000E+008
 2.67540000000E+001 4.54200000000E+008
 2.67930000000E+001 4.65170000000E+008
 2.68320000000E+001 4.76270000000E+008
 2.68710000000E+001 4.87510000000E+008
 2.69100000000E+001 4.98880000000E+008
 2.69490000000E+001 5.10390000000E+008
 2.69880000000E+001 5.22020000000E+008
 2.70270000000E+001 5.33790000000E+008
 2.70660000000E+001 5.45680000000E+008
 2.71050000000E+001 5.57710000000E+008
 2.71440000000E+001 5.69870000000E+008
 2.71830000000E+001 5.82150000000E+008
 2.72220000000E+001 5.94570000000E+008
 2.72610000000E+001 6.07110000000E+008
 2.73000000000E+001 6.19790000000E+008
 2.73390000000E+001 6.32590000000E+008
 2.73780000000E+001 6.45530000000E+008
 2.74170000000E+001 6.58590000000E+008
 2.74560000000E+001 6.71780000000E+008
 2.74950000000E+001 6.85100000000E+008
 2.75340000000E+001 6.98550000000E+008
 2.75730000000E+001 7.12120000000E+008
 2.76120000000E+001 7.25830000000E+008
 2.76510000000E+001 7.39660000000E+008
 2.76900000000E+001 7.53620000000E+008
 2.77290000000E+001 7.67710000000E+008
 2.77680000000E+001 7.81920000000E+008
 2.78070000000E+001 7.96260000000E+008
 2.78460000000E+001 8.10730000000E+008
 2.78850000000E+001 8.25330000000E+008
 2.79240000000E+001 8.40060000000E+008
 2.79630000000E+001 8.54920000000E+008
 2.80020000000E+001 8.69910000000E+008
 2.80410000000E+001 8.85030000000E+008
 2.80800000000E+001 9.00290000000E+008
 2.81190000000E+001 9.15670000000E+008
 2.81580000000E+001 9.31190000000E+008
 2.81970000000E+001 9.46830000000E+008
 2.82360000000E+001 9.62620000000E+008
 2.82750000000E+001 9.78530000000E+008
 2.83140000000E+001 9.78530000000E+008
 2.83530000000E+001 9.78530000000E+008
 2.83920000000E+001 9.78530000000E+008
 2.84310000000E+001 9.78530000000E+008
 2.84700000000E+001 9.78530000000E+008
 2.85090000000E+001 9.78530000000E+008
 2.85480000000E+001 9.78530000000E+008
 2.85870000000E+001 9.78530000000E+008
 2.86260000000E+001 9.78530000000E+008
 2.86650000000E+001 9.78530000000E+008
 2.87040000000E+001 9.78530000000E+008
 2.87430000000E+001 9.78530000000E+008
 2.87820000000E+001 9.78530000000E+008
 2.88210000000E+001 9.78530000000E+008
 2.88600000000E+001 9.78530000000E+008
 2.88990000000E+001 9.78530000000E+008
 2.89380000000E+001 9.78530000000E+008
 2.89770000000E+001 9.78530000000E+008
 2.90160000000E+001 9.78530000000E+008
 2.90550000000E+001 9.78530000000E+008
 2.90940000000E+001 9.89000000000E+008
 2.91330000000E+001 9.99650000000E+008
 2.91720000000E+001 1.01050000000E+009
 2.92110000000E+001 1.02150000000E+009
 2.92500000000E+001 1.03270000000E+009
 2.92890000000E+001 1.04410000000E+009
 2.93280000000E+001 1.05570000000E+009
 2.93670000000E+001 1.06740000000E+009
 2.94060000000E+001 1.07930000000E+009
 2.94450000000E+001 1.09140000000E+009
 2.94840000000E+001 1.10360000000E+009
 2.95230000000E+001 1.11590000000E+009
 2.95620000000E+001 1.12850000000E+009
 2.96010000000E+001 1.14120000000E+009
 2.96400000000E+001 1.15410000000E+009
 2.96790000000E+001 1.16720000000E+009
 2.97180000000E+001 1.18060000000E+009
 2.97570000000E+001 1.19410000000E+009
 2.97960000000E+001 1.20790000000E+009
 2.98350000000E+001 1.22180000000E+009
 2.98740000000E+001 1.23610000000E+009
 2.99130000000E+001 1.25050000000E+009
 2.99520000000E+001 1.26520000000E+009
 2.99910000000E+001 1.28020000000E+009
 3.00300000000E+001 1.29550000000E+009
 3.00690000000E+001 1.31100000000E+009
 3.01080000000E+001 1.32680000000E+009
 3.01470000000E+001 1.34290000000E+009
 3.01860000000E+001 1.35930000000E+009
 3.02250000000E+001 1.37600000000E+009
 3.02640000000E+001 1.39300000000E+009
 3.03030000000E+001 1.41030000000E+009
 3.03420000000E+001 1.42800000000E+009
 3.03810000000E+001 1.44600000000E+009
 3.04200000000E+001 1.46430000000E+009
 3.04590000000E+001 1.48300000000E+009
 3.04980000000E+001 1.50210000000E+009
 3.05370000000E+001 1.52150000000E+009
 3.05760000000E+001 1.54130000000E+009
 3.06150000000E+001 1.56150000000E+009
 3.06540000000E+001 1.58210000000E+009
 3.06930000000E+001 1.60300000000E+009
 3.07320000000E+001 1.62440000000E+009
 3.07710000000E+001 1.64630000000E+009
 3.08100000000E+001 1.66850000000E+009
 3.08490000000E+001 1.69120000000E+009
 3.08880000000E+001 1.71430000000E+009
 3.09270000000E+001 1.73790000000E+009
 3.09660000000E+001 1.76200000000E+009
 3.10050000000E+001 1.78650000000E+009
 3.10440000000E+001 1.81150000000E+009
 3.10830000000E+001 1.83710000000E+009
 3.11220000000E+001 1.86310000000E+009
 3.11610000000E+001 1.88970000000E+009
 3.12000000000E+001 1.91680000000E+009
 3.12390000000E+001 1.95850000000E+009
 3.12780000000E+001 2.00100000000E+009
 3.13170000000E+001 2.04440000000E+009
 3.13560000000E+001 2.08840000000E+009
 3.13950000000E+001 2.13330000000E+009
 3.14340000000E+001 2.17890000000E+009
 3.14730000000E+001 2.22530000000E+009
 3.15120000000E+001 2.27240000000E+009
 3.15510000000E+001 2.32020000000E+009
 3.15900000000E+001 2.36880000000E+009
 3.16290000000E+001 2.41810000000E+009
 3.16680000000E+001 2.46810000000E+009
 3.17070000000E+001 2.51880000000E+009
 3.17460000000E+001 2.57020000000E+009
 3.17850000000E+001 2.62240000000E+009
 3.18240000000E+001 2.67520000000E+009
 3.18630000000E+001 2.72880000000E+009
 3.19020000000E+001 2.78300000000E+009
 3.19410000000E+001 2.83800000000E+009
 3.19800000000E+001 2.89360000000E+009
 3.20190000000E+001 2.95000000000E+009
 3.20580000000E+001 3.00710000000E+009
 3.20970000000E+001 3.06490000000E+009
 3.21360000000E+001 3.12350000000E+009
 3.21750000000E+001 3.18270000000E+009
 3.22140000000E+001 3.24260000000E+009
 3.22530000000E+001 3.30330000000E+009
 3.22920000000E+001 3.36460000000E+009
 3.23310000000E+001 3.42660000000E+009
 3.23700000000E+001 3.48930000000E+009
 3.24090000000E+001 3.48930000000E+009
 3.24480000000E+001 3.48930000000E+009
 3.24870000000E+001 3.48930000000E+009
 3.25260000000E+001 3.48930000000E+009
 3.25650000000E+001 3.48930000000E+009
 3.26040000000E+001 3.48930000000E+009
 3.26430000000E+001 3.48930000000E+009
 3.26820000000E+001 3.48930000000E+009
 3.27210000000E+001 3.48930000000E+009
 3.27600000000E+001 3.48930000000E+009
 3.27990000000E+001 3.48930000000E+009
 3.28380000000E+001 3.48930000000E+009
 3.28770000000E+001 3.48930000000E+009
 3.29160000000E+001 3.48930000000E+009
 3.29550000000E+001 3.48930000000E+009
 3.29940000000E+001 3.48930000000E+009
 3.30330000000E+001 3.48930000000E+009
 3.30720000000E+001 3.48930000000E+009
 3.31110000000E+001 3.48930000000E+009
 3.31500000000E+001 3.48930000000E+009
 3.31890000000E+001 3.54400000000E+009
 3.32280000000E+001 3.59940000000E+009
 3.32670000000E+001 3.65550000000E+009
 3.33060000000E+001 3.71220000000E+009
 3.33450000000E+001 3.76960000000E+009
 3.33840000000E+001 3.82760000000E+009
 3.34230000000E+001 3.88620000000E+009
 3.34620000000E+001 3.94540000000E+009
 3.35010000000E+001 4.00510000000E+009
 3.35400000000E+001 4.06550000000E+009
 3.35790000000E+001 4.12630000000E+009
 3.36180000000E+001 4.18780000000E+009
 3.36570000000E+001 4.24980000000E+009
 3.36960000000E+001 4.31230000000E+009
 3.37350000000E+001 4.37550000000E+009
 3.37740000000E+001 4.43920000000E+009
 3.38130000000E+001 4.50360000000E+009
 3.38520000000E+001 4.56850000000E+009
 3.38910000000E+001 4.63400000000E+009
 3.39300000000E+001 4.70020000000E+009
 3.39690000000E+001 4.76700000000E+009
 3.40080000000E+001 4.83440000000E+009
 3.40470000000E+001 4.90240000000E+009
 3.40860000000E+001 4.97110000000E+009
 3.41250000000E+001 5.04040000000E+009
 3.41640000000E+001 5.11030000000E+009
 3.42030000000E+001 5.18090000000E+009
 3.42420000000E+001 5.25220000000E+009
 3.42810000000E+001 5.32400000000E+009
 3.43200000000E+001 5.39660000000E+009
 3.43590000000E+001 5.46980000000E+009
 3.43980000000E+001 5.54370000000E+009
 3.44370000000E+001 5.61820000000E+009
 3.44760000000E+001 5.69350000000E+009
 3.45150000000E+001 5.76950000000E+009
 3.45540000000E+001 5.84610000000E+009
 3.45930000000E+001 5.92360000000E+009
 3.46320000000E+001 6.01110000000E+009
 3.46710000000E+001 6.14840000000E+009
 3.47100000000E+001 6.28710000000E+009
 3.47490000000E+001 6.42730000000E+009
 3.47880000000E+001 6.56890000000E+009
 3.48270000000E+001 6.71200000000E+009
 3.48660000000E+001 6.85640000000E+009
 3.49050000000E+001 7.00230000000E+009
 3.49440000000E+001 7.14950000000E+009
 3.49830000000E+001 7.29810000000E+009
 3.50220000000E+001 7.44800000000E+009
 3.50610000000E+001 7.59930000000E+009
 3.51000000000E+001 7.75190000000E+009
 3.51390000000E+001 7.90570000000E+009
 3.51780000000E+001 8.06090000000E+009
 3.52170000000E+001 8.21730000000E+009
 3.52560000000E+001 8.37500000000E+009
 3.52950000000E+001 8.53390000000E+009
 3.53340000000E+001 8.69400000000E+009
 3.53730000000E+001 8.85540000000E+009
 3.54120000000E+001 9.01780000000E+009
 3.54510000000E+001 9.18150000000E+009
 3.54900000000E+001 9.34630000000E+009
 3.55290000000E+001 9.51220000000E+009
 3.55680000000E+001 9.67920000000E+009
 3.56070000000E+001 9.84740000000E+009
 3.56460000000E+001 1.00170000000E+010
 3.56850000000E+001 1.01870000000E+010
 3.57240000000E+001 1.03580000000E+010
 3.57630000000E+001 1.05310000000E+010
 3.58020000000E+001 1.07040000000E+010
 3.58410000000E+001 1.08790000000E+010
 3.58800000000E+001 1.10540000000E+010
 3.59190000000E+001 1.12300000000E+010
 3.59580000000E+001 1.14080000000E+010
 3.59970000000E+001 1.15860000000E+010
 3.60360000000E+001 1.17660000000E+010
 3.60750000000E+001 1.19460000000E+010
 3.61140000000E+001 1.21270000000E+010
 3.61530000000E+001 1.23100000000E+010
 3.61920000000E+001 1.24930000000E+010
 3.62310000000E+001 1.26770000000E+010
 3.62700000000E+001 1.28620000000E+010
 3.63090000000E+001 1.30480000000E+010
 3.63480000000E+001 1.32350000000E+010
 3.63870000000E+001 1.34230000000E+010
 3.64260000000E+001 1.36110000000E+010
 3.64650000000E+001 1.38010000000E+010
 3.65040000000E+001 1.38010000000E+010
 3.65430000000E+001 1.38010000000E+010
 3.65820000000E+001 1.38010000000E+010
 3.66210000000E+001 1.38010000000E+010
 3.66600000000E+001 1.38010000000E+010
 3.66990000000E+001 1.38010000000E+010
 3.67380000000E+001 1.38010000000E+010
 3.67770000000E+001 1.38010000000E+010
 3.68160000000E+001 1.38010000000E+010
 3.68550000000E+001 1.38010000000E+010
 3.68940000000E+001 1.38010000000E+010
 3.69330000000E+001 1.38010000000E+010
 3.69720000000E+001 1.38010000000E+010
 3.70110000000E+001 1.38010000000E+010
 3.70500000000E+001 1.38010000000E+010
 3.70890000000E+001 1.38010000000E+010
 3.71280000000E+001 1.38010000000E+010
 3.71670000000E+001 1.38010000000E+010
 3.72060000000E+001 1.38010000000E+010
 3.72450000000E+001 1.38010000000E+010
 3.72840000000E+001 1.39030000000E+010
 3.73230000000E+001 1.40060000000E+010
 3.73620000000E+001 1.41110000000E+010
 3.74010000000E+001 1.42170000000E+010
 3.74400000000E+001 1.43240000000E+010
 3.74790000000E+001 1.44320000000E+010
 3.75180000000E+001 1.45420000000E+010
 3.75570000000E+001 1.46520000000E+010
 3.75960000000E+001 1.47630000000E+010
 3.76350000000E+001 1.48750000000E+010
 3.76740000000E+001 1.49880000000E+010
 3.77130000000E+001 1.51020000000E+010
 3.77520000000E+001 1.52170000000E+010
 3.77910000000E+001 1.53320000000E+010
 3.78300000000E+001 1.54490000000E+010
 3.78690000000E+001 1.55670000000E+010
 3.79080000000E+001 1.56860000000E+010
 3.79470000000E+001 1.58070000000E+010
 3.79860000000E+001 1.59290000000E+010
 3.80250000000E+001 1.60520000000E+010
 3.80640000000E+001 1.61770000000E+010
 3.81030000000E+001 1.63040000000E+010
 3.81420000000E+001 1.64320000000E+010
 3.81810000000E+001 1.65620000000E+010
 3.82200000000E+001 1.66930000000E+010
 3.82590000000E+001 1.68270000000E+010
 3.82980000000E+001 1.69620000000E+010
 3.83370000000E+001 1.70990000000E+010
 3.83760000000E+001 1.72380000000E+010
 3.84150000000E+001 1.73790000000E+010
 3.84540000000E+001 1.75220000000E+010
 3.84930000000E+001 1.76670000000E+010
 3.85320000000E+001 1.78140000000E+010
 3.85710000000E+001 1.79630000000E+010
 3.86100000000E+001 1.81140000000E+010
 3.86490000000E+001 1.82680000000E+010
 3.86880000000E+001 1.84240000000E+010
 3.87270000000E+001 1.85820000000E+010
 3.87660000000E+001 1.87420000000E+010
 3.88050000000E+001 1.89050000000E+010
 3.88440000000E+001 1.90710000000E+010
 3.88830000000E+001 1.92390000000E+010
 3.89220000000E+001 1.94100000000E+010
 3.89610000000E+001 1.95830000000E+010
 3.90000000000E+001 1.97590000000E+010
 3.90390000000E+001 2.02900000000E+010
 3.90780000000E+001 2.08320000000E+010
 3.91170000000E+001 2.13840000000E+010
 3.91560000000E+001 2.19470000000E+010
 3.91950000000E+001 2.25200000000E+010
 3.92340000000E+001 2.31030000000E+010
 3.92730000000E+001 2.36960000000E+010
 3.93120000000E+001 2.42980000000E+010
 3.93510000000E+001 2.49090000000E+010
 3.93900000000E+001 2.55290000000E+010
 3.94290000000E+001 2.61580000000E+010
 3.94680000000E+001 2.67950000000E+010
 3.95070000000E+001 2.74420000000E+010
 3.95460000000E+001 2.80960000000E+010
 3.95850000000E+001 2.87590000000E+010
 3.96240000000E+001 2.94300000000E+010
 3.96630000000E+001 3.01090000000E+010
 3.97020000000E+001 3.07960000000E+010
 3.97410000000E+001 3.14910000000E+010
 3.97800000000E+001 3.21930000000E+010
 3.98190000000E+001 3.29020000000E+010
 3.98580000000E+001 3.36190000000E+010
 3.98970000000E+001 3.43420000000E+010
 3.99360000000E+001 3.50730000000E+010
 3.99750000000E+001 3.58100000000E+010
 4.00140000000E+001 3.65540000000E+010
 4.00530000000E+001 3.73030000000E+010
 4.00920000000E+001 3.80590000000E+010
 4.01310000000E+001 3.88200000000E+010
 4.01700000000E+001 3.95870000000E+010
 4.02090000000E+001 4.03580000000E+010
 4.02480000000E+001 4.11350000000E+010
 4.02870000000E+001 4.19160000000E+010
 4.03260000000E+001 4.27010000000E+010
 4.03650000000E+001 4.34910000000E+010
 4.04040000000E+001 4.42840000000E+010
 4.04430000000E+001 4.50810000000E+010
 4.04820000000E+001 4.58810000000E+010
 4.05210000000E+001 4.66830000000E+010
 4.05600000000E+001 4.74890000000E+010
 4.05990000000E+001 4.74890000000E+010
 4.06380000000E+001 4.74890000000E+010
 4.06770000000E+001 4.74890000000E+010
 4.07160000000E+001 4.74890000000E+010
 4.07550000000E+001 4.74890000000E+010
 4.07940000000E+001 4.74890000000E+010
 4.08330000000E+001 4.74890000000E+010
 4.08720000000E+001 4.74890000000E+010
 4.09110000000E+001 4.74890000000E+010
 4.09500000000E+001 4.74890000000E+010
 4.09890000000E+001 4.74890000000E+010
 4.10280000000E+001 4.74890000000E+010
 4.10670000000E+001 4.74890000000E+010
 4.11060000000E+001 4.74890000000E+010
 4.11450000000E+001 4.74890000000E+010
 4.11840000000E+001 4.74890000000E+010
 4.12230000000E+001 4.74890000000E+010
 4.12620000000E+001 4.74890000000E+010
 4.13010000000E+001 4.74890000000E+010
 4.13400000000E+001 4.74890000000E+010
 4.13790000000E+001 4.80490000000E+010
 4.14180000000E+001 4.86080000000E+010
 4.14570000000E+001 4.91670000000E+010
 4.14960000000E+001 4.97250000000E+010
 4.15350000000E+001 5.02820000000E+010
 4.15740000000E+001 5.08370000000E+010
 4.16130000000E+001 5.13890000000E+010
 4.16520000000E+001 5.19400000000E+010
 4.16910000000E+001 5.24870000000E+010
 4.17300000000E+001 5.30310000000E+010
 4.17690000000E+001 5.35710000000E+010
 4.18080000000E+001 5.41090000000E+010
 4.18470000000E+001 5.46430000000E+010
 4.18860000000E+001 5.51730000000E+010
 4.19250000000E+001 5.57000000000E+010
 4.19640000000E+001 5.62230000000E+010
 4.20030000000E+001 5.67420000000E+010
 4.20420000000E+001 5.72570000000E+010
 4.20810000000E+001 5.77690000000E+010
 4.21200000000E+001 5.82750000000E+010
 4.21590000000E+001 5.87780000000E+010
 4.21980000000E+001 5.92750000000E+010
 4.22370000000E+001 5.97680000000E+010
 4.22760000000E+001 6.02560000000E+010
 4.23150000000E+001 6.07380000000E+010
 4.23540000000E+001 6.12150000000E+010
 4.23930000000E+001 6.16860000000E+010
 4.24320000000E+001 6.21520000000E+010
 4.24710000000E+001 6.26120000000E+010
 4.25100000000E+001 6.30650000000E+010
 4.25490000000E+001 6.35130000000E+010
 4.25880000000E+001 6.39550000000E+010
 4.26270000000E+001 6.43900000000E+010
 4.26660000000E+001 6.48190000000E+010
 4.27050000000E+001 6.52420000000E+010
 4.27440000000E+001 6.56570000000E+010
 4.27830000000E+001 6.60670000000E+010
 4.28220000000E+001 6.64690000000E+010
 4.28610000000E+001 6.68640000000E+010
 4.29000000000E+001 6.72530000000E+010
 4.29390000000E+001 6.76350000000E+010
 4.29780000000E+001 6.80090000000E+010
 4.30170000000E+001 6.83770000000E+010
 4.30560000000E+001 6.87370000000E+010
 4.30950000000E+001 6.90910000000E+010
 4.31340000000E+001 6.94370000000E+010
 4.31730000000E+001 6.97760000000E+010
 4.32120000000E+001 7.01080000000E+010
 4.32510000000E+001 7.04320000000E+010
 4.32900000000E+001 7.07500000000E+010
 4.33290000000E+001 7.10600000000E+010
 4.33680000000E+001 7.13620000000E+010
 4.34070000000E+001 7.16580000000E+010
 4.34460000000E+001 7.19450000000E+010
 4.34850000000E+001 7.22260000000E+010
 4.35240000000E+001 7.24990000000E+010
 4.35630000000E+001 7.27640000000E+010
 4.36020000000E+001 7.30220000000E+010
 4.36410000000E+001 7.32720000000E+010
 4.36800000000E+001 7.35140000000E+010
 4.37190000000E+001 7.37490000000E+010
 4.37580000000E+001 7.39760000000E+010
 4.37970000000E+001 7.41950000000E+010
 4.38360000000E+001 7.44070000000E+010
 4.38750000000E+001 7.46110000000E+010
 4.39140000000E+001 7.48080000000E+010
 4.39530000000E+001 7.49960000000E+010
 4.39920000000E+001 7.51770000000E+010
 4.40310000000E+001 7.53510000000E+010
 4.40700000000E+001 7.55160000000E+010
 4.41090000000E+001 7.56740000000E+010
 4.41480000000E+001 7.58240000000E+010
 4.41870000000E+001 7.59670000000E+010
 4.42260000000E+001 7.61020000000E+010
 4.42650000000E+001 7.62290000000E+010
 4.43040000000E+001 7.63480000000E+010
 4.43430000000E+001 7.64600000000E+010
 4.43820000000E+001 7.65650000000E+010
 4.44210000000E+001 7.66620000000E+010
 4.44600000000E+001 7.67510000000E+010
 4.44990000000E+001 7.68330000000E+010
 4.45380000000E+001 7.69070000000E+010
 4.45770000000E+001 7.69740000000E+010
 4.46160000000E+001 7.70340000000E+010
 4.46550000000E+001 7.70860000000E+010
 4.46940000000E+001 7.70860000000E+010
 4.47330000000E+001 7.70860000000E+010
 4.47720000000E+001 7.70860000000E+010
 4.48110000000E+001 7.70860000000E+010
 4.48500000000E+001 7.70860000000E+010
 4.48890000000E+001 7.70860000000E+010
 4.49280000000E+001 7.70860000000E+010
 4.49670000000E+001 7.70860000000E+010
 4.50060000000E+001 7.70860000000E+010
 4.50450000000E+001 7.70860000000E+010
 4.50840000000E+001 7.70860000000E+010
 4.51230000000E+001 7.70860000000E+010
 4.51620000000E+001 7.70860000000E+010
 4.52010000000E+001 7.70860000000E+010
 4.52400000000E+001 7.70860000000E+010
 4.52790000000E+001 7.70860000000E+010
 4.53180000000E+001 7.70860000000E+010
 4.53570000000E+001 7.70860000000E+010
 4.53960000000E+001 7.70860000000E+010
 4.54350000000E+001 7.70860000000E+010
 4.54740000000E+001 7.66570000000E+010
 4.55130000000E+001 7.62240000000E+010
 4.55520000000E+001 7.57880000000E+010
 4.55910000000E+001 7.53470000000E+010
 4.56300000000E+001 7.49030000000E+010
 4.56690000000E+001 7.44550000000E+010
 4.57080000000E+001 7.40030000000E+010
 4.57470000000E+001 7.35470000000E+010
 4.57860000000E+001 7.30860000000E+010
 4.58250000000E+001 7.26220000000E+010
 4.58640000000E+001 7.21540000000E+010
 4.59030000000E+001 7.16820000000E+010
 4.59420000000E+001 7.12060000000E+010
 4.59810000000E+001 7.07270000000E+010
 4.60200000000E+001 7.02440000000E+010
 4.60590000000E+001 6.97590000000E+010
 4.60980000000E+001 6.92710000000E+010
 4.61370000000E+001 6.87800000000E+010
 4.61760000000E+001 6.82870000000E+010
 4.62150000000E+001 6.77920000000E+010
 4.62540000000E+001 6.72940000000E+010
 4.62930000000E+001 6.67950000000E+010
 4.63320000000E+001 6.62950000000E+010
 4.63710000000E+001 6.57920000000E+010
 4.64100000000E+001 6.52890000000E+010
 4.64490000000E+001 6.47840000000E+010
 4.64880000000E+001 6.42780000000E+010
 4.65270000000E+001 6.37710000000E+010
 4.65660000000E+001 6.32640000000E+010
 4.66050000000E+001 6.27560000000E+010
 4.66440000000E+001 6.22480000000E+010
 4.66830000000E+001 6.17400000000E+010
 4.67220000000E+001 6.12320000000E+010
 4.67610000000E+001 6.07250000000E+010
 4.68000000000E+001 6.02180000000E+010
 4.68390000000E+001 6.12370000000E+010
 4.68780000000E+001 6.22700000000E+010
 4.69170000000E+001 6.33180000000E+010
 4.69560000000E+001 6.43790000000E+010
 4.69950000000E+001 6.54540000000E+010
 4.70340000000E+001 6.65410000000E+010
 4.70730000000E+001 6.76410000000E+010
 4.71120000000E+001 6.87520000000E+010
 4.71510000000E+001 6.98750000000E+010
 4.71900000000E+001 7.10090000000E+010
 4.72290000000E+001 7.21530000000E+010
 4.72680000000E+001 7.33080000000E+010
 4.73070000000E+001 7.44720000000E+010
 4.73460000000E+001 7.56460000000E+010
 4.73850000000E+001 7.68300000000E+010
 4.74240000000E+001 7.80220000000E+010
 4.74630000000E+001 7.92230000000E+010
 4.75020000000E+001 8.04310000000E+010
 4.75410000000E+001 8.16470000000E+010
 4.75800000000E+001 8.28710000000E+010
 4.76190000000E+001 8.41010000000E+010
 4.76580000000E+001 8.53370000000E+010
 4.76970000000E+001 8.65790000000E+010
 4.77360000000E+001 8.78250000000E+010
 4.77750000000E+001 8.90770000000E+010
 4.78140000000E+001 9.03320000000E+010
 4.78530000000E+001 9.15910000000E+010
 4.78920000000E+001 9.28520000000E+010
 4.79310000000E+001 9.41150000000E+010
 4.79700000000E+001 9.53800000000E+010
 4.80090000000E+001 9.66450000000E+010
 4.80480000000E+001 9.79100000000E+010
 4.80870000000E+001 9.91750000000E+010
 4.81260000000E+001 1.00440000000E+011
 4.81650000000E+001 1.01700000000E+011
 4.82040000000E+001 1.02960000000E+011
 4.82430000000E+001 1.04220000000E+011
 4.82820000000E+001 1.05470000000E+011
 4.83210000000E+001 1.06720000000E+011
 4.83600000000E+001 1.07960000000E+011
 4.83990000000E+001 1.09200000000E+011
 4.84380000000E+001 1.10440000000E+011
 4.84770000000E+001 1.11660000000E+011
 4.85160000000E+001 1.12880000000E+011
 4.85550000000E+001 1.14100000000E+011
 4.85940000000E+001 1.15300000000E+011
 4.86330000000E+001 1.16490000000E+011
 4.86720000000E+001 1.17680000000E+011
 4.87110000000E+001 1.18850000000E+011
 4.87500000000E+001 1.20020000000E+011
 4.87890000000E+001 1.20020000000E+011
 4.88280000000E+001 1.20020000000E+011
 4.88670000000E+001 1.20020000000E+011
 4.89060000000E+001 1.20020000000E+011
 4.89450000000E+001 1.20020000000E+011
 4.89840000000E+001 1.20020000000E+011
 4.90230000000E+001 1.20020000000E+011
 4.90620000000E+001 1.20020000000E+011
 4.91010000000E+001 1.20020000000E+011
 4.91400000000E+001 1.20020000000E+011
 4.91790000000E+001 1.20020000000E+011
 4.92180000000E+001 1.20020000000E+011
 4.92570000000E+001 1.20020000000E+011
 4.92960000000E+001 1.20020000000E+011
 4.93350000000E+001 1.20020000000E+011
 4.93740000000E+001 1.20020000000E+011
 4.94130000000E+001 1.20020000000E+011
 4.94520000000E+001 1.20020000000E+011
 4.94910000000E+001 1.20020000000E+011
 4.95300000000E+001 1.20020000000E+011
 4.95690000000E+001 1.20610000000E+011
 4.96080000000E+001 1.21190000000E+011
 4.96470000000E+001 1.21750000000E+011
 4.96860000000E+001 1.22300000000E+011
 4.97250000000E+001 1.22820000000E+011
 4.97640000000E+001 1.23340000000E+011
 4.98030000000E+001 1.23830000000E+011
 4.98420000000E+001 1.24310000000E+011
 4.98810000000E+001 1.24770000000E+011
 4.99200000000E+001 1.25220000000E+011
 4.99590000000E+001 1.25640000000E+011
 4.99980000000E+001 1.26050000000E+011
 5.00370000000E+001 1.26440000000E+011
 5.00760000000E+001 1.26820000000E+011
 5.01150000000E+001 1.27170000000E+011
 5.01540000000E+001 1.27510000000E+011
 5.01930000000E+001 1.27830000000E+011
 5.02320000000E+001 1.28140000000E+011
 5.02710000000E+001 1.28420000000E+011
 5.03100000000E+001 1.28690000000E+011
 5.03490000000E+001 1.28940000000E+011
 5.03880000000E+001 1.29180000000E+011
 5.04270000000E+001 1.29400000000E+011
 5.04660000000E+001 1.29600000000E+011
 5.05050000000E+001 1.29780000000E+011
 5.05440000000E+001 1.29940000000E+011
 5.05830000000E+001 1.30090000000E+011
 5.06220000000E+001 1.30220000000E+011
 5.06610000000E+001 1.30340000000E+011
 5.07000000000E+001 1.30440000000E+011
 5.07390000000E+001 1.30520000000E+011
 5.07780000000E+001 1.30580000000E+011
 5.08170000000E+001 1.30630000000E+011
 5.08560000000E+001 1.30660000000E+011
 5.08950000000E+001 1.30670000000E+011
 5.09340000000E+001 1.30670000000E+011
 5.09730000000E+001 1.30650000000E+011
 5.10120000000E+001 1.30620000000E+011
 5.10510000000E+001 1.30570000000E+011
 5.10900000000E+001 1.30510000000E+011
 5.11290000000E+001 1.30430000000E+011
 5.11680000000E+001 1.30330000000E+011
 5.12070000000E+001 1.30220000000E+011
 5.12460000000E+001 1.30100000000E+011
 5.12850000000E+001 1.29960000000E+011
 5.13240000000E+001 1.29810000000E+011
 5.13630000000E+001 1.29640000000E+011
 5.14020000000E+001 1.29450000000E+011
 5.14410000000E+001 1.29260000000E+011
 5.14800000000E+001 1.29050000000E+011
 5.15190000000E+001 1.28820000000E+011
 5.15580000000E+001 1.28590000000E+011
 5.15970000000E+001 1.28330000000E+011
 5.16360000000E+001 1.28070000000E+011
 5.16750000000E+001 1.27790000000E+011
 5.17140000000E+001 1.27500000000E+011
 5.17530000000E+001 1.27200000000E+011
 5.17920000000E+001 1.26890000000E+011
 5.18310000000E+001 1.26560000000E+011
 5.18700000000E+001 1.26220000000E+011
 5.19090000000E+001 1.25870000000E+011
 5.19480000000E+001 1.25510000000E+011
 5.19870000000E+001 1.25140000000E+011
 5.20260000000E+001 1.24750000000E+011
 5.20650000000E+001 1.24360000000E+011
 5.21040000000E+001 1.23950000000E+011
 5.21430000000E+001 1.23540000000E+011
 5.21820000000E+001 1.23110000000E+011
 5.22210000000E+001 1.22670000000E+011
 5.22600000000E+001 1.22220000000E+011
 5.22990000000E+001 1.21770000000E+011
 5.23380000000E+001 1.21300000000E+011
 5.23770000000E+001 1.20820000000E+011
 5.24160000000E+001 1.20340000000E+011
 5.24550000000E+001 1.19840000000E+011
 5.24940000000E+001 1.19330000000E+011
 5.25330000000E+001 1.18820000000E+011
 5.25720000000E+001 1.18300000000E+011
 5.26110000000E+001 1.17770000000E+011
 5.26500000000E+001 1.17230000000E+011
 5.26890000000E+001 1.16680000000E+011
 5.27280000000E+001 1.16130000000E+011
 5.27670000000E+001 1.15570000000E+011
 5.28060000000E+001 1.15000000000E+011
 5.28450000000E+001 1.14420000000E+011
 5.28840000000E+001 1.14420000000E+011
 5.29230000000E+001 1.14420000000E+011
 5.29620000000E+001 1.14420000000E+011
 5.30010000000E+001 1.14420000000E+011
 5.30400000000E+001 1.14420000000E+011
 5.30790000000E+001 1.14420000000E+011
 5.31180000000E+001 1.14420000000E+011
 5.31570000000E+001 1.14420000000E+011
 5.31960000000E+001 1.14420000000E+011
 5.32350000000E+001 1.14420000000E+011
 5.32740000000E+001 1.14420000000E+011
 5.33130000000E+001 1.14420000000E+011
 5.33520000000E+001 1.14420000000E+011
 5.33910000000E+001 1.14420000000E+011
 5.34300000000E+001 1.14420000000E+011
 5.34690000000E+001 1.14420000000E+011
 5.35080000000E+001 1.14420000000E+011
 5.35470000000E+001 1.14420000000E+011
 5.35860000000E+001 1.14420000000E+011
 5.36250000000E+001 1.14420000000E+011
 5.36640000000E+001 1.13450000000E+011
 5.37030000000E+001 1.12480000000E+011
 5.37420000000E+001 1.11510000000E+011
 5.37810000000E+001 1.10540000000E+011
 5.38200000000E+001 1.09570000000E+011
 5.38590000000E+001 1.08590000000E+011
 5.38980000000E+001 1.07620000000E+011
 5.39370000000E+001 1.06640000000E+011
 5.39760000000E+001 1.05670000000E+011
 5.40150000000E+001 1.04690000000E+011
 5.40540000000E+001 1.03720000000E+011
 5.40930000000E+001 1.02740000000E+011
 5.41320000000E+001 1.01770000000E+011
 5.41710000000E+001 1.00800000000E+011
 5.42100000000E+001 9.98330000000E+010
 5.42490000000E+001 9.88670000000E+010
 5.42880000000E+001 9.79030000000E+010
 5.43270000000E+001 9.69420000000E+010
 5.43660000000E+001 9.59840000000E+010
 5.44050000000E+001 9.50300000000E+010
 5.44440000000E+001 9.40800000000E+010
 5.44830000000E+001 9.31340000000E+010
 5.45220000000E+001 9.21920000000E+010
 5.45610000000E+001 9.12540000000E+010
 5.46000000000E+001 9.03220000000E+010
 5.46390000000E+001 9.10130000000E+010
 5.46780000000E+001 9.17040000000E+010
 5.47170000000E+001 9.23950000000E+010
 5.47560000000E+001 9.30850000000E+010
 5.47950000000E+001 9.37730000000E+010
 5.48340000000E+001 9.44590000000E+010
 5.48730000000E+001 9.51420000000E+010
 5.49120000000E+001 9.58210000000E+010
 5.49510000000E+001 9.64960000000E+010
 5.49900000000E+001 9.71670000000E+010
 5.50290000000E+001 9.78320000000E+010
 5.50680000000E+001 9.84900000000E+010
 5.51070000000E+001 9.91430000000E+010
 5.51460000000E+001 9.97890000000E+010
 5.51850000000E+001 1.00430000000E+011
 5.52240000000E+001 1.01060000000E+011
 5.52630000000E+001 1.01680000000E+011
 5.53020000000E+001 1.02300000000E+011
 5.53410000000E+001 1.02900000000E+011
 5.53800000000E+001 1.03500000000E+011
 5.54190000000E+001 1.04080000000E+011
 5.54580000000E+001 1.04660000000E+011
 5.54970000000E+001 1.05230000000E+011
 5.55360000000E+001 1.05780000000E+011
 5.55750000000E+001 1.06320000000E+011
 5.56140000000E+001 1.06850000000E+011
 5.56530000000E+001 1.07370000000E+011
 5.56920000000E+001 1.07880000000E+011
 5.57310000000E+001 1.08370000000E+011
 5.57700000000E+001 1.08850000000E+011
 5.58090000000E+001 1.09320000000E+011
 5.58480000000E+001 1.09770000000E+011
 5.58870000000E+001 1.10200000000E+011
 5.59260000000E+001 1.10620000000E+011
 5.59650000000E+001 1.11030000000E+011
 5.60040000000E+001 1.11420000000E+011
 5.60430000000E+001 1.11790000000E+011
 5.60820000000E+001 1.12150000000E+011
 5.61210000000E+001 1.12580000000E+011
 5.61600000000E+001 1.13260000000E+011
 5.61990000000E+001 1.13930000000E+011
 5.62380000000E+001 1.14580000000E+011
 5.62770000000E+001 1.15220000000E+011
 5.63160000000E+001 1.15840000000E+011
 5.63550000000E+001 1.16450000000E+011
 5.63940000000E+001 1.17030000000E+011
 5.64330000000E+001 1.17600000000E+011
 5.64720000000E+001 1.18150000000E+011
 5.65110000000E+001 1.18690000000E+011
 5.65500000000E+001 1.19200000000E+011
 5.65890000000E+001 1.19700000000E+011
 5.66280000000E+001 1.20180000000E+011
 5.66670000000E+001 1.20640000000E+011
 5.67060000000E+001 1.21080000000E+011
 5.67450000000E+001 1.21500000000E+011
 5.67840000000E+001 1.21900000000E+011
 5.68230000000E+001 1.22280000000E+011
 5.68620000000E+001 1.22640000000E+011
 5.69010000000E+001 1.23340000000E+011
 5.69400000000E+001 1.24430000000E+011
 5.69790000000E+001 1.24430000000E+011
 5.70180000000E+001 1.24430000000E+011
 5.70570000000E+001 1.24430000000E+011
 5.70960000000E+001 1.24430000000E+011
 5.71350000000E+001 1.24430000000E+011
 5.71740000000E+001 1.24430000000E+011
 5.72130000000E+001 1.24430000000E+011
 5.72520000000E+001 1.24430000000E+011
 5.72910000000E+001 1.24430000000E+011
 5.73300000000E+001 1.24430000000E+011
 5.73690000000E+001 1.24430000000E+011
 5.74080000000E+001 1.24430000000E+011
 5.74470000000E+001 1.24430000000E+011
 5.74860000000E+001 1.24430000000E+011
 5.75250000000E+001 1.24430000000E+011
 5.75640000000E+001 1.24430000000E+011
 5.76030000000E+001 1.24430000000E+011
 5.76420000000E+001 1.24430000000E+011
 5.76810000000E+001 1.24430000000E+011
 5.77200000000E+001 1.24430000000E+011
 5.77590000000E+001 1.25040000000E+011
 5.77980000000E+001 1.25630000000E+011
 5.78370000000E+001 1.26200000000E+011
 5.78760000000E+001 1.26750000000E+011
 5.79150000000E+001 1.27290000000E+011
 5.79540000000E+001 1.27800000000E+011
 5.79930000000E+001 1.28300000000E+011
 5.80320000000E+001 1.28770000000E+011
 5.80710000000E+001 1.29230000000E+011
 5.81100000000E+001 1.29670000000E+011
 5.81490000000E+001 1.30080000000E+011
 5.81880000000E+001 1.30480000000E+011
 5.82270000000E+001 1.30860000000E+011
 5.82660000000E+001 1.31210000000E+011
 5.83050000000E+001 1.31550000000E+011
 5.83440000000E+001 1.31870000000E+011
 5.83830000000E+001 1.32160000000E+011
 5.84220000000E+001 1.32440000000E+011
 5.84610000000E+001 1.32700000000E+011
 5.85000000000E+001 1.32940000000E+011
 5.85390000000E+001 1.33150000000E+011
 5.85780000000E+001 1.33350000000E+011
 5.86170000000E+001 1.33530000000E+011
 5.86560000000E+001 1.33690000000E+011
 5.86950000000E+001 1.33830000000E+011
 5.87340000000E+001 1.33950000000E+011
 5.87730000000E+001 1.34050000000E+011
 5.88120000000E+001 1.34130000000E+011
 5.88510000000E+001 1.34200000000E+011
 5.88900000000E+001 1.34240000000E+011
 5.89290000000E+001 1.34270000000E+011
 5.89680000000E+001 1.34280000000E+011
 5.90070000000E+001 1.34270000000E+011
 5.90460000000E+001 1.34240000000E+011
 5.90850000000E+001 1.34190000000E+011
 5.91240000000E+001 1.34130000000E+011
 5.91630000000E+001 1.34050000000E+011
 5.92020000000E+001 1.33950000000E+011
 5.92410000000E+001 1.33830000000E+011
 5.92800000000E+001 1.33700000000E+011
 5.93190000000E+001 1.33550000000E+011
 5.93580000000E+001 1.33390000000E+011
 5.93970000000E+001 1.33210000000E+011
 5.94360000000E+001 1.33010000000E+011
 5.94750000000E+001 1.32800000000E+011
 5.95140000000E+001 1.32570000000E+011
 5.95530000000E+001 1.32330000000E+011
 5.95920000000E+001 1.32070000000E+011
 5.96310000000E+001 1.31790000000E+011
 5.96700000000E+001 1.31510000000E+011
 5.97090000000E+001 1.31210000000E+011
 5.97480000000E+001 1.30890000000E+011
 5.97870000000E+001 1.30560000000E+011
 5.98260000000E+001 1.30220000000E+011
 5.98650000000E+001 1.29860000000E+011
 5.99040000000E+001 1.29490000000E+011
 5.99430000000E+001 1.29110000000E+011
 5.99820000000E+001 1.28720000000E+011
 6.00210000000E+001 1.28310000000E+011
 6.00600000000E+001 1.27900000000E+011
 6.00990000000E+001 1.27470000000E+011
 6.01380000000E+001 1.27030000000E+011
 6.01770000000E+001 1.26570000000E+011
 6.02160000000E+001 1.26110000000E+011
 6.02550000000E+001 1.25640000000E+011
 6.02940000000E+001 1.25160000000E+011
 6.03330000000E+001 1.24660000000E+011
 6.03720000000E+001 1.24160000000E+011
 6.04110000000E+001 1.23650000000E+011
 6.04500000000E+001 1.23120000000E+011
 6.04890000000E+001 1.22590000000E+011
 6.05280000000E+001 1.22050000000E+011
 6.05670000000E+001 1.21510000000E+011
 6.06060000000E+001 1.20950000000E+011
 6.06450000000E+001 1.20410000000E+011
 6.06840000000E+001 1.20350000000E+011
 6.07230000000E+001 1.20280000000E+011
 6.07620000000E+001 1.20210000000E+011
 6.08010000000E+001 1.20140000000E+011
 6.08400000000E+001 1.20050000000E+011
 6.08790000000E+001 1.19970000000E+011
 6.09180000000E+001 1.19880000000E+011
 6.09570000000E+001 1.19780000000E+011
 6.09960000000E+001 1.19670000000E+011
 6.10350000000E+001 1.19560000000E+011
 6.10740000000E+001 1.19560000000E+011
 6.11130000000E+001 1.19560000000E+011
 6.11520000000E+001 1.19560000000E+011
 6.11910000000E+001 1.19560000000E+011
 6.12300000000E+001 1.19560000000E+011
 6.12690000000E+001 1.19560000000E+011
 6.13080000000E+001 1.19560000000E+011
 6.13470000000E+001 1.19560000000E+011
 6.13860000000E+001 1.19560000000E+011
 6.14250000000E+001 1.19560000000E+011
 6.14640000000E+001 1.19560000000E+011
 6.15030000000E+001 1.19560000000E+011
 6.15420000000E+001 1.19560000000E+011
 6.15810000000E+001 1.19560000000E+011
 6.16200000000E+001 1.19560000000E+011
 6.16590000000E+001 1.19560000000E+011
 6.16980000000E+001 1.19560000000E+011
 6.17370000000E+001 1.19560000000E+011
 6.17760000000E+001 1.19560000000E+011
 6.18150000000E+001 1.19560000000E+011
 6.18540000000E+001 1.18960000000E+011
 6.18930000000E+001 1.18340000000E+011
 6.19320000000E+001 1.17730000000E+011
 6.19710000000E+001 1.17120000000E+011
 6.20100000000E+001 1.16500000000E+011
 6.20490000000E+001 1.15880000000E+011
 6.20880000000E+001 1.15260000000E+011
 6.21270000000E+001 1.14640000000E+011
 6.21660000000E+001 1.14020000000E+011
 6.22050000000E+001 1.13390000000E+011
 6.22440000000E+001 1.12770000000E+011
 6.22830000000E+001 1.12140000000E+011
 6.23220000000E+001 1.11510000000E+011
 6.23610000000E+001 1.10880000000E+011
 6.24000000000E+001 1.10250000000E+011
 6.24390000000E+001 1.10880000000E+011
 6.24780000000E+001 1.11510000000E+011
 6.25170000000E+001 1.12140000000E+011
 6.25560000000E+001 1.12760000000E+011
 6.25950000000E+001 1.13380000000E+011
 6.26340000000E+001 1.13980000000E+011
 6.26730000000E+001 1.14580000000E+011
 6.27120000000E+001 1.15170000000E+011
 6.27510000000E+001 1.15760000000E+011
 6.27900000000E+001 1.16330000000E+011
 6.28290000000E+001 1.16890000000E+011
 6.28680000000E+001 1.17440000000E+011
 6.29070000000E+001 1.17980000000E+011
 6.29460000000E+001 1.18510000000E+011
 6.29850000000E+001 1.19030000000E+011
 6.30240000000E+001 1.19540000000E+011
 6.30630000000E+001 1.20030000000E+011
 6.31020000000E+001 1.20510000000E+011
 6.31410000000E+001 1.20980000000E+011
 6.31800000000E+001 1.21430000000E+011
 6.32190000000E+001 1.21870000000E+011
 6.32580000000E+001 1.22300000000E+011
 6.32970000000E+001 1.22710000000E+011
 6.33360000000E+001 1.23110000000E+011
 6.33750000000E+001 1.23490000000E+011
 6.34140000000E+001 1.23850000000E+011
 6.34530000000E+001 1.24200000000E+011
 6.34920000000E+001 1.24530000000E+011
 6.35310000000E+001 1.24850000000E+011
 6.35700000000E+001 1.25150000000E+011
 6.36090000000E+001 1.25430000000E+011
 6.36480000000E+001 1.25690000000E+011
 6.36870000000E+001 1.25940000000E+011
 6.37260000000E+001 1.26170000000E+011
 6.37650000000E+001 1.26370000000E+011
 6.38040000000E+001 1.26560000000E+011
 6.38430000000E+001 1.26730000000E+011
 6.38820000000E+001 1.26880000000E+011
 6.39210000000E+001 1.27000000000E+011
 6.39600000000E+001 1.27110000000E+011
 6.39990000000E+001 1.27200000000E+011
 6.40380000000E+001 1.27270000000E+011
 6.40770000000E+001 1.27320000000E+011
 6.41160000000E+001 1.27340000000E+011
 6.41550000000E+001 1.27350000000E+011
 6.41940000000E+001 1.27330000000E+011
 6.42330000000E+001 1.27300000000E+011
 6.42720000000E+001 1.27240000000E+011
 6.43110000000E+001 1.27170000000E+011
 6.43500000000E+001 1.27070000000E+011
 6.43890000000E+001 1.26950000000E+011
 6.44280000000E+001 1.26810000000E+011
 6.44670000000E+001 1.26650000000E+011
 6.45060000000E+001 1.26470000000E+011
 6.45450000000E+001 1.26270000000E+011
 6.45840000000E+001 1.26040000000E+011
 6.46230000000E+001 1.25800000000E+011
 6.46620000000E+001 1.25530000000E+011
 6.47010000000E+001 1.25250000000E+011
 6.47400000000E+001 1.25100000000E+011
 6.47790000000E+001 1.25450000000E+011
 6.48180000000E+001 1.25780000000E+011
 6.48570000000E+001 1.26080000000E+011
 6.48960000000E+001 1.26360000000E+011
 6.49350000000E+001 1.26610000000E+011
 6.49740000000E+001 1.26830000000E+011
 6.50130000000E+001 1.27030000000E+011
 6.50520000000E+001 1.27210000000E+011
 6.50910000000E+001 1.27360000000E+011
 6.51300000000E+001 1.27480000000E+011
 6.51690000000E+001 1.27480000000E+011
 6.52080000000E+001 1.27480000000E+011
 6.52470000000E+001 1.27480000000E+011
 6.52860000000E+001 1.27480000000E+011
 6.53250000000E+001 1.27480000000E+011
 6.53640000000E+001 1.27480000000E+011
 6.54030000000E+001 1.27480000000E+011
 6.54420000000E+001 1.27480000000E+011
 6.54810000000E+001 1.27480000000E+011
 6.55200000000E+001 1.27480000000E+011
 6.55590000000E+001 1.27480000000E+011
 6.55980000000E+001 1.27480000000E+011
 6.56370000000E+001 1.27480000000E+011
 6.56760000000E+001 1.27480000000E+011
 6.57150000000E+001 1.27480000000E+011
 6.57540000000E+001 1.27480000000E+011
 6.57930000000E+001 1.27480000000E+011
 6.58320000000E+001 1.27480000000E+011
 6.58710000000E+001 1.27480000000E+011
 6.59100000000E+001 1.27480000000E+011
 6.59490000000E+001 1.26900000000E+011
 6.59880000000E+001 1.26300000000E+011
 6.60270000000E+001 1.25680000000E+011
 6.60660000000E+001 1.25050000000E+011
 6.61050000000E+001 1.24390000000E+011
 6.61440000000E+001 1.23720000000E+011
 6.61830000000E+001 1.23030000000E+011
 6.62220000000E+001 1.22320000000E+011
 6.62610000000E+001 1.21600000000E+011
 6.63000000000E+001 1.20850000000E+011
 6.63390000000E+001 1.20100000000E+011
 6.63780000000E+001 1.19330000000E+011
 6.64170000000E+001 1.18540000000E+011
 6.64560000000E+001 1.17740000000E+011
 6.64950000000E+001 1.16930000000E+011
 6.65340000000E+001 1.16110000000E+011
 6.65730000000E+001 1.15270000000E+011
 6.66120000000E+001 1.14430000000E+011
 6.66510000000E+001 1.13570000000E+011
 6.66900000000E+001 1.12710000000E+011
 6.67290000000E+001 1.11840000000E+011
 6.67680000000E+001 1.10960000000E+011
 6.68070000000E+001 1.10070000000E+011
 6.68460000000E+001 1.09170000000E+011
 6.68850000000E+001 1.08270000000E+011
 6.69240000000E+001 1.07360000000E+011
 6.69630000000E+001 1.06450000000E+011
 6.70020000000E+001 1.05540000000E+011
 6.70410000000E+001 1.04620000000E+011
 6.70800000000E+001 1.03690000000E+011
 6.71190000000E+001 1.02760000000E+011
 6.71580000000E+001 1.01840000000E+011
 6.71970000000E+001 1.00910000000E+011
 6.72360000000E+001 9.99730000000E+010
 6.72750000000E+001 9.90400000000E+010
 6.73140000000E+001 9.81070000000E+010
 6.73530000000E+001 9.71740000000E+010
 6.73920000000E+001 9.62420000000E+010
 6.74310000000E+001 9.53110000000E+010
 6.74700000000E+001 9.43810000000E+010
 6.75090000000E+001 9.34530000000E+010
 6.75480000000E+001 9.25270000000E+010
 6.75870000000E+001 9.16040000000E+010
 6.76260000000E+001 9.06840000000E+010
 6.76650000000E+001 8.97670000000E+010
 6.77040000000E+001 8.91190000000E+010
 6.77430000000E+001 8.88390000000E+010
 6.77820000000E+001 8.85540000000E+010
 6.78210000000E+001 8.82640000000E+010
 6.78600000000E+001 8.79700000000E+010
 6.78990000000E+001 8.76710000000E+010
 6.79380000000E+001 8.73680000000E+010
 6.79770000000E+001 8.70610000000E+010
 6.80160000000E+001 8.67500000000E+010
 6.80550000000E+001 8.64360000000E+010
 6.80940000000E+001 8.61180000000E+010
 6.81330000000E+001 8.57970000000E+010
 6.81720000000E+001 8.54720000000E+010
 6.82110000000E+001 8.51450000000E+010
 6.82500000000E+001 8.48150000000E+010
 6.82890000000E+001 8.44820000000E+010
 6.83280000000E+001 8.41470000000E+010
 6.83670000000E+001 8.38090000000E+010
 6.84060000000E+001 8.34690000000E+010
 6.84450000000E+001 8.31280000000E+010
 6.84840000000E+001 8.27840000000E+010
 6.85230000000E+001 8.24380000000E+010
 6.85620000000E+001 8.20910000000E+010
 6.86010000000E+001 8.17430000000E+010
 6.86400000000E+001 8.13930000000E+010
 6.86790000000E+001 8.10420000000E+010
 6.87180000000E+001 8.06900000000E+010
 6.87570000000E+001 8.03370000000E+010
 6.87960000000E+001 7.99830000000E+010
 6.88350000000E+001 7.96280000000E+010
 6.88740000000E+001 7.92730000000E+010
 6.89130000000E+001 7.89180000000E+010
 6.89520000000E+001 7.85620000000E+010
 6.89910000000E+001 7.82070000000E+010
 6.90300000000E+001 7.78510000000E+010
 6.90690000000E+001 7.74950000000E+010
 6.91080000000E+001 7.71400000000E+010
 6.91470000000E+001 7.67850000000E+010
 6.91860000000E+001 7.64300000000E+010
 6.92250000000E+001 7.60760000000E+010
 6.92640000000E+001 7.60760000000E+010
 6.93030000000E+001 7.60760000000E+010
 6.93420000000E+001 7.60760000000E+010
 6.93810000000E+001 7.60760000000E+010
 6.94200000000E+001 7.60760000000E+010
 6.94590000000E+001 7.60760000000E+010
 6.94980000000E+001 7.60760000000E+010
 6.95370000000E+001 7.60760000000E+010
 6.95760000000E+001 7.60760000000E+010
 6.96150000000E+001 7.60760000000E+010
 6.96540000000E+001 7.60760000000E+010
 6.96930000000E+001 7.60760000000E+010
 6.97320000000E+001 7.60760000000E+010
 6.97710000000E+001 7.60760000000E+010
 6.98100000000E+001 7.60760000000E+010
 6.98490000000E+001 7.60760000000E+010
 6.98880000000E+001 7.60760000000E+010
 6.99270000000E+001 7.60760000000E+010
 6.99660000000E+001 7.60760000000E+010
 7.00050000000E+001 7.60760000000E+010
 7.00440000000E+001 7.54200000000E+010
 7.00830000000E+001 7.47670000000E+010
 7.01220000000E+001 7.41180000000E+010
 7.01610000000E+001 7.34740000000E+010
 7.02000000000E+001 7.28330000000E+010
 7.02390000000E+001 7.29280000000E+010
 7.02780000000E+001 7.30260000000E+010
 7.03170000000E+001 7.31250000000E+010
 7.03560000000E+001 7.32270000000E+010
 7.03950000000E+001 7.33320000000E+010
 7.04340000000E+001 7.34380000000E+010
 7.04730000000E+001 7.35470000000E+010
 7.05120000000E+001 7.36580000000E+010
 7.05510000000E+001 7.37710000000E+010
 7.05900000000E+001 7.38850000000E+010
 7.06290000000E+001 7.40010000000E+010
 7.06680000000E+001 7.41190000000E+010
 7.07070000000E+001 7.48260000000E+010
 7.07460000000E+001 7.55550000000E+010
 7.07850000000E+001 7.62850000000E+010
 7.08240000000E+001 7.70140000000E+010
 7.08630000000E+001 7.77430000000E+010
 7.09020000000E+001 7.84710000000E+010
 7.09410000000E+001 7.91980000000E+010
 7.09800000000E+001 7.99230000000E+010
 7.10190000000E+001 8.06460000000E+010
 7.10580000000E+001 8.13670000000E+010
 7.10970000000E+001 8.20840000000E+010
 7.11360000000E+001 8.27990000000E+010
 7.11750000000E+001 8.35090000000E+010
 7.12140000000E+001 8.42160000000E+010
 7.12530000000E+001 8.49170000000E+010
 7.12920000000E+001 8.56140000000E+010
 7.13310000000E+001 8.63050000000E+010
 7.13700000000E+001 8.69890000000E+010
 7.14090000000E+001 8.76680000000E+010
 7.14480000000E+001 8.83390000000E+010
 7.14870000000E+001 8.90030000000E+010
 7.15260000000E+001 8.96590000000E+010
 7.15650000000E+001 9.03070000000E+010
 7.16040000000E+001 9.09460000000E+010
 7.16430000000E+001 9.15760000000E+010
 7.16820000000E+001 9.21960000000E+010
 7.17210000000E+001 9.28070000000E+010
 7.17600000000E+001 9.34070000000E+010
 7.17990000000E+001 9.39970000000E+010
 7.18380000000E+001 9.45760000000E+010
 7.18770000000E+001 9.51430000000E+010
 7.19160000000E+001 9.56980000000E+010
 7.19550000000E+001 9.62410000000E+010
 7.19940000000E+001 9.67720000000E+010
 7.20330000000E+001 9.72890000000E+010
 7.20720000000E+001 9.77940000000E+010
 7.21110000000E+001 9.82840000000E+010
 7.21500000000E+001 9.87610000000E+010
 7.21890000000E+001 9.92240000000E+010
 7.22280000000E+001 9.96710000000E+010
 7.22670000000E+001 1.00220000000E+011
 7.23060000000E+001 1.00820000000E+011
 7.23450000000E+001 1.01400000000E+011
 7.23840000000E+001 1.02000000000E+011
 7.24230000000E+001 1.02650000000E+011
 7.24620000000E+001 1.03280000000E+011
 7.25010000000E+001 1.03890000000E+011
 7.25400000000E+001 1.04480000000E+011
 7.25790000000E+001 1.05050000000E+011
 7.26180000000E+001 1.05600000000E+011
 7.26570000000E+001 1.06120000000E+011
 7.26960000000E+001 1.06620000000E+011
 7.27350000000E+001 1.07100000000E+011
 7.27740000000E+001 1.07560000000E+011
 7.28130000000E+001 1.08000000000E+011
 7.28520000000E+001 1.08410000000E+011
 7.28910000000E+001 1.08800000000E+011
 7.29300000000E+001 1.09170000000E+011
 7.29690000000E+001 1.09510000000E+011
 7.30080000000E+001 1.09830000000E+011
 7.30470000000E+001 1.10130000000E+011
 7.30860000000E+001 1.10400000000E+011
 7.31250000000E+001 1.10780000000E+011
 7.31640000000E+001 1.11160000000E+011
 7.32030000000E+001 1.11520000000E+011
 7.32420000000E+001 1.11860000000E+011
 7.32810000000E+001 1.12190000000E+011
 7.33200000000E+001 1.12500000000E+011
 7.33590000000E+001 1.12500000000E+011
 7.33980000000E+001 1.12500000000E+011
 7.34370000000E+001 1.12500000000E+011
 7.34760000000E+001 1.12500000000E+011
 7.35150000000E+001 1.12500000000E+011
 7.35540000000E+001 1.12500000000E+011
 7.35930000000E+001 1.12500000000E+011
 7.36320000000E+001 1.12500000000E+011
 7.36710000000E+001 1.12500000000E+011
 7.37100000000E+001 1.12500000000E+011
 7.37490000000E+001 1.12500000000E+011
 7.37880000000E+001 1.12500000000E+011
 7.38270000000E+001 1.12500000000E+011
 7.38660000000E+001 1.12500000000E+011
 7.39050000000E+001 1.12500000000E+011
 7.39440000000E+001 1.12500000000E+011
 7.39830000000E+001 1.12500000000E+011
 7.40220000000E+001 1.12500000000E+011
 7.40610000000E+001 1.12500000000E+011
 7.41000000000E+001 1.12500000000E+011
 7.41390000000E+001 1.12250000000E+011
 7.41780000000E+001 1.11990000000E+011
 7.42170000000E+001 1.11720000000E+011
 7.42560000000E+001 1.11440000000E+011
 7.42950000000E+001 1.11140000000E+011
 7.43340000000E+001 1.10830000000E+011
 7.43730000000E+001 1.10510000000E+011
 7.44120000000E+001 1.10170000000E+011
 7.44510000000E+001 1.09820000000E+011
 7.44900000000E+001 1.09460000000E+011
 7.45290000000E+001 1.09090000000E+011
 7.45680000000E+001 1.08710000000E+011
 7.46070000000E+001 1.08320000000E+011
 7.46460000000E+001 1.07910000000E+011
 7.46850000000E+001 1.07500000000E+011
 7.47240000000E+001 1.07070000000E+011
 7.47630000000E+001 1.06640000000E+011
 7.48020000000E+001 1.06190000000E+011
 7.48410000000E+001 1.05740000000E+011
 7.48800000000E+001 1.05280000000E+011
 7.49190000000E+001 1.04810000000E+011
 7.49580000000E+001 1.04330000000E+011
 7.49970000000E+001 1.03840000000E+011
 7.50360000000E+001 1.03350000000E+011
 7.50750000000E+001 1.02850000000E+011
 7.51140000000E+001 1.02340000000E+011
 7.51530000000E+001 1.01820000000E+011
 7.51920000000E+001 1.01300000000E+011
 7.52310000000E+001 1.00770000000E+011
 7.52700000000E+001 1.00240000000E+011
 7.53090000000E+001 9.97010000000E+010
 7.53480000000E+001 9.91560000000E+010
 7.53870000000E+001 9.86060000000E+010
 7.54260000000E+001 9.80510000000E+010
 7.54650000000E+001 9.74920000000E+010
 7.55040000000E+001 9.69280000000E+010
 7.55430000000E+001 9.63600000000E+010
 7.55820000000E+001 9.57880000000E+010
 7.56210000000E+001 9.52130000000E+010
 7.56600000000E+001 9.46350000000E+010
 7.56990000000E+001 9.42040000000E+010
 7.57380000000E+001 9.37780000000E+010
 7.57770000000E+001 9.33500000000E+010
 7.58160000000E+001 9.29190000000E+010
 7.58550000000E+001 9.24870000000E+010
 7.58940000000E+001 9.20530000000E+010
 7.59330000000E+001 9.16170000000E+010
 7.59720000000E+001 9.11800000000E+010
 7.60110000000E+001 9.07410000000E+010
 7.60500000000E+001 9.03010000000E+010
 7.60890000000E+001 8.98590000000E+010
 7.61280000000E+001 8.94170000000E+010
 7.61670000000E+001 8.89730000000E+010
 7.62060000000E+001 8.85290000000E+010
 7.62450000000E+001 8.80840000000E+010
 7.62840000000E+001 8.76380000000E+010
 7.63230000000E+001 8.71910000000E+010
 7.63620000000E+001 8.67450000000E+010
 7.64010000000E+001 8.62980000000E+010
 7.64400000000E+001 8.58500000000E+010
 7.64790000000E+001 8.54030000000E+010
 7.65180000000E+001 8.49560000000E+010
 7.65570000000E+001 8.45090000000E+010
 7.65960000000E+001 8.40630000000E+010
 7.66350000000E+001 8.36170000000E+010
 7.66740000000E+001 8.31710000000E+010
 7.67130000000E+001 8.27270000000E+010
 7.67520000000E+001 8.22830000000E+010
 7.67910000000E+001 8.18400000000E+010
 7.68300000000E+001 8.13980000000E+010
 7.68690000000E+001 8.09570000000E+010
 7.69080000000E+001 8.05170000000E+010
 7.69470000000E+001 8.00780000000E+010
 7.69860000000E+001 7.96410000000E+010
 7.70250000000E+001 7.92050000000E+010
 7.70640000000E+001 7.87710000000E+010
 7.71030000000E+001 7.83380000000E+010
 7.71420000000E+001 7.79070000000E+010
 7.71810000000E+001 7.74770000000E+010
 7.72200000000E+001 7.70490000000E+010
 7.72590000000E+001 7.66240000000E+010
 7.72980000000E+001 7.62000000000E+010
 7.73370000000E+001 7.57780000000E+010
 7.73760000000E+001 7.53580000000E+010
 7.74150000000E+001 7.49400000000E+010
 7.74540000000E+001 7.49400000000E+010
 7.74930000000E+001 7.49400000000E+010
 7.75320000000E+001 7.49400000000E+010
 7.75710000000E+001 7.49400000000E+010
 7.76100000000E+001 7.49400000000E+010
 7.76490000000E+001 7.49400000000E+010
 7.76880000000E+001 7.49400000000E+010
 7.77270000000E+001 7.49400000000E+010
 7.77660000000E+001 7.49400000000E+010
 7.78050000000E+001 7.49400000000E+010
 7.78440000000E+001 7.49400000000E+010
 7.78830000000E+001 7.49400000000E+010
 7.79220000000E+001 7.49400000000E+010
 7.79610000000E+001 7.49400000000E+010
 7.80000000000E+001 7.49400000000E+010
 7.80390000000E+001 7.49400000000E+010
 7.80780000000E+001 7.49400000000E+010
 7.81170000000E+001 7.49400000000E+010
 7.81560000000E+001 7.49400000000E+010
 7.81950000000E+001 7.49400000000E+010
 7.82340000000E+001 7.53870000000E+010
 7.82730000000E+001 7.58440000000E+010
 7.83120000000E+001 7.63100000000E+010
 7.83510000000E+001 7.67850000000E+010
 7.83900000000E+001 7.72690000000E+010
 7.84290000000E+001 7.77620000000E+010
 7.84680000000E+001 7.82630000000E+010
 7.85070000000E+001 7.87720000000E+010
 7.85460000000E+001 7.92890000000E+010
 7.85850000000E+001 7.98120000000E+010
 7.86240000000E+001 8.03430000000E+010
 7.86630000000E+001 8.08810000000E+010
 7.87020000000E+001 8.14250000000E+010
 7.87410000000E+001 8.19750000000E+010
 7.87800000000E+001 8.25310000000E+010
 7.88190000000E+001 8.30920000000E+010
 7.88580000000E+001 8.36590000000E+010
 7.88970000000E+001 8.42300000000E+010
 7.89360000000E+001 8.48060000000E+010
 7.89750000000E+001 8.53850000000E+010
 7.90140000000E+001 8.59690000000E+010
 7.90530000000E+001 8.65550000000E+010
 7.90920000000E+001 8.71450000000E+010
 7.91310000000E+001 8.77370000000E+010
 7.91700000000E+001 8.83310000000E+010
 7.92090000000E+001 8.89260000000E+010
 7.92480000000E+001 8.95230000000E+010
 7.92870000000E+001 9.01210000000E+010
 7.93260000000E+001 9.07190000000E+010
 7.93650000000E+001 9.13170000000E+010
 7.94040000000E+001 9.19150000000E+010
 7.94430000000E+001 9.25110000000E+010
 7.94820000000E+001 9.31060000000E+010
 7.95210000000E+001 9.36990000000E+010
 7.95600000000E+001 9.42890000000E+010
 7.95990000000E+001 9.48760000000E+010
 7.96380000000E+001 9.54600000000E+010
 7.96770000000E+001 9.60390000000E+010
 7.97160000000E+001 9.66130000000E+010
 7.97550000000E+001 9.71820000000E+010
 7.97940000000E+001 9.77450000000E+010
 7.98330000000E+001 9.83010000000E+010
 7.98720000000E+001 9.88510000000E+010
 7.99110000000E+001 9.93930000000E+010
 7.99500000000E+001 9.99270000000E+010
 7.99890000000E+001 1.00450000000E+011
 8.00280000000E+001 1.00970000000E+011
 8.00670000000E+001 1.01480000000E+011
 8.01060000000E+001 1.01970000000E+011
 8.01450000000E+001 1.02460000000E+011
 8.01840000000E+001 1.02940000000E+011
 8.02230000000E+001 1.03400000000E+011
 8.02620000000E+001 1.03850000000E+011
 8.03010000000E+001 1.04290000000E+011
 8.03400000000E+001 1.04720000000E+011
 8.03790000000E+001 1.05130000000E+011
 8.04180000000E+001 1.05530000000E+011
 8.04570000000E+001 1.05910000000E+011
 8.04960000000E+001 1.06280000000E+011
 8.05350000000E+001 1.06640000000E+011
 8.05740000000E+001 1.06980000000E+011
 8.06130000000E+001 1.07300000000E+011
 8.06520000000E+001 1.07610000000E+011
 8.06910000000E+001 1.07900000000E+011
 8.07300000000E+001 1.08170000000E+011
 8.07690000000E+001 1.08430000000E+011
 8.08080000000E+001 1.08670000000E+011
 8.08470000000E+001 1.08890000000E+011
 8.08860000000E+001 1.09100000000E+011
 8.09250000000E+001 1.09280000000E+011
 8.09640000000E+001 1.09450000000E+011
 8.10030000000E+001 1.09600000000E+011
 8.10420000000E+001 1.09730000000E+011
 8.10810000000E+001 1.09840000000E+011
 8.11200000000E+001 1.09930000000E+011
 8.11590000000E+001 1.10000000000E+011
 8.11980000000E+001 1.10060000000E+011
 8.12370000000E+001 1.10090000000E+011
 8.12760000000E+001 1.10110000000E+011
 8.13150000000E+001 1.10100000000E+011
 8.13540000000E+001 1.10080000000E+011
 8.13930000000E+001 1.10040000000E+011
 8.14320000000E+001 1.09970000000E+011
 8.14710000000E+001 1.09890000000E+011
 8.15100000000E+001 1.09790000000E+011
 8.15490000000E+001 1.09790000000E+011
 8.15880000000E+001 1.09790000000E+011
 8.16270000000E+001 1.09790000000E+011
 8.16660000000E+001 1.09790000000E+011
 8.17050000000E+001 1.09790000000E+011
 8.17440000000E+001 1.09790000000E+011
 8.17830000000E+001 1.09790000000E+011
 8.18220000000E+001 1.09790000000E+011
 8.18610000000E+001 1.09790000000E+011
 8.19000000000E+001 1.09790000000E+011
 8.19390000000E+001 1.09790000000E+011
 8.19780000000E+001 1.09790000000E+011
 8.20170000000E+001 1.09790000000E+011
 8.20560000000E+001 1.09790000000E+011
 8.20950000000E+001 1.09790000000E+011
 8.21340000000E+001 1.09790000000E+011
 8.21730000000E+001 1.09790000000E+011
 8.22120000000E+001 1.09790000000E+011
 8.22510000000E+001 1.09790000000E+011
 8.22900000000E+001 1.09790000000E+011
 8.23290000000E+001 1.09150000000E+011
 8.23680000000E+001 1.08490000000E+011
 8.24070000000E+001 1.07830000000E+011
 8.24460000000E+001 1.07150000000E+011
 8.24850000000E+001 1.06460000000E+011
 8.25240000000E+001 1.05760000000E+011
 8.25630000000E+001 1.05050000000E+011
 8.26020000000E+001 1.04320000000E+011
 8.26410000000E+001 1.03590000000E+011
 8.26800000000E+001 1.02850000000E+011
 8.27190000000E+001 1.02100000000E+011
 8.27580000000E+001 1.01350000000E+011
 8.27970000000E+001 1.00580000000E+011
 8.28360000000E+001 9.98060000000E+010
 8.28750000000E+001 9.90270000000E+010
 8.29140000000E+001 9.82410000000E+010
 8.29530000000E+001 9.75790000000E+010
 8.29920000000E+001 9.72850000000E+010
 8.30310000000E+001 9.69880000000E+010
 8.30700000000E+001 9.66870000000E+010
 8.31090000000E+001 9.63830000000E+010
 8.31480000000E+001 9.60750000000E+010
 8.31870000000E+001 9.57650000000E+010
 8.32260000000E+001 9.54510000000E+010
 8.32650000000E+001 9.51350000000E+010
 8.33040000000E+001 9.48170000000E+010
 8.33430000000E+001 9.44950000000E+010
 8.33820000000E+001 9.41720000000E+010
 8.34210000000E+001 9.38460000000E+010
 8.34600000000E+001 9.35180000000E+010
 8.34990000000E+001 9.31880000000E+010
 8.35380000000E+001 9.28560000000E+010
 8.35770000000E+001 9.25230000000E+010
 8.36160000000E+001 9.21880000000E+010
 8.36550000000E+001 9.18520000000E+010
 8.36940000000E+001 9.15140000000E+010
 8.37330000000E+001 9.11750000000E+010
 8.37720000000E+001 9.08350000000E+010
 8.38110000000E+001 9.04940000000E+010
 8.38500000000E+001 9.01530000000E+010
 8.38890000000E+001 8.98100000000E+010
 8.39280000000E+001 8.94680000000E+010
 8.39670000000E+001 8.91240000000E+010
 8.40060000000E+001 8.87800000000E+010
 8.40450000000E+001 8.84360000000E+010
 8.40840000000E+001 8.80910000000E+010
 8.41230000000E+001 8.77470000000E+010
 8.41620000000E+001 8.74020000000E+010
 8.42010000000E+001 8.70570000000E+010
 8.42400000000E+001 8.67130000000E+010
 8.42790000000E+001 8.63690000000E+010
 8.43180000000E+001 8.60250000000E+010
 8.43570000000E+001 8.56810000000E+010
 8.43960000000E+001 8.53380000000E+010
 8.44350000000E+001 8.49950000000E+010
 8.44740000000E+001 8.46530000000E+010
 8.45130000000E+001 8.43120000000E+010
 8.45520000000E+001 8.39710000000E+010
 8.45910000000E+001 8.36320000000E+010
 8.46300000000E+001 8.32930000000E+010
 8.46690000000E+001 8.29550000000E+010
 8.47080000000E+001 8.26190000000E+010
 8.47470000000E+001 8.22830000000E+010
 8.47860000000E+001 8.19490000000E+010
 8.48250000000E+001 8.16160000000E+010
 8.48640000000E+001 8.12840000000E+010
 8.49030000000E+001 8.09540000000E+010
 8.49420000000E+001 8.06250000000E+010
 8.49810000000E+001 8.02970000000E+010
 8.50200000000E+001 7.99710000000E+010
 8.50590000000E+001 7.96470000000E+010
 8.50980000000E+001 7.93240000000E+010
 8.51370000000E+001 7.90030000000E+010
 8.51760000000E+001 7.86840000000E+010
 8.52150000000E+001 7.83670000000E+010
 8.52540000000E+001 7.80510000000E+010
 8.52930000000E+001 7.77370000000E+010
 8.53320000000E+001 7.74250000000E+010
 8.53710000000E+001 7.71150000000E+010
 8.54100000000E+001 7.68080000000E+010
 8.54490000000E+001 7.65020000000E+010
 8.54880000000E+001 7.61980000000E+010
 8.55270000000E+001 7.58960000000E+010
 8.55660000000E+001 7.55960000000E+010
 8.56050000000E+001 7.52980000000E+010
 8.56440000000E+001 7.52980000000E+010
 8.56830000000E+001 7.52980000000E+010
 8.57220000000E+001 7.52980000000E+010
 8.57610000000E+001 7.52980000000E+010
 8.58000000000E+001 7.52980000000E+010
 8.58390000000E+001 7.52980000000E+010
 8.58780000000E+001 7.52980000000E+010
 8.59170000000E+001 7.52980000000E+010
 8.59560000000E+001 7.52980000000E+010
 8.59950000000E+001 7.52980000000E+010
 8.60340000000E+001 7.52980000000E+010
 8.60730000000E+001 7.52980000000E+010
 8.61120000000E+001 7.52980000000E+010
 8.61510000000E+001 7.52980000000E+010
 8.61900000000E+001 7.52980000000E+010
 8.62290000000E+001 7.52980000000E+010
 8.62680000000E+001 7.52980000000E+010
 8.63070000000E+001 7.52980000000E+010
 8.63460000000E+001 7.52980000000E+010
 8.63850000000E+001 7.52980000000E+010
 8.64240000000E+001 7.49230000000E+010
 8.64630000000E+001 7.45500000000E+010
 8.65020000000E+001 7.41790000000E+010
 8.65410000000E+001 7.38100000000E+010
 8.65800000000E+001 7.34440000000E+010
 8.66190000000E+001 7.30790000000E+010
 8.66580000000E+001 7.27160000000E+010
 8.66970000000E+001 7.23560000000E+010
 8.67360000000E+001 7.19970000000E+010
 8.67750000000E+001 7.16410000000E+010
 8.68140000000E+001 7.12860000000E+010
 8.68530000000E+001 7.09340000000E+010
 8.68920000000E+001 7.05840000000E+010
 8.69310000000E+001 7.02360000000E+010
 8.69700000000E+001 6.98900000000E+010
 8.70090000000E+001 6.95470000000E+010
 8.70480000000E+001 6.92060000000E+010
 8.70870000000E+001 6.88680000000E+010
 8.71260000000E+001 6.85320000000E+010
 8.71650000000E+001 6.81990000000E+010
 8.72040000000E+001 6.78690000000E+010
 8.72430000000E+001 6.75410000000E+010
 8.72820000000E+001 6.72160000000E+010
 8.73210000000E+001 6.68940000000E+010
 8.73600000000E+001 6.65750000000E+010
 8.73990000000E+001 6.62580000000E+010
 8.74380000000E+001 6.60790000000E+010
 8.74770000000E+001 6.64960000000E+010
 8.75160000000E+001 6.69100000000E+010
 8.75550000000E+001 6.73230000000E+010
 8.75940000000E+001 6.77330000000E+010
 8.76330000000E+001 6.81400000000E+010
 8.76720000000E+001 6.85450000000E+010
 8.77110000000E+001 6.89460000000E+010
 8.77500000000E+001 6.93450000000E+010
 8.77890000000E+001 6.97400000000E+010
 8.78280000000E+001 7.01310000000E+010
 8.78670000000E+001 7.05190000000E+010
 8.79060000000E+001 7.09030000000E+010
 8.79450000000E+001 7.12820000000E+010
 8.79840000000E+001 7.16570000000E+010
 8.80230000000E+001 7.20270000000E+010
 8.80620000000E+001 7.25870000000E+010
 8.81010000000E+001 7.31580000000E+010
 8.81400000000E+001 7.37230000000E+010
 8.81790000000E+001 7.42820000000E+010
 8.82180000000E+001 7.48350000000E+010
 8.82570000000E+001 7.53820000000E+010
 8.82960000000E+001 7.59210000000E+010
 8.83350000000E+001 7.64540000000E+010
 8.83740000000E+001 7.69800000000E+010
 8.84130000000E+001 7.74970000000E+010
 8.84520000000E+001 7.80070000000E+010
 8.84910000000E+001 7.85090000000E+010
 8.85300000000E+001 7.90030000000E+010
 8.85690000000E+001 7.94880000000E+010
 8.86080000000E+001 7.99640000000E+010
 8.86470000000E+001 8.04300000000E+010
 8.86860000000E+001 8.08870000000E+010
 8.87250000000E+001 8.13350000000E+010
 8.87640000000E+001 8.17720000000E+010
 8.88030000000E+001 8.22000000000E+010
 8.88420000000E+001 8.26170000000E+010
 8.88810000000E+001 8.30230000000E+010
 8.89200000000E+001 8.34190000000E+010
 8.89590000000E+001 8.38040000000E+010
 8.89980000000E+001 8.41780000000E+010
 8.90370000000E+001 8.45410000000E+010
 8.90760000000E+001 8.48920000000E+010
 8.91150000000E+001 8.52320000000E+010
 8.91540000000E+001 8.55610000000E+010
 8.91930000000E+001 8.58780000000E+010
 8.92320000000E+001 8.61830000000E+010
 8.92710000000E+001 8.64770000000E+010
 8.93100000000E+001 8.67580000000E+010
 8.93490000000E+001 8.70280000000E+010
 8.93880000000E+001 8.72860000000E+010
 8.94270000000E+001 8.75320000000E+010
 8.94660000000E+001 8.77650000000E+010
 8.95050000000E+001 8.79870000000E+010
 8.95440000000E+001 8.81960000000E+010
 8.95830000000E+001 8.83930000000E+010
 8.96220000000E+001 8.85780000000E+010
 8.96610000000E+001 8.87510000000E+010
 8.97000000000E+001 8.89110000000E+010
 8.97390000000E+001 8.89110000000E+010
 8.97780000000E+001 8.89110000000E+010
 8.98170000000E+001 8.89110000000E+010
 8.98560000000E+001 8.89110000000E+010
 8.98950000000E+001 8.89110000000E+010
 8.99340000000E+001 8.89110000000E+010
 8.99730000000E+001 8.89110000000E+010
 9.00120000000E+001 8.89110000000E+010
 9.00510000000E+001 8.89110000000E+010
 9.00900000000E+001 8.89110000000E+010
 9.01290000000E+001 8.89110000000E+010
 9.01680000000E+001 8.89110000000E+010
 9.02070000000E+001 8.89110000000E+010
 9.02460000000E+001 8.89110000000E+010
 9.02850000000E+001 8.89110000000E+010
 9.03240000000E+001 8.89110000000E+010
 9.03630000000E+001 8.89110000000E+010
 9.04020000000E+001 8.89110000000E+010
 9.04410000000E+001 8.89110000000E+010
 9.04800000000E+001 8.89110000000E+010
 9.05190000000E+001 8.87190000000E+010
 9.05580000000E+001 8.85190000000E+010
 9.05970000000E+001 8.83110000000E+010
 9.06360000000E+001 8.80950000000E+010
 9.06750000000E+001 8.78770000000E+010
 9.07140000000E+001 8.77340000000E+010
 9.07530000000E+001 8.75830000000E+010
 9.07920000000E+001 8.74220000000E+010
 9.08310000000E+001 8.72530000000E+010
 9.08700000000E+001 8.70750000000E+010
 9.09090000000E+001 8.68880000000E+010
 9.09480000000E+001 8.66930000000E+010
 9.09870000000E+001 8.64890000000E+010
 9.10260000000E+001 8.62770000000E+010
 9.10650000000E+001 8.60570000000E+010
 9.11040000000E+001 8.58300000000E+010
 9.11430000000E+001 8.55950000000E+010
 9.11820000000E+001 8.53520000000E+010
 9.12210000000E+001 8.51030000000E+010
 9.12600000000E+001 8.48470000000E+010
 9.12990000000E+001 8.45840000000E+010
 9.13380000000E+001 8.43140000000E+010
 9.13770000000E+001 8.40390000000E+010
 9.14160000000E+001 8.37570000000E+010
 9.14550000000E+001 8.34690000000E+010
 9.14940000000E+001 8.31760000000E+010
 9.15330000000E+001 8.28780000000E+010
 9.15720000000E+001 8.25740000000E+010
 9.16110000000E+001 8.22650000000E+010
 9.16500000000E+001 8.19520000000E+010
 9.16890000000E+001 8.16330000000E+010
 9.17280000000E+001 8.13100000000E+010
 9.17670000000E+001 8.09830000000E+010
 9.18060000000E+001 8.06510000000E+010
 9.18450000000E+001 8.03160000000E+010
 9.18840000000E+001 7.99760000000E+010
 9.19230000000E+001 7.96330000000E+010
 9.19620000000E+001 7.92860000000E+010
 9.20010000000E+001 7.89350000000E+010
 9.20400000000E+001 7.85820000000E+010
 9.20790000000E+001 7.82250000000E+010
 9.21180000000E+001 7.78650000000E+010
 9.21570000000E+001 7.75030000000E+010
 9.21960000000E+001 7.71380000000E+010
 9.22350000000E+001 7.67700000000E+010
 9.22740000000E+001 7.64000000000E+010
 9.23130000000E+001 7.60280000000E+010
 9.23520000000E+001 7.56540000000E+010
 9.23910000000E+001 7.52780000000E+010
 9.24300000000E+001 7.49000000000E+010
 9.24690000000E+001 7.45210000000E+010
 9.25080000000E+001 7.41400000000E+010
 9.25470000000E+001 7.37580000000E+010
 9.25860000000E+001 7.33750000000E+010
 9.26250000000E+001 7.29900000000E+010
 9.26640000000E+001 7.26050000000E+010
 9.27030000000E+001 7.22190000000E+010
 9.27420000000E+001 7.18330000000E+010
 9.27810000000E+001 7.14460000000E+010
 9.28200000000E+001 7.10580000000E+010
 9.28590000000E+001 7.06700000000E+010
 9.28980000000E+001 7.02830000000E+010
 9.29370000000E+001 6.98950000000E+010
 9.29760000000E+001 6.95080000000E+010
 9.30150000000E+001 6.91200000000E+010
 9.30540000000E+001 6.87340000000E+010
 9.30930000000E+001 6.83470000000E+010
 9.31320000000E+001 6.79620000000E+010
 9.31710000000E+001 6.75770000000E+010
 9.32100000000E+001 6.71930000000E+010
 9.32490000000E+001 6.68100000000E+010
 9.32880000000E+001 6.64280000000E+010
 9.33270000000E+001 6.60470000000E+010
 9.33660000000E+001 6.56670000000E+010
 9.34050000000E+001 6.52890000000E+010
 9.34440000000E+001 6.49130000000E+010
 9.34830000000E+001 6.45380000000E+010
 9.35220000000E+001 6.41650000000E+010
 9.35610000000E+001 6.37940000000E+010
 9.36000000000E+001 6.34250000000E+010
 9.36390000000E+001 6.38120000000E+010
 9.36780000000E+001 6.42040000000E+010
 9.37170000000E+001 6.46000000000E+010
 9.37560000000E+001 6.50000000000E+010
 9.37950000000E+001 6.54040000000E+010
 9.38340000000E+001 6.54040000000E+010
 9.38730000000E+001 6.54040000000E+010
 9.39120000000E+001 6.54040000000E+010
 9.39510000000E+001 6.54040000000E+010
 9.39900000000E+001 6.54040000000E+010
 9.40290000000E+001 6.54040000000E+010
 9.40680000000E+001 6.54040000000E+010
 9.41070000000E+001 6.54040000000E+010
 9.41460000000E+001 6.54040000000E+010
 9.41850000000E+001 6.54040000000E+010
 9.42240000000E+001 6.54040000000E+010
 9.42630000000E+001 6.54040000000E+010
 9.43020000000E+001 6.54040000000E+010
 9.43410000000E+001 6.54040000000E+010
 9.43800000000E+001 6.54040000000E+010
 9.44190000000E+001 6.54040000000E+010
 9.44580000000E+001 6.54040000000E+010
 9.44970000000E+001 6.54040000000E+010
 9.45360000000E+001 6.54040000000E+010
 9.45750000000E+001 6.54040000000E+010
 9.46140000000E+001 6.57140000000E+010
 9.46530000000E+001 6.60260000000E+010
 9.46920000000E+001 6.63390000000E+010
 9.47310000000E+001 6.66530000000E+010
 9.47700000000E+001 6.70210000000E+010
 9.48090000000E+001 6.75490000000E+010
 9.48480000000E+001 6.80810000000E+010
 9.48870000000E+001 6.86160000000E+010
 9.49260000000E+001 6.91540000000E+010
 9.49650000000E+001 6.96940000000E+010
 9.50040000000E+001 7.02370000000E+010
 9.50430000000E+001 7.07820000000E+010
 9.50820000000E+001 7.13300000000E+010
 9.51210000000E+001 7.18790000000E+010
 9.51600000000E+001 7.24290000000E+010
 9.51990000000E+001 7.29810000000E+010
 9.52380000000E+001 7.35330000000E+010
 9.52770000000E+001 7.40870000000E+010
 9.53160000000E+001 7.46410000000E+010
 9.53550000000E+001 7.51950000000E+010
 9.53940000000E+001 7.57500000000E+010
 9.54330000000E+001 7.63040000000E+010
 9.54720000000E+001 7.68580000000E+010
 9.55110000000E+001 7.74110000000E+010
 9.55500000000E+001 7.79630000000E+010
 9.55890000000E+001 7.85140000000E+010
 9.56280000000E+001 7.90640000000E+010
 9.56670000000E+001 7.96110000000E+010
 9.57060000000E+001 8.01570000000E+010
 9.57450000000E+001 8.07000000000E+010
 9.57840000000E+001 8.12410000000E+010
 9.58230000000E+001 8.17790000000E+010
 9.58620000000E+001 8.23130000000E+010
 9.59010000000E+001 8.28450000000E+010
 9.59400000000E+001 8.33730000000E+010
 9.59790000000E+001 8.38970000000E+010
 9.60180000000E+001 8.44180000000E+010
 9.60570000000E+001 8.49340000000E+010
 9.60960000000E+001 8.54460000000E+010
 9.61350000000E+001 8.59530000000E+010
 9.61740000000E+001 8.64550000000E+010
 9.62130000000E+001 8.69520000000E+010
 9.62520000000E+001 8.74440000000E+010
 9.62910000000E+001 8.79310000000E+010
 9.63300000000E+001 8.84110000000E+010
 9.63690000000E+001 8.88870000000E+010
 9.64080000000E+001 8.93560000000E+010
 9.64470000000E+001 8.98190000000E+010
 9.64860000000E+001 9.02750000000E+010
 9.65250000000E+001 9.07260000000E+010
 9.65640000000E+001 9.11690000000E+010
 9.66030000000E+001 9.16060000000E+010
 9.66420000000E+001 9.20360000000E+010
 9.66810000000E+001 9.24580000000E+010
 9.67200000000E+001 9.28740000000E+010
 9.67590000000E+001 9.32820000000E+010
 9.67980000000E+001 9.36820000000E+010
 9.68370000000E+001 9.40750000000E+010
 9.68760000000E+001 9.44600000000E+010
 9.69150000000E+001 9.48370000000E+010
 9.69540000000E+001 9.52070000000E+010
 9.69930000000E+001 9.55680000000E+010
 9.70320000000E+001 9.59210000000E+010
 9.70710000000E+001 9.62650000000E+010
 9.71100000000E+001 9.66010000000E+010
 9.71490000000E+001 9.69280000000E+010
 9.71880000000E+001 9.72470000000E+010
 9.72270000000E+001 9.75560000000E+010
 9.72660000000E+001 9.78570000000E+010
 9.73050000000E+001 9.81490000000E+010
 9.73440000000E+001 9.84310000000E+010
 9.73830000000E+001 9.87040000000E+010
 9.74220000000E+001 9.89690000000E+010
 9.74610000000E+001 9.92240000000E+010
 9.75000000000E+001 9.94690000000E+010
 9.75390000000E+001 9.97060000000E+010
 9.75780000000E+001 9.99330000000E+010
 9.76170000000E+001 1.00150000000E+011
 9.76560000000E+001 1.00360000000E+011
 9.76950000000E+001 1.00560000000E+011
 9.77340000000E+001 1.00750000000E+011
 9.77730000000E+001 1.00930000000E+011
 9.78120000000E+001 1.01100000000E+011
 9.78510000000E+001 1.01260000000E+011
 9.78900000000E+001 1.01410000000E+011
 9.79290000000E+001 1.01410000000E+011
 9.79680000000E+001 1.01410000000E+011
 9.80070000000E+001 1.01410000000E+011
 9.80460000000E+001 1.01410000000E+011
 9.80850000000E+001 1.01410000000E+011
 9.81240000000E+001 1.01410000000E+011
 9.81630000000E+001 1.01410000000E+011
 9.82020000000E+001 1.01410000000E+011
 9.82410000000E+001 1.01410000000E+011
 9.82800000000E+001 1.01410000000E+011
 9.83190000000E+001 1.01410000000E+011
 9.83580000000E+001 1.01410000000E+011
 9.83970000000E+001 1.01410000000E+011
 9.84360000000E+001 1.01410000000E+011
 9.84750000000E+001 1.01410000000E+011
 9.85140000000E+001 1.01410000000E+011
 9.85530000000E+001 1.01410000000E+011
 9.85920000000E+001 1.01410000000E+011
 9.86310000000E+001 1.01410000000E+011
 9.86700000000E+001 1.01410000000E+011
 9.87090000000E+001 1.01210000000E+011
 9.87480000000E+001 1.00990000000E+011
 9.87870000000E+001 1.00770000000E+011
 9.88260000000E+001 1.00550000000E+011
 9.88650000000E+001 1.00320000000E+011
 9.89040000000E+001 1.00080000000E+011
 9.89430000000E+001 9.98320000000E+010
 9.89820000000E+001 9.95810000000E+010
 9.90210000000E+001 9.93240000000E+010
 9.90600000000E+001 9.90610000000E+010
 9.90990000000E+001 9.87930000000E+010
 9.91380000000E+001 9.85180000000E+010
 9.91770000000E+001 9.82380000000E+010
 9.92160000000E+001 9.79520000000E+010
 9.92550000000E+001 9.76610000000E+010
 9.92940000000E+001 9.73650000000E+010
 9.93330000000E+001 9.70640000000E+010
 9.93720000000E+001 9.67590000000E+010
 9.94110000000E+001 9.64490000000E+010
 9.94500000000E+001 9.61340000000E+010
 9.94890000000E+001 9.58160000000E+010
 9.95280000000E+001 9.54930000000E+010
 9.95670000000E+001 9.51670000000E+010
 9.96060000000E+001 9.48370000000E+010
 9.96450000000E+001 9.45040000000E+010
 9.96840000000E+001 9.41680000000E+010
 9.97230000000E+001 9.38290000000E+010
 9.97620000000E+001 9.34870000000E+010
 9.98010000000E+001 9.31430000000E+010
 9.98400000000E+001 9.27960000000E+010
 9.98790000000E+001 9.24460000000E+010
 9.99180000000E+001 9.20950000000E+010
 9.99570000000E+001 9.17410000000E+010
 9.99960000000E+001 9.13860000000E+010
 1.00030000000E+002 9.10280000000E+010
 1.00070000000E+002 9.06690000000E+010
 1.00110000000E+002 9.03090000000E+010
 1.00150000000E+002 8.99470000000E+010
 1.00190000000E+002 8.95830000000E+010
 1.00230000000E+002 8.92190000000E+010
 1.00270000000E+002 8.88530000000E+010
 1.00310000000E+002 8.84870000000E+010
 1.00350000000E+002 8.81200000000E+010
 1.00390000000E+002 8.77520000000E+010
 1.00420000000E+002 8.73830000000E+010
 1.00460000000E+002 8.70140000000E+010
 1.00500000000E+002 8.66440000000E+010
 1.00540000000E+002 8.62750000000E+010
 1.00580000000E+002 8.59050000000E+010
 1.00620000000E+002 8.55350000000E+010
 1.00660000000E+002 8.51650000000E+010
 1.00700000000E+002 8.47950000000E+010
 1.00740000000E+002 8.44260000000E+010
 1.00780000000E+002 8.40570000000E+010
 1.00810000000E+002 8.36880000000E+010
 1.00850000000E+002 8.33200000000E+010
 1.00890000000E+002 8.29530000000E+010
 1.00930000000E+002 8.25860000000E+010
 1.00970000000E+002 8.22200000000E+010
 1.01010000000E+002 8.18550000000E+010
 1.01050000000E+002 8.14910000000E+010
 1.01090000000E+002 8.11270000000E+010
 1.01130000000E+002 8.07650000000E+010
 1.01170000000E+002 8.04040000000E+010
 1.01200000000E+002 8.00430000000E+010
 1.01240000000E+002 7.96840000000E+010
 1.01280000000E+002 7.93260000000E+010
 1.01320000000E+002 7.89700000000E+010
 1.01360000000E+002 7.86150000000E+010
 1.01400000000E+002 7.82620000000E+010
 1.01440000000E+002 7.84190000000E+010
 1.01480000000E+002 7.85770000000E+010
 1.01520000000E+002 7.87350000000E+010
 1.01560000000E+002 7.88920000000E+010
 1.01590000000E+002 7.90500000000E+010
 1.01630000000E+002 7.92080000000E+010
 1.01670000000E+002 7.93650000000E+010
 1.01710000000E+002 7.95220000000E+010
 1.01750000000E+002 7.96780000000E+010
 1.01790000000E+002 7.98340000000E+010
 1.01830000000E+002 7.99880000000E+010
 1.01870000000E+002 8.01410000000E+010
 1.01910000000E+002 8.02940000000E+010
 1.01950000000E+002 8.04450000000E+010
 1.01980000000E+002 8.05940000000E+010
 1.02020000000E+002 8.05940000000E+010
 1.02060000000E+002 8.05940000000E+010
 1.02100000000E+002 8.05940000000E+010
 1.02140000000E+002 8.05940000000E+010
 1.02180000000E+002 8.05940000000E+010
 1.02220000000E+002 8.05940000000E+010
 1.02260000000E+002 8.05940000000E+010
 1.02300000000E+002 8.05940000000E+010
 1.02340000000E+002 8.05940000000E+010
 1.02380000000E+002 8.05940000000E+010
 1.02410000000E+002 8.05940000000E+010
 1.02450000000E+002 8.05940000000E+010
 1.02490000000E+002 8.05940000000E+010
 1.02530000000E+002 8.05940000000E+010
 1.02570000000E+002 8.05940000000E+010
 1.02610000000E+002 8.05940000000E+010
 1.02650000000E+002 8.05940000000E+010
 1.02690000000E+002 8.05940000000E+010
 1.02730000000E+002 8.05940000000E+010
 1.02770000000E+002 8.05940000000E+010
 1.02800000000E+002 8.06930000000E+010
 1.02840000000E+002 8.07910000000E+010
 1.02880000000E+002 8.08870000000E+010
 1.02920000000E+002 8.09820000000E+010
 1.02960000000E+002 8.10750000000E+010
 1.03000000000E+002 8.11670000000E+010
 1.03040000000E+002 8.12560000000E+010
 1.03080000000E+002 8.13440000000E+010
 1.03120000000E+002 8.14300000000E+010
 1.03160000000E+002 8.15140000000E+010
 1.03190000000E+002 8.15960000000E+010
 1.03230000000E+002 8.16750000000E+010
 1.03270000000E+002 8.17530000000E+010
 1.03310000000E+002 8.18280000000E+010
 1.03350000000E+002 8.19000000000E+010
 1.03390000000E+002 8.19710000000E+010
 1.03430000000E+002 8.20390000000E+010
 1.03470000000E+002 8.21040000000E+010
 1.03510000000E+002 8.21680000000E+010
 1.03550000000E+002 8.22280000000E+010
 1.03580000000E+002 8.22860000000E+010
 1.03620000000E+002 8.23420000000E+010
 1.03660000000E+002 8.23940000000E+010
 1.03700000000E+002 8.24440000000E+010
 1.03740000000E+002 8.24910000000E+010
 1.03780000000E+002 8.25360000000E+010
 1.03820000000E+002 8.25770000000E+010
 1.03860000000E+002 8.26150000000E+010
 1.03900000000E+002 8.26500000000E+010
 1.03940000000E+002 8.26830000000E+010
 1.03970000000E+002 8.27120000000E+010
 1.04010000000E+002 8.27380000000E+010
 1.04050000000E+002 8.27610000000E+010
 1.04090000000E+002 8.27810000000E+010
 1.04130000000E+002 8.27980000000E+010
 1.04170000000E+002 8.28120000000E+010
 1.04210000000E+002 8.28230000000E+010
 1.04250000000E+002 8.31210000000E+010
 1.04290000000E+002 8.34660000000E+010
 1.04330000000E+002 8.38030000000E+010
 1.04360000000E+002 8.41310000000E+010
 1.04400000000E+002 8.44500000000E+010
 1.04440000000E+002 8.47600000000E+010
 1.04480000000E+002 8.50620000000E+010
 1.04520000000E+002 8.53530000000E+010
 1.04560000000E+002 8.56360000000E+010
 1.04600000000E+002 8.59090000000E+010
 1.04640000000E+002 8.61720000000E+010
 1.04680000000E+002 8.64260000000E+010
 1.04720000000E+002 8.66700000000E+010
 1.04750000000E+002 8.69040000000E+010
 1.04790000000E+002 8.71290000000E+010
 1.04830000000E+002 8.73430000000E+010
 1.04870000000E+002 8.75470000000E+010
 1.04910000000E+002 8.77410000000E+010
 1.04950000000E+002 8.79250000000E+010
 1.04990000000E+002 8.80990000000E+010
 1.05030000000E+002 8.82620000000E+010
 1.05070000000E+002 8.84150000000E+010
 1.05110000000E+002 8.85580000000E+010
 1.05140000000E+002 8.86910000000E+010
 1.05180000000E+002 8.88140000000E+010
 1.05220000000E+002 8.89260000000E+010
 1.05260000000E+002 8.90280000000E+010
 1.05300000000E+002 8.91200000000E+010
 1.05340000000E+002 8.92010000000E+010
 1.05380000000E+002 8.92730000000E+010
 1.05420000000E+002 8.93340000000E+010
 1.05460000000E+002 8.93850000000E+010
 1.05500000000E+002 8.94260000000E+010
 1.05530000000E+002 8.94570000000E+010
 1.05570000000E+002 8.94790000000E+010
 1.05610000000E+002 8.94900000000E+010
 1.05650000000E+002 8.94910000000E+010
 1.05690000000E+002 8.94830000000E+010
 1.05730000000E+002 8.94640000000E+010
 1.05770000000E+002 8.94360000000E+010
 1.05810000000E+002 8.93980000000E+010
 1.05850000000E+002 8.93500000000E+010
 1.05890000000E+002 8.92930000000E+010
 1.05920000000E+002 8.92260000000E+010
 1.05960000000E+002 8.91500000000E+010
 1.06000000000E+002 8.90640000000E+010
 1.06040000000E+002 8.89690000000E+010
 1.06080000000E+002 8.88640000000E+010
 1.06120000000E+002 8.88640000000E+010
 1.06160000000E+002 8.88640000000E+010
 1.06200000000E+002 8.88640000000E+010
 1.06240000000E+002 8.88640000000E+010
 1.06280000000E+002 8.88640000000E+010
 1.06310000000E+002 8.88640000000E+010
 1.06350000000E+002 8.88640000000E+010
 1.06390000000E+002 8.88640000000E+010
 1.06430000000E+002 8.88640000000E+010
 1.06470000000E+002 8.88640000000E+010
 1.06510000000E+002 8.88640000000E+010
 1.06550000000E+002 8.88640000000E+010
 1.06590000000E+002 8.88640000000E+010
 1.06630000000E+002 8.88640000000E+010
 1.06670000000E+002 8.88640000000E+010
 1.06700000000E+002 8.88640000000E+010
 1.06740000000E+002 8.88640000000E+010
 1.06780000000E+002 8.88640000000E+010
 1.06820000000E+002 8.88640000000E+010
 1.06860000000E+002 8.88640000000E+010
 1.06900000000E+002 8.84390000000E+010
 1.06940000000E+002 8.80080000000E+010
 1.06980000000E+002 8.75710000000E+010
 1.07020000000E+002 8.71300000000E+010
 1.07060000000E+002 8.66830000000E+010
 1.07090000000E+002 8.62310000000E+010
 1.07130000000E+002 8.57740000000E+010
 1.07170000000E+002 8.53120000000E+010
 1.07210000000E+002 8.48450000000E+010
 1.07250000000E+002 8.43730000000E+010
 1.07290000000E+002 8.38970000000E+010
 1.07330000000E+002 8.34170000000E+010
 1.07370000000E+002 8.29330000000E+010
 1.07410000000E+002 8.24450000000E+010
 1.07440000000E+002 8.19540000000E+010
 1.07480000000E+002 8.14610000000E+010
 1.07520000000E+002 8.09640000000E+010
 1.07560000000E+002 8.04650000000E+010
 1.07600000000E+002 7.99640000000E+010
 1.07640000000E+002 7.94600000000E+010
 1.07680000000E+002 7.89560000000E+010
 1.07720000000E+002 7.84490000000E+010
 1.07760000000E+002 7.79420000000E+010
 1.07800000000E+002 7.74330000000E+010
 1.07830000000E+002 7.69240000000E+010
 1.07870000000E+002 7.64140000000E+010
 1.07910000000E+002 7.59040000000E+010
 1.07950000000E+002 7.53940000000E+010
 1.07990000000E+002 7.48840000000E+010
 1.08030000000E+002 7.43740000000E+010
 1.08070000000E+002 7.38640000000E+010
 1.08110000000E+002 7.33550000000E+010
 1.08150000000E+002 7.28470000000E+010
 1.08190000000E+002 7.23400000000E+010
 1.08220000000E+002 7.18340000000E+010
 1.08260000000E+002 7.13300000000E+010
 1.08300000000E+002 7.08280000000E+010
 1.08340000000E+002 7.04470000000E+010
 1.08380000000E+002 7.02210000000E+010
 1.08420000000E+002 6.99970000000E+010
 1.08460000000E+002 6.97750000000E+010
 1.08500000000E+002 6.95540000000E+010
 1.08540000000E+002 6.93340000000E+010
 1.08580000000E+002 6.91160000000E+010
 1.08610000000E+002 6.88990000000E+010
 1.08650000000E+002 6.86850000000E+010
 1.08690000000E+002 6.84710000000E+010
 1.08730000000E+002 6.82600000000E+010
 1.08770000000E+002 6.80500000000E+010
 1.08810000000E+002 6.78420000000E+010
 1.08850000000E+002 6.76360000000E+010
 1.08890000000E+002 6.74320000000E+010
 1.08930000000E+002 6.72300000000E+010
 1.08970000000E+002 6.70290000000E+010
 1.09000000000E+002 6.68310000000E+010
 1.09040000000E+002 6.66340000000E+010
 1.09080000000E+002 6.64390000000E+010
 1.09120000000E+002 6.62470000000E+010
 1.09160000000E+002 6.60560000000E+010
 1.09200000000E+002 6.58670000000E+010
 1.09240000000E+002 6.60650000000E+010
 1.09280000000E+002 6.62640000000E+010
 1.09320000000E+002 6.64630000000E+010
 1.09360000000E+002 6.66610000000E+010
 1.09390000000E+002 6.68600000000E+010
 1.09430000000E+002 6.70590000000E+010
 1.09470000000E+002 6.72570000000E+010
 1.09510000000E+002 6.74540000000E+010
 1.09550000000E+002 6.76510000000E+010
 1.09590000000E+002 6.78480000000E+010
 1.09630000000E+002 6.80430000000E+010
 1.09670000000E+002 6.82370000000E+010
 1.09710000000E+002 6.84300000000E+010
 1.09750000000E+002 6.86230000000E+010
 1.09780000000E+002 6.90050000000E+010
 1.09820000000E+002 6.96430000000E+010
 1.09860000000E+002 7.02840000000E+010
 1.09900000000E+002 7.09300000000E+010
 1.09940000000E+002 7.15830000000E+010
 1.09980000000E+002 7.22910000000E+010
 1.10020000000E+002 7.30020000000E+010
 1.10060000000E+002 7.37170000000E+010
 1.10100000000E+002 7.44350000000E+010
 1.10140000000E+002 7.51560000000E+010
 1.10170000000E+002 7.58800000000E+010
 1.10210000000E+002 7.58800000000E+010
 1.10250000000E+002 7.58800000000E+010
 1.10290000000E+002 7.58800000000E+010
 1.10330000000E+002 7.58800000000E+010
 1.10370000000E+002 7.58800000000E+010
 1.10410000000E+002 7.58800000000E+010
 1.10450000000E+002 7.58800000000E+010
 1.10490000000E+002 7.58800000000E+010
 1.10530000000E+002 7.58800000000E+010
 1.10560000000E+002 7.58800000000E+010
 1.10600000000E+002 7.58800000000E+010
 1.10640000000E+002 7.58800000000E+010
 1.10680000000E+002 7.58800000000E+010
 1.10720000000E+002 7.58800000000E+010
 1.10760000000E+002 7.58800000000E+010
 1.10800000000E+002 7.58800000000E+010
 1.10840000000E+002 7.58800000000E+010
 1.10880000000E+002 7.58800000000E+010
 1.10920000000E+002 7.58800000000E+010
 1.10950000000E+002 7.58800000000E+010
 1.10990000000E+002 7.64560000000E+010
 1.11030000000E+002 7.70320000000E+010
 1.11070000000E+002 7.76090000000E+010
 1.11110000000E+002 7.81850000000E+010
 1.11150000000E+002 7.87610000000E+010
 1.11190000000E+002 7.93350000000E+010
 1.11230000000E+002 7.99080000000E+010
 1.11270000000E+002 8.04800000000E+010
 1.11310000000E+002 8.10490000000E+010
 1.11340000000E+002 8.16160000000E+010
 1.11380000000E+002 8.21800000000E+010
 1.11420000000E+002 8.27410000000E+010
 1.11460000000E+002 8.32990000000E+010
 1.11500000000E+002 8.38540000000E+010
 1.11540000000E+002 8.44060000000E+010
 1.11580000000E+002 8.49540000000E+010
 1.11620000000E+002 8.54980000000E+010
 1.11660000000E+002 8.60380000000E+010
 1.11700000000E+002 8.65750000000E+010
 1.11730000000E+002 8.71070000000E+010
 1.11770000000E+002 8.76340000000E+010
 1.11810000000E+002 8.81580000000E+010
 1.11850000000E+002 8.86760000000E+010
 1.11890000000E+002 8.91890000000E+010
 1.11930000000E+002 8.96980000000E+010
 1.11970000000E+002 9.02010000000E+010
 1.12010000000E+002 9.06990000000E+010
 1.12050000000E+002 9.11910000000E+010
 1.12090000000E+002 9.16780000000E+010
 1.12120000000E+002 9.21590000000E+010
 1.12160000000E+002 9.26330000000E+010
 1.12200000000E+002 9.31020000000E+010
 1.12240000000E+002 9.35640000000E+010
 1.12280000000E+002 9.40200000000E+010
 1.12320000000E+002 9.44690000000E+010
 1.12360000000E+002 9.49120000000E+010
 1.12400000000E+002 9.53480000000E+010
 1.12440000000E+002 9.57780000000E+010
 1.12480000000E+002 9.62000000000E+010
 1.12520000000E+002 9.66150000000E+010
 1.12550000000E+002 9.70240000000E+010
 1.12590000000E+002 9.74250000000E+010
 1.12630000000E+002 9.78200000000E+010
 1.12670000000E+002 9.82070000000E+010
 1.12710000000E+002 9.85870000000E+010
 1.12750000000E+002 9.89590000000E+010
 1.12790000000E+002 9.93240000000E+010
 1.12830000000E+002 9.96820000000E+010
 1.12870000000E+002 1.00030000000E+011
 1.12910000000E+002 1.00370000000E+011
 1.12940000000E+002 1.00710000000E+011
 1.12980000000E+002 1.01040000000E+011
 1.13020000000E+002 1.01360000000E+011
 1.13060000000E+002 1.01670000000E+011
 1.13100000000E+002 1.01970000000E+011
 1.13140000000E+002 1.02270000000E+011
 1.13180000000E+002 1.02550000000E+011
 1.13220000000E+002 1.02830000000E+011
 1.13260000000E+002 1.03100000000E+011
 1.13300000000E+002 1.03360000000E+011
 1.13330000000E+002 1.03620000000E+011
 1.13370000000E+002 1.03860000000E+011
 1.13410000000E+002 1.04100000000E+011
 1.13450000000E+002 1.04330000000E+011
 1.13490000000E+002 1.04550000000E+011
 1.13530000000E+002 1.04760000000E+011
 1.13570000000E+002 1.04960000000E+011
 1.13610000000E+002 1.05150000000E+011
 1.13650000000E+002 1.05340000000E+011
 1.13690000000E+002 1.05520000000E+011
 1.13720000000E+002 1.05680000000E+011
 1.13760000000E+002 1.05840000000E+011
 1.13800000000E+002 1.05990000000E+011
 1.13840000000E+002 1.06140000000E+011
 1.13880000000E+002 1.06270000000E+011
 1.13920000000E+002 1.06400000000E+011
 1.13960000000E+002 1.06510000000E+011
 1.14000000000E+002 1.06620000000E+011
 1.14040000000E+002 1.06720000000E+011
 1.14080000000E+002 1.06810000000E+011
 1.14110000000E+002 1.06890000000E+011
 1.14150000000E+002 1.06960000000E+011
 1.14190000000E+002 1.07030000000E+011
 1.14230000000E+002 1.07080000000E+011
 1.14270000000E+002 1.07130000000E+011
 1.14310000000E+002 1.07130000000E+011
 1.14350000000E+002 1.07130000000E+011
 1.14390000000E+002 1.07130000000E+011
 1.14430000000E+002 1.07130000000E+011
 1.14470000000E+002 1.07130000000E+011
 1.14500000000E+002 1.07130000000E+011
 1.14540000000E+002 1.07130000000E+011
 1.14580000000E+002 1.07130000000E+011
 1.14620000000E+002 1.07130000000E+011
 1.14660000000E+002 1.07130000000E+011
 1.14700000000E+002 1.07130000000E+011
 1.14740000000E+002 1.07130000000E+011
 1.14780000000E+002 1.07130000000E+011
 1.14820000000E+002 1.07130000000E+011
 1.14860000000E+002 1.07130000000E+011
 1.14890000000E+002 1.07130000000E+011
 1.14930000000E+002 1.07130000000E+011
 1.14970000000E+002 1.07130000000E+011
 1.15010000000E+002 1.07130000000E+011
 1.15050000000E+002 1.07130000000E+011
 1.15090000000E+002 1.06830000000E+011
 1.15130000000E+002 1.06520000000E+011
 1.15170000000E+002 1.06200000000E+011
 1.15210000000E+002 1.05880000000E+011
 1.15250000000E+002 1.05550000000E+011
 1.15280000000E+002 1.05220000000E+011
 1.15320000000E+002 1.04880000000E+011
 1.15360000000E+002 1.04530000000E+011
 1.15400000000E+002 1.04180000000E+011
 1.15440000000E+002 1.03820000000E+011
 1.15480000000E+002 1.03450000000E+011
 1.15520000000E+002 1.03080000000E+011
 1.15560000000E+002 1.02710000000E+011
 1.15600000000E+002 1.02330000000E+011
 1.15640000000E+002 1.01940000000E+011
 1.15670000000E+002 1.01550000000E+011
 1.15710000000E+002 1.01160000000E+011
 1.15750000000E+002 1.00760000000E+011
 1.15790000000E+002 1.00360000000E+011
 1.15830000000E+002 9.99520000000E+010
 1.15870000000E+002 9.95430000000E+010
 1.15910000000E+002 9.91300000000E+010
 1.15950000000E+002 9.87140000000E+010
 1.15990000000E+002 9.82950000000E+010
 1.16030000000E+002 9.78730000000E+010
 1.16060000000E+002 9.74490000000E+010
 1.16100000000E+002 9.70220000000E+010
 1.16140000000E+002 9.65920000000E+010
 1.16180000000E+002 9.61610000000E+010
 1.16220000000E+002 9.57270000000E+010
 1.16260000000E+002 9.52920000000E+010
 1.16300000000E+002 9.48550000000E+010
 1.16340000000E+002 9.44160000000E+010
 1.16380000000E+002 9.39770000000E+010
 1.16420000000E+002 9.35360000000E+010
 1.16450000000E+002 9.30950000000E+010
 1.16490000000E+002 9.26520000000E+010
 1.16530000000E+002 9.22100000000E+010
 1.16570000000E+002 9.17670000000E+010
 1.16610000000E+002 9.13240000000E+010
 1.16650000000E+002 9.08810000000E+010
 1.16690000000E+002 9.04380000000E+010
 1.16730000000E+002 8.99950000000E+010
 1.16770000000E+002 8.95530000000E+010
 1.16810000000E+002 8.91110000000E+010
 1.16840000000E+002 8.86700000000E+010
 1.16880000000E+002 8.82300000000E+010
 1.16920000000E+002 8.77910000000E+010
 1.16960000000E+002 8.73530000000E+010
 1.17000000000E+002 8.69160000000E+010
 1.17040000000E+002 8.67630000000E+010
 1.17080000000E+002 8.66090000000E+010
 1.17120000000E+002 8.64560000000E+010
 1.17160000000E+002 8.63020000000E+010
 1.17190000000E+002 8.61490000000E+010
 1.17230000000E+002 8.59960000000E+010
 1.17270000000E+002 8.58430000000E+010
 1.17310000000E+002 8.56890000000E+010
 1.17350000000E+002 8.55360000000E+010
 1.17390000000E+002 8.53820000000E+010
 1.17430000000E+002 8.52280000000E+010
 1.17470000000E+002 8.50730000000E+010
 1.17510000000E+002 8.49190000000E+010
 1.17550000000E+002 8.47640000000E+010
 1.17580000000E+002 8.46090000000E+010
 1.17620000000E+002 8.44540000000E+010
 1.17660000000E+002 8.42990000000E+010
 1.17700000000E+002 8.41440000000E+010
 1.17740000000E+002 8.39880000000E+010
 1.17780000000E+002 8.38320000000E+010
 1.17820000000E+002 8.36760000000E+010
 1.17860000000E+002 8.35200000000E+010
 1.17900000000E+002 8.33640000000E+010
 1.17940000000E+002 8.32070000000E+010
 1.17970000000E+002 8.30510000000E+010
 1.18010000000E+002 8.28940000000E+010
 1.18050000000E+002 8.27380000000E+010
 1.18090000000E+002 8.25810000000E+010
 1.18130000000E+002 8.24240000000E+010
 1.18170000000E+002 8.22670000000E+010
 1.18210000000E+002 8.21090000000E+010
 1.18250000000E+002 8.19520000000E+010
 1.18290000000E+002 8.17950000000E+010
 1.18330000000E+002 8.16370000000E+010
 1.18360000000E+002 8.14800000000E+010
 1.18400000000E+002 8.14800000000E+010
 1.18440000000E+002 8.14800000000E+010
 1.18480000000E+002 8.14800000000E+010
 1.18520000000E+002 8.14800000000E+010
 1.18560000000E+002 8.14800000000E+010
 1.18600000000E+002 8.14800000000E+010
 1.18640000000E+002 8.14800000000E+010
 1.18680000000E+002 8.14800000000E+010
 1.18720000000E+002 8.14800000000E+010
 1.18750000000E+002 8.14800000000E+010
 1.18790000000E+002 8.14800000000E+010
 1.18830000000E+002 8.14800000000E+010
 1.18870000000E+002 8.14800000000E+010
 1.18910000000E+002 8.14800000000E+010
 1.18950000000E+002 8.14800000000E+010
 1.18990000000E+002 8.14800000000E+010
 1.19030000000E+002 8.14800000000E+010
 1.19070000000E+002 8.14800000000E+010
 1.19110000000E+002 8.14800000000E+010
 1.19140000000E+002 8.14800000000E+010
 1.19180000000E+002 8.12560000000E+010
 1.19220000000E+002 8.10320000000E+010
 1.19260000000E+002 8.09790000000E+010
 1.19300000000E+002 8.14570000000E+010
 1.19340000000E+002 8.19310000000E+010
 1.19380000000E+002 8.23990000000E+010
 1.19420000000E+002 8.28620000000E+010
 1.19460000000E+002 8.33180000000E+010
 1.19500000000E+002 8.37690000000E+010
 1.19530000000E+002 8.42120000000E+010
 1.19570000000E+002 8.46500000000E+010
 1.19610000000E+002 8.50800000000E+010
 1.19650000000E+002 8.55030000000E+010
 1.19690000000E+002 8.59200000000E+010
 1.19730000000E+002 8.63290000000E+010
 1.19770000000E+002 8.67310000000E+010
 1.19810000000E+002 8.71250000000E+010
 1.19850000000E+002 8.75120000000E+010
 1.19890000000E+002 8.78910000000E+010
 1.19920000000E+002 8.82620000000E+010
 1.19960000000E+002 8.86260000000E+010
 1.20000000000E+002 8.89820000000E+010
 1.20040000000E+002 8.93300000000E+010
 1.20080000000E+002 8.96700000000E+010
 1.20120000000E+002 9.00030000000E+010
 1.20160000000E+002 9.03270000000E+010
 1.20200000000E+002 9.06430000000E+010
 1.20240000000E+002 9.09510000000E+010
 1.20280000000E+002 9.12510000000E+010
 1.20310000000E+002 9.15420000000E+010
 1.20350000000E+002 9.18260000000E+010
 1.20390000000E+002 9.21000000000E+010
 1.20430000000E+002 9.23670000000E+010
 1.20470000000E+002 9.26250000000E+010
 1.20510000000E+002 9.28750000000E+010
 1.20550000000E+002 9.31160000000E+010
 1.20590000000E+002 9.33490000000E+010
 1.20630000000E+002 9.35740000000E+010
 1.20670000000E+002 9.37890000000E+010
 1.20700000000E+002 9.39970000000E+010
 1.20740000000E+002 9.41950000000E+010
 1.20780000000E+002 9.43850000000E+010
 1.20820000000E+002 9.45670000000E+010
 1.20860000000E+002 9.47400000000E+010
 1.20900000000E+002 9.49050000000E+010
 1.20940000000E+002 9.50610000000E+010
 1.20980000000E+002 9.52080000000E+010
 1.21020000000E+002 9.53480000000E+010
 1.21060000000E+002 9.54790000000E+010
 1.21090000000E+002 9.56020000000E+010
 1.21130000000E+002 9.57160000000E+010
 1.21170000000E+002 9.58220000000E+010
 1.21210000000E+002 9.59200000000E+010
 1.21250000000E+002 9.60090000000E+010
 1.21290000000E+002 9.60910000000E+010
 1.21330000000E+002 9.61640000000E+010
 1.21370000000E+002 9.62290000000E+010
 1.21410000000E+002 9.62860000000E+010
 1.21450000000E+002 9.63350000000E+010
 1.21480000000E+002 9.63770000000E+010
 1.21520000000E+002 9.64100000000E+010
 1.21560000000E+002 9.64360000000E+010
 1.21600000000E+002 9.64540000000E+010
 1.21640000000E+002 9.64640000000E+010
 1.21680000000E+002 9.64670000000E+010
 1.21720000000E+002 9.64620000000E+010
 1.21760000000E+002 9.64500000000E+010
 1.21800000000E+002 9.64310000000E+010
 1.21840000000E+002 9.64040000000E+010
 1.21880000000E+002 9.63700000000E+010
 1.21910000000E+002 9.63290000000E+010
 1.21950000000E+002 9.62800000000E+010
 1.21990000000E+002 9.62250000000E+010
 1.22030000000E+002 9.61630000000E+010
 1.22070000000E+002 9.60930000000E+010
 1.22110000000E+002 9.60180000000E+010
 1.22150000000E+002 9.59350000000E+010
 1.22190000000E+002 9.58450000000E+010
 1.22230000000E+002 9.57500000000E+010
 1.22270000000E+002 9.56470000000E+010
 1.22300000000E+002 9.55380000000E+010
 1.22340000000E+002 9.54230000000E+010
 1.22380000000E+002 9.53020000000E+010
 1.22420000000E+002 9.51740000000E+010
 1.22460000000E+002 9.50410000000E+010
 1.22500000000E+002 9.50410000000E+010
 1.22540000000E+002 9.50410000000E+010
 1.22580000000E+002 9.50410000000E+010
 1.22620000000E+002 9.50410000000E+010
 1.22660000000E+002 9.50410000000E+010
 1.22690000000E+002 9.50410000000E+010
 1.22730000000E+002 9.50410000000E+010
 1.22770000000E+002 9.50410000000E+010
 1.22810000000E+002 9.50410000000E+010
 1.22850000000E+002 9.50410000000E+010
 1.22890000000E+002 9.50410000000E+010
 1.22930000000E+002 9.50410000000E+010
 1.22970000000E+002 9.50410000000E+010
 1.23010000000E+002 9.50410000000E+010
 1.23050000000E+002 9.50410000000E+010
 1.23080000000E+002 9.50410000000E+010
 1.23120000000E+002 9.50410000000E+010
 1.23160000000E+002 9.50410000000E+010
 1.23200000000E+002 9.50410000000E+010
 1.23240000000E+002 9.50410000000E+010
 1.23280000000E+002 9.46190000000E+010
 1.23320000000E+002 9.41940000000E+010
 1.23360000000E+002 9.37650000000E+010
 1.23400000000E+002 9.33340000000E+010
 1.23440000000E+002 9.28990000000E+010
 1.23470000000E+002 9.24610000000E+010
 1.23510000000E+002 9.20200000000E+010
 1.23550000000E+002 9.15750000000E+010
 1.23590000000E+002 9.11280000000E+010
 1.23630000000E+002 9.06770000000E+010
 1.23670000000E+002 9.02240000000E+010
 1.23710000000E+002 8.97670000000E+010
 1.23750000000E+002 8.93090000000E+010
 1.23790000000E+002 8.88480000000E+010
 1.23830000000E+002 8.83840000000E+010
 1.23860000000E+002 8.79190000000E+010
 1.23900000000E+002 8.74530000000E+010
 1.23940000000E+002 8.69840000000E+010
 1.23980000000E+002 8.65140000000E+010
 1.24020000000E+002 8.60440000000E+010
 1.24060000000E+002 8.55720000000E+010
 1.24100000000E+002 8.50990000000E+010
 1.24140000000E+002 8.46250000000E+010
 1.24180000000E+002 8.41510000000E+010
 1.24220000000E+002 8.36760000000E+010
 1.24250000000E+002 8.32010000000E+010
 1.24290000000E+002 8.27260000000E+010
 1.24330000000E+002 8.22500000000E+010
 1.24370000000E+002 8.17750000000E+010
 1.24410000000E+002 8.13000000000E+010
 1.24450000000E+002 8.08250000000E+010
 1.24490000000E+002 8.03500000000E+010
 1.24530000000E+002 7.98760000000E+010
 1.24570000000E+002 7.94030000000E+010
 1.24610000000E+002 7.89300000000E+010
 1.24640000000E+002 7.84590000000E+010
 1.24680000000E+002 7.79880000000E+010
 1.24720000000E+002 7.75180000000E+010
 1.24760000000E+002 7.70500000000E+010
 1.24800000000E+002 7.65830000000E+010
 1.24840000000E+002 7.66280000000E+010
 1.24880000000E+002 7.66740000000E+010
 1.24920000000E+002 7.67210000000E+010
 1.24960000000E+002 7.67680000000E+010
 1.25000000000E+002 7.68160000000E+010
 1.25030000000E+002 7.68650000000E+010
 1.25070000000E+002 7.69140000000E+010
 1.25110000000E+002 7.69630000000E+010
 1.25150000000E+002 7.70120000000E+010
 1.25190000000E+002 7.70600000000E+010
 1.25230000000E+002 7.71090000000E+010
 1.25270000000E+002 7.71580000000E+010
 1.25310000000E+002 7.72060000000E+010
 1.25350000000E+002 7.72540000000E+010
 1.25390000000E+002 7.73020000000E+010
 1.25420000000E+002 7.73500000000E+010
 1.25460000000E+002 7.73970000000E+010
 1.25500000000E+002 7.74440000000E+010
 1.25540000000E+002 7.74910000000E+010
 1.25580000000E+002 7.75380000000E+010
 1.25620000000E+002 7.75850000000E+010
 1.25660000000E+002 7.76310000000E+010
 1.25700000000E+002 7.76770000000E+010
 1.25740000000E+002 7.77220000000E+010
 1.25780000000E+002 7.77670000000E+010
 1.25810000000E+002 7.81280000000E+010
 1.25850000000E+002 7.87400000000E+010
 1.25890000000E+002 7.93520000000E+010
 1.25930000000E+002 7.99620000000E+010
 1.25970000000E+002 8.05710000000E+010
 1.26010000000E+002 8.11780000000E+010
 1.26050000000E+002 8.17840000000E+010
 1.26090000000E+002 8.23870000000E+010
 1.26130000000E+002 8.29870000000E+010
 1.26170000000E+002 8.35850000000E+010
 1.26200000000E+002 8.41800000000E+010
 1.26240000000E+002 8.47710000000E+010
 1.26280000000E+002 8.53590000000E+010
 1.26320000000E+002 8.59430000000E+010
 1.26360000000E+002 8.65230000000E+010
 1.26400000000E+002 8.70990000000E+010
 1.26440000000E+002 8.76690000000E+010
 1.26480000000E+002 8.82360000000E+010
 1.26520000000E+002 8.87960000000E+010
 1.26560000000E+002 8.93520000000E+010
 1.26590000000E+002 8.93520000000E+010
 1.26630000000E+002 8.93520000000E+010
 1.26670000000E+002 8.93520000000E+010
 1.26710000000E+002 8.93520000000E+010
 1.26750000000E+002 8.93520000000E+010
 1.26790000000E+002 8.93520000000E+010
 1.26830000000E+002 8.93520000000E+010
 1.26870000000E+002 8.93520000000E+010
 1.26910000000E+002 8.93520000000E+010
 1.26940000000E+002 8.93520000000E+010
 1.26980000000E+002 8.93520000000E+010
 1.27020000000E+002 8.93520000000E+010
 1.27060000000E+002 8.93520000000E+010
 1.27100000000E+002 8.93520000000E+010
 1.27140000000E+002 8.93520000000E+010
 1.27180000000E+002 8.93520000000E+010
 1.27220000000E+002 8.93520000000E+010
 1.27260000000E+002 8.93520000000E+010
 1.27300000000E+002 8.93520000000E+010
 1.27330000000E+002 8.93520000000E+010
 1.27370000000E+002 8.96490000000E+010
 1.27410000000E+002 8.99400000000E+010
 1.27450000000E+002 9.02230000000E+010
 1.27490000000E+002 9.04980000000E+010
 1.27530000000E+002 9.07650000000E+010
 1.27570000000E+002 9.10250000000E+010
 1.27610000000E+002 9.12750000000E+010
 1.27650000000E+002 9.15180000000E+010
 1.27690000000E+002 9.17510000000E+010
 1.27720000000E+002 9.19750000000E+010
 1.27760000000E+002 9.21900000000E+010
 1.27800000000E+002 9.23960000000E+010
 1.27840000000E+002 9.25930000000E+010
 1.27880000000E+002 9.27800000000E+010
 1.27920000000E+002 9.29580000000E+010
 1.27960000000E+002 9.31260000000E+010
 1.28000000000E+002 9.32840000000E+010
 1.28040000000E+002 9.34330000000E+010
 1.28080000000E+002 9.35720000000E+010
 1.28120000000E+002 9.37020000000E+010
 1.28150000000E+002 9.38220000000E+010
 1.28190000000E+002 9.39320000000E+010
 1.28230000000E+002 9.40320000000E+010
 1.28270000000E+002 9.41230000000E+010
 1.28310000000E+002 9.42040000000E+010
 1.28350000000E+002 9.42750000000E+010
 1.28390000000E+002 9.43370000000E+010
 1.28430000000E+002 9.43890000000E+010
 1.28470000000E+002 9.44320000000E+010
 1.28500000000E+002 9.44650000000E+010
 1.28540000000E+002 9.44880000000E+010
 1.28580000000E+002 9.45030000000E+010
 1.28620000000E+002 9.45080000000E+010
 1.28660000000E+002 9.45040000000E+010
 1.28700000000E+002 9.44910000000E+010
 1.28740000000E+002 9.44690000000E+010
 1.28780000000E+002 9.44380000000E+010
 1.28820000000E+002 9.43970000000E+010
 1.28860000000E+002 9.43480000000E+010
 1.28900000000E+002 9.42910000000E+010
 1.28930000000E+002 9.42240000000E+010
 1.28970000000E+002 9.41490000000E+010
 1.29010000000E+002 9.40650000000E+010
 1.29050000000E+002 9.39720000000E+010
 1.29090000000E+002 9.38710000000E+010
 1.29130000000E+002 9.37620000000E+010
 1.29170000000E+002 9.36440000000E+010
 1.29210000000E+002 9.35190000000E+010
 1.29250000000E+002 9.33850000000E+010
 1.29280000000E+002 9.32440000000E+010
 1.29320000000E+002 9.30940000000E+010
 1.29360000000E+002 9.29370000000E+010
 1.29400000000E+002 9.27730000000E+010
 1.29440000000E+002 9.26000000000E+010
 1.29480000000E+002 9.24210000000E+010
 1.29520000000E+002 9.22340000000E+010
 1.29560000000E+002 9.20410000000E+010
 1.29600000000E+002 9.18400000000E+010
 1.29640000000E+002 9.16330000000E+010
 1.29680000000E+002 9.14180000000E+010
 1.29710000000E+002 9.11980000000E+010
 1.29750000000E+002 9.09700000000E+010
 1.29790000000E+002 9.08020000000E+010
 1.29830000000E+002 9.07920000000E+010
 1.29870000000E+002 9.07750000000E+010
 1.29910000000E+002 9.07510000000E+010
 1.29950000000E+002 9.07190000000E+010
 1.29990000000E+002 9.06810000000E+010
 1.30030000000E+002 9.06350000000E+010
 1.30060000000E+002 9.05820000000E+010
 1.30100000000E+002 9.05210000000E+010
 1.30140000000E+002 9.04540000000E+010
 1.30180000000E+002 9.03800000000E+010
 1.30220000000E+002 9.02990000000E+010
 1.30260000000E+002 9.02120000000E+010
 1.30300000000E+002 9.01170000000E+010
 1.30340000000E+002 9.00160000000E+010
 1.30380000000E+002 8.99090000000E+010
 1.30420000000E+002 8.97950000000E+010
 1.30460000000E+002 8.96740000000E+010
 1.30490000000E+002 8.95480000000E+010
 1.30530000000E+002 8.94140000000E+010
 1.30570000000E+002 8.92750000000E+010
 1.30610000000E+002 8.91300000000E+010
 1.30650000000E+002 8.89780000000E+010
 1.30690000000E+002 8.89780000000E+010
 1.30730000000E+002 8.89780000000E+010
 1.30770000000E+002 8.89780000000E+010
 1.30810000000E+002 8.89780000000E+010
 1.30840000000E+002 8.89780000000E+010
 1.30880000000E+002 8.89780000000E+010
 1.30920000000E+002 8.89780000000E+010
 1.30960000000E+002 8.89780000000E+010
 1.31000000000E+002 8.89780000000E+010
 1.31040000000E+002 8.89780000000E+010
 1.31080000000E+002 8.89780000000E+010
 1.31120000000E+002 8.89780000000E+010
 1.31160000000E+002 8.89780000000E+010
 1.31200000000E+002 8.89780000000E+010
 1.31240000000E+002 8.89780000000E+010
 1.31270000000E+002 8.89780000000E+010
 1.31310000000E+002 8.89780000000E+010
 1.31350000000E+002 8.89780000000E+010
 1.31390000000E+002 8.89780000000E+010
 1.31430000000E+002 8.89780000000E+010
 1.31470000000E+002 8.86190000000E+010
 1.31510000000E+002 8.82560000000E+010
 1.31550000000E+002 8.78900000000E+010
 1.31590000000E+002 8.75220000000E+010
 1.31620000000E+002 8.71500000000E+010
 1.31660000000E+002 8.67750000000E+010
 1.31700000000E+002 8.63980000000E+010
 1.31740000000E+002 8.60170000000E+010
 1.31780000000E+002 8.56340000000E+010
 1.31820000000E+002 8.52480000000E+010
 1.31860000000E+002 8.48590000000E+010
 1.31900000000E+002 8.44670000000E+010
 1.31940000000E+002 8.40740000000E+010
 1.31980000000E+002 8.36780000000E+010
 1.32010000000E+002 8.32800000000E+010
 1.32050000000E+002 8.28800000000E+010
 1.32090000000E+002 8.24790000000E+010
 1.32130000000E+002 8.20760000000E+010
 1.32170000000E+002 8.16710000000E+010
 1.32210000000E+002 8.12660000000E+010
 1.32250000000E+002 8.08590000000E+010
 1.32290000000E+002 8.04520000000E+010
 1.32330000000E+002 8.00430000000E+010
 1.32370000000E+002 7.96340000000E+010
 1.32410000000E+002 7.92250000000E+010
 1.32440000000E+002 7.88150000000E+010
 1.32480000000E+002 7.84040000000E+010
 1.32520000000E+002 7.79940000000E+010
 1.32560000000E+002 7.75830000000E+010
 1.32600000000E+002 7.71730000000E+010
 1.32640000000E+002 7.74090000000E+010
 1.32680000000E+002 7.76460000000E+010
 1.32720000000E+002 7.78830000000E+010
 1.32760000000E+002 7.81200000000E+010
 1.32790000000E+002 7.83570000000E+010
 1.32830000000E+002 7.85930000000E+010
 1.32870000000E+002 7.88280000000E+010
 1.32910000000E+002 7.90620000000E+010
 1.32950000000E+002 7.92950000000E+010
 1.32990000000E+002 7.95270000000E+010
 1.33030000000E+002 7.97570000000E+010
 1.33070000000E+002 7.99860000000E+010
 1.33110000000E+002 8.02140000000E+010
 1.33150000000E+002 8.04390000000E+010
 1.33190000000E+002 8.06630000000E+010
 1.33220000000E+002 8.08850000000E+010
 1.33260000000E+002 8.11050000000E+010
 1.33300000000E+002 8.13230000000E+010
 1.33340000000E+002 8.15400000000E+010
 1.33380000000E+002 8.17540000000E+010
 1.33420000000E+002 8.19660000000E+010
 1.33460000000E+002 8.21760000000E+010
 1.33500000000E+002 8.25610000000E+010
 1.33540000000E+002 8.33860000000E+010
 1.33570000000E+002 8.42120000000E+010
 1.33610000000E+002 8.50390000000E+010
 1.33650000000E+002 8.58670000000E+010
 1.33690000000E+002 8.66960000000E+010
 1.33730000000E+002 8.75250000000E+010
 1.33770000000E+002 8.83530000000E+010
 1.33810000000E+002 8.91810000000E+010
 1.33850000000E+002 9.00080000000E+010
 1.33890000000E+002 9.08330000000E+010
 1.33930000000E+002 9.16570000000E+010
 1.33970000000E+002 9.24790000000E+010
 1.34000000000E+002 9.32990000000E+010
 1.34040000000E+002 9.41150000000E+010
 1.34080000000E+002 9.49290000000E+010
 1.34120000000E+002 9.57390000000E+010
 1.34160000000E+002 9.65450000000E+010
 1.34200000000E+002 9.73460000000E+010
 1.34240000000E+002 9.81440000000E+010
 1.34280000000E+002 9.89360000000E+010
 1.34320000000E+002 9.97220000000E+010
 1.34350000000E+002 1.00500000000E+011
 1.34390000000E+002 1.01280000000E+011
 1.34430000000E+002 1.02050000000E+011
 1.34470000000E+002 1.02810000000E+011
 1.34510000000E+002 1.03560000000E+011
 1.34550000000E+002 1.04310000000E+011
 1.34590000000E+002 1.05050000000E+011
 1.34630000000E+002 1.05780000000E+011
 1.34670000000E+002 1.06500000000E+011
 1.34710000000E+002 1.07210000000E+011
 1.34750000000E+002 1.07910000000E+011
 1.34780000000E+002 1.07910000000E+011
 1.34820000000E+002 1.07910000000E+011
 1.34860000000E+002 1.07910000000E+011
 1.34900000000E+002 1.07910000000E+011
 1.34940000000E+002 1.07910000000E+011
 1.34980000000E+002 1.07910000000E+011
 1.35020000000E+002 1.07910000000E+011
 1.35060000000E+002 1.07910000000E+011
 1.35100000000E+002 1.07910000000E+011
 1.35130000000E+002 1.07910000000E+011
 1.35170000000E+002 1.07910000000E+011
 1.35210000000E+002 1.07910000000E+011
 1.35250000000E+002 1.07910000000E+011
 1.35290000000E+002 1.07910000000E+011
 1.35330000000E+002 1.07910000000E+011
 1.35370000000E+002 1.07910000000E+011
 1.35410000000E+002 1.07910000000E+011
 1.35450000000E+002 1.07910000000E+011
 1.35490000000E+002 1.07910000000E+011
 1.35530000000E+002 1.07910000000E+011
 1.35560000000E+002 1.08260000000E+011
 1.35600000000E+002 1.08600000000E+011
 1.35640000000E+002 1.08920000000E+011
 1.35680000000E+002 1.09230000000E+011
 1.35720000000E+002 1.09530000000E+011
 1.35760000000E+002 1.09820000000E+011
 1.35800000000E+002 1.10100000000E+011
 1.35840000000E+002 1.10360000000E+011
 1.35880000000E+002 1.10620000000E+011
 1.35910000000E+002 1.10860000000E+011
 1.35950000000E+002 1.11090000000E+011
 1.35990000000E+002 1.11300000000E+011
 1.36030000000E+002 1.11510000000E+011
 1.36070000000E+002 1.11700000000E+011
 1.36110000000E+002 1.11880000000E+011
 1.36150000000E+002 1.12050000000E+011
 1.36190000000E+002 1.12200000000E+011
 1.36230000000E+002 1.12350000000E+011
 1.36270000000E+002 1.12480000000E+011
 1.36310000000E+002 1.12600000000E+011
 1.36340000000E+002 1.12710000000E+011
 1.36380000000E+002 1.12800000000E+011
 1.36420000000E+002 1.12890000000E+011
 1.36460000000E+002 1.12960000000E+011
 1.36500000000E+002 1.13030000000E+011
 1.36540000000E+002 1.13080000000E+011
 1.36580000000E+002 1.13120000000E+011
 1.36620000000E+002 1.13150000000E+011
 1.36660000000E+002 1.13170000000E+011
 1.36690000000E+002 1.13180000000E+011
 1.36730000000E+002 1.13170000000E+011
 1.36770000000E+002 1.13160000000E+011
 1.36810000000E+002 1.13140000000E+011
 1.36850000000E+002 1.13110000000E+011
 1.36890000000E+002 1.13060000000E+011
 1.36930000000E+002 1.13010000000E+011
 1.36970000000E+002 1.12950000000E+011
 1.37010000000E+002 1.12880000000E+011
 1.37050000000E+002 1.12790000000E+011
 1.37090000000E+002 1.12700000000E+011
 1.37120000000E+002 1.12600000000E+011
 1.37160000000E+002 1.12490000000E+011
 1.37200000000E+002 1.12380000000E+011
 1.37240000000E+002 1.12250000000E+011
 1.37280000000E+002 1.12110000000E+011
 1.37320000000E+002 1.11970000000E+011
 1.37360000000E+002 1.11810000000E+011
 1.37400000000E+002 1.11650000000E+011
 1.37440000000E+002 1.11480000000E+011
 1.37470000000E+002 1.11300000000E+011
 1.37510000000E+002 1.11110000000E+011
 1.37550000000E+002 1.10920000000E+011
 1.37590000000E+002 1.10710000000E+011
 1.37630000000E+002 1.10500000000E+011
 1.37670000000E+002 1.10280000000E+011
 1.37710000000E+002 1.10050000000E+011
 1.37750000000E+002 1.09820000000E+011
 1.37790000000E+002 1.09580000000E+011
 1.37830000000E+002 1.09330000000E+011
 1.37870000000E+002 1.09080000000E+011
 1.37900000000E+002 1.08810000000E+011
 1.37940000000E+002 1.08550000000E+011
 1.37980000000E+002 1.08270000000E+011
 1.38020000000E+002 1.07990000000E+011
 1.38060000000E+002 1.07700000000E+011
 1.38100000000E+002 1.07410000000E+011
 1.38140000000E+002 1.07110000000E+011
 1.38180000000E+002 1.06800000000E+011
 1.38220000000E+002 1.06490000000E+011
 1.38250000000E+002 1.06180000000E+011
 1.38290000000E+002 1.05850000000E+011
 1.38330000000E+002 1.05530000000E+011
 1.38370000000E+002 1.05190000000E+011
 1.38410000000E+002 1.04850000000E+011
 1.38450000000E+002 1.04510000000E+011
 1.38490000000E+002 1.04160000000E+011
 1.38530000000E+002 1.03810000000E+011
 1.38570000000E+002 1.03460000000E+011
 1.38610000000E+002 1.03100000000E+011
 1.38650000000E+002 1.02730000000E+011
 1.38680000000E+002 1.02360000000E+011
 1.38720000000E+002 1.01990000000E+011
 1.38760000000E+002 1.01610000000E+011
 1.38800000000E+002 1.01230000000E+011
 1.38840000000E+002 1.00850000000E+011
 1.38880000000E+002 1.00850000000E+011
 1.38920000000E+002 1.00850000000E+011
 1.38960000000E+002 1.00850000000E+011
 1.39000000000E+002 1.00850000000E+011
 1.39030000000E+002 1.00850000000E+011
 1.39070000000E+002 1.00850000000E+011
 1.39110000000E+002 1.00850000000E+011
 1.39150000000E+002 1.00850000000E+011
 1.39190000000E+002 1.00850000000E+011
 1.39230000000E+002 1.00850000000E+011
 1.39270000000E+002 1.00850000000E+011
 1.39310000000E+002 1.00850000000E+011
 1.39350000000E+002 1.00850000000E+011
 1.39390000000E+002 1.00850000000E+011
 1.39430000000E+002 1.00850000000E+011
 1.39460000000E+002 1.00850000000E+011
 1.39500000000E+002 1.00850000000E+011
 1.39540000000E+002 1.00850000000E+011
 1.39580000000E+002 1.00850000000E+011
 1.39620000000E+002 1.00850000000E+011
 1.39660000000E+002 1.00260000000E+011
 1.39700000000E+002 9.96780000000E+010
 1.39740000000E+002 9.90910000000E+010
 1.39780000000E+002 9.85040000000E+010
 1.39810000000E+002 9.79180000000E+010
 1.39850000000E+002 9.73320000000E+010
 1.39890000000E+002 9.67460000000E+010
 1.39930000000E+002 9.61600000000E+010
 1.39970000000E+002 9.55750000000E+010
 1.40010000000E+002 9.49890000000E+010
 1.40050000000E+002 9.44050000000E+010
 1.40090000000E+002 9.38200000000E+010
 1.40130000000E+002 9.32370000000E+010
 1.40170000000E+002 9.26540000000E+010
 1.40210000000E+002 9.20730000000E+010
 1.40240000000E+002 9.14930000000E+010
 1.40280000000E+002 9.09150000000E+010
 1.40320000000E+002 9.03380000000E+010
 1.40360000000E+002 8.97630000000E+010
 1.40400000000E+002 8.91900000000E+010
 1.40440000000E+002 8.95020000000E+010
 1.40480000000E+002 8.98150000000E+010
 1.40520000000E+002 9.01290000000E+010
 1.40560000000E+002 9.04440000000E+010
 1.40590000000E+002 9.07590000000E+010
 1.40630000000E+002 9.10740000000E+010
 1.40670000000E+002 9.13900000000E+010
 1.40710000000E+002 9.17050000000E+010
 1.40750000000E+002 9.20200000000E+010
 1.40790000000E+002 9.23350000000E+010
 1.40830000000E+002 9.26480000000E+010
 1.40870000000E+002 9.29620000000E+010
 1.40910000000E+002 9.32740000000E+010
 1.40950000000E+002 9.35850000000E+010
 1.40990000000E+002 9.38960000000E+010
 1.41020000000E+002 9.42050000000E+010
 1.41060000000E+002 9.45140000000E+010
 1.41100000000E+002 9.48210000000E+010
 1.41140000000E+002 9.51270000000E+010
 1.41180000000E+002 9.54320000000E+010
 1.41220000000E+002 9.57360000000E+010
 1.41260000000E+002 9.60380000000E+010
 1.41300000000E+002 9.63390000000E+010
 1.41340000000E+002 9.66380000000E+010
 1.41380000000E+002 9.69360000000E+010
 1.41410000000E+002 9.72320000000E+010
 1.41450000000E+002 9.75260000000E+010
 1.41490000000E+002 9.78180000000E+010
 1.41530000000E+002 9.81080000000E+010
 1.41570000000E+002 9.83950000000E+010
 1.41610000000E+002 9.86800000000E+010
 1.41650000000E+002 9.89630000000E+010
 1.41690000000E+002 9.92440000000E+010
 1.41730000000E+002 9.95210000000E+010
 1.41760000000E+002 9.97960000000E+010
 1.41800000000E+002 1.00070000000E+011
 1.41840000000E+002 1.00340000000E+011
 1.41880000000E+002 1.00600000000E+011
 1.41920000000E+002 1.00870000000E+011
 1.41960000000E+002 1.01130000000E+011
 1.42000000000E+002 1.01380000000E+011
 1.42040000000E+002 1.01640000000E+011
 1.42080000000E+002 1.01890000000E+011
 1.42120000000E+002 1.02130000000E+011
 1.42160000000E+002 1.02370000000E+011
 1.42190000000E+002 1.02610000000E+011
 1.42230000000E+002 1.02850000000E+011
 1.42270000000E+002 1.03080000000E+011
 1.42310000000E+002 1.03300000000E+011
 1.42350000000E+002 1.03520000000E+011
 1.42390000000E+002 1.03740000000E+011
 1.42430000000E+002 1.03960000000E+011
 1.42470000000E+002 1.04160000000E+011
 1.42510000000E+002 1.04370000000E+011
 1.42540000000E+002 1.04570000000E+011
 1.42580000000E+002 1.04760000000E+011
 1.42620000000E+002 1.04950000000E+011
 1.42660000000E+002 1.05140000000E+011
 1.42700000000E+002 1.05320000000E+011
 1.42740000000E+002 1.05500000000E+011
 1.42780000000E+002 1.05670000000E+011
 1.42820000000E+002 1.05840000000E+011
 1.42860000000E+002 1.06000000000E+011
 1.42900000000E+002 1.06160000000E+011
 1.42940000000E+002 1.06310000000E+011
 1.42970000000E+002 1.06310000000E+011
 1.43010000000E+002 1.06310000000E+011
 1.43050000000E+002 1.06310000000E+011
 1.43090000000E+002 1.06310000000E+011
 1.43130000000E+002 1.06310000000E+011
 1.43170000000E+002 1.06310000000E+011
 1.43210000000E+002 1.06310000000E+011
 1.43250000000E+002 1.06310000000E+011
 1.43290000000E+002 1.06310000000E+011
 1.43320000000E+002 1.06310000000E+011
 1.43360000000E+002 1.06310000000E+011
 1.43400000000E+002 1.06310000000E+011
 1.43440000000E+002 1.06310000000E+011
 1.43480000000E+002 1.06310000000E+011
 1.43520000000E+002 1.06310000000E+011
 1.43560000000E+002 1.06310000000E+011
 1.43600000000E+002 1.06310000000E+011
 1.43640000000E+002 1.06310000000E+011
 1.43680000000E+002 1.06310000000E+011
 1.43720000000E+002 1.06310000000E+011
 1.43750000000E+002 1.06300000000E+011
 1.43790000000E+002 1.06290000000E+011
 1.43830000000E+002 1.06280000000E+011
 1.43870000000E+002 1.06260000000E+011
 1.43910000000E+002 1.06230000000E+011
 1.43950000000E+002 1.06210000000E+011
 1.43990000000E+002 1.06180000000E+011
 1.44030000000E+002 1.06140000000E+011
 1.44070000000E+002 1.06100000000E+011
 1.44100000000E+002 1.06060000000E+011
 1.44140000000E+002 1.06010000000E+011
 1.44180000000E+002 1.05960000000E+011
 1.44220000000E+002 1.05910000000E+011
 1.44260000000E+002 1.05850000000E+011
 1.44300000000E+002 1.05780000000E+011
 1.44340000000E+002 1.05720000000E+011
 1.44380000000E+002 1.05650000000E+011
 1.44420000000E+002 1.05570000000E+011
 1.44460000000E+002 1.05500000000E+011
 1.44500000000E+002 1.05420000000E+011
 1.44530000000E+002 1.05330000000E+011
 1.44570000000E+002 1.05250000000E+011
 1.44610000000E+002 1.05160000000E+011
 1.44650000000E+002 1.05060000000E+011
 1.44690000000E+002 1.04970000000E+011
 1.44730000000E+002 1.04870000000E+011
 1.44770000000E+002 1.04770000000E+011
 1.44810000000E+002 1.04660000000E+011
 1.44850000000E+002 1.04560000000E+011
 1.44880000000E+002 1.04450000000E+011
 1.44920000000E+002 1.04340000000E+011
 1.44960000000E+002 1.04220000000E+011
 1.45000000000E+002 1.04100000000E+011
 1.45040000000E+002 1.03990000000E+011
 1.45080000000E+002 1.03860000000E+011
 1.45120000000E+002 1.03740000000E+011
 1.45160000000E+002 1.03610000000E+011
 1.45200000000E+002 1.03490000000E+011
 1.45240000000E+002 1.03360000000E+011
 1.45280000000E+002 1.03220000000E+011
 1.45310000000E+002 1.03090000000E+011
 1.45350000000E+002 1.02950000000E+011
 1.45390000000E+002 1.02820000000E+011
 1.45430000000E+002 1.02680000000E+011
 1.45470000000E+002 1.02540000000E+011
 1.45510000000E+002 1.02390000000E+011
 1.45550000000E+002 1.02250000000E+011
 1.45590000000E+002 1.02100000000E+011
 1.45630000000E+002 1.01960000000E+011
 1.45660000000E+002 1.01810000000E+011
 1.45700000000E+002 1.01660000000E+011
 1.45740000000E+002 1.01510000000E+011
 1.45780000000E+002 1.01360000000E+011
 1.45820000000E+002 1.01200000000E+011
 1.45860000000E+002 1.01050000000E+011
 1.45900000000E+002 1.00890000000E+011
 1.45940000000E+002 1.00730000000E+011
 1.45980000000E+002 1.00570000000E+011
 1.46020000000E+002 1.00410000000E+011
 1.46060000000E+002 1.00250000000E+011
 1.46090000000E+002 1.00090000000E+011
 1.46130000000E+002 9.99300000000E+010
 1.46170000000E+002 9.97670000000E+010
 1.46210000000E+002 9.96030000000E+010
 1.46250000000E+002 9.94380000000E+010
 1.46290000000E+002 9.92720000000E+010
 1.46330000000E+002 9.91050000000E+010
 1.46370000000E+002 9.89380000000E+010
 1.46410000000E+002 9.87700000000E+010
 1.46440000000E+002 9.86020000000E+010
 1.46480000000E+002 9.84330000000E+010
 1.46520000000E+002 9.82640000000E+010
 1.46560000000E+002 9.80940000000E+010
 1.46600000000E+002 9.79230000000E+010
 1.46640000000E+002 9.77520000000E+010
 1.46680000000E+002 9.75810000000E+010
 1.46720000000E+002 9.74090000000E+010
 1.46760000000E+002 9.72360000000E+010
 1.46800000000E+002 9.70640000000E+010
 1.46840000000E+002 9.68900000000E+010
 1.46870000000E+002 9.67170000000E+010
 1.46910000000E+002 9.65430000000E+010
 1.46950000000E+002 9.63690000000E+010
 1.46990000000E+002 9.61950000000E+010
 1.47030000000E+002 9.60200000000E+010
 1.47070000000E+002 9.60200000000E+010
 1.47110000000E+002 9.60200000000E+010
 1.47150000000E+002 9.60200000000E+010
 1.47190000000E+002 9.60200000000E+010
 1.47220000000E+002 9.60200000000E+010
 1.47260000000E+002 9.60200000000E+010
 1.47300000000E+002 9.60200000000E+010
 1.47340000000E+002 9.60200000000E+010
 1.47380000000E+002 9.60200000000E+010
 1.47420000000E+002 9.60200000000E+010


==> figures/s61/s61_fel_power_g_pmax_z20_decimated.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
3.900000000000000133e-01 0.000000000000000000e+00
5.849999999999999645e-01 7.921600000000000364e+03
7.800000000000000266e-01 2.439900000000000000e+04
9.749999999999999778e-01 4.291800000000000000e+04
1.169999999999999929e+00 6.210200000000000000e+04
1.364999999999999991e+00 8.238300000000000000e+04
1.560000000000000053e+00 1.045000000000000000e+05
1.754999999999999893e+00 1.282300000000000000e+05
1.949999999999999956e+00 1.518400000000000000e+05
2.145000000000000018e+00 1.746100000000000000e+05
2.339999999999999858e+00 1.970900000000000000e+05
2.535000000000000142e+00 2.198300000000000000e+05
2.729999999999999982e+00 2.429900000000000000e+05
2.924999999999999822e+00 2.665600000000000000e+05
3.120000000000000107e+00 2.904100000000000000e+05
3.314999999999999947e+00 3.148000000000000000e+05
3.509999999999999787e+00 3.399800000000000000e+05
3.705000000000000071e+00 3.653800000000000000e+05
3.899999999999999911e+00 3.653800000000000000e+05
4.094999999999999751e+00 3.653800000000000000e+05
4.290000000000000036e+00 3.653800000000000000e+05
4.485000000000000320e+00 3.653800000000000000e+05
4.679999999999999716e+00 3.784800000000000000e+05
4.875000000000000000e+00 4.046400000000000000e+05
5.070000000000000284e+00 4.316000000000000000e+05
5.264999999999999680e+00 4.586100000000000000e+05
5.459999999999999964e+00 4.861000000000000000e+05
5.655000000000000249e+00 5.148500000000000000e+05
5.849999999999999645e+00 5.446400000000000000e+05
6.044999999999999929e+00 5.753400000000000000e+05
6.240000000000000213e+00 6.071600000000000000e+05
6.434999999999999609e+00 6.403000000000000000e+05
6.629999999999999893e+00 6.749400000000000000e+05
6.825000000000000178e+00 7.111800000000000000e+05
7.019999999999999574e+00 7.488500000000000000e+05
7.214999999999999858e+00 7.880200000000000000e+05
7.410000000000000142e+00 8.293900000000000000e+05
7.605000000000000426e+00 8.734900000000000000e+05
7.799999999999999822e+00 9.206900000000000000e+05
7.995000000000000107e+00 9.206900000000000000e+05
8.189999999999999503e+00 9.206900000000000000e+05
8.384999999999999787e+00 9.206900000000000000e+05
8.580000000000000071e+00 9.206900000000000000e+05
8.775000000000000355e+00 9.043600000000000000e+05
8.970000000000000639e+00 8.924200000000000000e+05
9.164999999999999147e+00 8.792200000000000000e+05
9.359999999999999432e+00 9.070700000000000000e+05
9.554999999999999716e+00 9.505400000000000000e+05
9.750000000000000000e+00 1.015400000000000000e+06
9.945000000000000284e+00 1.161100000000000000e+06
1.014000000000000057e+01 1.319400000000000000e+06
1.033500000000000085e+01 1.490400000000000000e+06
1.052999999999999936e+01 1.672900000000000000e+06
1.072499999999999964e+01 1.866000000000000000e+06
1.091999999999999993e+01 2.069500000000000000e+06
1.111500000000000021e+01 2.284000000000000000e+06
1.131000000000000050e+01 2.509000000000000000e+06
1.150500000000000078e+01 2.744500000000000000e+06
1.169999999999999929e+01 2.990500000000000000e+06
1.189499999999999957e+01 3.246800000000000000e+06
1.208999999999999986e+01 3.246800000000000000e+06
1.228500000000000014e+01 3.246800000000000000e+06
1.248000000000000043e+01 3.246800000000000000e+06
1.267500000000000071e+01 3.246800000000000000e+06
1.286999999999999922e+01 3.403400000000000000e+06
1.306499999999999950e+01 3.579200000000000000e+06
1.325999999999999979e+01 3.768000000000000000e+06
1.345500000000000007e+01 3.971300000000000000e+06
1.365000000000000036e+01 4.191400000000000000e+06
1.384500000000000064e+01 4.432700000000000000e+06
1.403999999999999915e+01 4.699900000000000000e+06
1.423499999999999943e+01 5.040100000000000000e+06
1.442999999999999972e+01 5.458800000000000000e+06
1.462500000000000000e+01 5.913900000000000000e+06
1.482000000000000028e+01 6.409800000000000000e+06
1.501500000000000057e+01 6.950400000000000000e+06
1.521000000000000085e+01 7.538600000000000000e+06
1.540499999999999936e+01 8.177900000000000000e+06
1.559999999999999964e+01 8.872400000000000000e+06
1.579499999999999993e+01 9.365500000000000000e+06
1.599000000000000021e+01 9.936600000000000000e+06
1.618499999999999872e+01 9.936600000000000000e+06
1.637999999999999901e+01 9.936600000000000000e+06
1.657499999999999929e+01 9.936600000000000000e+06
1.676999999999999957e+01 9.936600000000000000e+06
1.696499999999999986e+01 1.070000000000000000e+07
1.716000000000000014e+01 1.152600000000000000e+07
1.735500000000000043e+01 1.240700000000000000e+07
1.755000000000000071e+01 1.334000000000000000e+07
1.774500000000000099e+01 1.432300000000000000e+07
1.794000000000000128e+01 1.623700000000000000e+07
1.813500000000000156e+01 1.890400000000000000e+07
1.832999999999999829e+01 2.180100000000000000e+07
1.852499999999999858e+01 2.493000000000000000e+07
1.871999999999999886e+01 2.828800000000000000e+07
1.891499999999999915e+01 3.187000000000000000e+07
1.910999999999999943e+01 3.567300000000000000e+07
1.930499999999999972e+01 3.969400000000000000e+07
1.950000000000000000e+01 4.392900000000000000e+07
1.969500000000000028e+01 4.837700000000000000e+07
1.989000000000000057e+01 5.303800000000000000e+07
2.008500000000000085e+01 5.791700000000000000e+07
2.028000000000000114e+01 5.791700000000000000e+07
2.047500000000000142e+01 5.791700000000000000e+07
2.067000000000000171e+01 5.791700000000000000e+07
2.086499999999999844e+01 5.791700000000000000e+07
2.105999999999999872e+01 6.134700000000000000e+07
2.125499999999999901e+01 6.504300000000000000e+07
2.144999999999999929e+01 6.900500000000000000e+07
2.164499999999999957e+01 7.328000000000000000e+07
2.183999999999999986e+01 7.793100000000000000e+07
2.203500000000000014e+01 8.301900000000000000e+07
2.223000000000000043e+01 8.860800000000000000e+07
2.242500000000000071e+01 9.477100000000000000e+07
2.262000000000000099e+01 1.015900000000000000e+08
2.281500000000000128e+01 1.091300000000000000e+08
2.301000000000000156e+01 1.174700000000000000e+08
2.320499999999999829e+01 1.266800000000000000e+08
2.339999999999999858e+01 1.368500000000000000e+08
2.359499999999999886e+01 1.458500000000000000e+08
2.378999999999999915e+01 1.553400000000000000e+08
2.398499999999999943e+01 1.652600000000000000e+08
2.417999999999999972e+01 1.755800000000000000e+08
2.437500000000000000e+01 1.755800000000000000e+08
2.457000000000000028e+01 1.755800000000000000e+08
2.476500000000000057e+01 1.755800000000000000e+08
2.496000000000000085e+01 1.755800000000000000e+08
2.515500000000000114e+01 1.845200000000000000e+08
2.535000000000000142e+01 1.937300000000000000e+08
2.554500000000000171e+01 2.064000000000000000e+08
2.573999999999999844e+01 2.271400000000000000e+08
2.593499999999999872e+01 2.552500000000000000e+08
2.612999999999999901e+01 2.971000000000000000e+08
2.632499999999999929e+01 3.424300000000000000e+08
2.651999999999999957e+01 3.911900000000000000e+08
2.671499999999999986e+01 4.433600000000000000e+08
2.691000000000000014e+01 4.988800000000000000e+08
2.710500000000000043e+01 5.577100000000000000e+08
2.730000000000000071e+01 6.197900000000000000e+08
2.749500000000000099e+01 6.851000000000000000e+08
2.769000000000000128e+01 7.536200000000000000e+08
2.788500000000000156e+01 8.253300000000000000e+08
2.807999999999999829e+01 9.002900000000000000e+08
2.827499999999999858e+01 9.785300000000000000e+08
2.846999999999999886e+01 9.785300000000000000e+08
2.866499999999999915e+01 9.785300000000000000e+08
2.885999999999999943e+01 9.785300000000000000e+08
2.905499999999999972e+01 9.785300000000000000e+08
2.925000000000000000e+01 1.032700000000000000e+09
2.944500000000000028e+01 1.091400000000000000e+09
2.964000000000000057e+01 1.154100000000000000e+09
2.983500000000000085e+01 1.221800000000000000e+09
3.003000000000000114e+01 1.295500000000000000e+09
3.022500000000000142e+01 1.376000000000000000e+09
3.042000000000000171e+01 1.464300000000000000e+09
3.061499999999999844e+01 1.561500000000000000e+09
3.080999999999999872e+01 1.668500000000000000e+09
3.100499999999999901e+01 1.786500000000000000e+09
3.119999999999999929e+01 1.916800000000000000e+09
3.139499999999999957e+01 2.133300000000000000e+09
3.158999999999999986e+01 2.368800000000000000e+09
3.178500000000000014e+01 2.622400000000000000e+09
3.198000000000000043e+01 2.893600000000000000e+09
3.217499999999999716e+01 3.182700000000000000e+09
3.236999999999999744e+01 3.489300000000000000e+09
3.256499999999999773e+01 3.489300000000000000e+09
3.275999999999999801e+01 3.489300000000000000e+09
3.295499999999999829e+01 3.489300000000000000e+09
3.314999999999999858e+01 3.489300000000000000e+09
3.334499999999999886e+01 3.769600000000000000e+09
3.353999999999999915e+01 4.065500000000000000e+09
3.373499999999999943e+01 4.375500000000000000e+09
3.392999999999999972e+01 4.700200000000000000e+09
3.412500000000000000e+01 5.040400000000000000e+09
3.432000000000000028e+01 5.396600000000000000e+09
3.451500000000000057e+01 5.769500000000000000e+09
3.471000000000000085e+01 6.287100000000000000e+09
3.490500000000000114e+01 7.002300000000000000e+09
3.510000000000000142e+01 7.751900000000000000e+09
3.529500000000000171e+01 8.533900000000000000e+09
3.549000000000000199e+01 9.346300000000000000e+09
3.568500000000000227e+01 1.018700000000000000e+10
3.588000000000000256e+01 1.105400000000000000e+10
3.607500000000000284e+01 1.194600000000000000e+10
3.627000000000000313e+01 1.286200000000000000e+10
3.646500000000000341e+01 1.380100000000000000e+10
3.665999999999999659e+01 1.380100000000000000e+10
3.685499999999999687e+01 1.380100000000000000e+10
3.704999999999999716e+01 1.380100000000000000e+10
3.724499999999999744e+01 1.380100000000000000e+10
3.743999999999999773e+01 1.432400000000000000e+10
3.763499999999999801e+01 1.487500000000000000e+10
3.782999999999999829e+01 1.544900000000000000e+10
3.802499999999999858e+01 1.605200000000000000e+10
3.821999999999999886e+01 1.669300000000000000e+10
3.841499999999999915e+01 1.737900000000000000e+10
3.860999999999999943e+01 1.811400000000000000e+10
3.880499999999999972e+01 1.890500000000000000e+10
3.900000000000000000e+01 1.975900000000000000e+10
3.919500000000000028e+01 2.252000000000000000e+10
3.939000000000000057e+01 2.552900000000000000e+10
3.958500000000000085e+01 2.875900000000000000e+10
3.978000000000000114e+01 3.219300000000000000e+10
3.997500000000000142e+01 3.581000000000000000e+10
4.017000000000000171e+01 3.958700000000000000e+10
4.036500000000000199e+01 4.349100000000000000e+10
4.056000000000000227e+01 4.748900000000000000e+10
4.075500000000000256e+01 4.748900000000000000e+10
4.095000000000000284e+01 4.748900000000000000e+10
4.114500000000000313e+01 4.748900000000000000e+10
4.134000000000000341e+01 4.748900000000000000e+10
4.153499999999999659e+01 5.028200000000000000e+10
4.172999999999999687e+01 5.303100000000000000e+10
4.192499999999999716e+01 5.570000000000000000e+10
4.211999999999999744e+01 5.827500000000000000e+10
4.231499999999999773e+01 6.073800000000000000e+10
4.250999999999999801e+01 6.306500000000000000e+10
4.270499999999999829e+01 6.524200000000000000e+10
4.289999999999999858e+01 6.725300000000000000e+10
4.309499999999999886e+01 6.909100000000000000e+10
4.328999999999999915e+01 7.075000000000000000e+10
4.348499999999999943e+01 7.222600000000000000e+10
4.367999999999999972e+01 7.351400000000000000e+10
4.387500000000000000e+01 7.461100000000000000e+10
4.407000000000000028e+01 7.551600000000000000e+10
4.426500000000000057e+01 7.622900000000000000e+10
4.446000000000000085e+01 7.675100000000000000e+10
4.465500000000000114e+01 7.708600000000000000e+10
4.485000000000000142e+01 7.708600000000000000e+10
4.504500000000000171e+01 7.708600000000000000e+10
4.524000000000000199e+01 7.708600000000000000e+10
4.543500000000000227e+01 7.708600000000000000e+10
4.563000000000000256e+01 7.490300000000000000e+10
4.582500000000000284e+01 7.262200000000000000e+10
4.602000000000000313e+01 7.024400000000000000e+10
4.621500000000000341e+01 6.779200000000000000e+10
4.640999999999999659e+01 6.528900000000000000e+10
4.660499999999999687e+01 6.275600000000000000e+10
4.679999999999999716e+01 6.021800000000000000e+10
4.699499999999999744e+01 6.545400000000000000e+10
4.718999999999999773e+01 7.100900000000000000e+10
4.738499999999999801e+01 7.683000000000000000e+10
4.757999999999999829e+01 8.287100000000000000e+10
4.777499999999999858e+01 8.907700000000000000e+10
4.796999999999999886e+01 9.538000000000000000e+10
4.816499999999999915e+01 1.017000000000000000e+11
4.835999999999999943e+01 1.079600000000000000e+11
4.855499999999999972e+01 1.141000000000000000e+11
4.875000000000000000e+01 1.200200000000000000e+11
4.894500000000000028e+01 1.200200000000000000e+11
4.914000000000000057e+01 1.200200000000000000e+11
4.933500000000000085e+01 1.200200000000000000e+11
4.953000000000000114e+01 1.200200000000000000e+11
4.972500000000000142e+01 1.228200000000000000e+11
4.992000000000000171e+01 1.252200000000000000e+11
5.011500000000000199e+01 1.271700000000000000e+11
5.031000000000000227e+01 1.286900000000000000e+11
5.050500000000000256e+01 1.297800000000000000e+11
5.070000000000000284e+01 1.304400000000000000e+11
5.089500000000000313e+01 1.306700000000000000e+11
5.109000000000000341e+01 1.305100000000000000e+11
5.128499999999999659e+01 1.299600000000000000e+11
5.147999999999999687e+01 1.290500000000000000e+11
5.167499999999999716e+01 1.277900000000000000e+11
5.186999999999999744e+01 1.262200000000000000e+11
5.206499999999999773e+01 1.243600000000000000e+11
5.225999999999999801e+01 1.222200000000000000e+11
5.245499999999999829e+01 1.198400000000000000e+11
5.264999999999999858e+01 1.172300000000000000e+11
5.284499999999999886e+01 1.144200000000000000e+11
5.303999999999999915e+01 1.144200000000000000e+11
5.323499999999999943e+01 1.144200000000000000e+11
5.342999999999999972e+01 1.144200000000000000e+11
5.362500000000000000e+01 1.144200000000000000e+11
5.382000000000000028e+01 1.095700000000000000e+11
5.401500000000000057e+01 1.046900000000000000e+11
5.421000000000000085e+01 9.983300000000000000e+10
5.440500000000000114e+01 9.503000000000000000e+10
5.460000000000000142e+01 9.032200000000000000e+10
5.479500000000000171e+01 9.377300000000000000e+10
5.499000000000000199e+01 9.716700000000000000e+10
5.518500000000000227e+01 1.004300000000000000e+11
5.538000000000000256e+01 1.035000000000000000e+11
5.557500000000000284e+01 1.063200000000000000e+11
5.577000000000000313e+01 1.088500000000000000e+11
5.596500000000000341e+01 1.110300000000000000e+11
5.615999999999999659e+01 1.132600000000000000e+11
5.635499999999999687e+01 1.164500000000000000e+11
5.654999999999999716e+01 1.192000000000000000e+11
5.674499999999999744e+01 1.215000000000000000e+11
5.693999999999999773e+01 1.244300000000000000e+11
5.713499999999999801e+01 1.244300000000000000e+11
5.732999999999999829e+01 1.244300000000000000e+11
5.752499999999999858e+01 1.244300000000000000e+11
5.771999999999999886e+01 1.244300000000000000e+11
5.791499999999999915e+01 1.272900000000000000e+11
5.810999999999999943e+01 1.296700000000000000e+11
5.830499999999999972e+01 1.315500000000000000e+11
5.850000000000000000e+01 1.329400000000000000e+11
5.869500000000000028e+01 1.338300000000000000e+11
5.889000000000000057e+01 1.342400000000000000e+11
5.908500000000000085e+01 1.341900000000000000e+11
5.928000000000000114e+01 1.337000000000000000e+11
5.947500000000000142e+01 1.328000000000000000e+11
5.967000000000000171e+01 1.315100000000000000e+11
5.986500000000000199e+01 1.298600000000000000e+11
6.006000000000000227e+01 1.279000000000000000e+11
6.025500000000000256e+01 1.256400000000000000e+11
6.045000000000000284e+01 1.231200000000000000e+11
6.064500000000000313e+01 1.204100000000000000e+11
6.084000000000000341e+01 1.200500000000000000e+11
6.103499999999999659e+01 1.195600000000000000e+11
6.122999999999999687e+01 1.195600000000000000e+11
6.142499999999999716e+01 1.195600000000000000e+11
6.161999999999999744e+01 1.195600000000000000e+11
6.181499999999999773e+01 1.195600000000000000e+11
6.200999999999999801e+01 1.165000000000000000e+11
6.220499999999999829e+01 1.133900000000000000e+11
6.239999999999999858e+01 1.102500000000000000e+11
6.259499999999999886e+01 1.133800000000000000e+11
6.278999999999999915e+01 1.163300000000000000e+11
6.298499999999999943e+01 1.190300000000000000e+11
6.317999999999999972e+01 1.214300000000000000e+11
6.337500000000000000e+01 1.234900000000000000e+11
6.357000000000000028e+01 1.251500000000000000e+11
6.376500000000000057e+01 1.263700000000000000e+11
6.396000000000000085e+01 1.271100000000000000e+11
6.415500000000000114e+01 1.273500000000000000e+11
6.434999999999999432e+01 1.270700000000000000e+11
6.454500000000000171e+01 1.262700000000000000e+11
6.473999999999999488e+01 1.251000000000000000e+11
6.493500000000000227e+01 1.266100000000000000e+11
6.512999999999999545e+01 1.274800000000000000e+11
6.532500000000000284e+01 1.274800000000000000e+11
6.551999999999999602e+01 1.274800000000000000e+11
6.571500000000000341e+01 1.274800000000000000e+11
6.590999999999999659e+01 1.274800000000000000e+11
6.610500000000000398e+01 1.243900000000000000e+11
6.629999999999999716e+01 1.208500000000000000e+11
6.649500000000000455e+01 1.169300000000000000e+11
6.668999999999999773e+01 1.127100000000000000e+11
6.688500000000000512e+01 1.082700000000000000e+11
6.707999999999999829e+01 1.036900000000000000e+11
6.727500000000000568e+01 9.904000000000000000e+10
6.746999999999999886e+01 9.438100000000000000e+10
6.766500000000000625e+01 8.976700000000000000e+10
6.785999999999999943e+01 8.797000000000000000e+10
6.805500000000000682e+01 8.643600000000000000e+10
6.825000000000000000e+01 8.481500000000000000e+10
6.844499999999999318e+01 8.312800000000000000e+10
6.864000000000000057e+01 8.139300000000000000e+10
6.883499999999999375e+01 7.962800000000000000e+10
6.903000000000000114e+01 7.785100000000000000e+10
6.922499999999999432e+01 7.607600000000000000e+10
6.942000000000000171e+01 7.607600000000000000e+10
6.961499999999999488e+01 7.607600000000000000e+10
6.981000000000000227e+01 7.607600000000000000e+10
7.000499999999999545e+01 7.607600000000000000e+10
7.020000000000000284e+01 7.283300000000000000e+10
7.039499999999999602e+01 7.333200000000000000e+10
7.059000000000000341e+01 7.388500000000000000e+10
7.078499999999999659e+01 7.628500000000000000e+10
7.098000000000000398e+01 7.992300000000000000e+10
7.117499999999999716e+01 8.350900000000000000e+10
7.137000000000000455e+01 8.698900000000000000e+10
7.156499999999999773e+01 9.030700000000000000e+10
7.176000000000000512e+01 9.340700000000000000e+10
7.195499999999999829e+01 9.624100000000000000e+10
7.215000000000000568e+01 9.876100000000000000e+10
7.234499999999999886e+01 1.014000000000000000e+11
7.254000000000000625e+01 1.044800000000000000e+11
7.273499999999999943e+01 1.071000000000000000e+11
7.293000000000000682e+01 1.091700000000000000e+11
7.312500000000000000e+01 1.107800000000000000e+11
7.331999999999999318e+01 1.125000000000000000e+11
7.351500000000000057e+01 1.125000000000000000e+11
7.370999999999999375e+01 1.125000000000000000e+11
7.390500000000000114e+01 1.125000000000000000e+11
7.409999999999999432e+01 1.125000000000000000e+11
7.429500000000000171e+01 1.111400000000000000e+11
7.448999999999999488e+01 1.094600000000000000e+11
7.468500000000000227e+01 1.075000000000000000e+11
7.487999999999999545e+01 1.052800000000000000e+11
7.507500000000000284e+01 1.028500000000000000e+11
7.526999999999999602e+01 1.002400000000000000e+11
7.546500000000000341e+01 9.749200000000000000e+10
7.565999999999999659e+01 9.463500000000000000e+10
7.585500000000000398e+01 9.248700000000000000e+10
7.604999999999999716e+01 9.030100000000000000e+10
7.624500000000000455e+01 8.808400000000000000e+10
7.643999999999999773e+01 8.585000000000000000e+10
7.663500000000000512e+01 8.361700000000000000e+10
7.682999999999999829e+01 8.139800000000000000e+10
7.702500000000000568e+01 7.920500000000000000e+10
7.721999999999999886e+01 7.704900000000000000e+10
7.741500000000000625e+01 7.494000000000000000e+10
7.760999999999999943e+01 7.494000000000000000e+10
7.780500000000000682e+01 7.494000000000000000e+10
7.800000000000000000e+01 7.494000000000000000e+10
7.819499999999999318e+01 7.494000000000000000e+10
7.839000000000000057e+01 7.726900000000000000e+10
7.858499999999999375e+01 7.981200000000000000e+10
7.878000000000000114e+01 8.253100000000000000e+10
7.897499999999999432e+01 8.538500000000000000e+10
7.917000000000000171e+01 8.833100000000000000e+10
7.936499999999999488e+01 9.131700000000000000e+10
7.956000000000000227e+01 9.428900000000000000e+10
7.975499999999999545e+01 9.718200000000000000e+10
7.995000000000000284e+01 9.992700000000000000e+10
8.014499999999999602e+01 1.024600000000000000e+11
8.034000000000000341e+01 1.047200000000000000e+11
8.053499999999999659e+01 1.066400000000000000e+11
8.073000000000000398e+01 1.081700000000000000e+11
8.092499999999999716e+01 1.092800000000000000e+11
8.112000000000000455e+01 1.099300000000000000e+11
8.131499999999999773e+01 1.101000000000000000e+11
8.151000000000000512e+01 1.097900000000000000e+11
8.170499999999999829e+01 1.097900000000000000e+11
8.190000000000000568e+01 1.097900000000000000e+11
8.209499999999999886e+01 1.097900000000000000e+11
8.229000000000000625e+01 1.097900000000000000e+11
8.248499999999999943e+01 1.064600000000000000e+11
8.268000000000000682e+01 1.028500000000000000e+11
8.287500000000000000e+01 9.902700000000000000e+10
8.306999999999999318e+01 9.668700000000000000e+10
8.326500000000000057e+01 9.513500000000000000e+10
8.345999999999999375e+01 9.351800000000000000e+10
8.365500000000000114e+01 9.185200000000000000e+10
8.384999999999999432e+01 9.015300000000000000e+10
8.404500000000000171e+01 8.843600000000000000e+10
8.423999999999999488e+01 8.671300000000000000e+10
8.443500000000000227e+01 8.499500000000000000e+10
8.462999999999999545e+01 8.329300000000000000e+10
8.482500000000000284e+01 8.161600000000000000e+10
8.501999999999999602e+01 7.997100000000000000e+10
8.521500000000000341e+01 7.836700000000000000e+10
8.540999999999999659e+01 7.680800000000000000e+10
8.560500000000000398e+01 7.529800000000000000e+10
8.579999999999999716e+01 7.529800000000000000e+10
8.599500000000000455e+01 7.529800000000000000e+10
8.618999999999999773e+01 7.529800000000000000e+10
8.638500000000000512e+01 7.529800000000000000e+10
8.657999999999999829e+01 7.344400000000000000e+10
8.677500000000000568e+01 7.164100000000000000e+10
8.696999999999999886e+01 6.989000000000000000e+10
8.716500000000000625e+01 6.819900000000000000e+10
8.735999999999999943e+01 6.657500000000000000e+10
8.755500000000000682e+01 6.732300000000000000e+10
8.775000000000000000e+01 6.934500000000000000e+10
8.794499999999999318e+01 7.128200000000000000e+10
8.814000000000000057e+01 7.372300000000000000e+10
8.833499999999999375e+01 7.645400000000000000e+10
8.853000000000000114e+01 7.900300000000000000e+10
8.872499999999999432e+01 8.133500000000000000e+10
8.892000000000000171e+01 8.341900000000000000e+10
8.911499999999999488e+01 8.523200000000000000e+10
8.931000000000000227e+01 8.675800000000000000e+10
8.950499999999999545e+01 8.798700000000000000e+10
8.970000000000000284e+01 8.891100000000000000e+10
8.989499999999999602e+01 8.891100000000000000e+10
9.009000000000000341e+01 8.891100000000000000e+10
9.028499999999999659e+01 8.891100000000000000e+10
9.048000000000000398e+01 8.891100000000000000e+10
9.067499999999999716e+01 8.787700000000000000e+10
9.087000000000000455e+01 8.707500000000000000e+10
9.106499999999999773e+01 8.605700000000000000e+10
9.126000000000000512e+01 8.484700000000000000e+10
9.145499999999999829e+01 8.346900000000000000e+10
9.165000000000000568e+01 8.195200000000000000e+10
9.184499999999999886e+01 8.031600000000000000e+10
9.204000000000000625e+01 7.858200000000000000e+10
9.223499999999999943e+01 7.677000000000000000e+10
9.243000000000000682e+01 7.490000000000000000e+10
9.262500000000000000e+01 7.299000000000000000e+10
9.281999999999999318e+01 7.105800000000000000e+10
9.301500000000000057e+01 6.912000000000000000e+10
9.320999999999999375e+01 6.719300000000000000e+10
9.340500000000000114e+01 6.528900000000000000e+10
9.359999999999999432e+01 6.342500000000000000e+10
9.379500000000000171e+01 6.540400000000000000e+10
9.398999999999999488e+01 6.540400000000000000e+10
9.418500000000000227e+01 6.540400000000000000e+10
9.437999999999999545e+01 6.540400000000000000e+10
9.457500000000000284e+01 6.540400000000000000e+10
9.476999999999999602e+01 6.702100000000000000e+10
9.496500000000000341e+01 6.969400000000000000e+10
9.515999999999999659e+01 7.242900000000000000e+10
9.535500000000000398e+01 7.519500000000000000e+10
9.554999999999999716e+01 7.796300000000000000e+10
9.574500000000000455e+01 8.070000000000000000e+10
9.593999999999999773e+01 8.337300000000000000e+10
9.613500000000000512e+01 8.595300000000000000e+10
9.632999999999999829e+01 8.841100000000000000e+10
9.652500000000000568e+01 9.072600000000000000e+10
9.671999999999999886e+01 9.287400000000000000e+10
9.691500000000000625e+01 9.483700000000000000e+10
9.710999999999999943e+01 9.660100000000000000e+10
9.730500000000000682e+01 9.814900000000000000e+10
9.750000000000000000e+01 9.946900000000000000e+10
9.769499999999999318e+01 1.005600000000000000e+11
9.789000000000000057e+01 1.014100000000000000e+11
9.808499999999999375e+01 1.014100000000000000e+11
9.828000000000000114e+01 1.014100000000000000e+11
9.847499999999999432e+01 1.014100000000000000e+11
9.867000000000000171e+01 1.014100000000000000e+11
9.886499999999999488e+01 1.003200000000000000e+11
9.906000000000000227e+01 9.906100000000000000e+10
9.925499999999999545e+01 9.766100000000000000e+10
9.945000000000000284e+01 9.613400000000000000e+10
9.964499999999999602e+01 9.450400000000000000e+10
9.984000000000000341e+01 9.279600000000000000e+10
1.000300000000000011e+02 9.102800000000000000e+10
1.002300000000000040e+02 8.921900000000000000e+10
1.004200000000000017e+02 8.738300000000000000e+10
1.006200000000000045e+02 8.553500000000000000e+10
1.008100000000000023e+02 8.368800000000000000e+10
1.010100000000000051e+02 8.185500000000000000e+10
1.012000000000000028e+02 8.004300000000000000e+10
1.014000000000000057e+02 7.826200000000000000e+10
1.015900000000000034e+02 7.905000000000000000e+10
1.017900000000000063e+02 7.983400000000000000e+10
1.019800000000000040e+02 8.059400000000000000e+10
1.021800000000000068e+02 8.059400000000000000e+10
1.023799999999999955e+02 8.059400000000000000e+10
1.025699999999999932e+02 8.059400000000000000e+10
1.027699999999999960e+02 8.059400000000000000e+10
1.029599999999999937e+02 8.107500000000000000e+10
1.031599999999999966e+02 8.151400000000000000e+10
1.033499999999999943e+02 8.190000000000000000e+10
1.035499999999999972e+02 8.222800000000000000e+10
1.037399999999999949e+02 8.249100000000000000e+10
1.039399999999999977e+02 8.268300000000000000e+10
1.041299999999999955e+02 8.279800000000000000e+10
1.043299999999999983e+02 8.380300000000000000e+10
1.045199999999999960e+02 8.535300000000000000e+10
1.047199999999999989e+02 8.667000000000000000e+10
1.049099999999999966e+02 8.774100000000000000e+10
1.051099999999999994e+02 8.855800000000000000e+10
1.052999999999999972e+02 8.912000000000000000e+10
1.055000000000000000e+02 8.942600000000000000e+10
1.056899999999999977e+02 8.948300000000000000e+10
1.058900000000000006e+02 8.929300000000000000e+10
1.060799999999999983e+02 8.886400000000000000e+10
1.062800000000000011e+02 8.886400000000000000e+10
1.064699999999999989e+02 8.886400000000000000e+10
1.066700000000000017e+02 8.886400000000000000e+10
1.068599999999999994e+02 8.886400000000000000e+10
1.070600000000000023e+02 8.668300000000000000e+10
1.072500000000000000e+02 8.437300000000000000e+10
1.074399999999999977e+02 8.195400000000000000e+10
1.076400000000000006e+02 7.946000000000000000e+10
1.078299999999999983e+02 7.692400000000000000e+10
1.080300000000000011e+02 7.437400000000000000e+10
1.082199999999999989e+02 7.183400000000000000e+10
1.084200000000000017e+02 6.999700000000000000e+10
1.086099999999999994e+02 6.889900000000000000e+10
1.088100000000000023e+02 6.784200000000000000e+10
1.090000000000000000e+02 6.683100000000000000e+10
1.092000000000000028e+02 6.586700000000000000e+10
1.093900000000000006e+02 6.686000000000000000e+10
1.095900000000000034e+02 6.784800000000000000e+10
1.097800000000000011e+02 6.900500000000000000e+10
1.099800000000000040e+02 7.229100000000000000e+10
1.101700000000000017e+02 7.588000000000000000e+10
1.103700000000000045e+02 7.588000000000000000e+10
1.105600000000000023e+02 7.588000000000000000e+10
1.107600000000000051e+02 7.588000000000000000e+10
1.109500000000000028e+02 7.588000000000000000e+10
1.111500000000000057e+02 7.876100000000000000e+10
1.113400000000000034e+02 8.161600000000000000e+10
1.115400000000000063e+02 8.440600000000000000e+10
1.117300000000000040e+02 8.710700000000000000e+10
1.119300000000000068e+02 8.969800000000000000e+10
1.121200000000000045e+02 9.215900000000000000e+10
1.123199999999999932e+02 9.446900000000000000e+10
1.125199999999999960e+02 9.661500000000000000e+10
1.127099999999999937e+02 9.858700000000000000e+10
1.129099999999999966e+02 1.003700000000000000e+11
1.130999999999999943e+02 1.019700000000000000e+11
1.132999999999999972e+02 1.033600000000000000e+11
1.134899999999999949e+02 1.045500000000000000e+11
1.136899999999999977e+02 1.055200000000000000e+11
1.138799999999999955e+02 1.062700000000000000e+11
1.140799999999999983e+02 1.068100000000000000e+11
1.142699999999999960e+02 1.071300000000000000e+11
1.144699999999999989e+02 1.071300000000000000e+11
1.146599999999999966e+02 1.071300000000000000e+11
1.148599999999999994e+02 1.071300000000000000e+11
1.150499999999999972e+02 1.071300000000000000e+11
1.152500000000000000e+02 1.055500000000000000e+11
1.154399999999999977e+02 1.038200000000000000e+11
1.156400000000000006e+02 1.019400000000000000e+11
1.158299999999999983e+02 9.995200000000000000e+10
1.160300000000000011e+02 9.787300000000000000e+10
1.162199999999999989e+02 9.572700000000000000e+10
1.164200000000000017e+02 9.353600000000000000e+10
1.166099999999999994e+02 9.132400000000000000e+10
1.168100000000000023e+02 8.911100000000000000e+10
1.170000000000000000e+02 8.691600000000000000e+10
1.171899999999999977e+02 8.614900000000000000e+10
1.173900000000000006e+02 8.538200000000000000e+10
1.175799999999999983e+02 8.460900000000000000e+10
1.177800000000000011e+02 8.383200000000000000e+10
1.179699999999999989e+02 8.305100000000000000e+10
1.181700000000000017e+02 8.226700000000000000e+10
1.183599999999999994e+02 8.148000000000000000e+10
1.185600000000000023e+02 8.148000000000000000e+10
1.187500000000000000e+02 8.148000000000000000e+10
1.189500000000000028e+02 8.148000000000000000e+10
1.191400000000000006e+02 8.148000000000000000e+10
1.193400000000000034e+02 8.193100000000000000e+10
1.195300000000000011e+02 8.421200000000000000e+10
1.197300000000000040e+02 8.632900000000000000e+10
1.199200000000000017e+02 8.826200000000000000e+10
1.201200000000000045e+02 9.000300000000000000e+10
1.203100000000000023e+02 9.154200000000000000e+10
1.205100000000000051e+02 9.287500000000000000e+10
1.207000000000000028e+02 9.399700000000000000e+10
1.209000000000000057e+02 9.490500000000000000e+10
1.210900000000000034e+02 9.560200000000000000e+10
1.212900000000000063e+02 9.609100000000000000e+10
1.214800000000000040e+02 9.637700000000000000e+10
1.216800000000000068e+02 9.646700000000000000e+10
1.218799999999999955e+02 9.637000000000000000e+10
1.220699999999999932e+02 9.609300000000000000e+10
1.222699999999999960e+02 9.564700000000000000e+10
1.224599999999999937e+02 9.504100000000000000e+10
1.226599999999999966e+02 9.504100000000000000e+10
1.228499999999999943e+02 9.504100000000000000e+10
1.230499999999999972e+02 9.504100000000000000e+10
1.232399999999999949e+02 9.504100000000000000e+10
1.234399999999999977e+02 9.289900000000000000e+10
1.236299999999999955e+02 9.067700000000000000e+10
1.238299999999999983e+02 8.838400000000000000e+10
1.240199999999999960e+02 8.604400000000000000e+10
1.242199999999999989e+02 8.367600000000000000e+10
1.244099999999999966e+02 8.130000000000000000e+10
1.246099999999999994e+02 7.893000000000000000e+10
1.247999999999999972e+02 7.658300000000000000e+10
1.250000000000000000e+02 7.681600000000000000e+10
1.251899999999999977e+02 7.706000000000000000e+10
1.253900000000000006e+02 7.730200000000000000e+10
1.255799999999999983e+02 7.753800000000000000e+10
1.257800000000000011e+02 7.776700000000000000e+10
1.259699999999999989e+02 8.057100000000000000e+10
1.261700000000000017e+02 8.358500000000000000e+10
1.263599999999999994e+02 8.652300000000000000e+10
1.265600000000000023e+02 8.935200000000000000e+10
1.267500000000000000e+02 8.935200000000000000e+10
1.269399999999999977e+02 8.935200000000000000e+10
1.271400000000000006e+02 8.935200000000000000e+10
1.273299999999999983e+02 8.935200000000000000e+10
1.275300000000000011e+02 9.076500000000000000e+10
1.277199999999999989e+02 9.197500000000000000e+10
1.279200000000000017e+02 9.295800000000000000e+10
1.281200000000000045e+02 9.370200000000000000e+10
1.283100000000000023e+02 9.420400000000000000e+10
1.285000000000000000e+02 9.446500000000000000e+10
1.286999999999999886e+02 9.449100000000000000e+10
1.289000000000000057e+02 9.429100000000000000e+10
1.290900000000000034e+02 9.387100000000000000e+10
1.292800000000000011e+02 9.324400000000000000e+10
1.294799999999999898e+02 9.242100000000000000e+10
1.296800000000000068e+02 9.141800000000000000e+10
1.298700000000000045e+02 9.077500000000000000e+10
1.300600000000000023e+02 9.058200000000000000e+10
1.302599999999999909e+02 9.021200000000000000e+10
1.304600000000000080e+02 8.967400000000000000e+10
1.306500000000000057e+02 8.897800000000000000e+10
1.308400000000000034e+02 8.897800000000000000e+10
1.310399999999999920e+02 8.897800000000000000e+10
1.312400000000000091e+02 8.897800000000000000e+10
1.314300000000000068e+02 8.897800000000000000e+10
1.316200000000000045e+02 8.715000000000000000e+10
1.318199999999999932e+02 8.524800000000000000e+10
1.320099999999999909e+02 8.328000000000000000e+10
1.322100000000000080e+02 8.126600000000000000e+10
1.324099999999999966e+02 7.922500000000000000e+10
1.325999999999999943e+02 7.717300000000000000e+10
1.327899999999999920e+02 7.835700000000000000e+10
1.329900000000000091e+02 7.952700000000000000e+10
1.331899999999999977e+02 8.066300000000000000e+10
1.333799999999999955e+02 8.175400000000000000e+10
1.335699999999999932e+02 8.421200000000000000e+10
1.337700000000000102e+02 8.835300000000000000e+10
1.339699999999999989e+02 9.247900000000000000e+10
1.341599999999999966e+02 9.654500000000000000e+10
1.343499999999999943e+02 1.005000000000000000e+11
1.345500000000000114e+02 1.043100000000000000e+11
1.347500000000000000e+02 1.079100000000000000e+11
1.349399999999999977e+02 1.079100000000000000e+11
1.351299999999999955e+02 1.079100000000000000e+11
1.353300000000000125e+02 1.079100000000000000e+11
1.355300000000000011e+02 1.079100000000000000e+11
1.357199999999999989e+02 1.095300000000000000e+11
1.359099999999999966e+02 1.108600000000000000e+11
1.361100000000000136e+02 1.118800000000000000e+11
1.363100000000000023e+02 1.126000000000000000e+11
1.365000000000000000e+02 1.130300000000000000e+11
1.366899999999999977e+02 1.131800000000000000e+11
1.368899999999999864e+02 1.130600000000000000e+11
1.370900000000000034e+02 1.127000000000000000e+11
1.372800000000000011e+02 1.121100000000000000e+11
1.374699999999999989e+02 1.113000000000000000e+11
1.376699999999999875e+02 1.102800000000000000e+11
1.378700000000000045e+02 1.090800000000000000e+11
1.380600000000000023e+02 1.077000000000000000e+11
1.382500000000000000e+02 1.061800000000000000e+11
1.384499999999999886e+02 1.045100000000000000e+11
1.386500000000000057e+02 1.027300000000000000e+11
1.388400000000000034e+02 1.008500000000000000e+11
1.390300000000000011e+02 1.008500000000000000e+11
1.392299999999999898e+02 1.008500000000000000e+11
1.394300000000000068e+02 1.008500000000000000e+11
1.396200000000000045e+02 1.008500000000000000e+11
1.398100000000000023e+02 9.791800000000000000e+10
1.400099999999999909e+02 9.498900000000000000e+10
1.402100000000000080e+02 9.207300000000000000e+10
1.404000000000000057e+02 8.919000000000000000e+10
1.405900000000000034e+02 9.075900000000000000e+10
1.407899999999999920e+02 9.233500000000000000e+10
1.409900000000000091e+02 9.389600000000000000e+10
1.411800000000000068e+02 9.543200000000000000e+10
1.413799999999999955e+02 9.693600000000000000e+10
1.415699999999999932e+02 9.839500000000000000e+10
1.417599999999999909e+02 9.979600000000000000e+10
1.419600000000000080e+02 1.011300000000000000e+11
1.421599999999999966e+02 1.023700000000000000e+11
1.423499999999999943e+02 1.035200000000000000e+11
1.425399999999999920e+02 1.045700000000000000e+11
1.427400000000000091e+02 1.055000000000000000e+11
1.429399999999999977e+02 1.063100000000000000e+11
1.431299999999999955e+02 1.063100000000000000e+11
1.433199999999999932e+02 1.063100000000000000e+11
1.435200000000000102e+02 1.063100000000000000e+11
1.437199999999999989e+02 1.063100000000000000e+11
1.439099999999999966e+02 1.062300000000000000e+11
1.440999999999999943e+02 1.060600000000000000e+11
1.443000000000000114e+02 1.057800000000000000e+11
1.445000000000000000e+02 1.054200000000000000e+11
1.446899999999999977e+02 1.049700000000000000e+11
1.448799999999999955e+02 1.044500000000000000e+11
1.450800000000000125e+02 1.038600000000000000e+11
1.452800000000000011e+02 1.032200000000000000e+11
1.454699999999999989e+02 1.025400000000000000e+11
1.456599999999999966e+02 1.018100000000000000e+11
1.458600000000000136e+02 1.010500000000000000e+11
1.460600000000000023e+02 1.002500000000000000e+11
1.462500000000000000e+02 9.943800000000000000e+10
1.464399999999999977e+02 9.860200000000000000e+10
1.466399999999999864e+02 9.775200000000000000e+10
1.468400000000000034e+02 9.689000000000000000e+10
1.470300000000000011e+02 9.602000000000000000e+10
1.472199999999999989e+02 9.602000000000000000e+10
1.474199999999999875e+02 9.602000000000000000e+10


==> figures/s61/s61_fel_power_g_pmax_z30.dat <==
#        4621
 0.00000000000E+000 0.00000000000E+000
 3.90000000000E-002 0.00000000000E+000
 7.80000000000E-002 0.00000000000E+000
 1.17000000000E-001 0.00000000000E+000
 1.56000000000E-001 0.00000000000E+000
 1.95000000000E-001 0.00000000000E+000
 2.34000000000E-001 0.00000000000E+000
 2.73000000000E-001 0.00000000000E+000
 3.12000000000E-001 0.00000000000E+000
 3.51000000000E-001 0.00000000000E+000
 3.90000000000E-001 0.00000000000E+000
 4.29000000000E-001 1.72230000000E+002
 4.68000000000E-001 6.83100000000E+002
 5.07000000000E-001 1.51470000000E+003
 5.46000000000E-001 2.64050000000E+003
 5.85000000000E-001 4.02580000000E+003
 6.24000000000E-001 5.65100000000E+003
 6.63000000000E-001 7.49690000000E+003
 7.02000000000E-001 9.51420000000E+003
 7.41000000000E-001 1.16690000000E+004
 7.80000000000E-001 1.39290000000E+004
 8.19000000000E-001 1.62680000000E+004
 8.58000000000E-001 1.86620000000E+004
 8.97000000000E-001 2.10920000000E+004
 9.36000000000E-001 2.35380000000E+004
 9.75000000000E-001 2.59890000000E+004
 1.01400000000E+000 2.84370000000E+004
 1.05300000000E+000 3.08730000000E+004
 1.09200000000E+000 3.32920000000E+004
 1.13100000000E+000 3.56910000000E+004
 1.17000000000E+000 3.80650000000E+004
 1.20900000000E+000 4.04130000000E+004
 1.24800000000E+000 4.27320000000E+004
 1.28700000000E+000 4.52550000000E+004
 1.32600000000E+000 4.78950000000E+004
 1.36500000000E+000 5.05640000000E+004
 1.40400000000E+000 5.32590000000E+004
 1.44300000000E+000 5.59770000000E+004
 1.48200000000E+000 5.87130000000E+004
 1.52100000000E+000 6.14650000000E+004
 1.56000000000E+000 6.42300000000E+004
 1.59900000000E+000 6.70070000000E+004
 1.63800000000E+000 6.97940000000E+004
 1.67700000000E+000 7.25880000000E+004
 1.71600000000E+000 7.53890000000E+004
 1.75500000000E+000 7.81980000000E+004
 1.79400000000E+000 8.10140000000E+004
 1.83300000000E+000 8.38330000000E+004
 1.87200000000E+000 8.66570000000E+004
 1.91100000000E+000 8.94890000000E+004
 1.95000000000E+000 9.23280000000E+004
 1.98900000000E+000 9.51780000000E+004
 2.02800000000E+000 9.80410000000E+004
 2.06700000000E+000 1.00920000000E+005
 2.10600000000E+000 1.03810000000E+005
 2.14500000000E+000 1.06710000000E+005
 2.18400000000E+000 1.09630000000E+005
 2.22300000000E+000 1.12560000000E+005
 2.26200000000E+000 1.15500000000E+005
 2.30100000000E+000 1.18460000000E+005
 2.34000000000E+000 1.21410000000E+005
 2.37900000000E+000 1.24380000000E+005
 2.41800000000E+000 1.27340000000E+005
 2.45700000000E+000 1.30320000000E+005
 2.49600000000E+000 1.33290000000E+005
 2.53500000000E+000 1.36280000000E+005
 2.57400000000E+000 1.39270000000E+005
 2.61300000000E+000 1.42270000000E+005
 2.65200000000E+000 1.45290000000E+005
 2.69100000000E+000 1.48310000000E+005
 2.73000000000E+000 1.51350000000E+005
 2.76900000000E+000 1.54390000000E+005
 2.80800000000E+000 1.57430000000E+005
 2.84700000000E+000 1.60470000000E+005
 2.88600000000E+000 1.63520000000E+005
 2.92500000000E+000 1.66550000000E+005
 2.96400000000E+000 1.69580000000E+005
 3.00300000000E+000 1.72580000000E+005
 3.04200000000E+000 1.75570000000E+005
 3.08100000000E+000 1.78530000000E+005
 3.12000000000E+000 1.81470000000E+005
 3.15900000000E+000 1.84390000000E+005
 3.19800000000E+000 1.87280000000E+005
 3.23700000000E+000 1.90140000000E+005
 3.27600000000E+000 1.92980000000E+005
 3.31500000000E+000 1.95800000000E+005
 3.35400000000E+000 1.98590000000E+005
 3.39300000000E+000 2.01360000000E+005
 3.43200000000E+000 2.04110000000E+005
 3.47100000000E+000 2.06840000000E+005
 3.51000000000E+000 2.09600000000E+005
 3.54900000000E+000 2.12880000000E+005
 3.58800000000E+000 2.16150000000E+005
 3.62700000000E+000 2.19420000000E+005
 3.66600000000E+000 2.22690000000E+005
 3.70500000000E+000 2.25950000000E+005
 3.74400000000E+000 2.25950000000E+005
 3.78300000000E+000 2.25950000000E+005
 3.82200000000E+000 2.25950000000E+005
 3.86100000000E+000 2.25950000000E+005
 3.90000000000E+000 2.25950000000E+005
 3.93900000000E+000 2.25950000000E+005
 3.97800000000E+000 2.25950000000E+005
 4.01700000000E+000 2.25950000000E+005
 4.05600000000E+000 2.25950000000E+005
 4.09500000000E+000 2.25950000000E+005
 4.13400000000E+000 2.25950000000E+005
 4.17300000000E+000 2.25950000000E+005
 4.21200000000E+000 2.25950000000E+005
 4.25100000000E+000 2.25950000000E+005
 4.29000000000E+000 2.25950000000E+005
 4.32900000000E+000 2.25950000000E+005
 4.36800000000E+000 2.25950000000E+005
 4.40700000000E+000 2.25950000000E+005
 4.44600000000E+000 2.25950000000E+005
 4.48500000000E+000 2.25950000000E+005
 4.52400000000E+000 2.26890000000E+005
 4.56300000000E+000 2.28090000000E+005
 4.60200000000E+000 2.29550000000E+005
 4.64100000000E+000 2.31260000000E+005
 4.68000000000E+000 2.33180000000E+005
 4.71900000000E+000 2.35290000000E+005
 4.75800000000E+000 2.37570000000E+005
 4.79700000000E+000 2.39970000000E+005
 4.83600000000E+000 2.42480000000E+005
 4.87500000000E+000 2.45050000000E+005
 4.91400000000E+000 2.47670000000E+005
 4.95300000000E+000 2.50310000000E+005
 4.99200000000E+000 2.52950000000E+005
 5.03100000000E+000 2.55580000000E+005
 5.07000000000E+000 2.58180000000E+005
 5.10900000000E+000 2.60750000000E+005
 5.14800000000E+000 2.63280000000E+005
 5.18700000000E+000 2.65770000000E+005
 5.22600000000E+000 2.68220000000E+005
 5.26500000000E+000 2.70630000000E+005
 5.30400000000E+000 2.73000000000E+005
 5.34300000000E+000 2.75330000000E+005
 5.38200000000E+000 2.77630000000E+005
 5.42100000000E+000 2.79880000000E+005
 5.46000000000E+000 2.82090000000E+005
 5.49900000000E+000 2.84270000000E+005
 5.53800000000E+000 2.86410000000E+005
 5.57700000000E+000 2.88520000000E+005
 5.61600000000E+000 2.90580000000E+005
 5.65500000000E+000 2.92610000000E+005
 5.69400000000E+000 2.94600000000E+005
 5.73300000000E+000 2.97400000000E+005
 5.77200000000E+000 3.00280000000E+005
 5.81100000000E+000 3.03150000000E+005
 5.85000000000E+000 3.06010000000E+005
 5.88900000000E+000 3.08860000000E+005
 5.92800000000E+000 3.11710000000E+005
 5.96700000000E+000 3.14540000000E+005
 6.00600000000E+000 3.18100000000E+005
 6.04500000000E+000 3.21870000000E+005
 6.08400000000E+000 3.25670000000E+005
 6.12300000000E+000 3.29490000000E+005
 6.16200000000E+000 3.33340000000E+005
 6.20100000000E+000 3.37220000000E+005
 6.24000000000E+000 3.41130000000E+005
 6.27900000000E+000 3.45070000000E+005
 6.31800000000E+000 3.49080000000E+005
 6.35700000000E+000 3.53280000000E+005
 6.39600000000E+000 3.57520000000E+005
 6.43500000000E+000 3.61800000000E+005
 6.47400000000E+000 3.66110000000E+005
 6.51300000000E+000 3.70470000000E+005
 6.55200000000E+000 3.74850000000E+005
 6.59100000000E+000 3.79270000000E+005
 6.63000000000E+000 3.83700000000E+005
 6.66900000000E+000 3.88160000000E+005
 6.70800000000E+000 3.92640000000E+005
 6.74700000000E+000 3.97130000000E+005
 6.78600000000E+000 4.01630000000E+005
 6.82500000000E+000 4.06130000000E+005
 6.86400000000E+000 4.10640000000E+005
 6.90300000000E+000 4.15140000000E+005
 6.94200000000E+000 4.19630000000E+005
 6.98100000000E+000 4.24110000000E+005
 7.02000000000E+000 4.28580000000E+005
 7.05900000000E+000 4.33030000000E+005
 7.09800000000E+000 4.37460000000E+005
 7.13700000000E+000 4.41870000000E+005
 7.17600000000E+000 4.46280000000E+005
 7.21500000000E+000 4.50670000000E+005
 7.25400000000E+000 4.55050000000E+005
 7.29300000000E+000 4.59420000000E+005
 7.33200000000E+000 4.63800000000E+005
 7.37100000000E+000 4.68180000000E+005
 7.41000000000E+000 4.72570000000E+005
 7.44900000000E+000 4.76970000000E+005
 7.48800000000E+000 4.81400000000E+005
 7.52700000000E+000 4.85840000000E+005
 7.56600000000E+000 4.90310000000E+005
 7.60500000000E+000 4.94810000000E+005
 7.64400000000E+000 4.99340000000E+005
 7.68300000000E+000 5.03900000000E+005
 7.72200000000E+000 5.08480000000E+005
 7.76100000000E+000 5.13460000000E+005
 7.80000000000E+000 5.18480000000E+005
 7.83900000000E+000 5.18480000000E+005
 7.87800000000E+000 5.18480000000E+005
 7.91700000000E+000 5.18480000000E+005
 7.95600000000E+000 5.18480000000E+005
 7.99500000000E+000 5.18480000000E+005
 8.03400000000E+000 5.18480000000E+005
 8.07300000000E+000 5.18480000000E+005
 8.11200000000E+000 5.18480000000E+005
 8.15100000000E+000 5.18480000000E+005
 8.19000000000E+000 5.18480000000E+005
 8.22900000000E+000 5.18480000000E+005
 8.26800000000E+000 5.18480000000E+005
 8.30700000000E+000 5.18480000000E+005
 8.34600000000E+000 5.18480000000E+005
 8.38500000000E+000 5.18480000000E+005
 8.42400000000E+000 5.18480000000E+005
 8.46300000000E+000 5.18480000000E+005
 8.50200000000E+000 5.18480000000E+005
 8.54100000000E+000 5.18480000000E+005
 8.58000000000E+000 5.18480000000E+005
 8.61900000000E+000 5.20770000000E+005
 8.65800000000E+000 5.23380000000E+005
 8.69700000000E+000 5.26300000000E+005
 8.73600000000E+000 5.29500000000E+005
 8.77500000000E+000 5.32940000000E+005
 8.81400000000E+000 5.36590000000E+005
 8.85300000000E+000 5.40400000000E+005
 8.89200000000E+000 5.44350000000E+005
 8.93100000000E+000 5.48390000000E+005
 8.97000000000E+000 5.52490000000E+005
 9.00900000000E+000 5.56640000000E+005
 9.04800000000E+000 5.60800000000E+005
 9.08700000000E+000 5.64960000000E+005
 9.12600000000E+000 5.69090000000E+005
 9.16500000000E+000 5.73190000000E+005
 9.20400000000E+000 5.77240000000E+005
 9.24300000000E+000 5.81250000000E+005
 9.28200000000E+000 5.85200000000E+005
 9.32100000000E+000 5.89110000000E+005
 9.36000000000E+000 5.92970000000E+005
 9.39900000000E+000 5.96790000000E+005
 9.43800000000E+000 6.00580000000E+005
 9.47700000000E+000 6.04340000000E+005
 9.51600000000E+000 6.08070000000E+005
 9.55500000000E+000 6.11780000000E+005
 9.59400000000E+000 6.15470000000E+005
 9.63300000000E+000 6.19140000000E+005
 9.67200000000E+000 6.22810000000E+005
 9.71100000000E+000 6.26450000000E+005
 9.75000000000E+000 6.30090000000E+005
 9.78900000000E+000 6.33700000000E+005
 9.82800000000E+000 6.37610000000E+005
 9.86700000000E+000 6.41570000000E+005
 9.90600000000E+000 6.45500000000E+005
 9.94500000000E+000 6.49410000000E+005
 9.98400000000E+000 6.53290000000E+005
 1.00230000000E+001 6.57150000000E+005
 1.00620000000E+001 6.60980000000E+005
 1.01010000000E+001 6.64810000000E+005
 1.01400000000E+001 6.68630000000E+005
 1.01790000000E+001 6.72450000000E+005
 1.02180000000E+001 6.76260000000E+005
 1.02570000000E+001 6.80070000000E+005
 1.02960000000E+001 6.83880000000E+005
 1.03350000000E+001 6.87700000000E+005
 1.03740000000E+001 6.91510000000E+005
 1.04130000000E+001 6.95330000000E+005
 1.04520000000E+001 6.99160000000E+005
 1.04910000000E+001 7.03660000000E+005
 1.05300000000E+001 7.08210000000E+005
 1.05690000000E+001 7.12800000000E+005
 1.06080000000E+001 7.17430000000E+005
 1.06470000000E+001 7.22090000000E+005
 1.06860000000E+001 7.26770000000E+005
 1.07250000000E+001 7.31480000000E+005
 1.07640000000E+001 7.36210000000E+005
 1.08030000000E+001 7.40940000000E+005
 1.08420000000E+001 7.45690000000E+005
 1.08810000000E+001 7.50450000000E+005
 1.09200000000E+001 7.55210000000E+005
 1.09590000000E+001 7.59980000000E+005
 1.09980000000E+001 7.64760000000E+005
 1.10370000000E+001 7.69550000000E+005
 1.10760000000E+001 7.74340000000E+005
 1.11150000000E+001 7.79150000000E+005
 1.11540000000E+001 7.83990000000E+005
 1.11930000000E+001 7.88850000000E+005
 1.12320000000E+001 7.93740000000E+005
 1.12710000000E+001 7.98680000000E+005
 1.13100000000E+001 8.03650000000E+005
 1.13490000000E+001 8.08680000000E+005
 1.13880000000E+001 8.13750000000E+005
 1.14270000000E+001 8.18860000000E+005
 1.14660000000E+001 8.24020000000E+005
 1.15050000000E+001 8.29220000000E+005
 1.15440000000E+001 8.34460000000E+005
 1.15830000000E+001 8.39740000000E+005
 1.16220000000E+001 8.45040000000E+005
 1.16610000000E+001 8.50380000000E+005
 1.17000000000E+001 8.55730000000E+005
 1.17390000000E+001 8.56770000000E+005
 1.17780000000E+001 8.58140000000E+005
 1.18170000000E+001 8.59840000000E+005
 1.18560000000E+001 8.61840000000E+005
 1.18950000000E+001 8.64120000000E+005
 1.19340000000E+001 8.64120000000E+005
 1.19730000000E+001 8.64120000000E+005
 1.20120000000E+001 8.64120000000E+005
 1.20510000000E+001 8.64120000000E+005
 1.20900000000E+001 8.64120000000E+005
 1.21290000000E+001 8.64120000000E+005
 1.21680000000E+001 8.64120000000E+005
 1.22070000000E+001 8.64120000000E+005
 1.22460000000E+001 8.64120000000E+005
 1.22850000000E+001 8.64120000000E+005
 1.23240000000E+001 8.64120000000E+005
 1.23630000000E+001 8.64120000000E+005
 1.24020000000E+001 8.64120000000E+005
 1.24410000000E+001 8.64120000000E+005
 1.24800000000E+001 8.64120000000E+005
 1.25190000000E+001 8.64120000000E+005
 1.25580000000E+001 8.64120000000E+005
 1.25970000000E+001 8.64120000000E+005
 1.26360000000E+001 8.64120000000E+005
 1.26750000000E+001 8.64120000000E+005
 1.27140000000E+001 8.64740000000E+005
 1.27530000000E+001 8.65780000000E+005
 1.27920000000E+001 8.67210000000E+005
 1.28310000000E+001 8.69010000000E+005
 1.28700000000E+001 8.71140000000E+005
 1.29090000000E+001 8.73570000000E+005
 1.29480000000E+001 8.76260000000E+005
 1.29870000000E+001 8.79160000000E+005
 1.30260000000E+001 8.82240000000E+005
 1.30650000000E+001 8.85450000000E+005
 1.31040000000E+001 8.88770000000E+005
 1.31430000000E+001 8.92150000000E+005
 1.31820000000E+001 8.95590000000E+005
 1.32210000000E+001 8.99050000000E+005
 1.32600000000E+001 9.02530000000E+005
 1.32990000000E+001 9.06010000000E+005
 1.33380000000E+001 9.09480000000E+005
 1.33770000000E+001 9.12940000000E+005
 1.34160000000E+001 9.16380000000E+005
 1.34550000000E+001 9.19800000000E+005
 1.34940000000E+001 9.23190000000E+005
 1.35330000000E+001 9.26540000000E+005
 1.35720000000E+001 9.29860000000E+005
 1.36110000000E+001 9.33140000000E+005
 1.36500000000E+001 9.36390000000E+005
 1.36890000000E+001 9.39580000000E+005
 1.37280000000E+001 9.42730000000E+005
 1.37670000000E+001 9.45830000000E+005
 1.38060000000E+001 9.48870000000E+005
 1.38450000000E+001 9.51850000000E+005
 1.38840000000E+001 9.54780000000E+005
 1.39230000000E+001 9.57640000000E+005
 1.39620000000E+001 9.60450000000E+005
 1.40010000000E+001 9.63210000000E+005
 1.40400000000E+001 9.65920000000E+005
 1.40790000000E+001 9.68600000000E+005
 1.41180000000E+001 9.71250000000E+005
 1.41570000000E+001 9.73880000000E+005
 1.41960000000E+001 9.76500000000E+005
 1.42350000000E+001 9.79100000000E+005
 1.42740000000E+001 9.81710000000E+005
 1.43130000000E+001 9.84320000000E+005
 1.43520000000E+001 9.86930000000E+005
 1.43910000000E+001 9.89530000000E+005
 1.44300000000E+001 9.92130000000E+005
 1.44690000000E+001 9.94720000000E+005
 1.45080000000E+001 9.97310000000E+005
 1.45470000000E+001 9.99890000000E+005
 1.45860000000E+001 1.00250000000E+006
 1.46250000000E+001 1.00500000000E+006
 1.46640000000E+001 1.00760000000E+006
 1.47030000000E+001 1.01010000000E+006
 1.47420000000E+001 1.01260000000E+006
 1.47810000000E+001 1.01510000000E+006
 1.48200000000E+001 1.01750000000E+006
 1.48590000000E+001 1.01990000000E+006
 1.48980000000E+001 1.02230000000E+006
 1.49370000000E+001 1.02460000000E+006
 1.49760000000E+001 1.02680000000E+006
 1.50150000000E+001 1.02900000000E+006
 1.50540000000E+001 1.03120000000E+006
 1.50930000000E+001 1.03320000000E+006
 1.51320000000E+001 1.03520000000E+006
 1.51710000000E+001 1.03720000000E+006
 1.52100000000E+001 1.03910000000E+006
 1.52490000000E+001 1.04100000000E+006
 1.52880000000E+001 1.04280000000E+006
 1.53270000000E+001 1.04450000000E+006
 1.53660000000E+001 1.04630000000E+006
 1.54050000000E+001 1.04800000000E+006
 1.54440000000E+001 1.04960000000E+006
 1.54830000000E+001 1.05130000000E+006
 1.55220000000E+001 1.05290000000E+006
 1.55610000000E+001 1.05450000000E+006
 1.56000000000E+001 1.05610000000E+006
 1.56390000000E+001 1.05770000000E+006
 1.56780000000E+001 1.05920000000E+006
 1.57170000000E+001 1.06070000000E+006
 1.57560000000E+001 1.06220000000E+006
 1.57950000000E+001 1.06360000000E+006
 1.58340000000E+001 1.06510000000E+006
 1.58730000000E+001 1.06640000000E+006
 1.59120000000E+001 1.06780000000E+006
 1.59510000000E+001 1.06910000000E+006
 1.59900000000E+001 1.07040000000E+006
 1.60290000000E+001 1.07040000000E+006
 1.60680000000E+001 1.07040000000E+006
 1.61070000000E+001 1.07040000000E+006
 1.61460000000E+001 1.07040000000E+006
 1.61850000000E+001 1.07040000000E+006
 1.62240000000E+001 1.07040000000E+006
 1.62630000000E+001 1.07040000000E+006
 1.63020000000E+001 1.07040000000E+006
 1.63410000000E+001 1.07040000000E+006
 1.63800000000E+001 1.07040000000E+006
 1.64190000000E+001 1.07040000000E+006
 1.64580000000E+001 1.07040000000E+006
 1.64970000000E+001 1.07040000000E+006
 1.65360000000E+001 1.07040000000E+006
 1.65750000000E+001 1.07040000000E+006
 1.66140000000E+001 1.07040000000E+006
 1.66530000000E+001 1.07040000000E+006
 1.66920000000E+001 1.07040000000E+006
 1.67310000000E+001 1.07040000000E+006
 1.67700000000E+001 1.07040000000E+006
 1.68090000000E+001 1.06880000000E+006
 1.68480000000E+001 1.06840000000E+006
 1.68870000000E+001 1.07490000000E+006
 1.69260000000E+001 1.08180000000E+006
 1.69650000000E+001 1.08900000000E+006
 1.70040000000E+001 1.09660000000E+006
 1.70430000000E+001 1.10440000000E+006
 1.70820000000E+001 1.11230000000E+006
 1.71210000000E+001 1.12040000000E+006
 1.71600000000E+001 1.12860000000E+006
 1.71990000000E+001 1.13680000000E+006
 1.72380000000E+001 1.14500000000E+006
 1.72770000000E+001 1.15320000000E+006
 1.73160000000E+001 1.16130000000E+006
 1.73550000000E+001 1.16940000000E+006
 1.73940000000E+001 1.17740000000E+006
 1.74330000000E+001 1.18540000000E+006
 1.74720000000E+001 1.19330000000E+006
 1.75110000000E+001 1.20130000000E+006
 1.75500000000E+001 1.20930000000E+006
 1.75890000000E+001 1.21720000000E+006
 1.76280000000E+001 1.22520000000E+006
 1.76670000000E+001 1.23330000000E+006
 1.77060000000E+001 1.24140000000E+006
 1.77450000000E+001 1.24950000000E+006
 1.77840000000E+001 1.25760000000E+006
 1.78230000000E+001 1.26580000000E+006
 1.78620000000E+001 1.27410000000E+006
 1.79010000000E+001 1.28230000000E+006
 1.79400000000E+001 1.29060000000E+006
 1.79790000000E+001 1.29890000000E+006
 1.80180000000E+001 1.30730000000E+006
 1.80570000000E+001 1.31560000000E+006
 1.80960000000E+001 1.32400000000E+006
 1.81350000000E+001 1.33230000000E+006
 1.81740000000E+001 1.34060000000E+006
 1.82130000000E+001 1.34890000000E+006
 1.82520000000E+001 1.35720000000E+006
 1.82910000000E+001 1.36550000000E+006
 1.83300000000E+001 1.37370000000E+006
 1.83690000000E+001 1.38180000000E+006
 1.84080000000E+001 1.39000000000E+006
 1.84470000000E+001 1.39800000000E+006
 1.84860000000E+001 1.40610000000E+006
 1.85250000000E+001 1.41410000000E+006
 1.85640000000E+001 1.42210000000E+006
 1.86030000000E+001 1.43000000000E+006
 1.86420000000E+001 1.43800000000E+006
 1.86810000000E+001 1.44590000000E+006
 1.87200000000E+001 1.45380000000E+006
 1.87590000000E+001 1.46180000000E+006
 1.87980000000E+001 1.46990000000E+006
 1.88370000000E+001 1.47790000000E+006
 1.88760000000E+001 1.48610000000E+006
 1.89150000000E+001 1.49430000000E+006
 1.89540000000E+001 1.50250000000E+006
 1.89930000000E+001 1.51090000000E+006
 1.90320000000E+001 1.51920000000E+006
 1.90710000000E+001 1.52770000000E+006
 1.91100000000E+001 1.53620000000E+006
 1.91490000000E+001 1.54480000000E+006
 1.91880000000E+001 1.55340000000E+006
 1.92270000000E+001 1.56210000000E+006
 1.92660000000E+001 1.57080000000E+006
 1.93050000000E+001 1.57960000000E+006
 1.93440000000E+001 1.58840000000E+006
 1.93830000000E+001 1.59720000000E+006
 1.94220000000E+001 1.60610000000E+006
 1.94610000000E+001 1.61510000000E+006
 1.95000000000E+001 1.62420000000E+006
 1.95390000000E+001 1.63570000000E+006
 1.95780000000E+001 1.64800000000E+006
 1.96170000000E+001 1.66020000000E+006
 1.96560000000E+001 1.67260000000E+006
 1.96950000000E+001 1.68490000000E+006
 1.97340000000E+001 1.69730000000E+006
 1.97730000000E+001 1.70980000000E+006
 1.98120000000E+001 1.72230000000E+006
 1.98510000000E+001 1.73490000000E+006
 1.98900000000E+001 1.74760000000E+006
 1.99290000000E+001 1.76030000000E+006
 1.99680000000E+001 1.77310000000E+006
 2.00070000000E+001 1.78600000000E+006
 2.00460000000E+001 1.79890000000E+006
 2.00850000000E+001 1.81190000000E+006
 2.01240000000E+001 1.81190000000E+006
 2.01630000000E+001 1.81190000000E+006
 2.02020000000E+001 1.81190000000E+006
 2.02410000000E+001 1.81190000000E+006
 2.02800000000E+001 1.81190000000E+006
 2.03190000000E+001 1.81190000000E+006
 2.03580000000E+001 1.81190000000E+006
 2.03970000000E+001 1.81190000000E+006
 2.04360000000E+001 1.81190000000E+006
 2.04750000000E+001 1.81190000000E+006
 2.05140000000E+001 1.81190000000E+006
 2.05530000000E+001 1.81190000000E+006
 2.05920000000E+001 1.81190000000E+006
 2.06310000000E+001 1.81190000000E+006
 2.06700000000E+001 1.81190000000E+006
 2.07090000000E+001 1.81190000000E+006
 2.07480000000E+001 1.81190000000E+006
 2.07870000000E+001 1.81190000000E+006
 2.08260000000E+001 1.81190000000E+006
 2.08650000000E+001 1.81190000000E+006
 2.09040000000E+001 1.82100000000E+006
 2.09430000000E+001 1.83050000000E+006
 2.09820000000E+001 1.84060000000E+006
 2.10210000000E+001 1.85100000000E+006
 2.10600000000E+001 1.86180000000E+006
 2.10990000000E+001 1.87300000000E+006
 2.11380000000E+001 1.88440000000E+006
 2.11770000000E+001 1.89600000000E+006
 2.12160000000E+001 1.90780000000E+006
 2.12550000000E+001 1.91970000000E+006
 2.12940000000E+001 1.93160000000E+006
 2.13330000000E+001 1.94360000000E+006
 2.13720000000E+001 1.95560000000E+006
 2.14110000000E+001 1.96760000000E+006
 2.14500000000E+001 1.97960000000E+006
 2.14890000000E+001 1.99150000000E+006
 2.15280000000E+001 2.00340000000E+006
 2.15670000000E+001 2.01530000000E+006
 2.16060000000E+001 2.02710000000E+006
 2.16450000000E+001 2.03890000000E+006
 2.16840000000E+001 2.05070000000E+006
 2.17230000000E+001 2.06250000000E+006
 2.17620000000E+001 2.07430000000E+006
 2.18010000000E+001 2.08610000000E+006
 2.18400000000E+001 2.09790000000E+006
 2.18790000000E+001 2.10970000000E+006
 2.19180000000E+001 2.12160000000E+006
 2.19570000000E+001 2.13360000000E+006
 2.19960000000E+001 2.14560000000E+006
 2.20350000000E+001 2.15760000000E+006
 2.20740000000E+001 2.16970000000E+006
 2.21130000000E+001 2.18180000000E+006
 2.21520000000E+001 2.19400000000E+006
 2.21910000000E+001 2.20620000000E+006
 2.22300000000E+001 2.21850000000E+006
 2.22690000000E+001 2.23080000000E+006
 2.23080000000E+001 2.24310000000E+006
 2.23470000000E+001 2.25550000000E+006
 2.23860000000E+001 2.26790000000E+006
 2.24250000000E+001 2.28030000000E+006
 2.24640000000E+001 2.29280000000E+006
 2.25030000000E+001 2.30530000000E+006
 2.25420000000E+001 2.31790000000E+006
 2.25810000000E+001 2.33040000000E+006
 2.26200000000E+001 2.34300000000E+006
 2.26590000000E+001 2.35550000000E+006
 2.26980000000E+001 2.36800000000E+006
 2.27370000000E+001 2.38050000000E+006
 2.27760000000E+001 2.39300000000E+006
 2.28150000000E+001 2.40550000000E+006
 2.28540000000E+001 2.41790000000E+006
 2.28930000000E+001 2.43040000000E+006
 2.29320000000E+001 2.44280000000E+006
 2.29710000000E+001 2.45510000000E+006
 2.30100000000E+001 2.46750000000E+006
 2.30490000000E+001 2.47980000000E+006
 2.30880000000E+001 2.49220000000E+006
 2.31270000000E+001 2.50450000000E+006
 2.31660000000E+001 2.51680000000E+006
 2.32050000000E+001 2.52920000000E+006
 2.32440000000E+001 2.54150000000E+006
 2.32830000000E+001 2.55380000000E+006
 2.33220000000E+001 2.56620000000E+006
 2.33610000000E+001 2.57850000000E+006
 2.34000000000E+001 2.59090000000E+006
 2.34390000000E+001 2.59950000000E+006
 2.34780000000E+001 2.60850000000E+006
 2.35170000000E+001 2.61790000000E+006
 2.35560000000E+001 2.62770000000E+006
 2.35950000000E+001 2.63790000000E+006
 2.36340000000E+001 2.64830000000E+006
 2.36730000000E+001 2.65900000000E+006
 2.37120000000E+001 2.66990000000E+006
 2.37510000000E+001 2.68090000000E+006
 2.37900000000E+001 2.69670000000E+006
 2.38290000000E+001 2.71370000000E+006
 2.38680000000E+001 2.73080000000E+006
 2.39070000000E+001 2.74800000000E+006
 2.39460000000E+001 2.76530000000E+006
 2.39850000000E+001 2.78280000000E+006
 2.40240000000E+001 2.80030000000E+006
 2.40630000000E+001 2.81800000000E+006
 2.41020000000E+001 2.83570000000E+006
 2.41410000000E+001 2.85350000000E+006
 2.41800000000E+001 2.87140000000E+006
 2.42190000000E+001 2.87140000000E+006
 2.42580000000E+001 2.87140000000E+006
 2.42970000000E+001 2.87140000000E+006
 2.43360000000E+001 2.87140000000E+006
 2.43750000000E+001 2.87140000000E+006
 2.44140000000E+001 2.87140000000E+006
 2.44530000000E+001 2.87140000000E+006
 2.44920000000E+001 2.87140000000E+006
 2.45310000000E+001 2.87140000000E+006
 2.45700000000E+001 2.87140000000E+006
 2.46090000000E+001 2.87140000000E+006
 2.46480000000E+001 2.87140000000E+006
 2.46870000000E+001 2.87140000000E+006
 2.47260000000E+001 2.87140000000E+006
 2.47650000000E+001 2.87140000000E+006
 2.48040000000E+001 2.87140000000E+006
 2.48430000000E+001 2.87140000000E+006
 2.48820000000E+001 2.87140000000E+006
 2.49210000000E+001 2.87140000000E+006
 2.49600000000E+001 2.87140000000E+006
 2.49990000000E+001 2.88670000000E+006
 2.50380000000E+001 2.90270000000E+006
 2.50770000000E+001 2.91940000000E+006
 2.51160000000E+001 2.93660000000E+006
 2.51550000000E+001 2.95430000000E+006
 2.51940000000E+001 2.97250000000E+006
 2.52330000000E+001 2.99100000000E+006
 2.52720000000E+001 3.00980000000E+006
 2.53110000000E+001 3.02890000000E+006
 2.53500000000E+001 3.04820000000E+006
 2.53890000000E+001 3.06750000000E+006
 2.54280000000E+001 3.08690000000E+006
 2.54670000000E+001 3.10640000000E+006
 2.55060000000E+001 3.12590000000E+006
 2.55450000000E+001 3.14540000000E+006
 2.55840000000E+001 3.16490000000E+006
 2.56230000000E+001 3.18450000000E+006
 2.56620000000E+001 3.20400000000E+006
 2.57010000000E+001 3.22360000000E+006
 2.57400000000E+001 3.24320000000E+006
 2.57790000000E+001 3.26280000000E+006
 2.58180000000E+001 3.28250000000E+006
 2.58570000000E+001 3.30220000000E+006
 2.58960000000E+001 3.32200000000E+006
 2.59350000000E+001 3.34180000000E+006
 2.59740000000E+001 3.36170000000E+006
 2.60130000000E+001 3.38170000000E+006
 2.60520000000E+001 3.40180000000E+006
 2.60910000000E+001 3.42190000000E+006
 2.61300000000E+001 3.44220000000E+006
 2.61690000000E+001 3.46250000000E+006
 2.62080000000E+001 3.48300000000E+006
 2.62470000000E+001 3.50350000000E+006
 2.62860000000E+001 3.52420000000E+006
 2.63250000000E+001 3.54500000000E+006
 2.63640000000E+001 3.56590000000E+006
 2.64030000000E+001 3.58700000000E+006
 2.64420000000E+001 3.60820000000E+006
 2.64810000000E+001 3.62950000000E+006
 2.65200000000E+001 3.65100000000E+006
 2.65590000000E+001 3.67260000000E+006
 2.65980000000E+001 3.69430000000E+006
 2.66370000000E+001 3.71620000000E+006
 2.66760000000E+001 3.73820000000E+006
 2.67150000000E+001 3.76030000000E+006
 2.67540000000E+001 3.78260000000E+006
 2.67930000000E+001 3.80500000000E+006
 2.68320000000E+001 3.82750000000E+006
 2.68710000000E+001 3.85010000000E+006
 2.69100000000E+001 3.87280000000E+006
 2.69490000000E+001 3.89560000000E+006
 2.69880000000E+001 3.91850000000E+006
 2.70270000000E+001 3.94140000000E+006
 2.70660000000E+001 3.96440000000E+006
 2.71050000000E+001 3.98750000000E+006
 2.71440000000E+001 4.01060000000E+006
 2.71830000000E+001 4.03380000000E+006
 2.72220000000E+001 4.05700000000E+006
 2.72610000000E+001 4.08020000000E+006
 2.73000000000E+001 4.10350000000E+006
 2.73390000000E+001 4.12680000000E+006
 2.73780000000E+001 4.15020000000E+006
 2.74170000000E+001 4.17360000000E+006
 2.74560000000E+001 4.19700000000E+006
 2.74950000000E+001 4.22050000000E+006
 2.75340000000E+001 4.24400000000E+006
 2.75730000000E+001 4.26750000000E+006
 2.76120000000E+001 4.30360000000E+006
 2.76510000000E+001 4.34020000000E+006
 2.76900000000E+001 4.37710000000E+006
 2.77290000000E+001 4.41420000000E+006
 2.77680000000E+001 4.45150000000E+006
 2.78070000000E+001 4.48910000000E+006
 2.78460000000E+001 4.52690000000E+006
 2.78850000000E+001 4.56500000000E+006
 2.79240000000E+001 4.60330000000E+006
 2.79630000000E+001 4.64190000000E+006
 2.80020000000E+001 4.68070000000E+006
 2.80410000000E+001 4.71980000000E+006
 2.80800000000E+001 4.75900000000E+006
 2.81190000000E+001 4.79850000000E+006
 2.81580000000E+001 4.83820000000E+006
 2.81970000000E+001 4.87800000000E+006
 2.82360000000E+001 4.91790000000E+006
 2.82750000000E+001 4.95810000000E+006
 2.83140000000E+001 4.95810000000E+006
 2.83530000000E+001 4.95810000000E+006
 2.83920000000E+001 4.95810000000E+006
 2.84310000000E+001 4.95810000000E+006
 2.84700000000E+001 4.95810000000E+006
 2.85090000000E+001 4.95810000000E+006
 2.85480000000E+001 4.95810000000E+006
 2.85870000000E+001 4.95810000000E+006
 2.86260000000E+001 4.95810000000E+006
 2.86650000000E+001 4.95810000000E+006
 2.87040000000E+001 4.95810000000E+006
 2.87430000000E+001 4.95810000000E+006
 2.87820000000E+001 4.95810000000E+006
 2.88210000000E+001 4.95810000000E+006
 2.88600000000E+001 4.95810000000E+006
 2.88990000000E+001 4.95810000000E+006
 2.89380000000E+001 4.95810000000E+006
 2.89770000000E+001 4.95810000000E+006
 2.90160000000E+001 4.95810000000E+006
 2.90550000000E+001 4.95810000000E+006
 2.90940000000E+001 4.98870000000E+006
 2.91330000000E+001 5.02040000000E+006
 2.91720000000E+001 5.05330000000E+006
 2.92110000000E+001 5.08720000000E+006
 2.92500000000E+001 5.12200000000E+006
 2.92890000000E+001 5.15760000000E+006
 2.93280000000E+001 5.19390000000E+006
 2.93670000000E+001 5.23080000000E+006
 2.94060000000E+001 5.26810000000E+006
 2.94450000000E+001 5.30590000000E+006
 2.94840000000E+001 5.34390000000E+006
 2.95230000000E+001 5.38210000000E+006
 2.95620000000E+001 5.42050000000E+006
 2.96010000000E+001 5.45910000000E+006
 2.96400000000E+001 5.49770000000E+006
 2.96790000000E+001 5.53650000000E+006
 2.97180000000E+001 5.57540000000E+006
 2.97570000000E+001 5.61440000000E+006
 2.97960000000E+001 5.65350000000E+006
 2.98350000000E+001 5.69290000000E+006
 2.98740000000E+001 5.73240000000E+006
 2.99130000000E+001 5.77210000000E+006
 2.99520000000E+001 5.81210000000E+006
 2.99910000000E+001 5.85220000000E+006
 3.00300000000E+001 5.89270000000E+006
 3.00690000000E+001 5.93340000000E+006
 3.01080000000E+001 5.97430000000E+006
 3.01470000000E+001 6.01550000000E+006
 3.01860000000E+001 6.05690000000E+006
 3.02250000000E+001 6.09860000000E+006
 3.02640000000E+001 6.14050000000E+006
 3.03030000000E+001 6.18250000000E+006
 3.03420000000E+001 6.22480000000E+006
 3.03810000000E+001 6.26720000000E+006
 3.04200000000E+001 6.30990000000E+006
 3.04590000000E+001 6.35270000000E+006
 3.04980000000E+001 6.39580000000E+006
 3.05370000000E+001 6.43910000000E+006
 3.05760000000E+001 6.48270000000E+006
 3.06150000000E+001 6.52650000000E+006
 3.06540000000E+001 6.57060000000E+006
 3.06930000000E+001 6.61500000000E+006
 3.07320000000E+001 6.65960000000E+006
 3.07710000000E+001 6.70460000000E+006
 3.08100000000E+001 6.74990000000E+006
 3.08490000000E+001 6.79560000000E+006
 3.08880000000E+001 6.84160000000E+006
 3.09270000000E+001 6.88790000000E+006
 3.09660000000E+001 6.93470000000E+006
 3.10050000000E+001 6.98180000000E+006
 3.10440000000E+001 7.02930000000E+006
 3.10830000000E+001 7.07720000000E+006
 3.11220000000E+001 7.12550000000E+006
 3.11610000000E+001 7.17420000000E+006
 3.12000000000E+001 7.22330000000E+006
 3.12390000000E+001 7.27290000000E+006
 3.12780000000E+001 7.32280000000E+006
 3.13170000000E+001 7.37320000000E+006
 3.13560000000E+001 7.42390000000E+006
 3.13950000000E+001 7.47510000000E+006
 3.14340000000E+001 7.52670000000E+006
 3.14730000000E+001 7.57870000000E+006
 3.15120000000E+001 7.63110000000E+006
 3.15510000000E+001 7.68380000000E+006
 3.15900000000E+001 7.73690000000E+006
 3.16290000000E+001 7.79040000000E+006
 3.16680000000E+001 7.84410000000E+006
 3.17070000000E+001 7.89820000000E+006
 3.17460000000E+001 7.95250000000E+006
 3.17850000000E+001 8.00710000000E+006
 3.18240000000E+001 8.06190000000E+006
 3.18630000000E+001 8.11700000000E+006
 3.19020000000E+001 8.17230000000E+006
 3.19410000000E+001 8.22770000000E+006
 3.19800000000E+001 8.28340000000E+006
 3.20190000000E+001 8.33920000000E+006
 3.20580000000E+001 8.39520000000E+006
 3.20970000000E+001 8.45150000000E+006
 3.21360000000E+001 8.50780000000E+006
 3.21750000000E+001 8.56440000000E+006
 3.22140000000E+001 8.62120000000E+006
 3.22530000000E+001 8.67810000000E+006
 3.22920000000E+001 8.73530000000E+006
 3.23310000000E+001 8.79270000000E+006
 3.23700000000E+001 8.85040000000E+006
 3.24090000000E+001 8.85040000000E+006
 3.24480000000E+001 8.85040000000E+006
 3.24870000000E+001 8.85040000000E+006
 3.25260000000E+001 8.85040000000E+006
 3.25650000000E+001 8.85040000000E+006
 3.26040000000E+001 8.85040000000E+006
 3.26430000000E+001 8.85040000000E+006
 3.26820000000E+001 8.85040000000E+006
 3.27210000000E+001 8.85040000000E+006
 3.27600000000E+001 8.85040000000E+006
 3.27990000000E+001 8.85040000000E+006
 3.28380000000E+001 8.85040000000E+006
 3.28770000000E+001 8.85040000000E+006
 3.29160000000E+001 8.85040000000E+006
 3.29550000000E+001 8.85040000000E+006
 3.29940000000E+001 8.85040000000E+006
 3.30330000000E+001 8.85040000000E+006
 3.30720000000E+001 8.85040000000E+006
 3.31110000000E+001 8.85040000000E+006
 3.31500000000E+001 8.85040000000E+006
 3.31890000000E+001 8.89600000000E+006
 3.32280000000E+001 8.94370000000E+006
 3.32670000000E+001 8.99350000000E+006
 3.33060000000E+001 9.04530000000E+006
 3.33450000000E+001 9.09870000000E+006
 3.33840000000E+001 9.15380000000E+006
 3.34230000000E+001 9.21010000000E+006
 3.34620000000E+001 9.26760000000E+006
 3.35010000000E+001 9.32600000000E+006
 3.35400000000E+001 9.38510000000E+006
 3.35790000000E+001 9.44480000000E+006
 3.36180000000E+001 9.50480000000E+006
 3.36570000000E+001 9.56520000000E+006
 3.36960000000E+001 9.62570000000E+006
 3.37350000000E+001 9.68640000000E+006
 3.37740000000E+001 9.74720000000E+006
 3.38130000000E+001 9.80820000000E+006
 3.38520000000E+001 9.86920000000E+006
 3.38910000000E+001 9.93040000000E+006
 3.39300000000E+001 9.99170000000E+006
 3.39690000000E+001 1.00530000000E+007
 3.40080000000E+001 1.01150000000E+007
 3.40470000000E+001 1.01760000000E+007
 3.40860000000E+001 1.02380000000E+007
 3.41250000000E+001 1.03000000000E+007
 3.41640000000E+001 1.03630000000E+007
 3.42030000000E+001 1.04250000000E+007
 3.42420000000E+001 1.04880000000E+007
 3.42810000000E+001 1.05510000000E+007
 3.43200000000E+001 1.06140000000E+007
 3.43590000000E+001 1.06780000000E+007
 3.43980000000E+001 1.07420000000E+007
 3.44370000000E+001 1.08060000000E+007
 3.44760000000E+001 1.08710000000E+007
 3.45150000000E+001 1.09360000000E+007
 3.45540000000E+001 1.10010000000E+007
 3.45930000000E+001 1.10670000000E+007
 3.46320000000E+001 1.11340000000E+007
 3.46710000000E+001 1.12010000000E+007
 3.47100000000E+001 1.12690000000E+007
 3.47490000000E+001 1.13370000000E+007
 3.47880000000E+001 1.14060000000E+007
 3.48270000000E+001 1.14750000000E+007
 3.48660000000E+001 1.15450000000E+007
 3.49050000000E+001 1.16150000000E+007
 3.49440000000E+001 1.16860000000E+007
 3.49830000000E+001 1.17580000000E+007
 3.50220000000E+001 1.18300000000E+007
 3.50610000000E+001 1.19020000000E+007
 3.51000000000E+001 1.19750000000E+007
 3.51390000000E+001 1.20080000000E+007
 3.51780000000E+001 1.20440000000E+007
 3.52170000000E+001 1.20820000000E+007
 3.52560000000E+001 1.21230000000E+007
 3.52950000000E+001 1.21650000000E+007
 3.53340000000E+001 1.22090000000E+007
 3.53730000000E+001 1.22550000000E+007
 3.54120000000E+001 1.23020000000E+007
 3.54510000000E+001 1.23500000000E+007
 3.54900000000E+001 1.23990000000E+007
 3.55290000000E+001 1.24490000000E+007
 3.55680000000E+001 1.24980000000E+007
 3.56070000000E+001 1.25480000000E+007
 3.56460000000E+001 1.25980000000E+007
 3.56850000000E+001 1.26480000000E+007
 3.57240000000E+001 1.26980000000E+007
 3.57630000000E+001 1.27480000000E+007
 3.58020000000E+001 1.27980000000E+007
 3.58410000000E+001 1.28480000000E+007
 3.58800000000E+001 1.28980000000E+007
 3.59190000000E+001 1.29480000000E+007
 3.59580000000E+001 1.29980000000E+007
 3.59970000000E+001 1.30490000000E+007
 3.60360000000E+001 1.30990000000E+007
 3.60750000000E+001 1.31500000000E+007
 3.61140000000E+001 1.32020000000E+007
 3.61530000000E+001 1.32540000000E+007
 3.61920000000E+001 1.33060000000E+007
 3.62310000000E+001 1.33580000000E+007
 3.62700000000E+001 1.34110000000E+007
 3.63090000000E+001 1.34640000000E+007
 3.63480000000E+001 1.35170000000E+007
 3.63870000000E+001 1.35700000000E+007
 3.64260000000E+001 1.36240000000E+007
 3.64650000000E+001 1.36770000000E+007
 3.65040000000E+001 1.36770000000E+007
 3.65430000000E+001 1.36770000000E+007
 3.65820000000E+001 1.36770000000E+007
 3.66210000000E+001 1.36770000000E+007
 3.66600000000E+001 1.36770000000E+007
 3.66990000000E+001 1.36770000000E+007
 3.67380000000E+001 1.36770000000E+007
 3.67770000000E+001 1.36770000000E+007
 3.68160000000E+001 1.36770000000E+007
 3.68550000000E+001 1.36770000000E+007
 3.68940000000E+001 1.36770000000E+007
 3.69330000000E+001 1.36770000000E+007
 3.69720000000E+001 1.36770000000E+007
 3.70110000000E+001 1.36770000000E+007
 3.70500000000E+001 1.36770000000E+007
 3.70890000000E+001 1.36770000000E+007
 3.71280000000E+001 1.36770000000E+007
 3.71670000000E+001 1.36770000000E+007
 3.72060000000E+001 1.36770000000E+007
 3.72450000000E+001 1.36770000000E+007
 3.72840000000E+001 1.37090000000E+007
 3.73230000000E+001 1.37440000000E+007
 3.73620000000E+001 1.37810000000E+007
 3.74010000000E+001 1.38220000000E+007
 3.74400000000E+001 1.38650000000E+007
 3.74790000000E+001 1.39100000000E+007
 3.75180000000E+001 1.39570000000E+007
 3.75570000000E+001 1.40060000000E+007
 3.75960000000E+001 1.40560000000E+007
 3.76350000000E+001 1.41070000000E+007
 3.76740000000E+001 1.41590000000E+007
 3.77130000000E+001 1.42110000000E+007
 3.77520000000E+001 1.42640000000E+007
 3.77910000000E+001 1.43170000000E+007
 3.78300000000E+001 1.43700000000E+007
 3.78690000000E+001 1.44240000000E+007
 3.79080000000E+001 1.44770000000E+007
 3.79470000000E+001 1.45310000000E+007
 3.79860000000E+001 1.45850000000E+007
 3.80250000000E+001 1.46390000000E+007
 3.80640000000E+001 1.46930000000E+007
 3.81030000000E+001 1.47480000000E+007
 3.81420000000E+001 1.48040000000E+007
 3.81810000000E+001 1.48600000000E+007
 3.82200000000E+001 1.49160000000E+007
 3.82590000000E+001 1.49730000000E+007
 3.82980000000E+001 1.50310000000E+007
 3.83370000000E+001 1.50890000000E+007
 3.83760000000E+001 1.51480000000E+007
 3.84150000000E+001 1.52080000000E+007
 3.84540000000E+001 1.52680000000E+007
 3.84930000000E+001 1.53300000000E+007
 3.85320000000E+001 1.53920000000E+007
 3.85710000000E+001 1.54900000000E+007
 3.86100000000E+001 1.56000000000E+007
 3.86490000000E+001 1.57100000000E+007
 3.86880000000E+001 1.58210000000E+007
 3.87270000000E+001 1.59320000000E+007
 3.87660000000E+001 1.60440000000E+007
 3.88050000000E+001 1.61560000000E+007
 3.88440000000E+001 1.62680000000E+007
 3.88830000000E+001 1.63800000000E+007
 3.89220000000E+001 1.64930000000E+007
 3.89610000000E+001 1.66060000000E+007
 3.90000000000E+001 1.67180000000E+007
 3.90390000000E+001 1.68310000000E+007
 3.90780000000E+001 1.69430000000E+007
 3.91170000000E+001 1.70560000000E+007
 3.91560000000E+001 1.71680000000E+007
 3.91950000000E+001 1.72800000000E+007
 3.92340000000E+001 1.73920000000E+007
 3.92730000000E+001 1.75040000000E+007
 3.93120000000E+001 1.76160000000E+007
 3.93510000000E+001 1.77280000000E+007
 3.93900000000E+001 1.78400000000E+007
 3.94290000000E+001 1.79520000000E+007
 3.94680000000E+001 1.80630000000E+007
 3.95070000000E+001 1.81750000000E+007
 3.95460000000E+001 1.82860000000E+007
 3.95850000000E+001 1.83970000000E+007
 3.96240000000E+001 1.85090000000E+007
 3.96630000000E+001 1.86200000000E+007
 3.97020000000E+001 1.87310000000E+007
 3.97410000000E+001 1.88430000000E+007
 3.97800000000E+001 1.89540000000E+007
 3.98190000000E+001 1.90650000000E+007
 3.98580000000E+001 1.91770000000E+007
 3.98970000000E+001 1.92880000000E+007
 3.99360000000E+001 1.94000000000E+007
 3.99750000000E+001 1.95120000000E+007
 4.00140000000E+001 1.96240000000E+007
 4.00530000000E+001 1.97360000000E+007
 4.00920000000E+001 1.98480000000E+007
 4.01310000000E+001 1.99610000000E+007
 4.01700000000E+001 2.00730000000E+007
 4.02090000000E+001 2.01860000000E+007
 4.02480000000E+001 2.02980000000E+007
 4.02870000000E+001 2.04110000000E+007
 4.03260000000E+001 2.05240000000E+007
 4.03650000000E+001 2.06370000000E+007
 4.04040000000E+001 2.07510000000E+007
 4.04430000000E+001 2.08640000000E+007
 4.04820000000E+001 2.09780000000E+007
 4.05210000000E+001 2.10930000000E+007
 4.05600000000E+001 2.12070000000E+007
 4.05990000000E+001 2.12070000000E+007
 4.06380000000E+001 2.12070000000E+007
 4.06770000000E+001 2.12070000000E+007
 4.07160000000E+001 2.12070000000E+007
 4.07550000000E+001 2.12070000000E+007
 4.07940000000E+001 2.12070000000E+007
 4.08330000000E+001 2.12070000000E+007
 4.08720000000E+001 2.12070000000E+007
 4.09110000000E+001 2.12070000000E+007
 4.09500000000E+001 2.12070000000E+007
 4.09890000000E+001 2.12070000000E+007
 4.10280000000E+001 2.12070000000E+007
 4.10670000000E+001 2.12070000000E+007
 4.11060000000E+001 2.12070000000E+007
 4.11450000000E+001 2.12070000000E+007
 4.11840000000E+001 2.12070000000E+007
 4.12230000000E+001 2.12070000000E+007
 4.12620000000E+001 2.12070000000E+007
 4.13010000000E+001 2.12070000000E+007
 4.13400000000E+001 2.12070000000E+007
 4.13790000000E+001 2.12910000000E+007
 4.14180000000E+001 2.13790000000E+007
 4.14570000000E+001 2.14690000000E+007
 4.14960000000E+001 2.15620000000E+007
 4.15350000000E+001 2.16580000000E+007
 4.15740000000E+001 2.17550000000E+007
 4.16130000000E+001 2.18540000000E+007
 4.16520000000E+001 2.19530000000E+007
 4.16910000000E+001 2.20540000000E+007
 4.17300000000E+001 2.21540000000E+007
 4.17690000000E+001 2.22550000000E+007
 4.18080000000E+001 2.23550000000E+007
 4.18470000000E+001 2.24550000000E+007
 4.18860000000E+001 2.25630000000E+007
 4.19250000000E+001 2.27110000000E+007
 4.19640000000E+001 2.28590000000E+007
 4.20030000000E+001 2.30090000000E+007
 4.20420000000E+001 2.31580000000E+007
 4.20810000000E+001 2.33080000000E+007
 4.21200000000E+001 2.34580000000E+007
 4.21590000000E+001 2.36090000000E+007
 4.21980000000E+001 2.37600000000E+007
 4.22370000000E+001 2.39110000000E+007
 4.22760000000E+001 2.40620000000E+007
 4.23150000000E+001 2.42140000000E+007
 4.23540000000E+001 2.43660000000E+007
 4.23930000000E+001 2.45180000000E+007
 4.24320000000E+001 2.46710000000E+007
 4.24710000000E+001 2.48240000000E+007
 4.25100000000E+001 2.49780000000E+007
 4.25490000000E+001 2.51330000000E+007
 4.25880000000E+001 2.52870000000E+007
 4.26270000000E+001 2.54430000000E+007
 4.26660000000E+001 2.55990000000E+007
 4.27050000000E+001 2.57560000000E+007
 4.27440000000E+001 2.59140000000E+007
 4.27830000000E+001 2.60730000000E+007
 4.28220000000E+001 2.62330000000E+007
 4.28610000000E+001 2.63930000000E+007
 4.29000000000E+001 2.65550000000E+007
 4.29390000000E+001 2.67180000000E+007
 4.29780000000E+001 2.68820000000E+007
 4.30170000000E+001 2.70470000000E+007
 4.30560000000E+001 2.72130000000E+007
 4.30950000000E+001 2.73800000000E+007
 4.31340000000E+001 2.75480000000E+007
 4.31730000000E+001 2.77170000000E+007
 4.32120000000E+001 2.78870000000E+007
 4.32510000000E+001 2.80570000000E+007
 4.32900000000E+001 2.82290000000E+007
 4.33290000000E+001 2.84000000000E+007
 4.33680000000E+001 2.85730000000E+007
 4.34070000000E+001 2.87450000000E+007
 4.34460000000E+001 2.89180000000E+007
 4.34850000000E+001 2.90910000000E+007
 4.35240000000E+001 2.92640000000E+007
 4.35630000000E+001 2.94380000000E+007
 4.36020000000E+001 2.96110000000E+007
 4.36410000000E+001 2.97840000000E+007
 4.36800000000E+001 2.99580000000E+007
 4.37190000000E+001 3.01320000000E+007
 4.37580000000E+001 3.03060000000E+007
 4.37970000000E+001 3.04800000000E+007
 4.38360000000E+001 3.06550000000E+007
 4.38750000000E+001 3.08290000000E+007
 4.39140000000E+001 3.10050000000E+007
 4.39530000000E+001 3.11810000000E+007
 4.39920000000E+001 3.13570000000E+007
 4.40310000000E+001 3.15340000000E+007
 4.40700000000E+001 3.17120000000E+007
 4.41090000000E+001 3.18900000000E+007
 4.41480000000E+001 3.20690000000E+007
 4.41870000000E+001 3.22490000000E+007
 4.42260000000E+001 3.24300000000E+007
 4.42650000000E+001 3.26110000000E+007
 4.43040000000E+001 3.27940000000E+007
 4.43430000000E+001 3.29780000000E+007
 4.43820000000E+001 3.31630000000E+007
 4.44210000000E+001 3.33490000000E+007
 4.44600000000E+001 3.35360000000E+007
 4.44990000000E+001 3.37250000000E+007
 4.45380000000E+001 3.39140000000E+007
 4.45770000000E+001 3.41050000000E+007
 4.46160000000E+001 3.42960000000E+007
 4.46550000000E+001 3.44890000000E+007
 4.46940000000E+001 3.44890000000E+007
 4.47330000000E+001 3.44890000000E+007
 4.47720000000E+001 3.44890000000E+007
 4.48110000000E+001 3.44890000000E+007
 4.48500000000E+001 3.44890000000E+007
 4.48890000000E+001 3.44890000000E+007
 4.49280000000E+001 3.44890000000E+007
 4.49670000000E+001 3.44890000000E+007
 4.50060000000E+001 3.44890000000E+007
 4.50450000000E+001 3.44890000000E+007
 4.50840000000E+001 3.44890000000E+007
 4.51230000000E+001 3.44890000000E+007
 4.51620000000E+001 3.44890000000E+007
 4.52010000000E+001 3.44890000000E+007
 4.52400000000E+001 3.44890000000E+007
 4.52790000000E+001 3.44890000000E+007
 4.53180000000E+001 3.44890000000E+007
 4.53570000000E+001 3.44890000000E+007
 4.53960000000E+001 3.44890000000E+007
 4.54350000000E+001 3.44890000000E+007
 4.54740000000E+001 3.46120000000E+007
 4.55130000000E+001 3.47440000000E+007
 4.55520000000E+001 3.48850000000E+007
 4.55910000000E+001 3.50330000000E+007
 4.56300000000E+001 3.51900000000E+007
 4.56690000000E+001 3.53520000000E+007
 4.57080000000E+001 3.55200000000E+007
 4.57470000000E+001 3.56930000000E+007
 4.57860000000E+001 3.58680000000E+007
 4.58250000000E+001 3.60460000000E+007
 4.58640000000E+001 3.62250000000E+007
 4.59030000000E+001 3.64050000000E+007
 4.59420000000E+001 3.65840000000E+007
 4.59810000000E+001 3.67640000000E+007
 4.60200000000E+001 3.69430000000E+007
 4.60590000000E+001 3.71210000000E+007
 4.60980000000E+001 3.72990000000E+007
 4.61370000000E+001 3.74760000000E+007
 4.61760000000E+001 3.76530000000E+007
 4.62150000000E+001 3.78290000000E+007
 4.62540000000E+001 3.80050000000E+007
 4.62930000000E+001 3.81810000000E+007
 4.63320000000E+001 3.83580000000E+007
 4.63710000000E+001 3.85350000000E+007
 4.64100000000E+001 3.87120000000E+007
 4.64490000000E+001 3.88910000000E+007
 4.64880000000E+001 3.90700000000E+007
 4.65270000000E+001 3.92510000000E+007
 4.65660000000E+001 3.94340000000E+007
 4.66050000000E+001 3.96170000000E+007
 4.66440000000E+001 3.98020000000E+007
 4.66830000000E+001 3.99890000000E+007
 4.67220000000E+001 4.01770000000E+007
 4.67610000000E+001 4.03660000000E+007
 4.68000000000E+001 4.05570000000E+007
 4.68390000000E+001 4.07640000000E+007
 4.68780000000E+001 4.09750000000E+007
 4.69170000000E+001 4.11910000000E+007
 4.69560000000E+001 4.14110000000E+007
 4.69950000000E+001 4.16350000000E+007
 4.70340000000E+001 4.18620000000E+007
 4.70730000000E+001 4.20930000000E+007
 4.71120000000E+001 4.23260000000E+007
 4.71510000000E+001 4.25610000000E+007
 4.71900000000E+001 4.27970000000E+007
 4.72290000000E+001 4.30360000000E+007
 4.72680000000E+001 4.32750000000E+007
 4.73070000000E+001 4.35150000000E+007
 4.73460000000E+001 4.37560000000E+007
 4.73850000000E+001 4.39970000000E+007
 4.74240000000E+001 4.42380000000E+007
 4.74630000000E+001 4.44800000000E+007
 4.75020000000E+001 4.47220000000E+007
 4.75410000000E+001 4.49640000000E+007
 4.75800000000E+001 4.52060000000E+007
 4.76190000000E+001 4.54480000000E+007
 4.76580000000E+001 4.56890000000E+007
 4.76970000000E+001 4.59310000000E+007
 4.77360000000E+001 4.61730000000E+007
 4.77750000000E+001 4.64140000000E+007
 4.78140000000E+001 4.66560000000E+007
 4.78530000000E+001 4.68980000000E+007
 4.78920000000E+001 4.71400000000E+007
 4.79310000000E+001 4.73820000000E+007
 4.79700000000E+001 4.76240000000E+007
 4.80090000000E+001 4.78680000000E+007
 4.80480000000E+001 4.81120000000E+007
 4.80870000000E+001 4.83580000000E+007
 4.81260000000E+001 4.86050000000E+007
 4.81650000000E+001 4.88530000000E+007
 4.82040000000E+001 4.91030000000E+007
 4.82430000000E+001 4.93550000000E+007
 4.82820000000E+001 4.96090000000E+007
 4.83210000000E+001 4.98650000000E+007
 4.83600000000E+001 5.01230000000E+007
 4.83990000000E+001 5.03820000000E+007
 4.84380000000E+001 5.06430000000E+007
 4.84770000000E+001 5.09060000000E+007
 4.85160000000E+001 5.11700000000E+007
 4.85550000000E+001 5.14350000000E+007
 4.85940000000E+001 5.17010000000E+007
 4.86330000000E+001 5.19680000000E+007
 4.86720000000E+001 5.22350000000E+007
 4.87110000000E+001 5.25040000000E+007
 4.87500000000E+001 5.27720000000E+007
 4.87890000000E+001 5.27720000000E+007
 4.88280000000E+001 5.27720000000E+007
 4.88670000000E+001 5.27720000000E+007
 4.89060000000E+001 5.27720000000E+007
 4.89450000000E+001 5.27720000000E+007
 4.89840000000E+001 5.27720000000E+007
 4.90230000000E+001 5.27720000000E+007
 4.90620000000E+001 5.27720000000E+007
 4.91010000000E+001 5.27720000000E+007
 4.91400000000E+001 5.27720000000E+007
 4.91790000000E+001 5.27720000000E+007
 4.92180000000E+001 5.27720000000E+007
 4.92570000000E+001 5.27720000000E+007
 4.92960000000E+001 5.27720000000E+007
 4.93350000000E+001 5.27720000000E+007
 4.93740000000E+001 5.27720000000E+007
 4.94130000000E+001 5.27720000000E+007
 4.94520000000E+001 5.27720000000E+007
 4.94910000000E+001 5.27720000000E+007
 4.95300000000E+001 5.27720000000E+007
 4.95690000000E+001 5.30040000000E+007
 4.96080000000E+001 5.32410000000E+007
 4.96470000000E+001 5.34830000000E+007
 4.96860000000E+001 5.37300000000E+007
 4.97250000000E+001 5.39810000000E+007
 4.97640000000E+001 5.42360000000E+007
 4.98030000000E+001 5.44940000000E+007
 4.98420000000E+001 5.48490000000E+007
 4.98810000000E+001 5.53650000000E+007
 4.99200000000E+001 5.58870000000E+007
 4.99590000000E+001 5.64110000000E+007
 4.99980000000E+001 5.69390000000E+007
 5.00370000000E+001 5.74670000000E+007
 5.00760000000E+001 5.79960000000E+007
 5.01150000000E+001 5.85240000000E+007
 5.01540000000E+001 5.90520000000E+007
 5.01930000000E+001 5.95790000000E+007
 5.02320000000E+001 6.01050000000E+007
 5.02710000000E+001 6.06300000000E+007
 5.03100000000E+001 6.11540000000E+007
 5.03490000000E+001 6.16780000000E+007
 5.03880000000E+001 6.22010000000E+007
 5.04270000000E+001 6.27240000000E+007
 5.04660000000E+001 6.32470000000E+007
 5.05050000000E+001 6.37700000000E+007
 5.05440000000E+001 6.42940000000E+007
 5.05830000000E+001 6.48180000000E+007
 5.06220000000E+001 6.53430000000E+007
 5.06610000000E+001 6.58690000000E+007
 5.07000000000E+001 6.63960000000E+007
 5.07390000000E+001 6.69250000000E+007
 5.07780000000E+001 6.74560000000E+007
 5.08170000000E+001 6.79890000000E+007
 5.08560000000E+001 6.85250000000E+007
 5.08950000000E+001 6.90640000000E+007
 5.09340000000E+001 6.96060000000E+007
 5.09730000000E+001 7.01520000000E+007
 5.10120000000E+001 7.07010000000E+007
 5.10510000000E+001 7.12530000000E+007
 5.10900000000E+001 7.18090000000E+007
 5.11290000000E+001 7.23680000000E+007
 5.11680000000E+001 7.29310000000E+007
 5.12070000000E+001 7.34970000000E+007
 5.12460000000E+001 7.40660000000E+007
 5.12850000000E+001 7.46390000000E+007
 5.13240000000E+001 7.52160000000E+007
 5.13630000000E+001 7.57950000000E+007
 5.14020000000E+001 7.63780000000E+007
 5.14410000000E+001 7.69640000000E+007
 5.14800000000E+001 7.75530000000E+007
 5.15190000000E+001 7.81450000000E+007
 5.15580000000E+001 7.87390000000E+007
 5.15970000000E+001 7.93360000000E+007
 5.16360000000E+001 7.99350000000E+007
 5.16750000000E+001 8.05360000000E+007
 5.17140000000E+001 8.11390000000E+007
 5.17530000000E+001 8.17450000000E+007
 5.17920000000E+001 8.23520000000E+007
 5.18310000000E+001 8.29600000000E+007
 5.18700000000E+001 8.35710000000E+007
 5.19090000000E+001 8.41840000000E+007
 5.19480000000E+001 8.47990000000E+007
 5.19870000000E+001 8.54150000000E+007
 5.20260000000E+001 8.60340000000E+007
 5.20650000000E+001 8.66540000000E+007
 5.21040000000E+001 8.72760000000E+007
 5.21430000000E+001 8.79000000000E+007
 5.21820000000E+001 8.85250000000E+007
 5.22210000000E+001 8.91530000000E+007
 5.22600000000E+001 8.97810000000E+007
 5.22990000000E+001 9.04120000000E+007
 5.23380000000E+001 9.10430000000E+007
 5.23770000000E+001 9.16770000000E+007
 5.24160000000E+001 9.23120000000E+007
 5.24550000000E+001 9.29490000000E+007
 5.24940000000E+001 9.35880000000E+007
 5.25330000000E+001 9.42290000000E+007
 5.25720000000E+001 9.48720000000E+007
 5.26110000000E+001 9.55190000000E+007
 5.26500000000E+001 9.61680000000E+007
 5.26890000000E+001 9.68210000000E+007
 5.27280000000E+001 9.74770000000E+007
 5.27670000000E+001 9.81370000000E+007
 5.28060000000E+001 9.88000000000E+007
 5.28450000000E+001 9.94670000000E+007
 5.28840000000E+001 9.94670000000E+007
 5.29230000000E+001 9.94670000000E+007
 5.29620000000E+001 9.94670000000E+007
 5.30010000000E+001 9.94670000000E+007
 5.30400000000E+001 9.94670000000E+007
 5.30790000000E+001 9.94670000000E+007
 5.31180000000E+001 9.94670000000E+007
 5.31570000000E+001 9.94670000000E+007
 5.31960000000E+001 9.94670000000E+007
 5.32350000000E+001 9.94670000000E+007
 5.32740000000E+001 9.94670000000E+007
 5.33130000000E+001 9.94670000000E+007
 5.33520000000E+001 9.94670000000E+007
 5.33910000000E+001 9.94670000000E+007
 5.34300000000E+001 9.94670000000E+007
 5.34690000000E+001 9.94670000000E+007
 5.35080000000E+001 9.94670000000E+007
 5.35470000000E+001 9.94670000000E+007
 5.35860000000E+001 9.94670000000E+007
 5.36250000000E+001 9.94670000000E+007
 5.36640000000E+001 9.99940000000E+007
 5.37030000000E+001 1.00550000000E+008
 5.37420000000E+001 1.01120000000E+008
 5.37810000000E+001 1.01730000000E+008
 5.38200000000E+001 1.02350000000E+008
 5.38590000000E+001 1.02980000000E+008
 5.38980000000E+001 1.03640000000E+008
 5.39370000000E+001 1.04300000000E+008
 5.39760000000E+001 1.04970000000E+008
 5.40150000000E+001 1.05650000000E+008
 5.40540000000E+001 1.06330000000E+008
 5.40930000000E+001 1.07020000000E+008
 5.41320000000E+001 1.07700000000E+008
 5.41710000000E+001 1.08390000000E+008
 5.42100000000E+001 1.09070000000E+008
 5.42490000000E+001 1.09750000000E+008
 5.42880000000E+001 1.10430000000E+008
 5.43270000000E+001 1.11100000000E+008
 5.43660000000E+001 1.11770000000E+008
 5.44050000000E+001 1.12440000000E+008
 5.44440000000E+001 1.13110000000E+008
 5.44830000000E+001 1.13770000000E+008
 5.45220000000E+001 1.14430000000E+008
 5.45610000000E+001 1.15090000000E+008
 5.46000000000E+001 1.15750000000E+008
 5.46390000000E+001 1.16400000000E+008
 5.46780000000E+001 1.17060000000E+008
 5.47170000000E+001 1.17720000000E+008
 5.47560000000E+001 1.18370000000E+008
 5.47950000000E+001 1.19030000000E+008
 5.48340000000E+001 1.19680000000E+008
 5.48730000000E+001 1.20340000000E+008
 5.49120000000E+001 1.21000000000E+008
 5.49510000000E+001 1.21650000000E+008
 5.49900000000E+001 1.22320000000E+008
 5.50290000000E+001 1.22980000000E+008
 5.50680000000E+001 1.23640000000E+008
 5.51070000000E+001 1.24310000000E+008
 5.51460000000E+001 1.24980000000E+008
 5.51850000000E+001 1.25650000000E+008
 5.52240000000E+001 1.26330000000E+008
 5.52630000000E+001 1.27010000000E+008
 5.53020000000E+001 1.27690000000E+008
 5.53410000000E+001 1.28380000000E+008
 5.53800000000E+001 1.29070000000E+008
 5.54190000000E+001 1.29760000000E+008
 5.54580000000E+001 1.30450000000E+008
 5.54970000000E+001 1.31150000000E+008
 5.55360000000E+001 1.31850000000E+008
 5.55750000000E+001 1.32550000000E+008
 5.56140000000E+001 1.33250000000E+008
 5.56530000000E+001 1.33950000000E+008
 5.56920000000E+001 1.34650000000E+008
 5.57310000000E+001 1.35360000000E+008
 5.57700000000E+001 1.36060000000E+008
 5.58090000000E+001 1.36770000000E+008
 5.58480000000E+001 1.37480000000E+008
 5.58870000000E+001 1.38200000000E+008
 5.59260000000E+001 1.38910000000E+008
 5.59650000000E+001 1.39630000000E+008
 5.60040000000E+001 1.40360000000E+008
 5.60430000000E+001 1.41090000000E+008
 5.60820000000E+001 1.41820000000E+008
 5.61210000000E+001 1.42550000000E+008
 5.61600000000E+001 1.43290000000E+008
 5.61990000000E+001 1.44040000000E+008
 5.62380000000E+001 1.44790000000E+008
 5.62770000000E+001 1.45540000000E+008
 5.63160000000E+001 1.46290000000E+008
 5.63550000000E+001 1.47050000000E+008
 5.63940000000E+001 1.47810000000E+008
 5.64330000000E+001 1.48570000000E+008
 5.64720000000E+001 1.49330000000E+008
 5.65110000000E+001 1.50090000000E+008
 5.65500000000E+001 1.50850000000E+008
 5.65890000000E+001 1.51620000000E+008
 5.66280000000E+001 1.52380000000E+008
 5.66670000000E+001 1.53150000000E+008
 5.67060000000E+001 1.53920000000E+008
 5.67450000000E+001 1.54690000000E+008
 5.67840000000E+001 1.55470000000E+008
 5.68230000000E+001 1.56250000000E+008
 5.68620000000E+001 1.57030000000E+008
 5.69010000000E+001 1.57820000000E+008
 5.69400000000E+001 1.58600000000E+008
 5.69790000000E+001 1.58600000000E+008
 5.70180000000E+001 1.58600000000E+008
 5.70570000000E+001 1.58600000000E+008
 5.70960000000E+001 1.58600000000E+008
 5.71350000000E+001 1.58600000000E+008
 5.71740000000E+001 1.58600000000E+008
 5.72130000000E+001 1.58600000000E+008
 5.72520000000E+001 1.58600000000E+008
 5.72910000000E+001 1.58600000000E+008
 5.73300000000E+001 1.58600000000E+008
 5.73690000000E+001 1.58600000000E+008
 5.74080000000E+001 1.58600000000E+008
 5.74470000000E+001 1.58600000000E+008
 5.74860000000E+001 1.58600000000E+008
 5.75250000000E+001 1.58600000000E+008
 5.75640000000E+001 1.58600000000E+008
 5.76030000000E+001 1.58600000000E+008
 5.76420000000E+001 1.58600000000E+008
 5.76810000000E+001 1.58600000000E+008
 5.77200000000E+001 1.58600000000E+008
 5.77590000000E+001 1.59110000000E+008
 5.77980000000E+001 1.59670000000E+008
 5.78370000000E+001 1.60280000000E+008
 5.78760000000E+001 1.60930000000E+008
 5.79150000000E+001 1.61610000000E+008
 5.79540000000E+001 1.62330000000E+008
 5.79930000000E+001 1.63080000000E+008
 5.80320000000E+001 1.63840000000E+008
 5.80710000000E+001 1.64620000000E+008
 5.81100000000E+001 1.65400000000E+008
 5.81490000000E+001 1.66180000000E+008
 5.81880000000E+001 1.66970000000E+008
 5.82270000000E+001 1.67740000000E+008
 5.82660000000E+001 1.68510000000E+008
 5.83050000000E+001 1.69260000000E+008
 5.83440000000E+001 1.70010000000E+008
 5.83830000000E+001 1.70750000000E+008
 5.84220000000E+001 1.71470000000E+008
 5.84610000000E+001 1.72200000000E+008
 5.85000000000E+001 1.72910000000E+008
 5.85390000000E+001 1.73640000000E+008
 5.85780000000E+001 1.74390000000E+008
 5.86170000000E+001 1.75170000000E+008
 5.86560000000E+001 1.75970000000E+008
 5.86950000000E+001 1.76790000000E+008
 5.87340000000E+001 1.77620000000E+008
 5.87730000000E+001 1.78480000000E+008
 5.88120000000E+001 1.79340000000E+008
 5.88510000000E+001 1.80220000000E+008
 5.88900000000E+001 1.81110000000E+008
 5.89290000000E+001 1.82000000000E+008
 5.89680000000E+001 1.82900000000E+008
 5.90070000000E+001 1.83810000000E+008
 5.90460000000E+001 1.84710000000E+008
 5.90850000000E+001 1.85620000000E+008
 5.91240000000E+001 1.86540000000E+008
 5.91630000000E+001 1.87450000000E+008
 5.92020000000E+001 1.88360000000E+008
 5.92410000000E+001 1.89280000000E+008
 5.92800000000E+001 1.90190000000E+008
 5.93190000000E+001 1.91110000000E+008
 5.93580000000E+001 1.92030000000E+008
 5.93970000000E+001 1.92950000000E+008
 5.94360000000E+001 1.93870000000E+008
 5.94750000000E+001 1.94800000000E+008
 5.95140000000E+001 1.95720000000E+008
 5.95530000000E+001 1.96650000000E+008
 5.95920000000E+001 1.97590000000E+008
 5.96310000000E+001 1.98530000000E+008
 5.96700000000E+001 1.99470000000E+008
 5.97090000000E+001 2.00410000000E+008
 5.97480000000E+001 2.01360000000E+008
 5.97870000000E+001 2.02310000000E+008
 5.98260000000E+001 2.03270000000E+008
 5.98650000000E+001 2.04230000000E+008
 5.99040000000E+001 2.05190000000E+008
 5.99430000000E+001 2.06150000000E+008
 5.99820000000E+001 2.07120000000E+008
 6.00210000000E+001 2.08080000000E+008
 6.00600000000E+001 2.09040000000E+008
 6.00990000000E+001 2.10000000000E+008
 6.01380000000E+001 2.10960000000E+008
 6.01770000000E+001 2.11920000000E+008
 6.02160000000E+001 2.12880000000E+008
 6.02550000000E+001 2.13830000000E+008
 6.02940000000E+001 2.14790000000E+008
 6.03330000000E+001 2.15740000000E+008
 6.03720000000E+001 2.16860000000E+008
 6.04110000000E+001 2.18610000000E+008
 6.04500000000E+001 2.20370000000E+008
 6.04890000000E+001 2.22120000000E+008
 6.05280000000E+001 2.23880000000E+008
 6.05670000000E+001 2.25640000000E+008
 6.06060000000E+001 2.27410000000E+008
 6.06450000000E+001 2.29180000000E+008
 6.06840000000E+001 2.30950000000E+008
 6.07230000000E+001 2.32730000000E+008
 6.07620000000E+001 2.34510000000E+008
 6.08010000000E+001 2.36290000000E+008
 6.08400000000E+001 2.38080000000E+008
 6.08790000000E+001 2.39870000000E+008
 6.09180000000E+001 2.41660000000E+008
 6.09570000000E+001 2.43460000000E+008
 6.09960000000E+001 2.45260000000E+008
 6.10350000000E+001 2.47070000000E+008
 6.10740000000E+001 2.47070000000E+008
 6.11130000000E+001 2.47070000000E+008
 6.11520000000E+001 2.47070000000E+008
 6.11910000000E+001 2.47070000000E+008
 6.12300000000E+001 2.47070000000E+008
 6.12690000000E+001 2.47070000000E+008
 6.13080000000E+001 2.47070000000E+008
 6.13470000000E+001 2.47070000000E+008
 6.13860000000E+001 2.47070000000E+008
 6.14250000000E+001 2.47070000000E+008
 6.14640000000E+001 2.47070000000E+008
 6.15030000000E+001 2.47070000000E+008
 6.15420000000E+001 2.47070000000E+008
 6.15810000000E+001 2.47070000000E+008
 6.16200000000E+001 2.47070000000E+008
 6.16590000000E+001 2.47070000000E+008
 6.16980000000E+001 2.47070000000E+008
 6.17370000000E+001 2.47070000000E+008
 6.17760000000E+001 2.47070000000E+008
 6.18150000000E+001 2.47070000000E+008
 6.18540000000E+001 2.48500000000E+008
 6.18930000000E+001 2.50010000000E+008
 6.19320000000E+001 2.51600000000E+008
 6.19710000000E+001 2.53260000000E+008
 6.20100000000E+001 2.54990000000E+008
 6.20490000000E+001 2.56780000000E+008
 6.20880000000E+001 2.58610000000E+008
 6.21270000000E+001 2.60490000000E+008
 6.21660000000E+001 2.62390000000E+008
 6.22050000000E+001 2.64310000000E+008
 6.22440000000E+001 2.66240000000E+008
 6.22830000000E+001 2.68170000000E+008
 6.23220000000E+001 2.70100000000E+008
 6.23610000000E+001 2.72020000000E+008
 6.24000000000E+001 2.73930000000E+008
 6.24390000000E+001 2.75830000000E+008
 6.24780000000E+001 2.77710000000E+008
 6.25170000000E+001 2.79580000000E+008
 6.25560000000E+001 2.81430000000E+008
 6.25950000000E+001 2.83270000000E+008
 6.26340000000E+001 2.85090000000E+008
 6.26730000000E+001 2.86890000000E+008
 6.27120000000E+001 2.88690000000E+008
 6.27510000000E+001 2.90480000000E+008
 6.27900000000E+001 2.92250000000E+008
 6.28290000000E+001 2.94010000000E+008
 6.28680000000E+001 2.95770000000E+008
 6.29070000000E+001 2.97510000000E+008
 6.29460000000E+001 2.99250000000E+008
 6.29850000000E+001 3.00980000000E+008
 6.30240000000E+001 3.02700000000E+008
 6.30630000000E+001 3.04420000000E+008
 6.31020000000E+001 3.06130000000E+008
 6.31410000000E+001 3.07840000000E+008
 6.31800000000E+001 3.09560000000E+008
 6.32190000000E+001 3.11270000000E+008
 6.32580000000E+001 3.12990000000E+008
 6.32970000000E+001 3.14720000000E+008
 6.33360000000E+001 3.16450000000E+008
 6.33750000000E+001 3.18190000000E+008
 6.34140000000E+001 3.19930000000E+008
 6.34530000000E+001 3.21690000000E+008
 6.34920000000E+001 3.23440000000E+008
 6.35310000000E+001 3.25210000000E+008
 6.35700000000E+001 3.26970000000E+008
 6.36090000000E+001 3.28740000000E+008
 6.36480000000E+001 3.30500000000E+008
 6.36870000000E+001 3.32270000000E+008
 6.37260000000E+001 3.34030000000E+008
 6.37650000000E+001 3.35790000000E+008
 6.38040000000E+001 3.37540000000E+008
 6.38430000000E+001 3.39290000000E+008
 6.38820000000E+001 3.41040000000E+008
 6.39210000000E+001 3.42780000000E+008
 6.39600000000E+001 3.44510000000E+008
 6.39990000000E+001 3.46240000000E+008
 6.40380000000E+001 3.47960000000E+008
 6.40770000000E+001 3.49670000000E+008
 6.41160000000E+001 3.51380000000E+008
 6.41550000000E+001 3.53080000000E+008
 6.41940000000E+001 3.54780000000E+008
 6.42330000000E+001 3.56480000000E+008
 6.42720000000E+001 3.58170000000E+008
 6.43110000000E+001 3.59870000000E+008
 6.43500000000E+001 3.61560000000E+008
 6.43890000000E+001 3.63260000000E+008
 6.44280000000E+001 3.64950000000E+008
 6.44670000000E+001 3.66650000000E+008
 6.45060000000E+001 3.68360000000E+008
 6.45450000000E+001 3.70070000000E+008
 6.45840000000E+001 3.71790000000E+008
 6.46230000000E+001 3.73510000000E+008
 6.46620000000E+001 3.75240000000E+008
 6.47010000000E+001 3.76970000000E+008
 6.47400000000E+001 3.78710000000E+008
 6.47790000000E+001 3.80450000000E+008
 6.48180000000E+001 3.82200000000E+008
 6.48570000000E+001 3.83940000000E+008
 6.48960000000E+001 3.85680000000E+008
 6.49350000000E+001 3.87420000000E+008
 6.49740000000E+001 3.89160000000E+008
 6.50130000000E+001 3.90900000000E+008
 6.50520000000E+001 3.92640000000E+008
 6.50910000000E+001 3.94380000000E+008
 6.51300000000E+001 3.96110000000E+008
 6.51690000000E+001 3.96110000000E+008
 6.52080000000E+001 3.96110000000E+008
 6.52470000000E+001 3.96110000000E+008
 6.52860000000E+001 3.96110000000E+008
 6.53250000000E+001 3.96110000000E+008
 6.53640000000E+001 3.96110000000E+008
 6.54030000000E+001 3.96110000000E+008
 6.54420000000E+001 3.96110000000E+008
 6.54810000000E+001 3.96110000000E+008
 6.55200000000E+001 3.96110000000E+008
 6.55590000000E+001 3.96110000000E+008
 6.55980000000E+001 3.96110000000E+008
 6.56370000000E+001 3.96110000000E+008
 6.56760000000E+001 3.96110000000E+008
 6.57150000000E+001 3.96110000000E+008
 6.57540000000E+001 3.96110000000E+008
 6.57930000000E+001 3.96110000000E+008
 6.58320000000E+001 3.96110000000E+008
 6.58710000000E+001 3.96110000000E+008
 6.59100000000E+001 3.96110000000E+008
 6.59490000000E+001 3.97080000000E+008
 6.59880000000E+001 3.98190000000E+008
 6.60270000000E+001 3.99440000000E+008
 6.60660000000E+001 4.00830000000E+008
 6.61050000000E+001 4.02340000000E+008
 6.61440000000E+001 4.03960000000E+008
 6.61830000000E+001 4.05660000000E+008
 6.62220000000E+001 4.07430000000E+008
 6.62610000000E+001 4.09240000000E+008
 6.63000000000E+001 4.11090000000E+008
 6.63390000000E+001 4.12950000000E+008
 6.63780000000E+001 4.14810000000E+008
 6.64170000000E+001 4.16650000000E+008
 6.64560000000E+001 4.18470000000E+008
 6.64950000000E+001 4.20260000000E+008
 6.65340000000E+001 4.22010000000E+008
 6.65730000000E+001 4.23730000000E+008
 6.66120000000E+001 4.25400000000E+008
 6.66510000000E+001 4.27050000000E+008
 6.66900000000E+001 4.28660000000E+008
 6.67290000000E+001 4.30250000000E+008
 6.67680000000E+001 4.31810000000E+008
 6.68070000000E+001 4.33360000000E+008
 6.68460000000E+001 4.34890000000E+008
 6.68850000000E+001 4.36410000000E+008
 6.69240000000E+001 4.37920000000E+008
 6.69630000000E+001 4.39430000000E+008
 6.70020000000E+001 4.40940000000E+008
 6.70410000000E+001 4.42450000000E+008
 6.70800000000E+001 4.43970000000E+008
 6.71190000000E+001 4.45480000000E+008
 6.71580000000E+001 4.47010000000E+008
 6.71970000000E+001 4.48540000000E+008
 6.72360000000E+001 4.50090000000E+008
 6.72750000000E+001 4.51640000000E+008
 6.73140000000E+001 4.53200000000E+008
 6.73530000000E+001 4.54770000000E+008
 6.73920000000E+001 4.56340000000E+008
 6.74310000000E+001 4.57920000000E+008
 6.74700000000E+001 4.59500000000E+008
 6.75090000000E+001 4.61090000000E+008
 6.75480000000E+001 4.62670000000E+008
 6.75870000000E+001 4.64250000000E+008
 6.76260000000E+001 4.65830000000E+008
 6.76650000000E+001 4.67400000000E+008
 6.77040000000E+001 4.68970000000E+008
 6.77430000000E+001 4.70540000000E+008
 6.77820000000E+001 4.72100000000E+008
 6.78210000000E+001 4.73660000000E+008
 6.78600000000E+001 4.75220000000E+008
 6.78990000000E+001 4.76770000000E+008
 6.79380000000E+001 4.78320000000E+008
 6.79770000000E+001 4.79860000000E+008
 6.80160000000E+001 4.81390000000E+008
 6.80550000000E+001 4.82930000000E+008
 6.80940000000E+001 4.84460000000E+008
 6.81330000000E+001 4.85980000000E+008
 6.81720000000E+001 4.87510000000E+008
 6.82110000000E+001 4.89030000000E+008
 6.82500000000E+001 4.90560000000E+008
 6.82890000000E+001 4.92100000000E+008
 6.83280000000E+001 4.93640000000E+008
 6.83670000000E+001 4.95200000000E+008
 6.84060000000E+001 4.96780000000E+008
 6.84450000000E+001 4.98380000000E+008
 6.84840000000E+001 5.00000000000E+008
 6.85230000000E+001 5.01640000000E+008
 6.85620000000E+001 5.03310000000E+008
 6.86010000000E+001 5.05010000000E+008
 6.86400000000E+001 5.06730000000E+008
 6.86790000000E+001 5.08480000000E+008
 6.87180000000E+001 5.10260000000E+008
 6.87570000000E+001 5.12060000000E+008
 6.87960000000E+001 5.13880000000E+008
 6.88350000000E+001 5.15720000000E+008
 6.88740000000E+001 5.17580000000E+008
 6.89130000000E+001 5.19460000000E+008
 6.89520000000E+001 5.21340000000E+008
 6.89910000000E+001 5.23230000000E+008
 6.90300000000E+001 5.25130000000E+008
 6.90690000000E+001 5.27040000000E+008
 6.91080000000E+001 5.28940000000E+008
 6.91470000000E+001 5.30850000000E+008
 6.91860000000E+001 5.32760000000E+008
 6.92250000000E+001 5.34660000000E+008
 6.92640000000E+001 5.34660000000E+008
 6.93030000000E+001 5.34660000000E+008
 6.93420000000E+001 5.34660000000E+008
 6.93810000000E+001 5.34660000000E+008
 6.94200000000E+001 5.34660000000E+008
 6.94590000000E+001 5.34660000000E+008
 6.94980000000E+001 5.34660000000E+008
 6.95370000000E+001 5.34660000000E+008
 6.95760000000E+001 5.34660000000E+008
 6.96150000000E+001 5.34660000000E+008
 6.96540000000E+001 5.34660000000E+008
 6.96930000000E+001 5.34660000000E+008
 6.97320000000E+001 5.34660000000E+008
 6.97710000000E+001 5.34660000000E+008
 6.98100000000E+001 5.34660000000E+008
 6.98490000000E+001 5.34660000000E+008
 6.98880000000E+001 5.34660000000E+008
 6.99270000000E+001 5.34660000000E+008
 6.99660000000E+001 5.34660000000E+008
 7.00050000000E+001 5.34660000000E+008
 7.00440000000E+001 5.35400000000E+008
 7.00830000000E+001 5.36340000000E+008
 7.01220000000E+001 5.37480000000E+008
 7.01610000000E+001 5.38780000000E+008
 7.02000000000E+001 5.40240000000E+008
 7.02390000000E+001 5.43060000000E+008
 7.02780000000E+001 5.45990000000E+008
 7.03170000000E+001 5.49040000000E+008
 7.03560000000E+001 5.52190000000E+008
 7.03950000000E+001 5.55440000000E+008
 7.04340000000E+001 5.58780000000E+008
 7.04730000000E+001 5.62180000000E+008
 7.05120000000E+001 5.65660000000E+008
 7.05510000000E+001 5.69180000000E+008
 7.05900000000E+001 5.72750000000E+008
 7.06290000000E+001 5.76360000000E+008
 7.06680000000E+001 5.80020000000E+008
 7.07070000000E+001 5.83700000000E+008
 7.07460000000E+001 5.87430000000E+008
 7.07850000000E+001 5.91180000000E+008
 7.08240000000E+001 5.94970000000E+008
 7.08630000000E+001 5.98800000000E+008
 7.09020000000E+001 6.02660000000E+008
 7.09410000000E+001 6.06560000000E+008
 7.09800000000E+001 6.10500000000E+008
 7.10190000000E+001 6.14460000000E+008
 7.10580000000E+001 6.18460000000E+008
 7.10970000000E+001 6.22490000000E+008
 7.11360000000E+001 6.26550000000E+008
 7.11750000000E+001 6.30630000000E+008
 7.12140000000E+001 6.34720000000E+008
 7.12530000000E+001 6.38840000000E+008
 7.12920000000E+001 6.42980000000E+008
 7.13310000000E+001 6.47130000000E+008
 7.13700000000E+001 6.51290000000E+008
 7.14090000000E+001 6.55480000000E+008
 7.14480000000E+001 6.59680000000E+008
 7.14870000000E+001 6.63890000000E+008
 7.15260000000E+001 6.68120000000E+008
 7.15650000000E+001 6.72370000000E+008
 7.16040000000E+001 6.77120000000E+008
 7.16430000000E+001 6.82120000000E+008
 7.16820000000E+001 6.87180000000E+008
 7.17210000000E+001 6.92290000000E+008
 7.17600000000E+001 6.97460000000E+008
 7.17990000000E+001 7.02660000000E+008
 7.18380000000E+001 7.07900000000E+008
 7.18770000000E+001 7.13170000000E+008
 7.19160000000E+001 7.18460000000E+008
 7.19550000000E+001 7.23770000000E+008
 7.19940000000E+001 7.29100000000E+008
 7.20330000000E+001 7.34440000000E+008
 7.20720000000E+001 7.39800000000E+008
 7.21110000000E+001 7.45170000000E+008
 7.21500000000E+001 7.50560000000E+008
 7.21890000000E+001 7.55970000000E+008
 7.22280000000E+001 7.61390000000E+008
 7.22670000000E+001 7.66830000000E+008
 7.23060000000E+001 7.72290000000E+008
 7.23450000000E+001 7.77770000000E+008
 7.23840000000E+001 7.83270000000E+008
 7.24230000000E+001 7.88790000000E+008
 7.24620000000E+001 7.94320000000E+008
 7.25010000000E+001 7.99880000000E+008
 7.25400000000E+001 8.05470000000E+008
 7.25790000000E+001 8.11070000000E+008
 7.26180000000E+001 8.16700000000E+008
 7.26570000000E+001 8.22360000000E+008
 7.26960000000E+001 8.28050000000E+008
 7.27350000000E+001 8.33760000000E+008
 7.27740000000E+001 8.39500000000E+008
 7.28130000000E+001 8.45270000000E+008
 7.28520000000E+001 8.51070000000E+008
 7.28910000000E+001 8.56890000000E+008
 7.29300000000E+001 8.62750000000E+008
 7.29690000000E+001 8.68620000000E+008
 7.30080000000E+001 8.74530000000E+008
 7.30470000000E+001 8.80450000000E+008
 7.30860000000E+001 8.86400000000E+008
 7.31250000000E+001 8.92360000000E+008
 7.31640000000E+001 8.98330000000E+008
 7.32030000000E+001 9.04310000000E+008
 7.32420000000E+001 9.10290000000E+008
 7.32810000000E+001 9.16280000000E+008
 7.33200000000E+001 9.22280000000E+008
 7.33590000000E+001 9.22280000000E+008
 7.33980000000E+001 9.22280000000E+008
 7.34370000000E+001 9.22280000000E+008
 7.34760000000E+001 9.22280000000E+008
 7.35150000000E+001 9.22280000000E+008
 7.35540000000E+001 9.22280000000E+008
 7.35930000000E+001 9.22280000000E+008
 7.36320000000E+001 9.22280000000E+008
 7.36710000000E+001 9.22280000000E+008
 7.37100000000E+001 9.22280000000E+008
 7.37490000000E+001 9.22280000000E+008
 7.37880000000E+001 9.22280000000E+008
 7.38270000000E+001 9.22280000000E+008
 7.38660000000E+001 9.22280000000E+008
 7.39050000000E+001 9.22280000000E+008
 7.39440000000E+001 9.22280000000E+008
 7.39830000000E+001 9.22280000000E+008
 7.40220000000E+001 9.22280000000E+008
 7.40610000000E+001 9.22280000000E+008
 7.41000000000E+001 9.22280000000E+008
 7.41390000000E+001 9.25980000000E+008
 7.41780000000E+001 9.29960000000E+008
 7.42170000000E+001 9.34220000000E+008
 7.42560000000E+001 9.38730000000E+008
 7.42950000000E+001 9.43460000000E+008
 7.43340000000E+001 9.48390000000E+008
 7.43730000000E+001 9.53480000000E+008
 7.44120000000E+001 9.58700000000E+008
 7.44510000000E+001 9.64010000000E+008
 7.44900000000E+001 9.69390000000E+008
 7.45290000000E+001 9.74800000000E+008
 7.45680000000E+001 9.80220000000E+008
 7.46070000000E+001 9.85640000000E+008
 7.46460000000E+001 9.91020000000E+008
 7.46850000000E+001 9.96360000000E+008
 7.47240000000E+001 1.00190000000E+009
 7.47630000000E+001 1.00890000000E+009
 7.48020000000E+001 1.01600000000E+009
 7.48410000000E+001 1.02300000000E+009
 7.48800000000E+001 1.03000000000E+009
 7.49190000000E+001 1.03700000000E+009
 7.49580000000E+001 1.04400000000E+009
 7.49970000000E+001 1.05100000000E+009
 7.50360000000E+001 1.05800000000E+009
 7.50750000000E+001 1.06500000000E+009
 7.51140000000E+001 1.07200000000E+009
 7.51530000000E+001 1.07900000000E+009
 7.51920000000E+001 1.08600000000E+009
 7.52310000000E+001 1.09300000000E+009
 7.52700000000E+001 1.10010000000E+009
 7.53090000000E+001 1.10710000000E+009
 7.53480000000E+001 1.11420000000E+009
 7.53870000000E+001 1.12130000000E+009
 7.54260000000E+001 1.12840000000E+009
 7.54650000000E+001 1.13550000000E+009
 7.55040000000E+001 1.14260000000E+009
 7.55430000000E+001 1.14980000000E+009
 7.55820000000E+001 1.15700000000E+009
 7.56210000000E+001 1.16420000000E+009
 7.56600000000E+001 1.17140000000E+009
 7.56990000000E+001 1.17870000000E+009
 7.57380000000E+001 1.18590000000E+009
 7.57770000000E+001 1.19320000000E+009
 7.58160000000E+001 1.20040000000E+009
 7.58550000000E+001 1.20770000000E+009
 7.58940000000E+001 1.21500000000E+009
 7.59330000000E+001 1.22230000000E+009
 7.59720000000E+001 1.22960000000E+009
 7.60110000000E+001 1.23680000000E+009
 7.60500000000E+001 1.24410000000E+009
 7.60890000000E+001 1.25140000000E+009
 7.61280000000E+001 1.25870000000E+009
 7.61670000000E+001 1.26590000000E+009
 7.62060000000E+001 1.27320000000E+009
 7.62450000000E+001 1.28040000000E+009
 7.62840000000E+001 1.28770000000E+009
 7.63230000000E+001 1.29500000000E+009
 7.63620000000E+001 1.30220000000E+009
 7.64010000000E+001 1.30950000000E+009
 7.64400000000E+001 1.31670000000E+009
 7.64790000000E+001 1.32400000000E+009
 7.65180000000E+001 1.33130000000E+009
 7.65570000000E+001 1.33860000000E+009
 7.65960000000E+001 1.34590000000E+009
 7.66350000000E+001 1.35330000000E+009
 7.66740000000E+001 1.36070000000E+009
 7.67130000000E+001 1.36800000000E+009
 7.67520000000E+001 1.37540000000E+009
 7.67910000000E+001 1.38290000000E+009
 7.68300000000E+001 1.39030000000E+009
 7.68690000000E+001 1.39780000000E+009
 7.69080000000E+001 1.40530000000E+009
 7.69470000000E+001 1.41280000000E+009
 7.69860000000E+001 1.42040000000E+009
 7.70250000000E+001 1.42790000000E+009
 7.70640000000E+001 1.43550000000E+009
 7.71030000000E+001 1.44310000000E+009
 7.71420000000E+001 1.45060000000E+009
 7.71810000000E+001 1.45820000000E+009
 7.72200000000E+001 1.46580000000E+009
 7.72590000000E+001 1.47340000000E+009
 7.72980000000E+001 1.48100000000E+009
 7.73370000000E+001 1.48850000000E+009
 7.73760000000E+001 1.49610000000E+009
 7.74150000000E+001 1.50370000000E+009
 7.74540000000E+001 1.50370000000E+009
 7.74930000000E+001 1.50370000000E+009
 7.75320000000E+001 1.50370000000E+009
 7.75710000000E+001 1.50370000000E+009
 7.76100000000E+001 1.50370000000E+009
 7.76490000000E+001 1.50370000000E+009
 7.76880000000E+001 1.50370000000E+009
 7.77270000000E+001 1.50370000000E+009
 7.77660000000E+001 1.50370000000E+009
 7.78050000000E+001 1.50370000000E+009
 7.78440000000E+001 1.50370000000E+009
 7.78830000000E+001 1.50370000000E+009
 7.79220000000E+001 1.50370000000E+009
 7.79610000000E+001 1.50370000000E+009
 7.80000000000E+001 1.50370000000E+009
 7.80390000000E+001 1.50370000000E+009
 7.80780000000E+001 1.50370000000E+009
 7.81170000000E+001 1.50370000000E+009
 7.81560000000E+001 1.50370000000E+009
 7.81950000000E+001 1.50370000000E+009
 7.82340000000E+001 1.50830000000E+009
 7.82730000000E+001 1.51330000000E+009
 7.83120000000E+001 1.51840000000E+009
 7.83510000000E+001 1.52390000000E+009
 7.83900000000E+001 1.52950000000E+009
 7.84290000000E+001 1.53530000000E+009
 7.84680000000E+001 1.54120000000E+009
 7.85070000000E+001 1.54730000000E+009
 7.85460000000E+001 1.55350000000E+009
 7.85850000000E+001 1.55970000000E+009
 7.86240000000E+001 1.56590000000E+009
 7.86630000000E+001 1.57220000000E+009
 7.87020000000E+001 1.57850000000E+009
 7.87410000000E+001 1.58480000000E+009
 7.87800000000E+001 1.59110000000E+009
 7.88190000000E+001 1.59740000000E+009
 7.88580000000E+001 1.60370000000E+009
 7.88970000000E+001 1.61000000000E+009
 7.89360000000E+001 1.61630000000E+009
 7.89750000000E+001 1.62260000000E+009
 7.90140000000E+001 1.62900000000E+009
 7.90530000000E+001 1.63530000000E+009
 7.90920000000E+001 1.64170000000E+009
 7.91310000000E+001 1.64820000000E+009
 7.91700000000E+001 1.65470000000E+009
 7.92090000000E+001 1.66120000000E+009
 7.92480000000E+001 1.66790000000E+009
 7.92870000000E+001 1.67450000000E+009
 7.93260000000E+001 1.68120000000E+009
 7.93650000000E+001 1.68800000000E+009
 7.94040000000E+001 1.69480000000E+009
 7.94430000000E+001 1.70160000000E+009
 7.94820000000E+001 1.70860000000E+009
 7.95210000000E+001 1.71550000000E+009
 7.95600000000E+001 1.72250000000E+009
 7.95990000000E+001 1.72960000000E+009
 7.96380000000E+001 1.73670000000E+009
 7.96770000000E+001 1.74390000000E+009
 7.97160000000E+001 1.75110000000E+009
 7.97550000000E+001 1.75840000000E+009
 7.97940000000E+001 1.76570000000E+009
 7.98330000000E+001 1.77310000000E+009
 7.98720000000E+001 1.78050000000E+009
 7.99110000000E+001 1.78800000000E+009
 7.99500000000E+001 1.79550000000E+009
 7.99890000000E+001 1.80300000000E+009
 8.00280000000E+001 1.81060000000E+009
 8.00670000000E+001 1.81820000000E+009
 8.01060000000E+001 1.82580000000E+009
 8.01450000000E+001 1.83340000000E+009
 8.01840000000E+001 1.84110000000E+009
 8.02230000000E+001 1.84870000000E+009
 8.02620000000E+001 1.85640000000E+009
 8.03010000000E+001 1.86410000000E+009
 8.03400000000E+001 1.87180000000E+009
 8.03790000000E+001 1.87950000000E+009
 8.04180000000E+001 1.88720000000E+009
 8.04570000000E+001 1.89500000000E+009
 8.04960000000E+001 1.90270000000E+009
 8.05350000000E+001 1.91050000000E+009
 8.05740000000E+001 1.91830000000E+009
 8.06130000000E+001 1.92610000000E+009
 8.06520000000E+001 1.93400000000E+009
 8.06910000000E+001 1.94180000000E+009
 8.07300000000E+001 1.94970000000E+009
 8.07690000000E+001 1.95770000000E+009
 8.08080000000E+001 1.96560000000E+009
 8.08470000000E+001 1.97360000000E+009
 8.08860000000E+001 1.98160000000E+009
 8.09250000000E+001 1.98970000000E+009
 8.09640000000E+001 1.99780000000E+009
 8.10030000000E+001 2.00600000000E+009
 8.10420000000E+001 2.01420000000E+009
 8.10810000000E+001 2.02240000000E+009
 8.11200000000E+001 2.03070000000E+009
 8.11590000000E+001 2.03900000000E+009
 8.11980000000E+001 2.04740000000E+009
 8.12370000000E+001 2.05580000000E+009
 8.12760000000E+001 2.06430000000E+009
 8.13150000000E+001 2.07280000000E+009
 8.13540000000E+001 2.08150000000E+009
 8.13930000000E+001 2.09010000000E+009
 8.14320000000E+001 2.09890000000E+009
 8.14710000000E+001 2.10770000000E+009
 8.15100000000E+001 2.11660000000E+009
 8.15490000000E+001 2.11660000000E+009
 8.15880000000E+001 2.11660000000E+009
 8.16270000000E+001 2.11660000000E+009
 8.16660000000E+001 2.11660000000E+009
 8.17050000000E+001 2.11660000000E+009
 8.17440000000E+001 2.11660000000E+009
 8.17830000000E+001 2.11660000000E+009
 8.18220000000E+001 2.11660000000E+009
 8.18610000000E+001 2.11660000000E+009
 8.19000000000E+001 2.11660000000E+009
 8.19390000000E+001 2.11660000000E+009
 8.19780000000E+001 2.11660000000E+009
 8.20170000000E+001 2.11660000000E+009
 8.20560000000E+001 2.11660000000E+009
 8.20950000000E+001 2.11660000000E+009
 8.21340000000E+001 2.11660000000E+009
 8.21730000000E+001 2.11660000000E+009
 8.22120000000E+001 2.11660000000E+009
 8.22510000000E+001 2.11660000000E+009
 8.22900000000E+001 2.11660000000E+009
 8.23290000000E+001 2.13220000000E+009
 8.23680000000E+001 2.14820000000E+009
 8.24070000000E+001 2.16460000000E+009
 8.24460000000E+001 2.18130000000E+009
 8.24850000000E+001 2.19840000000E+009
 8.25240000000E+001 2.21570000000E+009
 8.25630000000E+001 2.23340000000E+009
 8.26020000000E+001 2.25130000000E+009
 8.26410000000E+001 2.26930000000E+009
 8.26800000000E+001 2.28760000000E+009
 8.27190000000E+001 2.30600000000E+009
 8.27580000000E+001 2.32450000000E+009
 8.27970000000E+001 2.34300000000E+009
 8.28360000000E+001 2.36170000000E+009
 8.28750000000E+001 2.38040000000E+009
 8.29140000000E+001 2.39920000000E+009
 8.29530000000E+001 2.41800000000E+009
 8.29920000000E+001 2.43690000000E+009
 8.30310000000E+001 2.45580000000E+009
 8.30700000000E+001 2.47480000000E+009
 8.31090000000E+001 2.49380000000E+009
 8.31480000000E+001 2.51290000000E+009
 8.31870000000E+001 2.53210000000E+009
 8.32260000000E+001 2.55140000000E+009
 8.32650000000E+001 2.57080000000E+009
 8.33040000000E+001 2.59020000000E+009
 8.33430000000E+001 2.60970000000E+009
 8.33820000000E+001 2.62930000000E+009
 8.34210000000E+001 2.64900000000E+009
 8.34600000000E+001 2.66870000000E+009
 8.34990000000E+001 2.68860000000E+009
 8.35380000000E+001 2.70840000000E+009
 8.35770000000E+001 2.72840000000E+009
 8.36160000000E+001 2.74840000000E+009
 8.36550000000E+001 2.76850000000E+009
 8.36940000000E+001 2.78860000000E+009
 8.37330000000E+001 2.80880000000E+009
 8.37720000000E+001 2.82910000000E+009
 8.38110000000E+001 2.84940000000E+009
 8.38500000000E+001 2.86980000000E+009
 8.38890000000E+001 2.89020000000E+009
 8.39280000000E+001 2.91070000000E+009
 8.39670000000E+001 2.93120000000E+009
 8.40060000000E+001 2.95170000000E+009
 8.40450000000E+001 2.97230000000E+009
 8.40840000000E+001 2.99290000000E+009
 8.41230000000E+001 3.01350000000E+009
 8.41620000000E+001 3.03420000000E+009
 8.42010000000E+001 3.05490000000E+009
 8.42400000000E+001 3.07560000000E+009
 8.42790000000E+001 3.09640000000E+009
 8.43180000000E+001 3.11720000000E+009
 8.43570000000E+001 3.13810000000E+009
 8.43960000000E+001 3.15900000000E+009
 8.44350000000E+001 3.17990000000E+009
 8.44740000000E+001 3.20090000000E+009
 8.45130000000E+001 3.22180000000E+009
 8.45520000000E+001 3.24280000000E+009
 8.45910000000E+001 3.26390000000E+009
 8.46300000000E+001 3.28500000000E+009
 8.46690000000E+001 3.30600000000E+009
 8.47080000000E+001 3.33100000000E+009
 8.47470000000E+001 3.36300000000E+009
 8.47860000000E+001 3.39490000000E+009
 8.48250000000E+001 3.42690000000E+009
 8.48640000000E+001 3.45890000000E+009
 8.49030000000E+001 3.49090000000E+009
 8.49420000000E+001 3.52300000000E+009
 8.49810000000E+001 3.55500000000E+009
 8.50200000000E+001 3.58710000000E+009
 8.50590000000E+001 3.61920000000E+009
 8.50980000000E+001 3.65130000000E+009
 8.51370000000E+001 3.68340000000E+009
 8.51760000000E+001 3.71550000000E+009
 8.52150000000E+001 3.74770000000E+009
 8.52540000000E+001 3.77980000000E+009
 8.52930000000E+001 3.81200000000E+009
 8.53320000000E+001 3.84420000000E+009
 8.53710000000E+001 3.87630000000E+009
 8.54100000000E+001 3.90850000000E+009
 8.54490000000E+001 3.94060000000E+009
 8.54880000000E+001 3.97280000000E+009
 8.55270000000E+001 4.00490000000E+009
 8.55660000000E+001 4.03700000000E+009
 8.56050000000E+001 4.06910000000E+009
 8.56440000000E+001 4.06910000000E+009
 8.56830000000E+001 4.06910000000E+009
 8.57220000000E+001 4.06910000000E+009
 8.57610000000E+001 4.06910000000E+009
 8.58000000000E+001 4.06910000000E+009
 8.58390000000E+001 4.06910000000E+009
 8.58780000000E+001 4.06910000000E+009
 8.59170000000E+001 4.06910000000E+009
 8.59560000000E+001 4.06910000000E+009
 8.59950000000E+001 4.06910000000E+009
 8.60340000000E+001 4.06910000000E+009
 8.60730000000E+001 4.06910000000E+009
 8.61120000000E+001 4.06910000000E+009
 8.61510000000E+001 4.06910000000E+009
 8.61900000000E+001 4.06910000000E+009
 8.62290000000E+001 4.06910000000E+009
 8.62680000000E+001 4.06910000000E+009
 8.63070000000E+001 4.06910000000E+009
 8.63460000000E+001 4.06910000000E+009
 8.63850000000E+001 4.06910000000E+009
 8.64240000000E+001 4.09420000000E+009
 8.64630000000E+001 4.12000000000E+009
 8.65020000000E+001 4.14650000000E+009
 8.65410000000E+001 4.17370000000E+009
 8.65800000000E+001 4.20140000000E+009
 8.66190000000E+001 4.22970000000E+009
 8.66580000000E+001 4.25830000000E+009
 8.66970000000E+001 4.28730000000E+009
 8.67360000000E+001 4.31650000000E+009
 8.67750000000E+001 4.34580000000E+009
 8.68140000000E+001 4.37510000000E+009
 8.68530000000E+001 4.40450000000E+009
 8.68920000000E+001 4.43380000000E+009
 8.69310000000E+001 4.46290000000E+009
 8.69700000000E+001 4.49190000000E+009
 8.70090000000E+001 4.52070000000E+009
 8.70480000000E+001 4.54940000000E+009
 8.70870000000E+001 4.57770000000E+009
 8.71260000000E+001 4.60590000000E+009
 8.71650000000E+001 4.63390000000E+009
 8.72040000000E+001 4.66160000000E+009
 8.72430000000E+001 4.68910000000E+009
 8.72820000000E+001 4.71650000000E+009
 8.73210000000E+001 4.74370000000E+009
 8.73600000000E+001 4.77070000000E+009
 8.73990000000E+001 4.79760000000E+009
 8.74380000000E+001 4.82440000000E+009
 8.74770000000E+001 4.85110000000E+009
 8.75160000000E+001 4.87770000000E+009
 8.75550000000E+001 4.90430000000E+009
 8.75940000000E+001 4.93080000000E+009
 8.76330000000E+001 4.95730000000E+009
 8.76720000000E+001 4.98370000000E+009
 8.77110000000E+001 5.01010000000E+009
 8.77500000000E+001 5.03660000000E+009
 8.77890000000E+001 5.06300000000E+009
 8.78280000000E+001 5.08950000000E+009
 8.78670000000E+001 5.11600000000E+009
 8.79060000000E+001 5.14250000000E+009
 8.79450000000E+001 5.16910000000E+009
 8.79840000000E+001 5.19570000000E+009
 8.80230000000E+001 5.22230000000E+009
 8.80620000000E+001 5.24890000000E+009
 8.81010000000E+001 5.27550000000E+009
 8.81400000000E+001 5.30210000000E+009
 8.81790000000E+001 5.32870000000E+009
 8.82180000000E+001 5.35530000000E+009
 8.82570000000E+001 5.38190000000E+009
 8.82960000000E+001 5.40840000000E+009
 8.83350000000E+001 5.43490000000E+009
 8.83740000000E+001 5.46130000000E+009
 8.84130000000E+001 5.48770000000E+009
 8.84520000000E+001 5.51400000000E+009
 8.84910000000E+001 5.54030000000E+009
 8.85300000000E+001 5.56650000000E+009
 8.85690000000E+001 5.59260000000E+009
 8.86080000000E+001 5.61860000000E+009
 8.86470000000E+001 5.64460000000E+009
 8.86860000000E+001 5.67050000000E+009
 8.87250000000E+001 5.69630000000E+009
 8.87640000000E+001 5.72200000000E+009
 8.88030000000E+001 5.74760000000E+009
 8.88420000000E+001 5.77310000000E+009
 8.88810000000E+001 5.79850000000E+009
 8.89200000000E+001 5.82380000000E+009
 8.89590000000E+001 5.84890000000E+009
 8.89980000000E+001 5.87400000000E+009
 8.90370000000E+001 5.89900000000E+009
 8.90760000000E+001 5.92380000000E+009
 8.91150000000E+001 5.94860000000E+009
 8.91540000000E+001 5.97320000000E+009
 8.91930000000E+001 5.99780000000E+009
 8.92320000000E+001 6.02230000000E+009
 8.92710000000E+001 6.04660000000E+009
 8.93100000000E+001 6.07090000000E+009
 8.93490000000E+001 6.09500000000E+009
 8.93880000000E+001 6.11890000000E+009
 8.94270000000E+001 6.14270000000E+009
 8.94660000000E+001 6.16630000000E+009
 8.95050000000E+001 6.18970000000E+009
 8.95440000000E+001 6.21290000000E+009
 8.95830000000E+001 6.23600000000E+009
 8.96220000000E+001 6.25880000000E+009
 8.96610000000E+001 6.28140000000E+009
 8.97000000000E+001 6.30380000000E+009
 8.97390000000E+001 6.30380000000E+009
 8.97780000000E+001 6.30380000000E+009
 8.98170000000E+001 6.30380000000E+009
 8.98560000000E+001 6.30380000000E+009
 8.98950000000E+001 6.30380000000E+009
 8.99340000000E+001 6.30380000000E+009
 8.99730000000E+001 6.30380000000E+009
 9.00120000000E+001 6.30380000000E+009
 9.00510000000E+001 6.30380000000E+009
 9.00900000000E+001 6.30380000000E+009
 9.01290000000E+001 6.30380000000E+009
 9.01680000000E+001 6.30380000000E+009
 9.02070000000E+001 6.30380000000E+009
 9.02460000000E+001 6.30380000000E+009
 9.02850000000E+001 6.30380000000E+009
 9.03240000000E+001 6.30380000000E+009
 9.03630000000E+001 6.30380000000E+009
 9.04020000000E+001 6.30380000000E+009
 9.04410000000E+001 6.30380000000E+009
 9.04800000000E+001 6.30380000000E+009
 9.05190000000E+001 6.31520000000E+009
 9.05580000000E+001 6.32720000000E+009
 9.05970000000E+001 6.33970000000E+009
 9.06360000000E+001 6.35280000000E+009
 9.06750000000E+001 6.36630000000E+009
 9.07140000000E+001 6.38020000000E+009
 9.07530000000E+001 6.39430000000E+009
 9.07920000000E+001 6.40870000000E+009
 9.08310000000E+001 6.42320000000E+009
 9.08700000000E+001 6.43770000000E+009
 9.09090000000E+001 6.45220000000E+009
 9.09480000000E+001 6.46650000000E+009
 9.09870000000E+001 6.48080000000E+009
 9.10260000000E+001 6.49490000000E+009
 9.10650000000E+001 6.50880000000E+009
 9.11040000000E+001 6.52250000000E+009
 9.11430000000E+001 6.53590000000E+009
 9.11820000000E+001 6.54920000000E+009
 9.12210000000E+001 6.56220000000E+009
 9.12600000000E+001 6.57500000000E+009
 9.12990000000E+001 6.58770000000E+009
 9.13380000000E+001 6.60010000000E+009
 9.13770000000E+001 6.61240000000E+009
 9.14160000000E+001 6.62440000000E+009
 9.14550000000E+001 6.63630000000E+009
 9.14940000000E+001 6.64810000000E+009
 9.15330000000E+001 6.65960000000E+009
 9.15720000000E+001 6.67100000000E+009
 9.16110000000E+001 6.68220000000E+009
 9.16500000000E+001 6.69330000000E+009
 9.16890000000E+001 6.70430000000E+009
 9.17280000000E+001 6.71510000000E+009
 9.17670000000E+001 6.72590000000E+009
 9.18060000000E+001 6.73650000000E+009
 9.18450000000E+001 6.74710000000E+009
 9.18840000000E+001 6.75750000000E+009
 9.19230000000E+001 6.76790000000E+009
 9.19620000000E+001 6.77820000000E+009
 9.20010000000E+001 6.78840000000E+009
 9.20400000000E+001 6.79860000000E+009
 9.20790000000E+001 6.80860000000E+009
 9.21180000000E+001 6.81860000000E+009
 9.21570000000E+001 6.82850000000E+009
 9.21960000000E+001 6.83830000000E+009
 9.22350000000E+001 6.84810000000E+009
 9.22740000000E+001 6.85770000000E+009
 9.23130000000E+001 6.86730000000E+009
 9.23520000000E+001 6.87680000000E+009
 9.23910000000E+001 6.88610000000E+009
 9.24300000000E+001 6.89540000000E+009
 9.24690000000E+001 6.90450000000E+009
 9.25080000000E+001 6.91350000000E+009
 9.25470000000E+001 6.92230000000E+009
 9.25860000000E+001 6.93100000000E+009
 9.26250000000E+001 6.93960000000E+009
 9.26640000000E+001 6.94790000000E+009
 9.27030000000E+001 6.95610000000E+009
 9.27420000000E+001 6.96410000000E+009
 9.27810000000E+001 6.97190000000E+009
 9.28200000000E+001 6.97950000000E+009
 9.28590000000E+001 6.98690000000E+009
 9.28980000000E+001 6.99400000000E+009
 9.29370000000E+001 7.00090000000E+009
 9.29760000000E+001 7.00770000000E+009
 9.30150000000E+001 7.01420000000E+009
 9.30540000000E+001 7.02050000000E+009
 9.30930000000E+001 7.02660000000E+009
 9.31320000000E+001 7.03260000000E+009
 9.31710000000E+001 7.03840000000E+009
 9.32100000000E+001 7.04410000000E+009
 9.32490000000E+001 7.04970000000E+009
 9.32880000000E+001 7.05520000000E+009
 9.33270000000E+001 7.06070000000E+009
 9.33660000000E+001 7.06610000000E+009
 9.34050000000E+001 7.07160000000E+009
 9.34440000000E+001 7.07700000000E+009
 9.34830000000E+001 7.08250000000E+009
 9.35220000000E+001 7.08800000000E+009
 9.35610000000E+001 7.09360000000E+009
 9.36000000000E+001 7.09920000000E+009
 9.36390000000E+001 7.15350000000E+009
 9.36780000000E+001 7.20910000000E+009
 9.37170000000E+001 7.26570000000E+009
 9.37560000000E+001 7.32350000000E+009
 9.37950000000E+001 7.38220000000E+009
 9.38340000000E+001 7.38220000000E+009
 9.38730000000E+001 7.38220000000E+009
 9.39120000000E+001 7.38220000000E+009
 9.39510000000E+001 7.38220000000E+009
 9.39900000000E+001 7.38220000000E+009
 9.40290000000E+001 7.38220000000E+009
 9.40680000000E+001 7.38220000000E+009
 9.41070000000E+001 7.38220000000E+009
 9.41460000000E+001 7.38220000000E+009
 9.41850000000E+001 7.38220000000E+009
 9.42240000000E+001 7.38220000000E+009
 9.42630000000E+001 7.38220000000E+009
 9.43020000000E+001 7.38220000000E+009
 9.43410000000E+001 7.38220000000E+009
 9.43800000000E+001 7.38220000000E+009
 9.44190000000E+001 7.38220000000E+009
 9.44580000000E+001 7.38220000000E+009
 9.44970000000E+001 7.38220000000E+009
 9.45360000000E+001 7.38220000000E+009
 9.45750000000E+001 7.38220000000E+009
 9.46140000000E+001 7.43760000000E+009
 9.46530000000E+001 7.49420000000E+009
 9.46920000000E+001 7.55190000000E+009
 9.47310000000E+001 7.61070000000E+009
 9.47700000000E+001 7.67050000000E+009
 9.48090000000E+001 7.73110000000E+009
 9.48480000000E+001 7.79250000000E+009
 9.48870000000E+001 7.85440000000E+009
 9.49260000000E+001 7.91680000000E+009
 9.49650000000E+001 7.97960000000E+009
 9.50040000000E+001 8.04260000000E+009
 9.50430000000E+001 8.10570000000E+009
 9.50820000000E+001 8.16900000000E+009
 9.51210000000E+001 8.23230000000E+009
 9.51600000000E+001 8.29560000000E+009
 9.51990000000E+001 8.35890000000E+009
 9.52380000000E+001 8.42210000000E+009
 9.52770000000E+001 8.48540000000E+009
 9.53160000000E+001 8.54860000000E+009
 9.53550000000E+001 8.61170000000E+009
 9.53940000000E+001 8.67490000000E+009
 9.54330000000E+001 8.73800000000E+009
 9.54720000000E+001 8.80110000000E+009
 9.55110000000E+001 8.86420000000E+009
 9.55500000000E+001 8.92740000000E+009
 9.55890000000E+001 8.99050000000E+009
 9.56280000000E+001 9.05380000000E+009
 9.56670000000E+001 9.11710000000E+009
 9.57060000000E+001 9.18040000000E+009
 9.57450000000E+001 9.24390000000E+009
 9.57840000000E+001 9.30740000000E+009
 9.58230000000E+001 9.37110000000E+009
 9.58620000000E+001 9.43480000000E+009
 9.59010000000E+001 9.49860000000E+009
 9.59400000000E+001 9.56250000000E+009
 9.59790000000E+001 9.62640000000E+009
 9.60180000000E+001 9.69040000000E+009
 9.60570000000E+001 9.75440000000E+009
 9.60960000000E+001 9.81840000000E+009
 9.61350000000E+001 9.88240000000E+009
 9.61740000000E+001 9.94640000000E+009
 9.62130000000E+001 1.00100000000E+010
 9.62520000000E+001 1.00740000000E+010
 9.62910000000E+001 1.01380000000E+010
 9.63300000000E+001 1.02020000000E+010
 9.63690000000E+001 1.02660000000E+010
 9.64080000000E+001 1.03290000000E+010
 9.64470000000E+001 1.03930000000E+010
 9.64860000000E+001 1.04560000000E+010
 9.65250000000E+001 1.05200000000E+010
 9.65640000000E+001 1.05830000000E+010
 9.66030000000E+001 1.06460000000E+010
 9.66420000000E+001 1.07090000000E+010
 9.66810000000E+001 1.07730000000E+010
 9.67200000000E+001 1.08360000000E+010
 9.67590000000E+001 1.08990000000E+010
 9.67980000000E+001 1.09610000000E+010
 9.68370000000E+001 1.10240000000E+010
 9.68760000000E+001 1.10870000000E+010
 9.69150000000E+001 1.11490000000E+010
 9.69540000000E+001 1.12120000000E+010
 9.69930000000E+001 1.12740000000E+010
 9.70320000000E+001 1.13370000000E+010
 9.70710000000E+001 1.13990000000E+010
 9.71100000000E+001 1.14610000000E+010
 9.71490000000E+001 1.15230000000E+010
 9.71880000000E+001 1.15850000000E+010
 9.72270000000E+001 1.16470000000E+010
 9.72660000000E+001 1.17090000000E+010
 9.73050000000E+001 1.17710000000E+010
 9.73440000000E+001 1.18330000000E+010
 9.73830000000E+001 1.18950000000E+010
 9.74220000000E+001 1.19560000000E+010
 9.74610000000E+001 1.20180000000E+010
 9.75000000000E+001 1.20790000000E+010
 9.75390000000E+001 1.21400000000E+010
 9.75780000000E+001 1.22010000000E+010
 9.76170000000E+001 1.22620000000E+010
 9.76560000000E+001 1.23220000000E+010
 9.76950000000E+001 1.23820000000E+010
 9.77340000000E+001 1.24420000000E+010
 9.77730000000E+001 1.25020000000E+010
 9.78120000000E+001 1.25610000000E+010
 9.78510000000E+001 1.26210000000E+010
 9.78900000000E+001 1.26800000000E+010
 9.79290000000E+001 1.26800000000E+010
 9.79680000000E+001 1.26800000000E+010
 9.80070000000E+001 1.26800000000E+010
 9.80460000000E+001 1.26800000000E+010
 9.80850000000E+001 1.26800000000E+010
 9.81240000000E+001 1.26800000000E+010
 9.81630000000E+001 1.26800000000E+010
 9.82020000000E+001 1.26800000000E+010
 9.82410000000E+001 1.26800000000E+010
 9.82800000000E+001 1.26800000000E+010
 9.83190000000E+001 1.26800000000E+010
 9.83580000000E+001 1.26800000000E+010
 9.83970000000E+001 1.26800000000E+010
 9.84360000000E+001 1.26800000000E+010
 9.84750000000E+001 1.26800000000E+010
 9.85140000000E+001 1.26800000000E+010
 9.85530000000E+001 1.26800000000E+010
 9.85920000000E+001 1.26800000000E+010
 9.86310000000E+001 1.26800000000E+010
 9.86700000000E+001 1.26800000000E+010
 9.87090000000E+001 1.27200000000E+010
 9.87480000000E+001 1.27600000000E+010
 9.87870000000E+001 1.28020000000E+010
 9.88260000000E+001 1.28440000000E+010
 9.88650000000E+001 1.28870000000E+010
 9.89040000000E+001 1.29310000000E+010
 9.89430000000E+001 1.29750000000E+010
 9.89820000000E+001 1.30190000000E+010
 9.90210000000E+001 1.30630000000E+010
 9.90600000000E+001 1.31070000000E+010
 9.90990000000E+001 1.31510000000E+010
 9.91380000000E+001 1.31950000000E+010
 9.91770000000E+001 1.32380000000E+010
 9.92160000000E+001 1.32810000000E+010
 9.92550000000E+001 1.33240000000E+010
 9.92940000000E+001 1.33660000000E+010
 9.93330000000E+001 1.34080000000E+010
 9.93720000000E+001 1.34490000000E+010
 9.94110000000E+001 1.34900000000E+010
 9.94500000000E+001 1.35300000000E+010
 9.94890000000E+001 1.35700000000E+010
 9.95280000000E+001 1.36090000000E+010
 9.95670000000E+001 1.36490000000E+010
 9.96060000000E+001 1.36870000000E+010
 9.96450000000E+001 1.37260000000E+010
 9.96840000000E+001 1.37640000000E+010
 9.97230000000E+001 1.38020000000E+010
 9.97620000000E+001 1.38400000000E+010
 9.98010000000E+001 1.38770000000E+010
 9.98400000000E+001 1.39130000000E+010
 9.98790000000E+001 1.39500000000E+010
 9.99180000000E+001 1.39860000000E+010
 9.99570000000E+001 1.40210000000E+010
 9.99960000000E+001 1.40560000000E+010
 1.00030000000E+002 1.40900000000E+010
 1.00070000000E+002 1.41240000000E+010
 1.00110000000E+002 1.41570000000E+010
 1.00150000000E+002 1.41900000000E+010
 1.00190000000E+002 1.42220000000E+010
 1.00230000000E+002 1.42540000000E+010
 1.00270000000E+002 1.42850000000E+010
 1.00310000000E+002 1.43160000000E+010
 1.00350000000E+002 1.43460000000E+010
 1.00390000000E+002 1.43760000000E+010
 1.00420000000E+002 1.44050000000E+010
 1.00460000000E+002 1.44340000000E+010
 1.00500000000E+002 1.44620000000E+010
 1.00540000000E+002 1.44900000000E+010
 1.00580000000E+002 1.45170000000E+010
 1.00620000000E+002 1.45440000000E+010
 1.00660000000E+002 1.45700000000E+010
 1.00700000000E+002 1.45960000000E+010
 1.00740000000E+002 1.46220000000E+010
 1.00780000000E+002 1.46460000000E+010
 1.00810000000E+002 1.46710000000E+010
 1.00850000000E+002 1.46950000000E+010
 1.00890000000E+002 1.47180000000E+010
 1.00930000000E+002 1.47410000000E+010
 1.00970000000E+002 1.47640000000E+010
 1.01010000000E+002 1.47850000000E+010
 1.01050000000E+002 1.48070000000E+010
 1.01090000000E+002 1.48280000000E+010
 1.01130000000E+002 1.48480000000E+010
 1.01170000000E+002 1.48670000000E+010
 1.01200000000E+002 1.48870000000E+010
 1.01240000000E+002 1.49050000000E+010
 1.01280000000E+002 1.49230000000E+010
 1.01320000000E+002 1.49410000000E+010
 1.01360000000E+002 1.49580000000E+010
 1.01400000000E+002 1.49750000000E+010
 1.01440000000E+002 1.49910000000E+010
 1.01480000000E+002 1.50070000000E+010
 1.01520000000E+002 1.50220000000E+010
 1.01560000000E+002 1.50370000000E+010
 1.01590000000E+002 1.50510000000E+010
 1.01630000000E+002 1.50650000000E+010
 1.01670000000E+002 1.50780000000E+010
 1.01710000000E+002 1.50910000000E+010
 1.01750000000E+002 1.51040000000E+010
 1.01790000000E+002 1.51160000000E+010
 1.01830000000E+002 1.51280000000E+010
 1.01870000000E+002 1.51400000000E+010
 1.01910000000E+002 1.51510000000E+010
 1.01950000000E+002 1.51620000000E+010
 1.01980000000E+002 1.51730000000E+010
 1.02020000000E+002 1.51730000000E+010
 1.02060000000E+002 1.51730000000E+010
 1.02100000000E+002 1.51730000000E+010
 1.02140000000E+002 1.51730000000E+010
 1.02180000000E+002 1.51730000000E+010
 1.02220000000E+002 1.51730000000E+010
 1.02260000000E+002 1.51730000000E+010
 1.02300000000E+002 1.51730000000E+010
 1.02340000000E+002 1.51730000000E+010
 1.02380000000E+002 1.51730000000E+010
 1.02410000000E+002 1.51730000000E+010
 1.02450000000E+002 1.51730000000E+010
 1.02490000000E+002 1.51730000000E+010
 1.02530000000E+002 1.51730000000E+010
 1.02570000000E+002 1.51730000000E+010
 1.02610000000E+002 1.51730000000E+010
 1.02650000000E+002 1.51730000000E+010
 1.02690000000E+002 1.51730000000E+010
 1.02730000000E+002 1.51730000000E+010
 1.02770000000E+002 1.51730000000E+010
 1.02800000000E+002 1.51630000000E+010
 1.02840000000E+002 1.51550000000E+010
 1.02880000000E+002 1.51470000000E+010
 1.02920000000E+002 1.51390000000E+010
 1.02960000000E+002 1.51320000000E+010
 1.03000000000E+002 1.51260000000E+010
 1.03040000000E+002 1.51200000000E+010
 1.03080000000E+002 1.51140000000E+010
 1.03120000000E+002 1.51090000000E+010
 1.03160000000E+002 1.51030000000E+010
 1.03190000000E+002 1.50970000000E+010
 1.03230000000E+002 1.50920000000E+010
 1.03270000000E+002 1.50860000000E+010
 1.03310000000E+002 1.50790000000E+010
 1.03350000000E+002 1.50730000000E+010
 1.03390000000E+002 1.50660000000E+010
 1.03430000000E+002 1.50590000000E+010
 1.03470000000E+002 1.50510000000E+010
 1.03510000000E+002 1.50430000000E+010
 1.03550000000E+002 1.50350000000E+010
 1.03580000000E+002 1.50260000000E+010
 1.03620000000E+002 1.50170000000E+010
 1.03660000000E+002 1.50080000000E+010
 1.03700000000E+002 1.49980000000E+010
 1.03740000000E+002 1.49880000000E+010
 1.03780000000E+002 1.49780000000E+010
 1.03820000000E+002 1.49670000000E+010
 1.03860000000E+002 1.49560000000E+010
 1.03900000000E+002 1.49450000000E+010
 1.03940000000E+002 1.49330000000E+010
 1.03970000000E+002 1.49210000000E+010
 1.04010000000E+002 1.49090000000E+010
 1.04050000000E+002 1.48970000000E+010
 1.04090000000E+002 1.48840000000E+010
 1.04130000000E+002 1.48710000000E+010
 1.04170000000E+002 1.48580000000E+010
 1.04210000000E+002 1.48450000000E+010
 1.04250000000E+002 1.48320000000E+010
 1.04290000000E+002 1.48180000000E+010
 1.04330000000E+002 1.48040000000E+010
 1.04360000000E+002 1.47900000000E+010
 1.04400000000E+002 1.47760000000E+010
 1.04440000000E+002 1.47620000000E+010
 1.04480000000E+002 1.47470000000E+010
 1.04520000000E+002 1.47320000000E+010
 1.04560000000E+002 1.47170000000E+010
 1.04600000000E+002 1.47020000000E+010
 1.04640000000E+002 1.46860000000E+010
 1.04680000000E+002 1.46700000000E+010
 1.04720000000E+002 1.46540000000E+010
 1.04750000000E+002 1.46380000000E+010
 1.04790000000E+002 1.46210000000E+010
 1.04830000000E+002 1.46040000000E+010
 1.04870000000E+002 1.45870000000E+010
 1.04910000000E+002 1.45700000000E+010
 1.04950000000E+002 1.45520000000E+010
 1.04990000000E+002 1.45350000000E+010
 1.05030000000E+002 1.45170000000E+010
 1.05070000000E+002 1.44980000000E+010
 1.05110000000E+002 1.44800000000E+010
 1.05140000000E+002 1.44620000000E+010
 1.05180000000E+002 1.44430000000E+010
 1.05220000000E+002 1.44250000000E+010
 1.05260000000E+002 1.44060000000E+010
 1.05300000000E+002 1.43870000000E+010
 1.05340000000E+002 1.44490000000E+010
 1.05380000000E+002 1.45130000000E+010
 1.05420000000E+002 1.45770000000E+010
 1.05460000000E+002 1.46430000000E+010
 1.05500000000E+002 1.47110000000E+010
 1.05530000000E+002 1.47790000000E+010
 1.05570000000E+002 1.48480000000E+010
 1.05610000000E+002 1.49190000000E+010
 1.05650000000E+002 1.49900000000E+010
 1.05690000000E+002 1.50610000000E+010
 1.05730000000E+002 1.51330000000E+010
 1.05770000000E+002 1.52060000000E+010
 1.05810000000E+002 1.52790000000E+010
 1.05850000000E+002 1.53520000000E+010
 1.05890000000E+002 1.54250000000E+010
 1.05920000000E+002 1.54990000000E+010
 1.05960000000E+002 1.55720000000E+010
 1.06000000000E+002 1.56460000000E+010
 1.06040000000E+002 1.57210000000E+010
 1.06080000000E+002 1.57950000000E+010
 1.06120000000E+002 1.57950000000E+010
 1.06160000000E+002 1.57950000000E+010
 1.06200000000E+002 1.57950000000E+010
 1.06240000000E+002 1.57950000000E+010
 1.06280000000E+002 1.57950000000E+010
 1.06310000000E+002 1.57950000000E+010
 1.06350000000E+002 1.57950000000E+010
 1.06390000000E+002 1.57950000000E+010
 1.06430000000E+002 1.57950000000E+010
 1.06470000000E+002 1.57950000000E+010
 1.06510000000E+002 1.57950000000E+010
 1.06550000000E+002 1.57950000000E+010
 1.06590000000E+002 1.57950000000E+010
 1.06630000000E+002 1.57950000000E+010
 1.06670000000E+002 1.57950000000E+010
 1.06700000000E+002 1.57950000000E+010
 1.06740000000E+002 1.57950000000E+010
 1.06780000000E+002 1.57950000000E+010
 1.06820000000E+002 1.57950000000E+010
 1.06860000000E+002 1.57950000000E+010
 1.06900000000E+002 1.58560000000E+010
 1.06940000000E+002 1.59180000000E+010
 1.06980000000E+002 1.59820000000E+010
 1.07020000000E+002 1.60460000000E+010
 1.07060000000E+002 1.61120000000E+010
 1.07090000000E+002 1.61790000000E+010
 1.07130000000E+002 1.62460000000E+010
 1.07170000000E+002 1.63140000000E+010
 1.07210000000E+002 1.63820000000E+010
 1.07250000000E+002 1.64500000000E+010
 1.07290000000E+002 1.65180000000E+010
 1.07330000000E+002 1.65860000000E+010
 1.07370000000E+002 1.66540000000E+010
 1.07410000000E+002 1.67220000000E+010
 1.07440000000E+002 1.67900000000E+010
 1.07480000000E+002 1.68570000000E+010
 1.07520000000E+002 1.69240000000E+010
 1.07560000000E+002 1.69910000000E+010
 1.07600000000E+002 1.70570000000E+010
 1.07640000000E+002 1.71240000000E+010
 1.07680000000E+002 1.71900000000E+010
 1.07720000000E+002 1.72550000000E+010
 1.07760000000E+002 1.73210000000E+010
 1.07800000000E+002 1.73860000000E+010
 1.07830000000E+002 1.74510000000E+010
 1.07870000000E+002 1.75160000000E+010
 1.07910000000E+002 1.75810000000E+010
 1.07950000000E+002 1.76460000000E+010
 1.07990000000E+002 1.77100000000E+010
 1.08030000000E+002 1.77750000000E+010
 1.08070000000E+002 1.78390000000E+010
 1.08110000000E+002 1.79030000000E+010
 1.08150000000E+002 1.79670000000E+010
 1.08190000000E+002 1.80310000000E+010
 1.08220000000E+002 1.80950000000E+010
 1.08260000000E+002 1.81590000000E+010
 1.08300000000E+002 1.82230000000E+010
 1.08340000000E+002 1.82860000000E+010
 1.08380000000E+002 1.83500000000E+010
 1.08420000000E+002 1.84130000000E+010
 1.08460000000E+002 1.84760000000E+010
 1.08500000000E+002 1.85390000000E+010
 1.08540000000E+002 1.86020000000E+010
 1.08580000000E+002 1.86640000000E+010
 1.08610000000E+002 1.87260000000E+010
 1.08650000000E+002 1.87880000000E+010
 1.08690000000E+002 1.88500000000E+010
 1.08730000000E+002 1.89110000000E+010
 1.08770000000E+002 1.89710000000E+010
 1.08810000000E+002 1.90320000000E+010
 1.08850000000E+002 1.90920000000E+010
 1.08890000000E+002 1.91510000000E+010
 1.08930000000E+002 1.92100000000E+010
 1.08970000000E+002 1.92690000000E+010
 1.09000000000E+002 1.93280000000E+010
 1.09040000000E+002 1.93860000000E+010
 1.09080000000E+002 1.94430000000E+010
 1.09120000000E+002 1.95010000000E+010
 1.09160000000E+002 1.95570000000E+010
 1.09200000000E+002 1.96140000000E+010
 1.09240000000E+002 1.96700000000E+010
 1.09280000000E+002 1.97260000000E+010
 1.09320000000E+002 1.97820000000E+010
 1.09360000000E+002 1.98370000000E+010
 1.09390000000E+002 1.98920000000E+010
 1.09430000000E+002 1.99470000000E+010
 1.09470000000E+002 2.00020000000E+010
 1.09510000000E+002 2.00560000000E+010
 1.09550000000E+002 2.01100000000E+010
 1.09590000000E+002 2.01630000000E+010
 1.09630000000E+002 2.02160000000E+010
 1.09670000000E+002 2.02690000000E+010
 1.09710000000E+002 2.03220000000E+010
 1.09750000000E+002 2.03740000000E+010
 1.09780000000E+002 2.04250000000E+010
 1.09820000000E+002 2.04760000000E+010
 1.09860000000E+002 2.05270000000E+010
 1.09900000000E+002 2.05770000000E+010
 1.09940000000E+002 2.06270000000E+010
 1.09980000000E+002 2.06760000000E+010
 1.10020000000E+002 2.07250000000E+010
 1.10060000000E+002 2.07730000000E+010
 1.10100000000E+002 2.08210000000E+010
 1.10140000000E+002 2.08680000000E+010
 1.10170000000E+002 2.09150000000E+010
 1.10210000000E+002 2.09150000000E+010
 1.10250000000E+002 2.09150000000E+010
 1.10290000000E+002 2.09150000000E+010
 1.10330000000E+002 2.09150000000E+010
 1.10370000000E+002 2.09150000000E+010
 1.10410000000E+002 2.09150000000E+010
 1.10450000000E+002 2.09150000000E+010
 1.10490000000E+002 2.09150000000E+010
 1.10530000000E+002 2.09150000000E+010
 1.10560000000E+002 2.09150000000E+010
 1.10600000000E+002 2.09150000000E+010
 1.10640000000E+002 2.09150000000E+010
 1.10680000000E+002 2.09150000000E+010
 1.10720000000E+002 2.09150000000E+010
 1.10760000000E+002 2.09150000000E+010
 1.10800000000E+002 2.09150000000E+010
 1.10840000000E+002 2.09150000000E+010
 1.10880000000E+002 2.09150000000E+010
 1.10920000000E+002 2.09150000000E+010
 1.10950000000E+002 2.09150000000E+010
 1.10990000000E+002 2.09370000000E+010
 1.11030000000E+002 2.09600000000E+010
 1.11070000000E+002 2.09830000000E+010
 1.11110000000E+002 2.10070000000E+010
 1.11150000000E+002 2.10310000000E+010
 1.11190000000E+002 2.10560000000E+010
 1.11230000000E+002 2.10800000000E+010
 1.11270000000E+002 2.11050000000E+010
 1.11310000000E+002 2.11290000000E+010
 1.11340000000E+002 2.11530000000E+010
 1.11380000000E+002 2.11770000000E+010
 1.11420000000E+002 2.12000000000E+010
 1.11460000000E+002 2.12230000000E+010
 1.11500000000E+002 2.12450000000E+010
 1.11540000000E+002 2.12660000000E+010
 1.11580000000E+002 2.12870000000E+010
 1.11620000000E+002 2.13070000000E+010
 1.11660000000E+002 2.13260000000E+010
 1.11700000000E+002 2.13440000000E+010
 1.11730000000E+002 2.13620000000E+010
 1.11770000000E+002 2.13790000000E+010
 1.11810000000E+002 2.13950000000E+010
 1.11850000000E+002 2.14110000000E+010
 1.11890000000E+002 2.14260000000E+010
 1.11930000000E+002 2.14410000000E+010
 1.11970000000E+002 2.14540000000E+010
 1.12010000000E+002 2.14680000000E+010
 1.12050000000E+002 2.14800000000E+010
 1.12090000000E+002 2.14920000000E+010
 1.12120000000E+002 2.15040000000E+010
 1.12160000000E+002 2.15150000000E+010
 1.12200000000E+002 2.15250000000E+010
 1.12240000000E+002 2.15340000000E+010
 1.12280000000E+002 2.15430000000E+010
 1.12320000000E+002 2.15520000000E+010
 1.12360000000E+002 2.15600000000E+010
 1.12400000000E+002 2.15670000000E+010
 1.12440000000E+002 2.15740000000E+010
 1.12480000000E+002 2.15810000000E+010
 1.12520000000E+002 2.15870000000E+010
 1.12550000000E+002 2.15920000000E+010
 1.12590000000E+002 2.15980000000E+010
 1.12630000000E+002 2.16030000000E+010
 1.12670000000E+002 2.16070000000E+010
 1.12710000000E+002 2.16120000000E+010
 1.12750000000E+002 2.16160000000E+010
 1.12790000000E+002 2.16190000000E+010
 1.12830000000E+002 2.16230000000E+010
 1.12870000000E+002 2.16250000000E+010
 1.12910000000E+002 2.16280000000E+010
 1.12940000000E+002 2.16300000000E+010
 1.12980000000E+002 2.16310000000E+010
 1.13020000000E+002 2.16320000000E+010
 1.13060000000E+002 2.16330000000E+010
 1.13100000000E+002 2.16330000000E+010
 1.13140000000E+002 2.16320000000E+010
 1.13180000000E+002 2.16300000000E+010
 1.13220000000E+002 2.16280000000E+010
 1.13260000000E+002 2.16250000000E+010
 1.13300000000E+002 2.16220000000E+010
 1.13330000000E+002 2.16180000000E+010
 1.13370000000E+002 2.16130000000E+010
 1.13410000000E+002 2.16080000000E+010
 1.13450000000E+002 2.16030000000E+010
 1.13490000000E+002 2.15970000000E+010
 1.13530000000E+002 2.15900000000E+010
 1.13570000000E+002 2.15830000000E+010
 1.13610000000E+002 2.15760000000E+010
 1.13650000000E+002 2.15690000000E+010
 1.13690000000E+002 2.15610000000E+010
 1.13720000000E+002 2.15530000000E+010
 1.13760000000E+002 2.15440000000E+010
 1.13800000000E+002 2.15360000000E+010
 1.13840000000E+002 2.15260000000E+010
 1.13880000000E+002 2.15170000000E+010
 1.13920000000E+002 2.15070000000E+010
 1.13960000000E+002 2.14970000000E+010
 1.14000000000E+002 2.14870000000E+010
 1.14040000000E+002 2.14760000000E+010
 1.14080000000E+002 2.14650000000E+010
 1.14110000000E+002 2.14530000000E+010
 1.14150000000E+002 2.14410000000E+010
 1.14190000000E+002 2.14290000000E+010
 1.14230000000E+002 2.14170000000E+010
 1.14270000000E+002 2.14040000000E+010
 1.14310000000E+002 2.14040000000E+010
 1.14350000000E+002 2.14040000000E+010
 1.14390000000E+002 2.14040000000E+010
 1.14430000000E+002 2.14040000000E+010
 1.14470000000E+002 2.14040000000E+010
 1.14500000000E+002 2.14040000000E+010
 1.14540000000E+002 2.14040000000E+010
 1.14580000000E+002 2.14040000000E+010
 1.14620000000E+002 2.14040000000E+010
 1.14660000000E+002 2.14040000000E+010
 1.14700000000E+002 2.14040000000E+010
 1.14740000000E+002 2.14040000000E+010
 1.14780000000E+002 2.14040000000E+010
 1.14820000000E+002 2.14040000000E+010
 1.14860000000E+002 2.14040000000E+010
 1.14890000000E+002 2.14040000000E+010
 1.14930000000E+002 2.14040000000E+010
 1.14970000000E+002 2.14040000000E+010
 1.15010000000E+002 2.14040000000E+010
 1.15050000000E+002 2.14040000000E+010
 1.15090000000E+002 2.13700000000E+010
 1.15130000000E+002 2.13370000000E+010
 1.15170000000E+002 2.13040000000E+010
 1.15210000000E+002 2.12730000000E+010
 1.15250000000E+002 2.12420000000E+010
 1.15280000000E+002 2.12120000000E+010
 1.15320000000E+002 2.11830000000E+010
 1.15360000000E+002 2.11530000000E+010
 1.15400000000E+002 2.11240000000E+010
 1.15440000000E+002 2.10950000000E+010
 1.15480000000E+002 2.10660000000E+010
 1.15520000000E+002 2.10370000000E+010
 1.15560000000E+002 2.10080000000E+010
 1.15600000000E+002 2.09780000000E+010
 1.15640000000E+002 2.09480000000E+010
 1.15670000000E+002 2.09180000000E+010
 1.15710000000E+002 2.08880000000E+010
 1.15750000000E+002 2.08570000000E+010
 1.15790000000E+002 2.08260000000E+010
 1.15830000000E+002 2.07950000000E+010
 1.15870000000E+002 2.07630000000E+010
 1.15910000000E+002 2.07310000000E+010
 1.15950000000E+002 2.06990000000E+010
 1.15990000000E+002 2.06670000000E+010
 1.16030000000E+002 2.06340000000E+010
 1.16060000000E+002 2.06010000000E+010
 1.16100000000E+002 2.05680000000E+010
 1.16140000000E+002 2.05350000000E+010
 1.16180000000E+002 2.05010000000E+010
 1.16220000000E+002 2.04680000000E+010
 1.16260000000E+002 2.04340000000E+010
 1.16300000000E+002 2.04000000000E+010
 1.16340000000E+002 2.03660000000E+010
 1.16380000000E+002 2.03310000000E+010
 1.16420000000E+002 2.02970000000E+010
 1.16450000000E+002 2.02630000000E+010
 1.16490000000E+002 2.02290000000E+010
 1.16530000000E+002 2.01940000000E+010
 1.16570000000E+002 2.01600000000E+010
 1.16610000000E+002 2.01250000000E+010
 1.16650000000E+002 2.00900000000E+010
 1.16690000000E+002 2.00560000000E+010
 1.16730000000E+002 2.00210000000E+010
 1.16770000000E+002 1.99860000000E+010
 1.16810000000E+002 1.99510000000E+010
 1.16840000000E+002 1.99150000000E+010
 1.16880000000E+002 1.98790000000E+010
 1.16920000000E+002 1.98440000000E+010
 1.16960000000E+002 1.98080000000E+010
 1.17000000000E+002 1.97710000000E+010
 1.17040000000E+002 1.98320000000E+010
 1.17080000000E+002 1.98930000000E+010
 1.17120000000E+002 1.99540000000E+010
 1.17160000000E+002 2.00170000000E+010
 1.17190000000E+002 2.00800000000E+010
 1.17230000000E+002 2.01430000000E+010
 1.17270000000E+002 2.02070000000E+010
 1.17310000000E+002 2.02720000000E+010
 1.17350000000E+002 2.03360000000E+010
 1.17390000000E+002 2.04010000000E+010
 1.17430000000E+002 2.04650000000E+010
 1.17470000000E+002 2.05300000000E+010
 1.17510000000E+002 2.05940000000E+010
 1.17550000000E+002 2.06590000000E+010
 1.17580000000E+002 2.07230000000E+010
 1.17620000000E+002 2.07870000000E+010
 1.17660000000E+002 2.08510000000E+010
 1.17700000000E+002 2.09150000000E+010
 1.17740000000E+002 2.09790000000E+010
 1.17780000000E+002 2.10430000000E+010
 1.17820000000E+002 2.11060000000E+010
 1.17860000000E+002 2.11700000000E+010
 1.17900000000E+002 2.12340000000E+010
 1.17940000000E+002 2.12970000000E+010
 1.17970000000E+002 2.13600000000E+010
 1.18010000000E+002 2.14230000000E+010
 1.18050000000E+002 2.14860000000E+010
 1.18090000000E+002 2.15490000000E+010
 1.18130000000E+002 2.16110000000E+010
 1.18170000000E+002 2.16740000000E+010
 1.18210000000E+002 2.17360000000E+010
 1.18250000000E+002 2.17980000000E+010
 1.18290000000E+002 2.18590000000E+010
 1.18330000000E+002 2.19200000000E+010
 1.18360000000E+002 2.19810000000E+010
 1.18400000000E+002 2.19810000000E+010
 1.18440000000E+002 2.19810000000E+010
 1.18480000000E+002 2.19810000000E+010
 1.18520000000E+002 2.19810000000E+010
 1.18560000000E+002 2.19810000000E+010
 1.18600000000E+002 2.19810000000E+010
 1.18640000000E+002 2.19810000000E+010
 1.18680000000E+002 2.19810000000E+010
 1.18720000000E+002 2.19810000000E+010
 1.18750000000E+002 2.19810000000E+010
 1.18790000000E+002 2.19810000000E+010
 1.18830000000E+002 2.19810000000E+010
 1.18870000000E+002 2.19810000000E+010
 1.18910000000E+002 2.19810000000E+010
 1.18950000000E+002 2.19810000000E+010
 1.18990000000E+002 2.19810000000E+010
 1.19030000000E+002 2.19810000000E+010
 1.19070000000E+002 2.19810000000E+010
 1.19110000000E+002 2.19810000000E+010
 1.19140000000E+002 2.19810000000E+010
 1.19180000000E+002 2.20240000000E+010
 1.19220000000E+002 2.20680000000E+010
 1.19260000000E+002 2.21130000000E+010
 1.19300000000E+002 2.21580000000E+010
 1.19340000000E+002 2.22030000000E+010
 1.19380000000E+002 2.22490000000E+010
 1.19420000000E+002 2.22950000000E+010
 1.19460000000E+002 2.23420000000E+010
 1.19500000000E+002 2.23880000000E+010
 1.19530000000E+002 2.24340000000E+010
 1.19570000000E+002 2.24800000000E+010
 1.19610000000E+002 2.25260000000E+010
 1.19650000000E+002 2.25710000000E+010
 1.19690000000E+002 2.26160000000E+010
 1.19730000000E+002 2.26600000000E+010
 1.19770000000E+002 2.27040000000E+010
 1.19810000000E+002 2.27480000000E+010
 1.19850000000E+002 2.27910000000E+010
 1.19890000000E+002 2.28330000000E+010
 1.19920000000E+002 2.28750000000E+010
 1.19960000000E+002 2.29170000000E+010
 1.20000000000E+002 2.29580000000E+010
 1.20040000000E+002 2.29990000000E+010
 1.20080000000E+002 2.30400000000E+010
 1.20120000000E+002 2.30800000000E+010
 1.20160000000E+002 2.31210000000E+010
 1.20200000000E+002 2.31610000000E+010
 1.20240000000E+002 2.32000000000E+010
 1.20280000000E+002 2.32400000000E+010
 1.20310000000E+002 2.32790000000E+010
 1.20350000000E+002 2.33180000000E+010
 1.20390000000E+002 2.33570000000E+010
 1.20430000000E+002 2.33960000000E+010
 1.20470000000E+002 2.34340000000E+010
 1.20510000000E+002 2.34720000000E+010
 1.20550000000E+002 2.35100000000E+010
 1.20590000000E+002 2.35470000000E+010
 1.20630000000E+002 2.35840000000E+010
 1.20670000000E+002 2.36200000000E+010
 1.20700000000E+002 2.36560000000E+010
 1.20740000000E+002 2.36910000000E+010
 1.20780000000E+002 2.37260000000E+010
 1.20820000000E+002 2.37600000000E+010
 1.20860000000E+002 2.37930000000E+010
 1.20900000000E+002 2.38250000000E+010
 1.20940000000E+002 2.38570000000E+010
 1.20980000000E+002 2.38870000000E+010
 1.21020000000E+002 2.39170000000E+010
 1.21060000000E+002 2.39460000000E+010
 1.21090000000E+002 2.39740000000E+010
 1.21130000000E+002 2.40020000000E+010
 1.21170000000E+002 2.40280000000E+010
 1.21210000000E+002 2.40540000000E+010
 1.21250000000E+002 2.40790000000E+010
 1.21290000000E+002 2.41030000000E+010
 1.21330000000E+002 2.41260000000E+010
 1.21370000000E+002 2.41490000000E+010
 1.21410000000E+002 2.41710000000E+010
 1.21450000000E+002 2.41930000000E+010
 1.21480000000E+002 2.42140000000E+010
 1.21520000000E+002 2.42340000000E+010
 1.21560000000E+002 2.42540000000E+010
 1.21600000000E+002 2.42730000000E+010
 1.21640000000E+002 2.42920000000E+010
 1.21680000000E+002 2.43100000000E+010
 1.21720000000E+002 2.43270000000E+010
 1.21760000000E+002 2.43440000000E+010
 1.21800000000E+002 2.43610000000E+010
 1.21840000000E+002 2.43770000000E+010
 1.21880000000E+002 2.43920000000E+010
 1.21910000000E+002 2.44070000000E+010
 1.21950000000E+002 2.44220000000E+010
 1.21990000000E+002 2.44360000000E+010
 1.22030000000E+002 2.44500000000E+010
 1.22070000000E+002 2.44630000000E+010
 1.22110000000E+002 2.44760000000E+010
 1.22150000000E+002 2.44880000000E+010
 1.22190000000E+002 2.45000000000E+010
 1.22230000000E+002 2.45110000000E+010
 1.22270000000E+002 2.45210000000E+010
 1.22300000000E+002 2.45310000000E+010
 1.22340000000E+002 2.45410000000E+010
 1.22380000000E+002 2.45490000000E+010
 1.22420000000E+002 2.45570000000E+010
 1.22460000000E+002 2.45640000000E+010
 1.22500000000E+002 2.45640000000E+010
 1.22540000000E+002 2.45640000000E+010
 1.22580000000E+002 2.45640000000E+010
 1.22620000000E+002 2.45640000000E+010
 1.22660000000E+002 2.45640000000E+010
 1.22690000000E+002 2.45640000000E+010
 1.22730000000E+002 2.45640000000E+010
 1.22770000000E+002 2.45640000000E+010
 1.22810000000E+002 2.45640000000E+010
 1.22850000000E+002 2.45640000000E+010
 1.22890000000E+002 2.45640000000E+010
 1.22930000000E+002 2.45640000000E+010
 1.22970000000E+002 2.45640000000E+010
 1.23010000000E+002 2.45640000000E+010
 1.23050000000E+002 2.45640000000E+010
 1.23080000000E+002 2.45640000000E+010
 1.23120000000E+002 2.45640000000E+010
 1.23160000000E+002 2.45640000000E+010
 1.23200000000E+002 2.45640000000E+010
 1.23240000000E+002 2.45640000000E+010
 1.23280000000E+002 2.45480000000E+010
 1.23320000000E+002 2.45320000000E+010
 1.23360000000E+002 2.45160000000E+010
 1.23400000000E+002 2.45010000000E+010
 1.23440000000E+002 2.44860000000E+010
 1.23470000000E+002 2.44720000000E+010
 1.23510000000E+002 2.44580000000E+010
 1.23550000000E+002 2.44430000000E+010
 1.23590000000E+002 2.44290000000E+010
 1.23630000000E+002 2.44140000000E+010
 1.23670000000E+002 2.43990000000E+010
 1.23710000000E+002 2.43830000000E+010
 1.23750000000E+002 2.43670000000E+010
 1.23790000000E+002 2.43500000000E+010
 1.23830000000E+002 2.43330000000E+010
 1.23860000000E+002 2.43150000000E+010
 1.23900000000E+002 2.42960000000E+010
 1.23940000000E+002 2.42770000000E+010
 1.23980000000E+002 2.42740000000E+010
 1.24020000000E+002 2.42750000000E+010
 1.24060000000E+002 2.42760000000E+010
 1.24100000000E+002 2.42770000000E+010
 1.24140000000E+002 2.42780000000E+010
 1.24180000000E+002 2.42780000000E+010
 1.24220000000E+002 2.42770000000E+010
 1.24250000000E+002 2.42770000000E+010
 1.24290000000E+002 2.42760000000E+010
 1.24330000000E+002 2.42750000000E+010
 1.24370000000E+002 2.42730000000E+010
 1.24410000000E+002 2.42710000000E+010
 1.24450000000E+002 2.42680000000E+010
 1.24490000000E+002 2.42660000000E+010
 1.24530000000E+002 2.42620000000E+010
 1.24570000000E+002 2.42590000000E+010
 1.24610000000E+002 2.42550000000E+010
 1.24640000000E+002 2.42510000000E+010
 1.24680000000E+002 2.42470000000E+010
 1.24720000000E+002 2.42420000000E+010
 1.24760000000E+002 2.42370000000E+010
 1.24800000000E+002 2.42320000000E+010
 1.24840000000E+002 2.42260000000E+010
 1.24880000000E+002 2.42210000000E+010
 1.24920000000E+002 2.42150000000E+010
 1.24960000000E+002 2.42080000000E+010
 1.25000000000E+002 2.42010000000E+010
 1.25030000000E+002 2.41950000000E+010
 1.25070000000E+002 2.41870000000E+010
 1.25110000000E+002 2.41800000000E+010
 1.25150000000E+002 2.41720000000E+010
 1.25190000000E+002 2.41640000000E+010
 1.25230000000E+002 2.41560000000E+010
 1.25270000000E+002 2.41480000000E+010
 1.25310000000E+002 2.41400000000E+010
 1.25350000000E+002 2.41320000000E+010
 1.25390000000E+002 2.41230000000E+010
 1.25420000000E+002 2.41150000000E+010
 1.25460000000E+002 2.41060000000E+010
 1.25500000000E+002 2.40980000000E+010
 1.25540000000E+002 2.40900000000E+010
 1.25580000000E+002 2.40810000000E+010
 1.25620000000E+002 2.40730000000E+010
 1.25660000000E+002 2.40650000000E+010
 1.25700000000E+002 2.40570000000E+010
 1.25740000000E+002 2.40490000000E+010
 1.25780000000E+002 2.40420000000E+010
 1.25810000000E+002 2.40340000000E+010
 1.25850000000E+002 2.40270000000E+010
 1.25890000000E+002 2.40190000000E+010
 1.25930000000E+002 2.40120000000E+010
 1.25970000000E+002 2.40040000000E+010
 1.26010000000E+002 2.39960000000E+010
 1.26050000000E+002 2.39880000000E+010
 1.26090000000E+002 2.39800000000E+010
 1.26130000000E+002 2.39720000000E+010
 1.26170000000E+002 2.39640000000E+010
 1.26200000000E+002 2.39560000000E+010
 1.26240000000E+002 2.39470000000E+010
 1.26280000000E+002 2.39390000000E+010
 1.26320000000E+002 2.39300000000E+010
 1.26360000000E+002 2.39210000000E+010
 1.26400000000E+002 2.39120000000E+010
 1.26440000000E+002 2.39030000000E+010
 1.26480000000E+002 2.38940000000E+010
 1.26520000000E+002 2.38850000000E+010
 1.26560000000E+002 2.38760000000E+010
 1.26590000000E+002 2.38760000000E+010
 1.26630000000E+002 2.38760000000E+010
 1.26670000000E+002 2.38760000000E+010
 1.26710000000E+002 2.38760000000E+010
 1.26750000000E+002 2.38760000000E+010
 1.26790000000E+002 2.38760000000E+010
 1.26830000000E+002 2.38760000000E+010
 1.26870000000E+002 2.38760000000E+010
 1.26910000000E+002 2.38760000000E+010
 1.26940000000E+002 2.38760000000E+010
 1.26980000000E+002 2.38760000000E+010
 1.27020000000E+002 2.38760000000E+010
 1.27060000000E+002 2.38760000000E+010
 1.27100000000E+002 2.38760000000E+010
 1.27140000000E+002 2.38760000000E+010
 1.27180000000E+002 2.38760000000E+010
 1.27220000000E+002 2.38760000000E+010
 1.27260000000E+002 2.38760000000E+010
 1.27300000000E+002 2.38760000000E+010
 1.27330000000E+002 2.38760000000E+010
 1.27370000000E+002 2.38530000000E+010
 1.27410000000E+002 2.38310000000E+010
 1.27450000000E+002 2.38100000000E+010
 1.27490000000E+002 2.37900000000E+010
 1.27530000000E+002 2.37720000000E+010
 1.27570000000E+002 2.37540000000E+010
 1.27610000000E+002 2.37370000000E+010
 1.27650000000E+002 2.37210000000E+010
 1.27690000000E+002 2.37050000000E+010
 1.27720000000E+002 2.36890000000E+010
 1.27760000000E+002 2.36740000000E+010
 1.27800000000E+002 2.36590000000E+010
 1.27840000000E+002 2.36430000000E+010
 1.27880000000E+002 2.36280000000E+010
 1.27920000000E+002 2.36120000000E+010
 1.27960000000E+002 2.35960000000E+010
 1.28000000000E+002 2.35800000000E+010
 1.28040000000E+002 2.35630000000E+010
 1.28080000000E+002 2.35470000000E+010
 1.28120000000E+002 2.35300000000E+010
 1.28150000000E+002 2.35130000000E+010
 1.28190000000E+002 2.34960000000E+010
 1.28230000000E+002 2.34780000000E+010
 1.28270000000E+002 2.34600000000E+010
 1.28310000000E+002 2.34430000000E+010
 1.28350000000E+002 2.34250000000E+010
 1.28390000000E+002 2.34070000000E+010
 1.28430000000E+002 2.33880000000E+010
 1.28470000000E+002 2.33700000000E+010
 1.28500000000E+002 2.33520000000E+010
 1.28540000000E+002 2.33340000000E+010
 1.28580000000E+002 2.33160000000E+010
 1.28620000000E+002 2.32970000000E+010
 1.28660000000E+002 2.32790000000E+010
 1.28700000000E+002 2.32610000000E+010
 1.28740000000E+002 2.33260000000E+010
 1.28780000000E+002 2.33930000000E+010
 1.28820000000E+002 2.34600000000E+010
 1.28860000000E+002 2.35280000000E+010
 1.28900000000E+002 2.35970000000E+010
 1.28930000000E+002 2.36660000000E+010
 1.28970000000E+002 2.37350000000E+010
 1.29010000000E+002 2.38050000000E+010
 1.29050000000E+002 2.38750000000E+010
 1.29090000000E+002 2.39450000000E+010
 1.29130000000E+002 2.40140000000E+010
 1.29170000000E+002 2.40840000000E+010
 1.29210000000E+002 2.41530000000E+010
 1.29250000000E+002 2.42220000000E+010
 1.29280000000E+002 2.42910000000E+010
 1.29320000000E+002 2.43590000000E+010
 1.29360000000E+002 2.44280000000E+010
 1.29400000000E+002 2.44960000000E+010
 1.29440000000E+002 2.45640000000E+010
 1.29480000000E+002 2.46310000000E+010
 1.29520000000E+002 2.46990000000E+010
 1.29560000000E+002 2.47670000000E+010
 1.29600000000E+002 2.48340000000E+010
 1.29640000000E+002 2.49010000000E+010
 1.29680000000E+002 2.49690000000E+010
 1.29710000000E+002 2.50360000000E+010
 1.29750000000E+002 2.51030000000E+010
 1.29790000000E+002 2.51690000000E+010
 1.29830000000E+002 2.52360000000E+010
 1.29870000000E+002 2.53020000000E+010
 1.29910000000E+002 2.53680000000E+010
 1.29950000000E+002 2.54330000000E+010
 1.29990000000E+002 2.54980000000E+010
 1.30030000000E+002 2.55630000000E+010
 1.30060000000E+002 2.56270000000E+010
 1.30100000000E+002 2.56910000000E+010
 1.30140000000E+002 2.57540000000E+010
 1.30180000000E+002 2.58170000000E+010
 1.30220000000E+002 2.58800000000E+010
 1.30260000000E+002 2.59420000000E+010
 1.30300000000E+002 2.60040000000E+010
 1.30340000000E+002 2.60650000000E+010
 1.30380000000E+002 2.61260000000E+010
 1.30420000000E+002 2.61870000000E+010
 1.30460000000E+002 2.62470000000E+010
 1.30490000000E+002 2.63070000000E+010
 1.30530000000E+002 2.63670000000E+010
 1.30570000000E+002 2.64260000000E+010
 1.30610000000E+002 2.64850000000E+010
 1.30650000000E+002 2.65430000000E+010
 1.30690000000E+002 2.65430000000E+010
 1.30730000000E+002 2.65430000000E+010
 1.30770000000E+002 2.65430000000E+010
 1.30810000000E+002 2.65430000000E+010
 1.30840000000E+002 2.65430000000E+010
 1.30880000000E+002 2.65430000000E+010
 1.30920000000E+002 2.65430000000E+010
 1.30960000000E+002 2.65430000000E+010
 1.31000000000E+002 2.65430000000E+010
 1.31040000000E+002 2.65430000000E+010
 1.31080000000E+002 2.65430000000E+010
 1.31120000000E+002 2.65430000000E+010
 1.31160000000E+002 2.65430000000E+010
 1.31200000000E+002 2.65430000000E+010
 1.31240000000E+002 2.65430000000E+010
 1.31270000000E+002 2.65430000000E+010
 1.31310000000E+002 2.65430000000E+010
 1.31350000000E+002 2.65430000000E+010
 1.31390000000E+002 2.65430000000E+010
 1.31430000000E+002 2.65430000000E+010
 1.31470000000E+002 2.65820000000E+010
 1.31510000000E+002 2.66210000000E+010
 1.31550000000E+002 2.66600000000E+010
 1.31590000000E+002 2.66990000000E+010
 1.31620000000E+002 2.67380000000E+010
 1.31660000000E+002 2.67910000000E+010
 1.31700000000E+002 2.68730000000E+010
 1.31740000000E+002 2.69540000000E+010
 1.31780000000E+002 2.70350000000E+010
 1.31820000000E+002 2.71160000000E+010
 1.31860000000E+002 2.71960000000E+010
 1.31900000000E+002 2.72750000000E+010
 1.31940000000E+002 2.73530000000E+010
 1.31980000000E+002 2.74310000000E+010
 1.32010000000E+002 2.75080000000E+010
 1.32050000000E+002 2.75830000000E+010
 1.32090000000E+002 2.76580000000E+010
 1.32130000000E+002 2.77330000000E+010
 1.32170000000E+002 2.78060000000E+010
 1.32210000000E+002 2.78790000000E+010
 1.32250000000E+002 2.79510000000E+010
 1.32290000000E+002 2.80230000000E+010
 1.32330000000E+002 2.80940000000E+010
 1.32370000000E+002 2.81640000000E+010
 1.32410000000E+002 2.82340000000E+010
 1.32440000000E+002 2.83030000000E+010
 1.32480000000E+002 2.83720000000E+010
 1.32520000000E+002 2.84410000000E+010
 1.32560000000E+002 2.85090000000E+010
 1.32600000000E+002 2.85760000000E+010
 1.32640000000E+002 2.86430000000E+010
 1.32680000000E+002 2.87090000000E+010
 1.32720000000E+002 2.87740000000E+010
 1.32760000000E+002 2.88390000000E+010
 1.32790000000E+002 2.89030000000E+010
 1.32830000000E+002 2.89660000000E+010
 1.32870000000E+002 2.90290000000E+010
 1.32910000000E+002 2.90910000000E+010
 1.32950000000E+002 2.91530000000E+010
 1.32990000000E+002 2.92140000000E+010
 1.33030000000E+002 2.92740000000E+010
 1.33070000000E+002 2.93340000000E+010
 1.33110000000E+002 2.93930000000E+010
 1.33150000000E+002 2.94520000000E+010
 1.33190000000E+002 2.95100000000E+010
 1.33220000000E+002 2.95680000000E+010
 1.33260000000E+002 2.96250000000E+010
 1.33300000000E+002 2.96820000000E+010
 1.33340000000E+002 2.97380000000E+010
 1.33380000000E+002 2.97930000000E+010
 1.33420000000E+002 2.98480000000E+010
 1.33460000000E+002 2.99020000000E+010
 1.33500000000E+002 2.99560000000E+010
 1.33540000000E+002 3.00090000000E+010
 1.33570000000E+002 3.00610000000E+010
 1.33610000000E+002 3.01130000000E+010
 1.33650000000E+002 3.01630000000E+010
 1.33690000000E+002 3.02130000000E+010
 1.33730000000E+002 3.02620000000E+010
 1.33770000000E+002 3.03100000000E+010
 1.33810000000E+002 3.03580000000E+010
 1.33850000000E+002 3.04040000000E+010
 1.33890000000E+002 3.04490000000E+010
 1.33930000000E+002 3.04940000000E+010
 1.33970000000E+002 3.05380000000E+010
 1.34000000000E+002 3.05800000000E+010
 1.34040000000E+002 3.06220000000E+010
 1.34080000000E+002 3.06620000000E+010
 1.34120000000E+002 3.07020000000E+010
 1.34160000000E+002 3.07400000000E+010
 1.34200000000E+002 3.07780000000E+010
 1.34240000000E+002 3.08140000000E+010
 1.34280000000E+002 3.08500000000E+010
 1.34320000000E+002 3.08850000000E+010
 1.34350000000E+002 3.09180000000E+010
 1.34390000000E+002 3.09520000000E+010
 1.34430000000E+002 3.09840000000E+010
 1.34470000000E+002 3.10150000000E+010
 1.34510000000E+002 3.10460000000E+010
 1.34550000000E+002 3.10760000000E+010
 1.34590000000E+002 3.11050000000E+010
 1.34630000000E+002 3.11330000000E+010
 1.34670000000E+002 3.11610000000E+010
 1.34710000000E+002 3.11880000000E+010
 1.34750000000E+002 3.12140000000E+010
 1.34780000000E+002 3.12140000000E+010
 1.34820000000E+002 3.12140000000E+010
 1.34860000000E+002 3.12140000000E+010
 1.34900000000E+002 3.12140000000E+010
 1.34940000000E+002 3.12140000000E+010
 1.34980000000E+002 3.12140000000E+010
 1.35020000000E+002 3.12140000000E+010
 1.35060000000E+002 3.12140000000E+010
 1.35100000000E+002 3.12140000000E+010
 1.35130000000E+002 3.12140000000E+010
 1.35170000000E+002 3.12140000000E+010
 1.35210000000E+002 3.12140000000E+010
 1.35250000000E+002 3.12140000000E+010
 1.35290000000E+002 3.12140000000E+010
 1.35330000000E+002 3.12140000000E+010
 1.35370000000E+002 3.12140000000E+010
 1.35410000000E+002 3.12140000000E+010
 1.35450000000E+002 3.12140000000E+010
 1.35490000000E+002 3.12140000000E+010
 1.35530000000E+002 3.12140000000E+010
 1.35560000000E+002 3.12090000000E+010
 1.35600000000E+002 3.12040000000E+010
 1.35640000000E+002 3.12000000000E+010
 1.35680000000E+002 3.11970000000E+010
 1.35720000000E+002 3.11940000000E+010
 1.35760000000E+002 3.11910000000E+010
 1.35800000000E+002 3.11880000000E+010
 1.35840000000E+002 3.11850000000E+010
 1.35880000000E+002 3.11820000000E+010
 1.35910000000E+002 3.11780000000E+010
 1.35950000000E+002 3.11740000000E+010
 1.35990000000E+002 3.11690000000E+010
 1.36030000000E+002 3.11640000000E+010
 1.36070000000E+002 3.11580000000E+010
 1.36110000000E+002 3.11510000000E+010
 1.36150000000E+002 3.11430000000E+010
 1.36190000000E+002 3.11350000000E+010
 1.36230000000E+002 3.11260000000E+010
 1.36270000000E+002 3.11160000000E+010
 1.36310000000E+002 3.11060000000E+010
 1.36340000000E+002 3.10950000000E+010
 1.36380000000E+002 3.10840000000E+010
 1.36420000000E+002 3.10710000000E+010
 1.36460000000E+002 3.10580000000E+010
 1.36500000000E+002 3.10450000000E+010
 1.36540000000E+002 3.10300000000E+010
 1.36580000000E+002 3.10150000000E+010
 1.36620000000E+002 3.10000000000E+010
 1.36660000000E+002 3.09840000000E+010
 1.36690000000E+002 3.09670000000E+010
 1.36730000000E+002 3.09490000000E+010
 1.36770000000E+002 3.09310000000E+010
 1.36810000000E+002 3.09130000000E+010
 1.36850000000E+002 3.08930000000E+010
 1.36890000000E+002 3.08740000000E+010
 1.36930000000E+002 3.08530000000E+010
 1.36970000000E+002 3.08320000000E+010
 1.37010000000E+002 3.08110000000E+010
 1.37050000000E+002 3.07880000000E+010
 1.37090000000E+002 3.07660000000E+010
 1.37120000000E+002 3.07420000000E+010
 1.37160000000E+002 3.07180000000E+010
 1.37200000000E+002 3.06930000000E+010
 1.37240000000E+002 3.06680000000E+010
 1.37280000000E+002 3.06430000000E+010
 1.37320000000E+002 3.06160000000E+010
 1.37360000000E+002 3.05900000000E+010
 1.37400000000E+002 3.05630000000E+010
 1.37440000000E+002 3.05350000000E+010
 1.37470000000E+002 3.05080000000E+010
 1.37510000000E+002 3.04800000000E+010
 1.37550000000E+002 3.04510000000E+010
 1.37590000000E+002 3.04230000000E+010
 1.37630000000E+002 3.03940000000E+010
 1.37670000000E+002 3.03650000000E+010
 1.37710000000E+002 3.03350000000E+010
 1.37750000000E+002 3.03050000000E+010
 1.37790000000E+002 3.02750000000E+010
 1.37830000000E+002 3.02450000000E+010
 1.37870000000E+002 3.02140000000E+010
 1.37900000000E+002 3.01830000000E+010
 1.37940000000E+002 3.01520000000E+010
 1.37980000000E+002 3.01200000000E+010
 1.38020000000E+002 3.00880000000E+010
 1.38060000000E+002 3.00560000000E+010
 1.38100000000E+002 3.00230000000E+010
 1.38140000000E+002 2.99910000000E+010
 1.38180000000E+002 2.99570000000E+010
 1.38220000000E+002 2.99240000000E+010
 1.38250000000E+002 2.98900000000E+010
 1.38290000000E+002 2.98560000000E+010
 1.38330000000E+002 2.98220000000E+010
 1.38370000000E+002 2.97870000000E+010
 1.38410000000E+002 2.97520000000E+010
 1.38450000000E+002 2.97180000000E+010
 1.38490000000E+002 2.96830000000E+010
 1.38530000000E+002 2.96470000000E+010
 1.38570000000E+002 2.96120000000E+010
 1.38610000000E+002 2.95760000000E+010
 1.38650000000E+002 2.95400000000E+010
 1.38680000000E+002 2.95040000000E+010
 1.38720000000E+002 2.94680000000E+010
 1.38760000000E+002 2.94320000000E+010
 1.38800000000E+002 2.93960000000E+010
 1.38840000000E+002 2.93590000000E+010
 1.38880000000E+002 2.93590000000E+010
 1.38920000000E+002 2.93590000000E+010
 1.38960000000E+002 2.93590000000E+010
 1.39000000000E+002 2.93590000000E+010
 1.39030000000E+002 2.93590000000E+010
 1.39070000000E+002 2.93590000000E+010
 1.39110000000E+002 2.93590000000E+010
 1.39150000000E+002 2.93590000000E+010
 1.39190000000E+002 2.93590000000E+010
 1.39230000000E+002 2.93590000000E+010
 1.39270000000E+002 2.93590000000E+010
 1.39310000000E+002 2.93590000000E+010
 1.39350000000E+002 2.93590000000E+010
 1.39390000000E+002 2.93590000000E+010
 1.39430000000E+002 2.93590000000E+010
 1.39460000000E+002 2.93590000000E+010
 1.39500000000E+002 2.93590000000E+010
 1.39540000000E+002 2.93590000000E+010
 1.39580000000E+002 2.93590000000E+010
 1.39620000000E+002 2.93590000000E+010
 1.39660000000E+002 2.93070000000E+010
 1.39700000000E+002 2.92550000000E+010
 1.39740000000E+002 2.92050000000E+010
 1.39780000000E+002 2.91560000000E+010
 1.39810000000E+002 2.91080000000E+010
 1.39850000000E+002 2.90610000000E+010
 1.39890000000E+002 2.90150000000E+010
 1.39930000000E+002 2.89690000000E+010
 1.39970000000E+002 2.89240000000E+010
 1.40010000000E+002 2.88790000000E+010
 1.40050000000E+002 2.88340000000E+010
 1.40090000000E+002 2.87890000000E+010
 1.40130000000E+002 2.87440000000E+010
 1.40170000000E+002 2.87000000000E+010
 1.40210000000E+002 2.86550000000E+010
 1.40240000000E+002 2.86100000000E+010
 1.40280000000E+002 2.85650000000E+010
 1.40320000000E+002 2.85200000000E+010
 1.40360000000E+002 2.84750000000E+010
 1.40400000000E+002 2.84300000000E+010
 1.40440000000E+002 2.85080000000E+010
 1.40480000000E+002 2.85870000000E+010
 1.40520000000E+002 2.86670000000E+010
 1.40560000000E+002 2.87480000000E+010
 1.40590000000E+002 2.88300000000E+010
 1.40630000000E+002 2.89120000000E+010
 1.40670000000E+002 2.89950000000E+010
 1.40710000000E+002 2.90790000000E+010
 1.40750000000E+002 2.91620000000E+010
 1.40790000000E+002 2.92460000000E+010
 1.40830000000E+002 2.93300000000E+010
 1.40870000000E+002 2.94140000000E+010
 1.40910000000E+002 2.94980000000E+010
 1.40950000000E+002 2.95820000000E+010
 1.40990000000E+002 2.96650000000E+010
 1.41020000000E+002 2.97490000000E+010
 1.41060000000E+002 2.98320000000E+010
 1.41100000000E+002 2.99150000000E+010
 1.41140000000E+002 2.99970000000E+010
 1.41180000000E+002 3.00790000000E+010
 1.41220000000E+002 3.01610000000E+010
 1.41260000000E+002 3.02420000000E+010
 1.41300000000E+002 3.03230000000E+010
 1.41340000000E+002 3.04040000000E+010
 1.41380000000E+002 3.04850000000E+010
 1.41410000000E+002 3.05650000000E+010
 1.41450000000E+002 3.06450000000E+010
 1.41490000000E+002 3.07240000000E+010
 1.41530000000E+002 3.08040000000E+010
 1.41570000000E+002 3.08830000000E+010
 1.41610000000E+002 3.09620000000E+010
 1.41650000000E+002 3.10410000000E+010
 1.41690000000E+002 3.11200000000E+010
 1.41730000000E+002 3.11990000000E+010
 1.41760000000E+002 3.12770000000E+010
 1.41800000000E+002 3.13550000000E+010
 1.41840000000E+002 3.14330000000E+010
 1.41880000000E+002 3.15110000000E+010
 1.41920000000E+002 3.15890000000E+010
 1.41960000000E+002 3.16670000000E+010
 1.42000000000E+002 3.17440000000E+010
 1.42040000000E+002 3.18210000000E+010
 1.42080000000E+002 3.18970000000E+010
 1.42120000000E+002 3.19740000000E+010
 1.42160000000E+002 3.20490000000E+010
 1.42190000000E+002 3.21250000000E+010
 1.42230000000E+002 3.22000000000E+010
 1.42270000000E+002 3.22740000000E+010
 1.42310000000E+002 3.23480000000E+010
 1.42350000000E+002 3.24210000000E+010
 1.42390000000E+002 3.24930000000E+010
 1.42430000000E+002 3.25650000000E+010
 1.42470000000E+002 3.26360000000E+010
 1.42510000000E+002 3.27060000000E+010
 1.42540000000E+002 3.27760000000E+010
 1.42580000000E+002 3.28450000000E+010
 1.42620000000E+002 3.29130000000E+010
 1.42660000000E+002 3.29810000000E+010
 1.42700000000E+002 3.30470000000E+010
 1.42740000000E+002 3.31140000000E+010
 1.42780000000E+002 3.31790000000E+010
 1.42820000000E+002 3.32440000000E+010
 1.42860000000E+002 3.33080000000E+010
 1.42900000000E+002 3.33710000000E+010
 1.42940000000E+002 3.34340000000E+010
 1.42970000000E+002 3.34340000000E+010
 1.43010000000E+002 3.34340000000E+010
 1.43050000000E+002 3.34340000000E+010
 1.43090000000E+002 3.34340000000E+010
 1.43130000000E+002 3.34340000000E+010
 1.43170000000E+002 3.34340000000E+010
 1.43210000000E+002 3.34340000000E+010
 1.43250000000E+002 3.34340000000E+010
 1.43290000000E+002 3.34340000000E+010
 1.43320000000E+002 3.34340000000E+010
 1.43360000000E+002 3.34340000000E+010
 1.43400000000E+002 3.34340000000E+010
 1.43440000000E+002 3.34340000000E+010
 1.43480000000E+002 3.34340000000E+010
 1.43520000000E+002 3.34340000000E+010
 1.43560000000E+002 3.34340000000E+010
 1.43600000000E+002 3.34340000000E+010
 1.43640000000E+002 3.34340000000E+010
 1.43680000000E+002 3.34340000000E+010
 1.43720000000E+002 3.34340000000E+010
 1.43750000000E+002 3.34750000000E+010
 1.43790000000E+002 3.35170000000E+010
 1.43830000000E+002 3.35580000000E+010
 1.43870000000E+002 3.36000000000E+010
 1.43910000000E+002 3.36420000000E+010
 1.43950000000E+002 3.36840000000E+010
 1.43990000000E+002 3.37250000000E+010
 1.44030000000E+002 3.37660000000E+010
 1.44070000000E+002 3.38070000000E+010
 1.44100000000E+002 3.38480000000E+010
 1.44140000000E+002 3.38870000000E+010
 1.44180000000E+002 3.39260000000E+010
 1.44220000000E+002 3.39650000000E+010
 1.44260000000E+002 3.40020000000E+010
 1.44300000000E+002 3.40390000000E+010
 1.44340000000E+002 3.40740000000E+010
 1.44380000000E+002 3.41090000000E+010
 1.44420000000E+002 3.41430000000E+010
 1.44460000000E+002 3.41760000000E+010
 1.44500000000E+002 3.42090000000E+010
 1.44530000000E+002 3.42400000000E+010
 1.44570000000E+002 3.42700000000E+010
 1.44610000000E+002 3.43000000000E+010
 1.44650000000E+002 3.43290000000E+010
 1.44690000000E+002 3.43570000000E+010
 1.44730000000E+002 3.43840000000E+010
 1.44770000000E+002 3.44100000000E+010
 1.44810000000E+002 3.44360000000E+010
 1.44850000000E+002 3.44610000000E+010
 1.44880000000E+002 3.44850000000E+010
 1.44920000000E+002 3.45080000000E+010
 1.44960000000E+002 3.45300000000E+010
 1.45000000000E+002 3.45520000000E+010
 1.45040000000E+002 3.45720000000E+010
 1.45080000000E+002 3.45920000000E+010
 1.45120000000E+002 3.46110000000E+010
 1.45160000000E+002 3.46290000000E+010
 1.45200000000E+002 3.46470000000E+010
 1.45240000000E+002 3.46630000000E+010
 1.45280000000E+002 3.46790000000E+010
 1.45310000000E+002 3.46940000000E+010
 1.45350000000E+002 3.47080000000E+010
 1.45390000000E+002 3.47210000000E+010
 1.45430000000E+002 3.47340000000E+010
 1.45470000000E+002 3.47460000000E+010
 1.45510000000E+002 3.47570000000E+010
 1.45550000000E+002 3.47670000000E+010
 1.45590000000E+002 3.47760000000E+010
 1.45630000000E+002 3.47850000000E+010
 1.45660000000E+002 3.47930000000E+010
 1.45700000000E+002 3.48000000000E+010
 1.45740000000E+002 3.48060000000E+010
 1.45780000000E+002 3.48120000000E+010
 1.45820000000E+002 3.48160000000E+010
 1.45860000000E+002 3.48200000000E+010
 1.45900000000E+002 3.48230000000E+010
 1.45940000000E+002 3.48260000000E+010
 1.45980000000E+002 3.48270000000E+010
 1.46020000000E+002 3.48280000000E+010
 1.46060000000E+002 3.48280000000E+010
 1.46090000000E+002 3.48270000000E+010
 1.46130000000E+002 3.48250000000E+010
 1.46170000000E+002 3.48220000000E+010
 1.46210000000E+002 3.48190000000E+010
 1.46250000000E+002 3.48150000000E+010
 1.46290000000E+002 3.48100000000E+010
 1.46330000000E+002 3.48050000000E+010
 1.46370000000E+002 3.47980000000E+010
 1.46410000000E+002 3.47910000000E+010
 1.46440000000E+002 3.47830000000E+010
 1.46480000000E+002 3.47740000000E+010
 1.46520000000E+002 3.47640000000E+010
 1.46560000000E+002 3.47540000000E+010
 1.46600000000E+002 3.47420000000E+010
 1.46640000000E+002 3.47300000000E+010
 1.46680000000E+002 3.47170000000E+010
 1.46720000000E+002 3.47030000000E+010
 1.46760000000E+002 3.46880000000E+010
 1.46800000000E+002 3.46730000000E+010
 1.46840000000E+002 3.46560000000E+010
 1.46870000000E+002 3.46400000000E+010
 1.46910000000E+002 3.46220000000E+010
 1.46950000000E+002 3.46040000000E+010
 1.46990000000E+002 3.45860000000E+010
 1.47030000000E+002 3.45660000000E+010
 1.47070000000E+002 3.45660000000E+010
 1.47110000000E+002 3.45660000000E+010
 1.47150000000E+002 3.45660000000E+010
 1.47190000000E+002 3.45660000000E+010
 1.47220000000E+002 3.45660000000E+010
 1.47260000000E+002 3.45660000000E+010
 1.47300000000E+002 3.45660000000E+010
 1.47340000000E+002 3.45660000000E+010
 1.47380000000E+002 3.45660000000E+010
 1.47420000000E+002 3.45660000000E+010
 1.47460000000E+002 3.45660000000E+010
 1.47500000000E+002 3.45660000000E+010
 1.47540000000E+002 3.45660000000E+010
 1.47580000000E+002 3.45660000000E+010
 1.47620000000E+002 3.45660000000E+010
 1.47650000000E+002 3.45660000000E+010
 1.47690000000E+002 3.45660000000E+010
 1.47730000000E+002 3.45660000000E+010
 1.47770000000E+002 3.45660000000E+010
 1.47810000000E+002 3.45660000000E+010
 1.47850000000E+002 3.45250000000E+010
 1.47890000000E+002 3.44840000000E+010
 1.47930000000E+002 3.44440000000E+010
 1.47970000000E+002 3.44040000000E+010
 1.48000000000E+002 3.43640000000E+010
 1.48040000000E+002 3.43450000000E+010
 1.48080000000E+002 3.43310000000E+010
 1.48120000000E+002 3.43170000000E+010
 1.48160000000E+002 3.43030000000E+010
 1.48200000000E+002 3.42880000000E+010
 1.48240000000E+002 3.42740000000E+010
 1.48280000000E+002 3.42590000000E+010
 1.48320000000E+002 3.42440000000E+010
 1.48360000000E+002 3.42280000000E+010
 1.48400000000E+002 3.42120000000E+010
 1.48430000000E+002 3.41950000000E+010
 1.48470000000E+002 3.41780000000E+010
 1.48510000000E+002 3.41600000000E+010
 1.48550000000E+002 3.41420000000E+010
 1.48590000000E+002 3.41240000000E+010
 1.48630000000E+002 3.41050000000E+010
 1.48670000000E+002 3.40850000000E+010
 1.48710000000E+002 3.40650000000E+010
 1.48750000000E+002 3.40450000000E+010
 1.48780000000E+002 3.40250000000E+010
 1.48820000000E+002 3.40040000000E+010
 1.48860000000E+002 3.39820000000E+010
 1.48900000000E+002 3.39600000000E+010
 1.48940000000E+002 3.39380000000E+010
 1.48980000000E+002 3.39150000000E+010
 1.49020000000E+002 3.38920000000E+010
 1.49060000000E+002 3.38690000000E+010
 1.49100000000E+002 3.38450000000E+010
 1.49140000000E+002 3.38210000000E+010
 1.49180000000E+002 3.37970000000E+010
 1.49210000000E+002 3.37720000000E+010
 1.49250000000E+002 3.37470000000E+010
 1.49290000000E+002 3.37220000000E+010
 1.49330000000E+002 3.36970000000E+010
 1.49370000000E+002 3.36720000000E+010
 1.49410000000E+002 3.36460000000E+010
 1.49450000000E+002 3.36200000000E+010
 1.49490000000E+002 3.35940000000E+010
 1.49530000000E+002 3.35680000000E+010
 1.49560000000E+002 3.35420000000E+010
 1.49600000000E+002 3.35150000000E+010
 1.49640000000E+002 3.34880000000E+010
 1.49680000000E+002 3.34610000000E+010
 1.49720000000E+002 3.34340000000E+010
 1.49760000000E+002 3.34070000000E+010
 1.49800000000E+002 3.33790000000E+010
 1.49840000000E+002 3.33520000000E+010
 1.49880000000E+002 3.33240000000E+010
 1.49920000000E+002 3.32960000000E+010
 1.49960000000E+002 3.32670000000E+010
 1.49990000000E+002 3.32390000000E+010
 1.50030000000E+002 3.32100000000E+010
 1.50070000000E+002 3.31810000000E+010
 1.50110000000E+002 3.31520000000E+010
 1.50150000000E+002 3.31230000000E+010
 1.50190000000E+002 3.30940000000E+010
 1.50230000000E+002 3.30650000000E+010
 1.50270000000E+002 3.30360000000E+010
 1.50310000000E+002 3.30070000000E+010
 1.50340000000E+002 3.29770000000E+010
 1.50380000000E+002 3.29480000000E+010
 1.50420000000E+002 3.29190000000E+010
 1.50460000000E+002 3.28900000000E+010
 1.50500000000E+002 3.28610000000E+010
 1.50540000000E+002 3.28320000000E+010
 1.50580000000E+002 3.28030000000E+010
 1.50620000000E+002 3.27740000000E+010
 1.50660000000E+002 3.27450000000E+010
 1.50700000000E+002 3.27150000000E+010
 1.50740000000E+002 3.26860000000E+010
 1.50770000000E+002 3.26570000000E+010
 1.50810000000E+002 3.26280000000E+010
 1.50850000000E+002 3.25980000000E+010
 1.50890000000E+002 3.25690000000E+010
 1.50930000000E+002 3.25390000000E+010
 1.50970000000E+002 3.25090000000E+010
 1.51010000000E+002 3.24800000000E+010
 1.51050000000E+002 3.24500000000E+010
 1.51090000000E+002 3.24200000000E+010
 1.51120000000E+002 3.23900000000E+010
 1.51160000000E+002 3.23900000000E+010
 1.51200000000E+002 3.23900000000E+010
 1.51240000000E+002 3.23900000000E+010
 1.51280000000E+002 3.23900000000E+010
 1.51320000000E+002 3.23900000000E+010
 1.51360000000E+002 3.23900000000E+010
 1.51400000000E+002 3.23900000000E+010
 1.51440000000E+002 3.23900000000E+010
 1.51480000000E+002 3.23900000000E+010
 1.51510000000E+002 3.23900000000E+010
 1.51550000000E+002 3.23900000000E+010
 1.51590000000E+002 3.23900000000E+010
 1.51630000000E+002 3.23900000000E+010
 1.51670000000E+002 3.23900000000E+010
 1.51710000000E+002 3.23900000000E+010
 1.51750000000E+002 3.23900000000E+010
 1.51790000000E+002 3.23900000000E+010
 1.51830000000E+002 3.23900000000E+010
 1.51870000000E+002 3.23900000000E+010
 1.51910000000E+002 3.23900000000E+010
 1.51940000000E+002 3.23450000000E+010
 1.51980000000E+002 3.23010000000E+010
 1.52020000000E+002 3.22580000000E+010
 1.52060000000E+002 3.22170000000E+010
 1.52100000000E+002 3.21760000000E+010
 1.52140000000E+002 3.22570000000E+010
 1.52180000000E+002 3.23380000000E+010
 1.52220000000E+002 3.24210000000E+010
 1.52260000000E+002 3.25050000000E+010
 1.52290000000E+002 3.25900000000E+010
 1.52330000000E+002 3.26760000000E+010
 1.52370000000E+002 3.27620000000E+010
 1.52410000000E+002 3.28490000000E+010
 1.52450000000E+002 3.29360000000E+010
 1.52490000000E+002 3.30240000000E+010
 1.52530000000E+002 3.31120000000E+010
 1.52570000000E+002 3.32010000000E+010
 1.52610000000E+002 3.32890000000E+010
 1.52650000000E+002 3.33780000000E+010
 1.52690000000E+002 3.34670000000E+010
 1.52720000000E+002 3.35560000000E+010
 1.52760000000E+002 3.36450000000E+010
 1.52800000000E+002 3.37340000000E+010
 1.52840000000E+002 3.38230000000E+010
 1.52880000000E+002 3.39120000000E+010
 1.52920000000E+002 3.40010000000E+010
 1.52960000000E+002 3.40900000000E+010
 1.53000000000E+002 3.41790000000E+010
 1.53040000000E+002 3.42680000000E+010
 1.53070000000E+002 3.43560000000E+010
 1.53110000000E+002 3.44450000000E+010
 1.53150000000E+002 3.45330000000E+010
 1.53190000000E+002 3.46210000000E+010
 1.53230000000E+002 3.47090000000E+010
 1.53270000000E+002 3.47970000000E+010
 1.53310000000E+002 3.48850000000E+010
 1.53350000000E+002 3.49720000000E+010
 1.53390000000E+002 3.50590000000E+010
 1.53430000000E+002 3.51460000000E+010
 1.53470000000E+002 3.52330000000E+010
 1.53500000000E+002 3.53200000000E+010
 1.53540000000E+002 3.54070000000E+010
 1.53580000000E+002 3.54940000000E+010
 1.53620000000E+002 3.55810000000E+010
 1.53660000000E+002 3.56670000000E+010
 1.53700000000E+002 3.57540000000E+010
 1.53740000000E+002 3.58400000000E+010
 1.53780000000E+002 3.59260000000E+010
 1.53820000000E+002 3.60120000000E+010
 1.53850000000E+002 3.60970000000E+010
 1.53890000000E+002 3.61820000000E+010
 1.53930000000E+002 3.62670000000E+010
 1.53970000000E+002 3.63510000000E+010
 1.54010000000E+002 3.64350000000E+010
 1.54050000000E+002 3.65180000000E+010
 1.54090000000E+002 3.66010000000E+010
 1.54130000000E+002 3.66830000000E+010
 1.54170000000E+002 3.67650000000E+010
 1.54210000000E+002 3.68460000000E+010
 1.54250000000E+002 3.69270000000E+010
 1.54280000000E+002 3.70070000000E+010
 1.54320000000E+002 3.70870000000E+010
 1.54360000000E+002 3.71660000000E+010
 1.54400000000E+002 3.72450000000E+010
 1.54440000000E+002 3.73230000000E+010
 1.54480000000E+002 3.74010000000E+010
 1.54520000000E+002 3.74790000000E+010
 1.54560000000E+002 3.75560000000E+010
 1.54600000000E+002 3.76330000000E+010
 1.54630000000E+002 3.77090000000E+010
 1.54670000000E+002 3.77860000000E+010
 1.54710000000E+002 3.78610000000E+010
 1.54750000000E+002 3.79370000000E+010
 1.54790000000E+002 3.80120000000E+010
 1.54830000000E+002 3.80870000000E+010
 1.54870000000E+002 3.81610000000E+010
 1.54910000000E+002 3.82350000000E+010
 1.54950000000E+002 3.83080000000E+010
 1.54990000000E+002 3.83800000000E+010
 1.55030000000E+002 3.84520000000E+010
 1.55060000000E+002 3.85240000000E+010
 1.55100000000E+002 3.85940000000E+010
 1.55140000000E+002 3.86640000000E+010
 1.55180000000E+002 3.87340000000E+010
 1.55220000000E+002 3.88020000000E+010
 1.55260000000E+002 3.88020000000E+010
 1.55300000000E+002 3.88020000000E+010
 1.55340000000E+002 3.88020000000E+010
 1.55380000000E+002 3.88020000000E+010
 1.55410000000E+002 3.88020000000E+010
 1.55450000000E+002 3.88020000000E+010
 1.55490000000E+002 3.88020000000E+010
 1.55530000000E+002 3.88020000000E+010
 1.55570000000E+002 3.88020000000E+010
 1.55610000000E+002 3.88020000000E+010
 1.55650000000E+002 3.88020000000E+010
 1.55690000000E+002 3.88020000000E+010
 1.55730000000E+002 3.88020000000E+010
 1.55770000000E+002 3.88020000000E+010
 1.55810000000E+002 3.88020000000E+010
 1.55840000000E+002 3.88020000000E+010
 1.55880000000E+002 3.88020000000E+010
 1.55920000000E+002 3.88020000000E+010
 1.55960000000E+002 3.88020000000E+010
 1.56000000000E+002 3.88020000000E+010
 1.56040000000E+002 3.88480000000E+010
 1.56080000000E+002 3.88940000000E+010
 1.56120000000E+002 3.89400000000E+010
 1.56160000000E+002 3.89870000000E+010
 1.56190000000E+002 3.90330000000E+010
 1.56230000000E+002 3.90800000000E+010
 1.56270000000E+002 3.91270000000E+010
 1.56310000000E+002 3.91740000000E+010
 1.56350000000E+002 3.92200000000E+010
 1.56390000000E+002 3.92660000000E+010
 1.56430000000E+002 3.93110000000E+010
 1.56470000000E+002 3.93560000000E+010
 1.56510000000E+002 3.94000000000E+010
 1.56550000000E+002 3.94440000000E+010
 1.56590000000E+002 3.94870000000E+010
 1.56620000000E+002 3.95300000000E+010
 1.56660000000E+002 3.95710000000E+010
 1.56700000000E+002 3.96130000000E+010
 1.56740000000E+002 3.96530000000E+010
 1.56780000000E+002 3.96930000000E+010
 1.56820000000E+002 3.97330000000E+010
 1.56860000000E+002 3.97710000000E+010
 1.56900000000E+002 3.98090000000E+010
 1.56940000000E+002 3.98470000000E+010
 1.56970000000E+002 3.98840000000E+010
 1.57010000000E+002 3.99200000000E+010
 1.57050000000E+002 3.99550000000E+010
 1.57090000000E+002 3.99900000000E+010
 1.57130000000E+002 4.00240000000E+010
 1.57170000000E+002 4.00570000000E+010
 1.57210000000E+002 4.00890000000E+010
 1.57250000000E+002 4.01210000000E+010
 1.57290000000E+002 4.01520000000E+010
 1.57330000000E+002 4.01820000000E+010
 1.57370000000E+002 4.02120000000E+010
 1.57400000000E+002 4.02400000000E+010
 1.57440000000E+002 4.02690000000E+010
 1.57480000000E+002 4.02960000000E+010
 1.57520000000E+002 4.03230000000E+010
 1.57560000000E+002 4.03490000000E+010
 1.57600000000E+002 4.03750000000E+010
 1.57640000000E+002 4.04000000000E+010
 1.57680000000E+002 4.04250000000E+010
 1.57720000000E+002 4.04490000000E+010
 1.57750000000E+002 4.04720000000E+010
 1.57790000000E+002 4.04950000000E+010
 1.57830000000E+002 4.05170000000E+010
 1.57870000000E+002 4.05380000000E+010
 1.57910000000E+002 4.05590000000E+010
 1.57950000000E+002 4.05790000000E+010
 1.57990000000E+002 4.05990000000E+010
 1.58030000000E+002 4.06170000000E+010
 1.58070000000E+002 4.06350000000E+010
 1.58110000000E+002 4.06530000000E+010
 1.58150000000E+002 4.06690000000E+010
 1.58180000000E+002 4.06850000000E+010
 1.58220000000E+002 4.07000000000E+010
 1.58260000000E+002 4.07140000000E+010
 1.58300000000E+002 4.07270000000E+010
 1.58340000000E+002 4.07400000000E+010
 1.58380000000E+002 4.07520000000E+010
 1.58420000000E+002 4.07630000000E+010
 1.58460000000E+002 4.07740000000E+010
 1.58500000000E+002 4.07840000000E+010
 1.58530000000E+002 4.07930000000E+010
 1.58570000000E+002 4.08020000000E+010
 1.58610000000E+002 4.08100000000E+010
 1.58650000000E+002 4.08170000000E+010
 1.58690000000E+002 4.08240000000E+010
 1.58730000000E+002 4.08300000000E+010
 1.58770000000E+002 4.08360000000E+010
 1.58810000000E+002 4.08410000000E+010
 1.58850000000E+002 4.08450000000E+010
 1.58890000000E+002 4.08490000000E+010
 1.58930000000E+002 4.08520000000E+010
 1.58960000000E+002 4.08540000000E+010
 1.59000000000E+002 4.08550000000E+010
 1.59040000000E+002 4.08560000000E+010
 1.59080000000E+002 4.08560000000E+010
 1.59120000000E+002 4.08560000000E+010
 1.59160000000E+002 4.08550000000E+010
 1.59200000000E+002 4.08530000000E+010
 1.59240000000E+002 4.08500000000E+010
 1.59280000000E+002 4.08470000000E+010
 1.59310000000E+002 4.08430000000E+010
 1.59350000000E+002 4.08430000000E+010
 1.59390000000E+002 4.08430000000E+010
 1.59430000000E+002 4.08430000000E+010
 1.59470000000E+002 4.08430000000E+010
 1.59510000000E+002 4.08430000000E+010
 1.59550000000E+002 4.08430000000E+010
 1.59590000000E+002 4.08430000000E+010
 1.59630000000E+002 4.08430000000E+010
 1.59670000000E+002 4.08430000000E+010
 1.59710000000E+002 4.08430000000E+010
 1.59740000000E+002 4.08430000000E+010
 1.59780000000E+002 4.08430000000E+010
 1.59820000000E+002 4.08430000000E+010
 1.59860000000E+002 4.08430000000E+010
 1.59900000000E+002 4.08430000000E+010
 1.59940000000E+002 4.08430000000E+010
 1.59980000000E+002 4.08430000000E+010
 1.60020000000E+002 4.08430000000E+010
 1.60060000000E+002 4.08430000000E+010
 1.60090000000E+002 4.08430000000E+010
 1.60130000000E+002 4.08170000000E+010
 1.60170000000E+002 4.07930000000E+010
 1.60210000000E+002 4.07690000000E+010
 1.60250000000E+002 4.07450000000E+010
 1.60290000000E+002 4.07220000000E+010
 1.60330000000E+002 4.07000000000E+010
 1.60370000000E+002 4.06780000000E+010
 1.60410000000E+002 4.06560000000E+010
 1.60450000000E+002 4.06340000000E+010
 1.60490000000E+002 4.06120000000E+010
 1.60520000000E+002 4.05890000000E+010
 1.60560000000E+002 4.05670000000E+010
 1.60600000000E+002 4.05440000000E+010
 1.60640000000E+002 4.05200000000E+010
 1.60680000000E+002 4.04960000000E+010
 1.60720000000E+002 4.04720000000E+010
 1.60760000000E+002 4.04470000000E+010
 1.60800000000E+002 4.04220000000E+010
 1.60840000000E+002 4.03960000000E+010
 1.60880000000E+002 4.03690000000E+010
 1.60910000000E+002 4.03420000000E+010
 1.60950000000E+002 4.03150000000E+010
 1.60990000000E+002 4.02880000000E+010
 1.61030000000E+002 4.02600000000E+010
 1.61070000000E+002 4.02310000000E+010
 1.61110000000E+002 4.02030000000E+010
 1.61150000000E+002 4.01740000000E+010
 1.61190000000E+002 4.01450000000E+010
 1.61230000000E+002 4.01160000000E+010
 1.61260000000E+002 4.00860000000E+010
 1.61300000000E+002 4.00560000000E+010
 1.61340000000E+002 4.00260000000E+010
 1.61380000000E+002 3.99960000000E+010
 1.61420000000E+002 3.99650000000E+010
 1.61460000000E+002 3.99350000000E+010
 1.61500000000E+002 3.99040000000E+010
 1.61540000000E+002 3.98730000000E+010
 1.61580000000E+002 3.98420000000E+010
 1.61620000000E+002 3.98110000000E+010
 1.61660000000E+002 3.97800000000E+010
 1.61690000000E+002 3.97480000000E+010
 1.61730000000E+002 3.97170000000E+010
 1.61770000000E+002 3.96850000000E+010
 1.61810000000E+002 3.96530000000E+010
 1.61850000000E+002 3.96220000000E+010
 1.61890000000E+002 3.95900000000E+010
 1.61930000000E+002 3.95580000000E+010
 1.61970000000E+002 3.95260000000E+010
 1.62010000000E+002 3.94940000000E+010
 1.62040000000E+002 3.94620000000E+010
 1.62080000000E+002 3.94300000000E+010
 1.62120000000E+002 3.93980000000E+010
 1.62160000000E+002 3.93650000000E+010
 1.62200000000E+002 3.93330000000E+010
 1.62240000000E+002 3.93010000000E+010
 1.62280000000E+002 3.92690000000E+010
 1.62320000000E+002 3.92370000000E+010
 1.62360000000E+002 3.92040000000E+010
 1.62400000000E+002 3.91720000000E+010
 1.62440000000E+002 3.91400000000E+010
 1.62470000000E+002 3.91070000000E+010
 1.62510000000E+002 3.90750000000E+010
 1.62550000000E+002 3.90420000000E+010
 1.62590000000E+002 3.90090000000E+010
 1.62630000000E+002 3.89760000000E+010
 1.62670000000E+002 3.89430000000E+010
 1.62710000000E+002 3.89100000000E+010
 1.62750000000E+002 3.88770000000E+010
 1.62790000000E+002 3.88440000000E+010
 1.62820000000E+002 3.88110000000E+010
 1.62860000000E+002 3.87770000000E+010
 1.62900000000E+002 3.87440000000E+010
 1.62940000000E+002 3.87110000000E+010
 1.62980000000E+002 3.86780000000E+010
 1.63020000000E+002 3.86450000000E+010
 1.63060000000E+002 3.86120000000E+010
 1.63100000000E+002 3.85790000000E+010
 1.63140000000E+002 3.85470000000E+010
 1.63180000000E+002 3.85140000000E+010
 1.63220000000E+002 3.84820000000E+010
 1.63250000000E+002 3.84500000000E+010
 1.63290000000E+002 3.84180000000E+010
 1.63330000000E+002 3.83870000000E+010
 1.63370000000E+002 3.83550000000E+010
 1.63410000000E+002 3.83240000000E+010
 1.63450000000E+002 3.83240000000E+010
 1.63490000000E+002 3.83240000000E+010
 1.63530000000E+002 3.83240000000E+010
 1.63570000000E+002 3.83240000000E+010
 1.63600000000E+002 3.83240000000E+010
 1.63640000000E+002 3.83240000000E+010
 1.63680000000E+002 3.83240000000E+010
 1.63720000000E+002 3.83240000000E+010
 1.63760000000E+002 3.83240000000E+010
 1.63800000000E+002 3.83240000000E+010
 1.63840000000E+002 3.83240000000E+010
 1.63880000000E+002 3.83240000000E+010
 1.63920000000E+002 3.83240000000E+010
 1.63960000000E+002 3.83240000000E+010
 1.64000000000E+002 3.83240000000E+010
 1.64030000000E+002 3.83240000000E+010
 1.64070000000E+002 3.83240000000E+010
 1.64110000000E+002 3.83240000000E+010
 1.64150000000E+002 3.83240000000E+010
 1.64190000000E+002 3.83240000000E+010
 1.64230000000E+002 3.84130000000E+010
 1.64270000000E+002 3.85030000000E+010
 1.64310000000E+002 3.85950000000E+010
 1.64350000000E+002 3.86870000000E+010
 1.64380000000E+002 3.87800000000E+010
 1.64420000000E+002 3.88730000000E+010
 1.64460000000E+002 3.89680000000E+010
 1.64500000000E+002 3.90630000000E+010
 1.64540000000E+002 3.91590000000E+010
 1.64580000000E+002 3.92550000000E+010
 1.64620000000E+002 3.93510000000E+010
 1.64660000000E+002 3.94470000000E+010
 1.64700000000E+002 3.95440000000E+010
 1.64740000000E+002 3.96410000000E+010
 1.64780000000E+002 3.97370000000E+010
 1.64810000000E+002 3.98340000000E+010
 1.64850000000E+002 3.99300000000E+010
 1.64890000000E+002 4.00270000000E+010
 1.64930000000E+002 4.01230000000E+010
 1.64970000000E+002 4.02190000000E+010
 1.65010000000E+002 4.03150000000E+010
 1.65050000000E+002 4.04110000000E+010
 1.65090000000E+002 4.05060000000E+010
 1.65130000000E+002 4.06020000000E+010
 1.65160000000E+002 4.06970000000E+010
 1.65200000000E+002 4.07920000000E+010
 1.65240000000E+002 4.08860000000E+010
 1.65280000000E+002 4.09800000000E+010
 1.65320000000E+002 4.10740000000E+010
 1.65360000000E+002 4.11680000000E+010
 1.65400000000E+002 4.12610000000E+010
 1.65440000000E+002 4.13530000000E+010
 1.65480000000E+002 4.14460000000E+010
 1.65520000000E+002 4.15370000000E+010
 1.65560000000E+002 4.16290000000E+010
 1.65590000000E+002 4.17200000000E+010
 1.65630000000E+002 4.18100000000E+010
 1.65670000000E+002 4.19000000000E+010
 1.65710000000E+002 4.19900000000E+010
 1.65750000000E+002 4.20790000000E+010
 1.65790000000E+002 4.21680000000E+010
 1.65830000000E+002 4.22560000000E+010
 1.65870000000E+002 4.23440000000E+010
 1.65910000000E+002 4.24310000000E+010
 1.65940000000E+002 4.25180000000E+010
 1.65980000000E+002 4.26050000000E+010
 1.66020000000E+002 4.26910000000E+010
 1.66060000000E+002 4.27760000000E+010
 1.66100000000E+002 4.28610000000E+010
 1.66140000000E+002 4.29450000000E+010
 1.66180000000E+002 4.30290000000E+010
 1.66220000000E+002 4.31120000000E+010
 1.66260000000E+002 4.31950000000E+010
 1.66300000000E+002 4.32770000000E+010
 1.66340000000E+002 4.33580000000E+010
 1.66370000000E+002 4.34390000000E+010
 1.66410000000E+002 4.35190000000E+010
 1.66450000000E+002 4.35980000000E+010
 1.66490000000E+002 4.36760000000E+010
 1.66530000000E+002 4.37540000000E+010
 1.66570000000E+002 4.38300000000E+010
 1.66610000000E+002 4.39060000000E+010
 1.66650000000E+002 4.39810000000E+010
 1.66690000000E+002 4.40550000000E+010
 1.66720000000E+002 4.41280000000E+010
 1.66760000000E+002 4.42000000000E+010
 1.66800000000E+002 4.42710000000E+010
 1.66840000000E+002 4.43410000000E+010
 1.66880000000E+002 4.44100000000E+010
 1.66920000000E+002 4.44790000000E+010
 1.66960000000E+002 4.45460000000E+010
 1.67000000000E+002 4.46130000000E+010
 1.67040000000E+002 4.46780000000E+010
 1.67080000000E+002 4.47430000000E+010
 1.67120000000E+002 4.48070000000E+010
 1.67150000000E+002 4.48700000000E+010
 1.67190000000E+002 4.49320000000E+010
 1.67230000000E+002 4.49940000000E+010
 1.67270000000E+002 4.50540000000E+010
 1.67310000000E+002 4.51140000000E+010
 1.67350000000E+002 4.51730000000E+010
 1.67390000000E+002 4.52320000000E+010
 1.67430000000E+002 4.52890000000E+010
 1.67470000000E+002 4.53460000000E+010
 1.67500000000E+002 4.54020000000E+010
 1.67540000000E+002 4.54020000000E+010
 1.67580000000E+002 4.54020000000E+010
 1.67620000000E+002 4.54020000000E+010
 1.67660000000E+002 4.54020000000E+010
 1.67700000000E+002 4.54020000000E+010
 1.67740000000E+002 4.54020000000E+010
 1.67780000000E+002 4.54020000000E+010
 1.67820000000E+002 4.54020000000E+010
 1.67860000000E+002 4.54020000000E+010
 1.67900000000E+002 4.54020000000E+010
 1.67930000000E+002 4.54020000000E+010
 1.67970000000E+002 4.54020000000E+010
 1.68010000000E+002 4.54020000000E+010
 1.68050000000E+002 4.54020000000E+010
 1.68090000000E+002 4.54020000000E+010
 1.68130000000E+002 4.54020000000E+010
 1.68170000000E+002 4.54020000000E+010
 1.68210000000E+002 4.54020000000E+010
 1.68250000000E+002 4.54020000000E+010
 1.68280000000E+002 4.54020000000E+010
 1.68320000000E+002 4.54280000000E+010
 1.68360000000E+002 4.54540000000E+010
 1.68400000000E+002 4.54800000000E+010
 1.68440000000E+002 4.55060000000E+010
 1.68480000000E+002 4.55320000000E+010
 1.68520000000E+002 4.55580000000E+010
 1.68560000000E+002 4.55840000000E+010
 1.68600000000E+002 4.56100000000E+010
 1.68640000000E+002 4.56340000000E+010
 1.68680000000E+002 4.56590000000E+010
 1.68710000000E+002 4.56820000000E+010
 1.68750000000E+002 4.57050000000E+010
 1.68790000000E+002 4.57270000000E+010
 1.68830000000E+002 4.57480000000E+010
 1.68870000000E+002 4.57680000000E+010
 1.68910000000E+002 4.57880000000E+010
 1.68950000000E+002 4.58060000000E+010
 1.68990000000E+002 4.58230000000E+010
 1.69030000000E+002 4.58390000000E+010
 1.69060000000E+002 4.58540000000E+010
 1.69100000000E+002 4.58690000000E+010
 1.69140000000E+002 4.58820000000E+010
 1.69180000000E+002 4.58940000000E+010
 1.69220000000E+002 4.59060000000E+010
 1.69260000000E+002 4.59160000000E+010
 1.69300000000E+002 4.59260000000E+010
 1.69340000000E+002 4.59350000000E+010
 1.69380000000E+002 4.59430000000E+010
 1.69420000000E+002 4.59500000000E+010
 1.69460000000E+002 4.59570000000E+010
 1.69490000000E+002 4.59630000000E+010
 1.69530000000E+002 4.59680000000E+010
 1.69570000000E+002 4.59730000000E+010
 1.69610000000E+002 4.59760000000E+010
 1.69650000000E+002 4.59790000000E+010
 1.69690000000E+002 4.59820000000E+010
 1.69730000000E+002 4.59840000000E+010
 1.69770000000E+002 4.59850000000E+010
 1.69810000000E+002 4.59850000000E+010
 1.69840000000E+002 4.59840000000E+010
 1.69880000000E+002 4.59830000000E+010
 1.69920000000E+002 4.59810000000E+010
 1.69960000000E+002 4.59790000000E+010
 1.70000000000E+002 4.59760000000E+010
 1.70040000000E+002 4.59720000000E+010
 1.70080000000E+002 4.59670000000E+010
 1.70120000000E+002 4.59610000000E+010
 1.70160000000E+002 4.59550000000E+010
 1.70200000000E+002 4.59470000000E+010
 1.70240000000E+002 4.59390000000E+010
 1.70270000000E+002 4.59300000000E+010
 1.70310000000E+002 4.59200000000E+010
 1.70350000000E+002 4.59100000000E+010
 1.70390000000E+002 4.58980000000E+010
 1.70430000000E+002 4.58860000000E+010
 1.70470000000E+002 4.58730000000E+010
 1.70510000000E+002 4.58600000000E+010
 1.70550000000E+002 4.58450000000E+010
 1.70590000000E+002 4.58300000000E+010
 1.70620000000E+002 4.58150000000E+010
 1.70660000000E+002 4.57980000000E+010
 1.70700000000E+002 4.57810000000E+010
 1.70740000000E+002 4.57640000000E+010
 1.70780000000E+002 4.57460000000E+010
 1.70820000000E+002 4.57280000000E+010
 1.70860000000E+002 4.57090000000E+010
 1.70900000000E+002 4.56900000000E+010
 1.70940000000E+002 4.56710000000E+010
 1.70980000000E+002 4.56510000000E+010
 1.71010000000E+002 4.56310000000E+010
 1.71050000000E+002 4.56100000000E+010
 1.71090000000E+002 4.55890000000E+010
 1.71130000000E+002 4.55670000000E+010
 1.71170000000E+002 4.55450000000E+010
 1.71210000000E+002 4.55230000000E+010
 1.71250000000E+002 4.55000000000E+010
 1.71290000000E+002 4.54770000000E+010
 1.71330000000E+002 4.54530000000E+010
 1.71370000000E+002 4.54290000000E+010
 1.71410000000E+002 4.54040000000E+010
 1.71440000000E+002 4.53790000000E+010
 1.71480000000E+002 4.53540000000E+010
 1.71520000000E+002 4.53280000000E+010
 1.71560000000E+002 4.53020000000E+010
 1.71600000000E+002 4.52750000000E+010
 1.71640000000E+002 4.52750000000E+010
 1.71680000000E+002 4.52750000000E+010
 1.71720000000E+002 4.52750000000E+010
 1.71760000000E+002 4.52750000000E+010
 1.71790000000E+002 4.52750000000E+010
 1.71830000000E+002 4.52750000000E+010
 1.71870000000E+002 4.52750000000E+010
 1.71910000000E+002 4.52750000000E+010
 1.71950000000E+002 4.52750000000E+010
 1.71990000000E+002 4.52750000000E+010
 1.72030000000E+002 4.52750000000E+010
 1.72070000000E+002 4.52750000000E+010
 1.72110000000E+002 4.52750000000E+010
 1.72150000000E+002 4.52750000000E+010
 1.72190000000E+002 4.52750000000E+010
 1.72220000000E+002 4.52750000000E+010
 1.72260000000E+002 4.52750000000E+010
 1.72300000000E+002 4.52750000000E+010
 1.72340000000E+002 4.52750000000E+010
 1.72380000000E+002 4.52750000000E+010
 1.72420000000E+002 4.52270000000E+010
 1.72460000000E+002 4.51810000000E+010
 1.72500000000E+002 4.51350000000E+010
 1.72540000000E+002 4.50890000000E+010
 1.72570000000E+002 4.50450000000E+010
 1.72610000000E+002 4.50000000000E+010
 1.72650000000E+002 4.49560000000E+010
 1.72690000000E+002 4.49120000000E+010
 1.72730000000E+002 4.48680000000E+010
 1.72770000000E+002 4.48240000000E+010
 1.72810000000E+002 4.47790000000E+010
 1.72850000000E+002 4.47340000000E+010
 1.72890000000E+002 4.46890000000E+010
 1.72930000000E+002 4.46440000000E+010
 1.72970000000E+002 4.45980000000E+010
 1.73000000000E+002 4.45520000000E+010
 1.73040000000E+002 4.45050000000E+010
 1.73080000000E+002 4.44580000000E+010
 1.73120000000E+002 4.44110000000E+010
 1.73160000000E+002 4.43630000000E+010
 1.73200000000E+002 4.43150000000E+010
 1.73240000000E+002 4.42670000000E+010
 1.73280000000E+002 4.42190000000E+010
 1.73320000000E+002 4.41710000000E+010
 1.73350000000E+002 4.41220000000E+010
 1.73390000000E+002 4.40740000000E+010
 1.73430000000E+002 4.40260000000E+010
 1.73470000000E+002 4.39770000000E+010
 1.73510000000E+002 4.39290000000E+010
 1.73550000000E+002 4.38810000000E+010
 1.73590000000E+002 4.38330000000E+010
 1.73630000000E+002 4.37850000000E+010
 1.73670000000E+002 4.37370000000E+010
 1.73710000000E+002 4.36890000000E+010
 1.73750000000E+002 4.36410000000E+010
 1.73780000000E+002 4.35940000000E+010
 1.73820000000E+002 4.35460000000E+010
 1.73860000000E+002 4.34980000000E+010
 1.73900000000E+002 4.34510000000E+010
 1.73940000000E+002 4.34030000000E+010
 1.73980000000E+002 4.33560000000E+010
 1.74020000000E+002 4.33080000000E+010
 1.74060000000E+002 4.32600000000E+010
 1.74100000000E+002 4.32120000000E+010
 1.74130000000E+002 4.31640000000E+010
 1.74170000000E+002 4.31160000000E+010
 1.74210000000E+002 4.30670000000E+010
 1.74250000000E+002 4.30180000000E+010
 1.74290000000E+002 4.29700000000E+010
 1.74330000000E+002 4.29200000000E+010
 1.74370000000E+002 4.28710000000E+010
 1.74410000000E+002 4.28220000000E+010
 1.74450000000E+002 4.27720000000E+010
 1.74490000000E+002 4.27230000000E+010
 1.74530000000E+002 4.26730000000E+010
 1.74560000000E+002 4.26230000000E+010
 1.74600000000E+002 4.25730000000E+010
 1.74640000000E+002 4.25230000000E+010
 1.74680000000E+002 4.24730000000E+010
 1.74720000000E+002 4.24230000000E+010
 1.74760000000E+002 4.23730000000E+010
 1.74800000000E+002 4.23230000000E+010
 1.74840000000E+002 4.22730000000E+010
 1.74880000000E+002 4.22230000000E+010
 1.74910000000E+002 4.21730000000E+010
 1.74950000000E+002 4.21230000000E+010
 1.74990000000E+002 4.20720000000E+010
 1.75030000000E+002 4.20220000000E+010
 1.75070000000E+002 4.19720000000E+010
 1.75110000000E+002 4.19210000000E+010
 1.75150000000E+002 4.18710000000E+010
 1.75190000000E+002 4.18200000000E+010
 1.75230000000E+002 4.17690000000E+010
 1.75270000000E+002 4.17180000000E+010
 1.75310000000E+002 4.16670000000E+010
 1.75340000000E+002 4.16160000000E+010
 1.75380000000E+002 4.15650000000E+010
 1.75420000000E+002 4.15140000000E+010
 1.75460000000E+002 4.14630000000E+010
 1.75500000000E+002 4.14120000000E+010
 1.75540000000E+002 4.14790000000E+010
 1.75580000000E+002 4.15470000000E+010
 1.75620000000E+002 4.16150000000E+010
 1.75660000000E+002 4.16840000000E+010
 1.75690000000E+002 4.17540000000E+010
 1.75730000000E+002 4.17540000000E+010
 1.75770000000E+002 4.17540000000E+010
 1.75810000000E+002 4.17540000000E+010
 1.75850000000E+002 4.17540000000E+010
 1.75890000000E+002 4.17540000000E+010
 1.75930000000E+002 4.17540000000E+010
 1.75970000000E+002 4.17540000000E+010
 1.76010000000E+002 4.17540000000E+010
 1.76050000000E+002 4.17540000000E+010
 1.76090000000E+002 4.17540000000E+010
 1.76120000000E+002 4.17540000000E+010
 1.76160000000E+002 4.17540000000E+010
 1.76200000000E+002 4.17540000000E+010
 1.76240000000E+002 4.17540000000E+010
 1.76280000000E+002 4.17540000000E+010
 1.76320000000E+002 4.17540000000E+010
 1.76360000000E+002 4.17540000000E+010
 1.76400000000E+002 4.17540000000E+010
 1.76440000000E+002 4.17540000000E+010
 1.76470000000E+002 4.17540000000E+010
 1.76510000000E+002 4.18140000000E+010
 1.76550000000E+002 4.18750000000E+010
 1.76590000000E+002 4.19360000000E+010
 1.76630000000E+002 4.19990000000E+010
 1.76670000000E+002 4.20620000000E+010
 1.76710000000E+002 4.21250000000E+010
 1.76750000000E+002 4.21890000000E+010
 1.76790000000E+002 4.22530000000E+010
 1.76830000000E+002 4.23180000000E+010
 1.76870000000E+002 4.23820000000E+010
 1.76900000000E+002 4.24460000000E+010
 1.76940000000E+002 4.25100000000E+010
 1.76980000000E+002 4.25740000000E+010
 1.77020000000E+002 4.26370000000E+010
 1.77060000000E+002 4.26990000000E+010
 1.77100000000E+002 4.27610000000E+010
 1.77140000000E+002 4.28220000000E+010
 1.77180000000E+002 4.28820000000E+010
 1.77220000000E+002 4.29420000000E+010
 1.77250000000E+002 4.30010000000E+010
 1.77290000000E+002 4.30590000000E+010
 1.77330000000E+002 4.31160000000E+010
 1.77370000000E+002 4.31730000000E+010
 1.77410000000E+002 4.32290000000E+010
 1.77450000000E+002 4.32840000000E+010
 1.77490000000E+002 4.33390000000E+010
 1.77530000000E+002 4.33930000000E+010
 1.77570000000E+002 4.34460000000E+010
 1.77610000000E+002 4.34990000000E+010
 1.77650000000E+002 4.35510000000E+010
 1.77680000000E+002 4.36030000000E+010
 1.77720000000E+002 4.36540000000E+010
 1.77760000000E+002 4.37050000000E+010
 1.77800000000E+002 4.37550000000E+010
 1.77840000000E+002 4.38040000000E+010
 1.77880000000E+002 4.38540000000E+010
 1.77920000000E+002 4.39020000000E+010
 1.77960000000E+002 4.39510000000E+010
 1.78000000000E+002 4.39980000000E+010
 1.78030000000E+002 4.40450000000E+010
 1.78070000000E+002 4.40920000000E+010
 1.78110000000E+002 4.41380000000E+010
 1.78150000000E+002 4.41830000000E+010
 1.78190000000E+002 4.42280000000E+010
 1.78230000000E+002 4.42720000000E+010
 1.78270000000E+002 4.43150000000E+010
 1.78310000000E+002 4.43580000000E+010
 1.78350000000E+002 4.44000000000E+010
 1.78390000000E+002 4.44410000000E+010
 1.78430000000E+002 4.44810000000E+010
 1.78460000000E+002 4.45210000000E+010
 1.78500000000E+002 4.45600000000E+010
 1.78540000000E+002 4.45980000000E+010
 1.78580000000E+002 4.46360000000E+010
 1.78620000000E+002 4.46730000000E+010
 1.78660000000E+002 4.47090000000E+010
 1.78700000000E+002 4.47450000000E+010
 1.78740000000E+002 4.47800000000E+010
 1.78780000000E+002 4.48140000000E+010
 1.78810000000E+002 4.48480000000E+010
 1.78850000000E+002 4.48810000000E+010
 1.78890000000E+002 4.49140000000E+010
 1.78930000000E+002 4.49450000000E+010
 1.78970000000E+002 4.49770000000E+010
 1.79010000000E+002 4.50080000000E+010
 1.79050000000E+002 4.50380000000E+010
 1.79090000000E+002 4.50670000000E+010
 1.79130000000E+002 4.50960000000E+010
 1.79170000000E+002 4.51240000000E+010
 1.79210000000E+002 4.51520000000E+010
 1.79240000000E+002 4.51790000000E+010
 1.79280000000E+002 4.52050000000E+010
 1.79320000000E+002 4.52300000000E+010
 1.79360000000E+002 4.52550000000E+010
 1.79400000000E+002 4.52790000000E+010
 1.79440000000E+002 4.53020000000E+010
 1.79480000000E+002 4.53240000000E+010
 1.79520000000E+002 4.53460000000E+010
 1.79560000000E+002 4.53670000000E+010
 1.79590000000E+002 4.53870000000E+010
 1.79630000000E+002 4.54060000000E+010
 1.79670000000E+002 4.54250000000E+010
 1.79710000000E+002 4.54430000000E+010
 1.79750000000E+002 4.54600000000E+010
 1.79790000000E+002 4.54770000000E+010
 1.79830000000E+002 4.54770000000E+010
 1.79870000000E+002 4.54770000000E+010
 1.79910000000E+002 4.54770000000E+010
 1.79950000000E+002 4.54770000000E+010
 1.79990000000E+002 4.54770000000E+010
 1.80020000000E+002 4.54770000000E+010
 1.80060000000E+002 4.54770000000E+010
 1.80100000000E+002 4.54770000000E+010
 1.80140000000E+002 4.54770000000E+010
 1.80180000000E+002 4.54770000000E+010


==> figures/s61/s61_fel_power_g_pmax_z30_decimated.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
3.900000000000000133e-01 0.000000000000000000e+00
5.849999999999999645e-01 4.025800000000000182e+03
7.800000000000000266e-01 1.392900000000000000e+04
9.749999999999999778e-01 2.598900000000000000e+04
1.169999999999999929e+00 3.806500000000000000e+04
1.364999999999999991e+00 5.056400000000000000e+04
1.560000000000000053e+00 6.423000000000000000e+04
1.754999999999999893e+00 7.819800000000000000e+04
1.949999999999999956e+00 9.232800000000000000e+04
2.145000000000000018e+00 1.067100000000000000e+05
2.339999999999999858e+00 1.214100000000000000e+05
2.535000000000000142e+00 1.362800000000000000e+05
2.729999999999999982e+00 1.513500000000000000e+05
2.924999999999999822e+00 1.665500000000000000e+05
3.120000000000000107e+00 1.814700000000000000e+05
3.314999999999999947e+00 1.958000000000000000e+05
3.509999999999999787e+00 2.096000000000000000e+05
3.705000000000000071e+00 2.259500000000000000e+05
3.899999999999999911e+00 2.259500000000000000e+05
4.094999999999999751e+00 2.259500000000000000e+05
4.290000000000000036e+00 2.259500000000000000e+05
4.485000000000000320e+00 2.259500000000000000e+05
4.679999999999999716e+00 2.331800000000000000e+05
4.875000000000000000e+00 2.450500000000000000e+05
5.070000000000000284e+00 2.581800000000000000e+05
5.264999999999999680e+00 2.706300000000000000e+05
5.459999999999999964e+00 2.820900000000000000e+05
5.655000000000000249e+00 2.926100000000000000e+05
5.849999999999999645e+00 3.060100000000000000e+05
6.044999999999999929e+00 3.218700000000000000e+05
6.240000000000000213e+00 3.411300000000000000e+05
6.434999999999999609e+00 3.618000000000000000e+05
6.629999999999999893e+00 3.837000000000000000e+05
6.825000000000000178e+00 4.061300000000000000e+05
7.019999999999999574e+00 4.285800000000000000e+05
7.214999999999999858e+00 4.506700000000000000e+05
7.410000000000000142e+00 4.725700000000000000e+05
7.605000000000000426e+00 4.948100000000000000e+05
7.799999999999999822e+00 5.184800000000000000e+05
7.995000000000000107e+00 5.184800000000000000e+05
8.189999999999999503e+00 5.184800000000000000e+05
8.384999999999999787e+00 5.184800000000000000e+05
8.580000000000000071e+00 5.184800000000000000e+05
8.775000000000000355e+00 5.329400000000000000e+05
8.970000000000000639e+00 5.524900000000000000e+05
9.164999999999999147e+00 5.731900000000000000e+05
9.359999999999999432e+00 5.929700000000000000e+05
9.554999999999999716e+00 6.117800000000000000e+05
9.750000000000000000e+00 6.300900000000000000e+05
9.945000000000000284e+00 6.494100000000000000e+05
1.014000000000000057e+01 6.686300000000000000e+05
1.033500000000000085e+01 6.877000000000000000e+05
1.052999999999999936e+01 7.082100000000000000e+05
1.072499999999999964e+01 7.314800000000000000e+05
1.091999999999999993e+01 7.552100000000000000e+05
1.111500000000000021e+01 7.791500000000000000e+05
1.131000000000000050e+01 8.036500000000000000e+05
1.150500000000000078e+01 8.292200000000000000e+05
1.169999999999999929e+01 8.557300000000000000e+05
1.189499999999999957e+01 8.641200000000000000e+05
1.208999999999999986e+01 8.641200000000000000e+05
1.228500000000000014e+01 8.641200000000000000e+05
1.248000000000000043e+01 8.641200000000000000e+05
1.267500000000000071e+01 8.641200000000000000e+05
1.286999999999999922e+01 8.711400000000000000e+05
1.306499999999999950e+01 8.854500000000000000e+05
1.325999999999999979e+01 9.025300000000000000e+05
1.345500000000000007e+01 9.198000000000000000e+05
1.365000000000000036e+01 9.363900000000000000e+05
1.384500000000000064e+01 9.518500000000000000e+05
1.403999999999999915e+01 9.659200000000000000e+05
1.423499999999999943e+01 9.791000000000000000e+05
1.442999999999999972e+01 9.921300000000000000e+05
1.462500000000000000e+01 1.005000000000000000e+06
1.482000000000000028e+01 1.017500000000000000e+06
1.501500000000000057e+01 1.029000000000000000e+06
1.521000000000000085e+01 1.039100000000000000e+06
1.540499999999999936e+01 1.048000000000000000e+06
1.559999999999999964e+01 1.056100000000000000e+06
1.579499999999999993e+01 1.063600000000000000e+06
1.599000000000000021e+01 1.070400000000000000e+06
1.618499999999999872e+01 1.070400000000000000e+06
1.637999999999999901e+01 1.070400000000000000e+06
1.657499999999999929e+01 1.070400000000000000e+06
1.676999999999999957e+01 1.070400000000000000e+06
1.696499999999999986e+01 1.089000000000000000e+06
1.716000000000000014e+01 1.128600000000000000e+06
1.735500000000000043e+01 1.169400000000000000e+06
1.755000000000000071e+01 1.209300000000000000e+06
1.774500000000000099e+01 1.249500000000000000e+06
1.794000000000000128e+01 1.290600000000000000e+06
1.813500000000000156e+01 1.332300000000000000e+06
1.832999999999999829e+01 1.373700000000000000e+06
1.852499999999999858e+01 1.414100000000000000e+06
1.871999999999999886e+01 1.453800000000000000e+06
1.891499999999999915e+01 1.494300000000000000e+06
1.910999999999999943e+01 1.536200000000000000e+06
1.930499999999999972e+01 1.579600000000000000e+06
1.950000000000000000e+01 1.624200000000000000e+06
1.969500000000000028e+01 1.684900000000000000e+06
1.989000000000000057e+01 1.747600000000000000e+06
2.008500000000000085e+01 1.811900000000000000e+06
2.028000000000000114e+01 1.811900000000000000e+06
2.047500000000000142e+01 1.811900000000000000e+06
2.067000000000000171e+01 1.811900000000000000e+06
2.086499999999999844e+01 1.811900000000000000e+06
2.105999999999999872e+01 1.861800000000000000e+06
2.125499999999999901e+01 1.919700000000000000e+06
2.144999999999999929e+01 1.979600000000000000e+06
2.164499999999999957e+01 2.038900000000000000e+06
2.183999999999999986e+01 2.097900000000000000e+06
2.203500000000000014e+01 2.157600000000000000e+06
2.223000000000000043e+01 2.218500000000000000e+06
2.242500000000000071e+01 2.280300000000000000e+06
2.262000000000000099e+01 2.343000000000000000e+06
2.281500000000000128e+01 2.405500000000000000e+06
2.301000000000000156e+01 2.467500000000000000e+06
2.320499999999999829e+01 2.529200000000000000e+06
2.339999999999999858e+01 2.590900000000000000e+06
2.359499999999999886e+01 2.637900000000000000e+06
2.378999999999999915e+01 2.696700000000000000e+06
2.398499999999999943e+01 2.782800000000000000e+06
2.417999999999999972e+01 2.871400000000000000e+06
2.437500000000000000e+01 2.871400000000000000e+06
2.457000000000000028e+01 2.871400000000000000e+06
2.476500000000000057e+01 2.871400000000000000e+06
2.496000000000000085e+01 2.871400000000000000e+06
2.515500000000000114e+01 2.954300000000000000e+06
2.535000000000000142e+01 3.048200000000000000e+06
2.554500000000000171e+01 3.145400000000000000e+06
2.573999999999999844e+01 3.243200000000000000e+06
2.593499999999999872e+01 3.341800000000000000e+06
2.612999999999999901e+01 3.442200000000000000e+06
2.632499999999999929e+01 3.545000000000000000e+06
2.651999999999999957e+01 3.651000000000000000e+06
2.671499999999999986e+01 3.760300000000000000e+06
2.691000000000000014e+01 3.872800000000000000e+06
2.710500000000000043e+01 3.987500000000000000e+06
2.730000000000000071e+01 4.103500000000000000e+06
2.749500000000000099e+01 4.220500000000000000e+06
2.769000000000000128e+01 4.377100000000000000e+06
2.788500000000000156e+01 4.565000000000000000e+06
2.807999999999999829e+01 4.759000000000000000e+06
2.827499999999999858e+01 4.958100000000000000e+06
2.846999999999999886e+01 4.958100000000000000e+06
2.866499999999999915e+01 4.958100000000000000e+06
2.885999999999999943e+01 4.958100000000000000e+06
2.905499999999999972e+01 4.958100000000000000e+06
2.925000000000000000e+01 5.122000000000000000e+06
2.944500000000000028e+01 5.305900000000000000e+06
2.964000000000000057e+01 5.497700000000000000e+06
2.983500000000000085e+01 5.692900000000000000e+06
3.003000000000000114e+01 5.892700000000000000e+06
3.022500000000000142e+01 6.098600000000000000e+06
3.042000000000000171e+01 6.309900000000000000e+06
3.061499999999999844e+01 6.526500000000000000e+06
3.080999999999999872e+01 6.749900000000000000e+06
3.100499999999999901e+01 6.981800000000000000e+06
3.119999999999999929e+01 7.223300000000000000e+06
3.139499999999999957e+01 7.475100000000000000e+06
3.158999999999999986e+01 7.736900000000000000e+06
3.178500000000000014e+01 8.007100000000000000e+06
3.198000000000000043e+01 8.283400000000000000e+06
3.217499999999999716e+01 8.564400000000000000e+06
3.236999999999999744e+01 8.850400000000000000e+06
3.256499999999999773e+01 8.850400000000000000e+06
3.275999999999999801e+01 8.850400000000000000e+06
3.295499999999999829e+01 8.850400000000000000e+06
3.314999999999999858e+01 8.850400000000000000e+06
3.334499999999999886e+01 9.098700000000000000e+06
3.353999999999999915e+01 9.385100000000000000e+06
3.373499999999999943e+01 9.686400000000000000e+06
3.392999999999999972e+01 9.991700000000000000e+06
3.412500000000000000e+01 1.030000000000000000e+07
3.432000000000000028e+01 1.061400000000000000e+07
3.451500000000000057e+01 1.093600000000000000e+07
3.471000000000000085e+01 1.126900000000000000e+07
3.490500000000000114e+01 1.161500000000000000e+07
3.510000000000000142e+01 1.197500000000000000e+07
3.529500000000000171e+01 1.216500000000000000e+07
3.549000000000000199e+01 1.239900000000000000e+07
3.568500000000000227e+01 1.264800000000000000e+07
3.588000000000000256e+01 1.289800000000000000e+07
3.607500000000000284e+01 1.315000000000000000e+07
3.627000000000000313e+01 1.341100000000000000e+07
3.646500000000000341e+01 1.367700000000000000e+07
3.665999999999999659e+01 1.367700000000000000e+07
3.685499999999999687e+01 1.367700000000000000e+07
3.704999999999999716e+01 1.367700000000000000e+07
3.724499999999999744e+01 1.367700000000000000e+07
3.743999999999999773e+01 1.386500000000000000e+07
3.763499999999999801e+01 1.410700000000000000e+07
3.782999999999999829e+01 1.437000000000000000e+07
3.802499999999999858e+01 1.463900000000000000e+07
3.821999999999999886e+01 1.491600000000000000e+07
3.841499999999999915e+01 1.520800000000000000e+07
3.860999999999999943e+01 1.560000000000000000e+07
3.880499999999999972e+01 1.615600000000000000e+07
3.900000000000000000e+01 1.671800000000000000e+07
3.919500000000000028e+01 1.728000000000000000e+07
3.939000000000000057e+01 1.784000000000000000e+07
3.958500000000000085e+01 1.839700000000000000e+07
3.978000000000000114e+01 1.895400000000000000e+07
3.997500000000000142e+01 1.951200000000000000e+07
4.017000000000000171e+01 2.007300000000000000e+07
4.036500000000000199e+01 2.063700000000000000e+07
4.056000000000000227e+01 2.120700000000000000e+07
4.075500000000000256e+01 2.120700000000000000e+07
4.095000000000000284e+01 2.120700000000000000e+07
4.114500000000000313e+01 2.120700000000000000e+07
4.134000000000000341e+01 2.120700000000000000e+07
4.153499999999999659e+01 2.165800000000000000e+07
4.172999999999999687e+01 2.215400000000000000e+07
4.192499999999999716e+01 2.271100000000000000e+07
4.211999999999999744e+01 2.345800000000000000e+07
4.231499999999999773e+01 2.421400000000000000e+07
4.250999999999999801e+01 2.497800000000000000e+07
4.270499999999999829e+01 2.575600000000000000e+07
4.289999999999999858e+01 2.655500000000000000e+07
4.309499999999999886e+01 2.738000000000000000e+07
4.328999999999999915e+01 2.822900000000000000e+07
4.348499999999999943e+01 2.909100000000000000e+07
4.367999999999999972e+01 2.995800000000000000e+07
4.387500000000000000e+01 3.082900000000000000e+07
4.407000000000000028e+01 3.171200000000000000e+07
4.426500000000000057e+01 3.261100000000000000e+07
4.446000000000000085e+01 3.353600000000000000e+07
4.465500000000000114e+01 3.448900000000000000e+07
4.485000000000000142e+01 3.448900000000000000e+07
4.504500000000000171e+01 3.448900000000000000e+07
4.524000000000000199e+01 3.448900000000000000e+07
4.543500000000000227e+01 3.448900000000000000e+07
4.563000000000000256e+01 3.519000000000000000e+07
4.582500000000000284e+01 3.604600000000000000e+07
4.602000000000000313e+01 3.694300000000000000e+07
4.621500000000000341e+01 3.782900000000000000e+07
4.640999999999999659e+01 3.871200000000000000e+07
4.660499999999999687e+01 3.961700000000000000e+07
4.679999999999999716e+01 4.055700000000000000e+07
4.699499999999999744e+01 4.163500000000000000e+07
4.718999999999999773e+01 4.279700000000000000e+07
4.738499999999999801e+01 4.399700000000000000e+07
4.757999999999999829e+01 4.520600000000000000e+07
4.777499999999999858e+01 4.641400000000000000e+07
4.796999999999999886e+01 4.762400000000000000e+07
4.816499999999999915e+01 4.885300000000000000e+07
4.835999999999999943e+01 5.012300000000000000e+07
4.855499999999999972e+01 5.143500000000000000e+07
4.875000000000000000e+01 5.277200000000000000e+07
4.894500000000000028e+01 5.277200000000000000e+07
4.914000000000000057e+01 5.277200000000000000e+07
4.933500000000000085e+01 5.277200000000000000e+07
4.953000000000000114e+01 5.277200000000000000e+07
4.972500000000000142e+01 5.398100000000000000e+07
4.992000000000000171e+01 5.588700000000000000e+07
5.011500000000000199e+01 5.852400000000000000e+07
5.031000000000000227e+01 6.115400000000000000e+07
5.050500000000000256e+01 6.377000000000000000e+07
5.070000000000000284e+01 6.639600000000000000e+07
5.089500000000000313e+01 6.906400000000000000e+07
5.109000000000000341e+01 7.180900000000000000e+07
5.128499999999999659e+01 7.463900000000000000e+07
5.147999999999999687e+01 7.755300000000000000e+07
5.167499999999999716e+01 8.053600000000000000e+07
5.186999999999999744e+01 8.357100000000000000e+07
5.206499999999999773e+01 8.665400000000000000e+07
5.225999999999999801e+01 8.978100000000000000e+07
5.245499999999999829e+01 9.294900000000000000e+07
5.264999999999999858e+01 9.616800000000000000e+07
5.284499999999999886e+01 9.946700000000000000e+07
5.303999999999999915e+01 9.946700000000000000e+07
5.323499999999999943e+01 9.946700000000000000e+07
5.342999999999999972e+01 9.946700000000000000e+07
5.362500000000000000e+01 9.946700000000000000e+07
5.382000000000000028e+01 1.023500000000000000e+08
5.401500000000000057e+01 1.056500000000000000e+08
5.421000000000000085e+01 1.090700000000000000e+08
5.440500000000000114e+01 1.124400000000000000e+08
5.460000000000000142e+01 1.157500000000000000e+08
5.479500000000000171e+01 1.190300000000000000e+08
5.499000000000000199e+01 1.223200000000000000e+08
5.518500000000000227e+01 1.256500000000000000e+08
5.538000000000000256e+01 1.290700000000000000e+08
5.557500000000000284e+01 1.325500000000000000e+08
5.577000000000000313e+01 1.360600000000000000e+08
5.596500000000000341e+01 1.396300000000000000e+08
5.615999999999999659e+01 1.432900000000000000e+08
5.635499999999999687e+01 1.470500000000000000e+08
5.654999999999999716e+01 1.508500000000000000e+08
5.674499999999999744e+01 1.546900000000000000e+08
5.693999999999999773e+01 1.586000000000000000e+08
5.713499999999999801e+01 1.586000000000000000e+08
5.732999999999999829e+01 1.586000000000000000e+08
5.752499999999999858e+01 1.586000000000000000e+08
5.771999999999999886e+01 1.586000000000000000e+08
5.791499999999999915e+01 1.616100000000000000e+08
5.810999999999999943e+01 1.654000000000000000e+08
5.830499999999999972e+01 1.692600000000000000e+08
5.850000000000000000e+01 1.729100000000000000e+08
5.869500000000000028e+01 1.767900000000000000e+08
5.889000000000000057e+01 1.811100000000000000e+08
5.908500000000000085e+01 1.856200000000000000e+08
5.928000000000000114e+01 1.901900000000000000e+08
5.947500000000000142e+01 1.948000000000000000e+08
5.967000000000000171e+01 1.994700000000000000e+08
5.986500000000000199e+01 2.042300000000000000e+08
6.006000000000000227e+01 2.090400000000000000e+08
6.025500000000000256e+01 2.138300000000000000e+08
6.045000000000000284e+01 2.203700000000000000e+08
6.064500000000000313e+01 2.291800000000000000e+08
6.084000000000000341e+01 2.380800000000000000e+08
6.103499999999999659e+01 2.470700000000000000e+08
6.122999999999999687e+01 2.470700000000000000e+08
6.142499999999999716e+01 2.470700000000000000e+08
6.161999999999999744e+01 2.470700000000000000e+08
6.181499999999999773e+01 2.470700000000000000e+08
6.200999999999999801e+01 2.549900000000000000e+08
6.220499999999999829e+01 2.643100000000000000e+08
6.239999999999999858e+01 2.739300000000000000e+08
6.259499999999999886e+01 2.832700000000000000e+08
6.278999999999999915e+01 2.922500000000000000e+08
6.298499999999999943e+01 3.009800000000000000e+08
6.317999999999999972e+01 3.095600000000000000e+08
6.337500000000000000e+01 3.181900000000000000e+08
6.357000000000000028e+01 3.269700000000000000e+08
6.376500000000000057e+01 3.357900000000000000e+08
6.396000000000000085e+01 3.445100000000000000e+08
6.415500000000000114e+01 3.530800000000000000e+08
6.434999999999999432e+01 3.615600000000000000e+08
6.454500000000000171e+01 3.700700000000000000e+08
6.473999999999999488e+01 3.787100000000000000e+08
6.493500000000000227e+01 3.874200000000000000e+08
6.512999999999999545e+01 3.961100000000000000e+08
6.532500000000000284e+01 3.961100000000000000e+08
6.551999999999999602e+01 3.961100000000000000e+08
6.571500000000000341e+01 3.961100000000000000e+08
6.590999999999999659e+01 3.961100000000000000e+08
6.610500000000000398e+01 4.023400000000000000e+08
6.629999999999999716e+01 4.110900000000000000e+08
6.649500000000000455e+01 4.202600000000000000e+08
6.668999999999999773e+01 4.286600000000000000e+08
6.688500000000000512e+01 4.364100000000000000e+08
6.707999999999999829e+01 4.439700000000000000e+08
6.727500000000000568e+01 4.516400000000000000e+08
6.746999999999999886e+01 4.595000000000000000e+08
6.766500000000000625e+01 4.674000000000000000e+08
6.785999999999999943e+01 4.752200000000000000e+08
6.805500000000000682e+01 4.829300000000000000e+08
6.825000000000000000e+01 4.905600000000000000e+08
6.844499999999999318e+01 4.983800000000000000e+08
6.864000000000000057e+01 5.067300000000000000e+08
6.883499999999999375e+01 5.157200000000000000e+08
6.903000000000000114e+01 5.251300000000000000e+08
6.922499999999999432e+01 5.346600000000000000e+08
6.942000000000000171e+01 5.346600000000000000e+08
6.961499999999999488e+01 5.346600000000000000e+08
6.981000000000000227e+01 5.346600000000000000e+08
7.000499999999999545e+01 5.346600000000000000e+08
7.020000000000000284e+01 5.402400000000000000e+08
7.039499999999999602e+01 5.554400000000000000e+08
7.059000000000000341e+01 5.727500000000000000e+08
7.078499999999999659e+01 5.911800000000000000e+08
7.098000000000000398e+01 6.105000000000000000e+08
7.117499999999999716e+01 6.306300000000000000e+08
7.137000000000000455e+01 6.512900000000000000e+08
7.156499999999999773e+01 6.723700000000000000e+08
7.176000000000000512e+01 6.974600000000000000e+08
7.195499999999999829e+01 7.237700000000000000e+08
7.215000000000000568e+01 7.505600000000000000e+08
7.234499999999999886e+01 7.777700000000000000e+08
7.254000000000000625e+01 8.054700000000000000e+08
7.273499999999999943e+01 8.337600000000000000e+08
7.293000000000000682e+01 8.627500000000000000e+08
7.312500000000000000e+01 8.923600000000000000e+08
7.331999999999999318e+01 9.222800000000000000e+08
7.351500000000000057e+01 9.222800000000000000e+08
7.370999999999999375e+01 9.222800000000000000e+08
7.390500000000000114e+01 9.222800000000000000e+08
7.409999999999999432e+01 9.222800000000000000e+08
7.429500000000000171e+01 9.434600000000000000e+08
7.448999999999999488e+01 9.693900000000000000e+08
7.468500000000000227e+01 9.963600000000000000e+08
7.487999999999999545e+01 1.030000000000000000e+09
7.507500000000000284e+01 1.065000000000000000e+09
7.526999999999999602e+01 1.100100000000000000e+09
7.546500000000000341e+01 1.135500000000000000e+09
7.565999999999999659e+01 1.171400000000000000e+09
7.585500000000000398e+01 1.207700000000000000e+09
7.604999999999999716e+01 1.244100000000000000e+09
7.624500000000000455e+01 1.280400000000000000e+09
7.643999999999999773e+01 1.316700000000000000e+09
7.663500000000000512e+01 1.353300000000000000e+09
7.682999999999999829e+01 1.390300000000000000e+09
7.702500000000000568e+01 1.427900000000000000e+09
7.721999999999999886e+01 1.465800000000000000e+09
7.741500000000000625e+01 1.503700000000000000e+09
7.760999999999999943e+01 1.503700000000000000e+09
7.780500000000000682e+01 1.503700000000000000e+09
7.800000000000000000e+01 1.503700000000000000e+09
7.819499999999999318e+01 1.503700000000000000e+09
7.839000000000000057e+01 1.529500000000000000e+09
7.858499999999999375e+01 1.559700000000000000e+09
7.878000000000000114e+01 1.591100000000000000e+09
7.897499999999999432e+01 1.622600000000000000e+09
7.917000000000000171e+01 1.654700000000000000e+09
7.936499999999999488e+01 1.688000000000000000e+09
7.956000000000000227e+01 1.722500000000000000e+09
7.975499999999999545e+01 1.758400000000000000e+09
7.995000000000000284e+01 1.795500000000000000e+09
8.014499999999999602e+01 1.833400000000000000e+09
8.034000000000000341e+01 1.871800000000000000e+09
8.053499999999999659e+01 1.910500000000000000e+09
8.073000000000000398e+01 1.949700000000000000e+09
8.092499999999999716e+01 1.989700000000000000e+09
8.112000000000000455e+01 2.030700000000000000e+09
8.131499999999999773e+01 2.072800000000000000e+09
8.151000000000000512e+01 2.116600000000000000e+09
8.170499999999999829e+01 2.116600000000000000e+09
8.190000000000000568e+01 2.116600000000000000e+09
8.209499999999999886e+01 2.116600000000000000e+09
8.229000000000000625e+01 2.116600000000000000e+09
8.248499999999999943e+01 2.198400000000000000e+09
8.268000000000000682e+01 2.287600000000000000e+09
8.287500000000000000e+01 2.380400000000000000e+09
8.306999999999999318e+01 2.474800000000000000e+09
8.326500000000000057e+01 2.570800000000000000e+09
8.345999999999999375e+01 2.668700000000000000e+09
8.365500000000000114e+01 2.768500000000000000e+09
8.384999999999999432e+01 2.869800000000000000e+09
8.404500000000000171e+01 2.972300000000000000e+09
8.423999999999999488e+01 3.075600000000000000e+09
8.443500000000000227e+01 3.179900000000000000e+09
8.462999999999999545e+01 3.285000000000000000e+09
8.482500000000000284e+01 3.426900000000000000e+09
8.501999999999999602e+01 3.587100000000000000e+09
8.521500000000000341e+01 3.747700000000000000e+09
8.540999999999999659e+01 3.908500000000000000e+09
8.560500000000000398e+01 4.069100000000000000e+09
8.579999999999999716e+01 4.069100000000000000e+09
8.599500000000000455e+01 4.069100000000000000e+09
8.618999999999999773e+01 4.069100000000000000e+09
8.638500000000000512e+01 4.069100000000000000e+09
8.657999999999999829e+01 4.201400000000000000e+09
8.677500000000000568e+01 4.345800000000000000e+09
8.696999999999999886e+01 4.491900000000000000e+09
8.716500000000000625e+01 4.633900000000000000e+09
8.735999999999999943e+01 4.770700000000000000e+09
8.755500000000000682e+01 4.904300000000000000e+09
8.775000000000000000e+01 5.036600000000000000e+09
8.794499999999999318e+01 5.169100000000000000e+09
8.814000000000000057e+01 5.302100000000000000e+09
8.833499999999999375e+01 5.434900000000000000e+09
8.853000000000000114e+01 5.566500000000000000e+09
8.872499999999999432e+01 5.696300000000000000e+09
8.892000000000000171e+01 5.823800000000000000e+09
8.911499999999999488e+01 5.948600000000000000e+09
8.931000000000000227e+01 6.070900000000000000e+09
8.950499999999999545e+01 6.189700000000000000e+09
8.970000000000000284e+01 6.303800000000000000e+09
8.989499999999999602e+01 6.303800000000000000e+09
9.009000000000000341e+01 6.303800000000000000e+09
9.028499999999999659e+01 6.303800000000000000e+09
9.048000000000000398e+01 6.303800000000000000e+09
9.067499999999999716e+01 6.366300000000000000e+09
9.087000000000000455e+01 6.437700000000000000e+09
9.106499999999999773e+01 6.508800000000000000e+09
9.126000000000000512e+01 6.575000000000000000e+09
9.145499999999999829e+01 6.636300000000000000e+09
9.165000000000000568e+01 6.693300000000000000e+09
9.184499999999999886e+01 6.747100000000000000e+09
9.204000000000000625e+01 6.798600000000000000e+09
9.223499999999999943e+01 6.848100000000000000e+09
9.243000000000000682e+01 6.895400000000000000e+09
9.262500000000000000e+01 6.939600000000000000e+09
9.281999999999999318e+01 6.979500000000000000e+09
9.301500000000000057e+01 7.014200000000000000e+09
9.320999999999999375e+01 7.044100000000000000e+09
9.340500000000000114e+01 7.071600000000000000e+09
9.359999999999999432e+01 7.099200000000000000e+09
9.379500000000000171e+01 7.382200000000000000e+09
9.398999999999999488e+01 7.382200000000000000e+09
9.418500000000000227e+01 7.382200000000000000e+09
9.437999999999999545e+01 7.382200000000000000e+09
9.457500000000000284e+01 7.382200000000000000e+09
9.476999999999999602e+01 7.670500000000000000e+09
9.496500000000000341e+01 7.979600000000000000e+09
9.515999999999999659e+01 8.295600000000000000e+09
9.535500000000000398e+01 8.611700000000000000e+09
9.554999999999999716e+01 8.927400000000000000e+09
9.574500000000000455e+01 9.243900000000000000e+09
9.593999999999999773e+01 9.562500000000000000e+09
9.613500000000000512e+01 9.882400000000000000e+09
9.632999999999999829e+01 1.020200000000000000e+10
9.652500000000000568e+01 1.052000000000000000e+10
9.671999999999999886e+01 1.083600000000000000e+10
9.691500000000000625e+01 1.114900000000000000e+10
9.710999999999999943e+01 1.146100000000000000e+10
9.730500000000000682e+01 1.177100000000000000e+10
9.750000000000000000e+01 1.207900000000000000e+10
9.769499999999999318e+01 1.238200000000000000e+10
9.789000000000000057e+01 1.268000000000000000e+10
9.808499999999999375e+01 1.268000000000000000e+10
9.828000000000000114e+01 1.268000000000000000e+10
9.847499999999999432e+01 1.268000000000000000e+10
9.867000000000000171e+01 1.268000000000000000e+10
9.886499999999999488e+01 1.288700000000000000e+10
9.906000000000000227e+01 1.310700000000000000e+10
9.925499999999999545e+01 1.332400000000000000e+10
9.945000000000000284e+01 1.353000000000000000e+10
9.964499999999999602e+01 1.372600000000000000e+10
9.984000000000000341e+01 1.391300000000000000e+10
1.000300000000000011e+02 1.409000000000000000e+10
1.002300000000000040e+02 1.425400000000000000e+10
1.004200000000000017e+02 1.440500000000000000e+10
1.006200000000000045e+02 1.454400000000000000e+10
1.008100000000000023e+02 1.467100000000000000e+10
1.010100000000000051e+02 1.478500000000000000e+10
1.012000000000000028e+02 1.488700000000000000e+10
1.014000000000000057e+02 1.497500000000000000e+10
1.015900000000000034e+02 1.505100000000000000e+10
1.017900000000000063e+02 1.511600000000000000e+10
1.019800000000000040e+02 1.517300000000000000e+10
1.021800000000000068e+02 1.517300000000000000e+10
1.023799999999999955e+02 1.517300000000000000e+10
1.025699999999999932e+02 1.517300000000000000e+10
1.027699999999999960e+02 1.517300000000000000e+10
1.029599999999999937e+02 1.513200000000000000e+10
1.031599999999999966e+02 1.510300000000000000e+10
1.033499999999999943e+02 1.507300000000000000e+10
1.035499999999999972e+02 1.503500000000000000e+10
1.037399999999999949e+02 1.498800000000000000e+10
1.039399999999999977e+02 1.493300000000000000e+10
1.041299999999999955e+02 1.487100000000000000e+10
1.043299999999999983e+02 1.480400000000000000e+10
1.045199999999999960e+02 1.473200000000000000e+10
1.047199999999999989e+02 1.465400000000000000e+10
1.049099999999999966e+02 1.457000000000000000e+10
1.051099999999999994e+02 1.448000000000000000e+10
1.052999999999999972e+02 1.438700000000000000e+10
1.055000000000000000e+02 1.471100000000000000e+10
1.056899999999999977e+02 1.506100000000000000e+10
1.058900000000000006e+02 1.542500000000000000e+10
1.060799999999999983e+02 1.579500000000000000e+10
1.062800000000000011e+02 1.579500000000000000e+10
1.064699999999999989e+02 1.579500000000000000e+10
1.066700000000000017e+02 1.579500000000000000e+10
1.068599999999999994e+02 1.579500000000000000e+10
1.070600000000000023e+02 1.611200000000000000e+10
1.072500000000000000e+02 1.645000000000000000e+10
1.074399999999999977e+02 1.679000000000000000e+10
1.076400000000000006e+02 1.712400000000000000e+10
1.078299999999999983e+02 1.745100000000000000e+10
1.080300000000000011e+02 1.777500000000000000e+10
1.082199999999999989e+02 1.809500000000000000e+10
1.084200000000000017e+02 1.841300000000000000e+10
1.086099999999999994e+02 1.872600000000000000e+10
1.088100000000000023e+02 1.903200000000000000e+10
1.090000000000000000e+02 1.932800000000000000e+10
1.092000000000000028e+02 1.961400000000000000e+10
1.093900000000000006e+02 1.989200000000000000e+10
1.095900000000000034e+02 2.016300000000000000e+10
1.097800000000000011e+02 2.042500000000000000e+10
1.099800000000000040e+02 2.067600000000000000e+10
1.101700000000000017e+02 2.091500000000000000e+10
1.103700000000000045e+02 2.091500000000000000e+10
1.105600000000000023e+02 2.091500000000000000e+10
1.107600000000000051e+02 2.091500000000000000e+10
1.109500000000000028e+02 2.091500000000000000e+10
1.111500000000000057e+02 2.103100000000000000e+10
1.113400000000000034e+02 2.115300000000000000e+10
1.115400000000000063e+02 2.126600000000000000e+10
1.117300000000000040e+02 2.136200000000000000e+10
1.119300000000000068e+02 2.144100000000000000e+10
1.121200000000000045e+02 2.150400000000000000e+10
1.123199999999999932e+02 2.155200000000000000e+10
1.125199999999999960e+02 2.158700000000000000e+10
1.127099999999999937e+02 2.161200000000000000e+10
1.129099999999999966e+02 2.162800000000000000e+10
1.130999999999999943e+02 2.163300000000000000e+10
1.132999999999999972e+02 2.162200000000000000e+10
1.134899999999999949e+02 2.159700000000000000e+10
1.136899999999999977e+02 2.156100000000000000e+10
1.138799999999999955e+02 2.151700000000000000e+10
1.140799999999999983e+02 2.146500000000000000e+10
1.142699999999999960e+02 2.140400000000000000e+10
1.144699999999999989e+02 2.140400000000000000e+10
1.146599999999999966e+02 2.140400000000000000e+10
1.148599999999999994e+02 2.140400000000000000e+10
1.150499999999999972e+02 2.140400000000000000e+10
1.152500000000000000e+02 2.124200000000000000e+10
1.154399999999999977e+02 2.109500000000000000e+10
1.156400000000000006e+02 2.094800000000000000e+10
1.158299999999999983e+02 2.079500000000000000e+10
1.160300000000000011e+02 2.063400000000000000e+10
1.162199999999999989e+02 2.046800000000000000e+10
1.164200000000000017e+02 2.029700000000000000e+10
1.166099999999999994e+02 2.012500000000000000e+10
1.168100000000000023e+02 1.995100000000000000e+10
1.170000000000000000e+02 1.977100000000000000e+10
1.171899999999999977e+02 2.008000000000000000e+10
1.173900000000000006e+02 2.040100000000000000e+10
1.175799999999999983e+02 2.072300000000000000e+10
1.177800000000000011e+02 2.104300000000000000e+10
1.179699999999999989e+02 2.136000000000000000e+10
1.181700000000000017e+02 2.167400000000000000e+10
1.183599999999999994e+02 2.198100000000000000e+10
1.185600000000000023e+02 2.198100000000000000e+10
1.187500000000000000e+02 2.198100000000000000e+10
1.189500000000000028e+02 2.198100000000000000e+10
1.191400000000000006e+02 2.198100000000000000e+10
1.193400000000000034e+02 2.220300000000000000e+10
1.195300000000000011e+02 2.243400000000000000e+10
1.197300000000000040e+02 2.266000000000000000e+10
1.199200000000000017e+02 2.287500000000000000e+10
1.201200000000000045e+02 2.308000000000000000e+10
1.203100000000000023e+02 2.327900000000000000e+10
1.205100000000000051e+02 2.347200000000000000e+10
1.207000000000000028e+02 2.365600000000000000e+10
1.209000000000000057e+02 2.382500000000000000e+10
1.210900000000000034e+02 2.397400000000000000e+10
1.212900000000000063e+02 2.410300000000000000e+10
1.214800000000000040e+02 2.421400000000000000e+10
1.216800000000000068e+02 2.431000000000000000e+10
1.218799999999999955e+02 2.439200000000000000e+10
1.220699999999999932e+02 2.446300000000000000e+10
1.222699999999999960e+02 2.452100000000000000e+10
1.224599999999999937e+02 2.456400000000000000e+10
1.226599999999999966e+02 2.456400000000000000e+10
1.228499999999999943e+02 2.456400000000000000e+10
1.230499999999999972e+02 2.456400000000000000e+10
1.232399999999999949e+02 2.456400000000000000e+10
1.234399999999999977e+02 2.448600000000000000e+10
1.236299999999999955e+02 2.441400000000000000e+10
1.238299999999999983e+02 2.433300000000000000e+10
1.240199999999999960e+02 2.427500000000000000e+10
1.242199999999999989e+02 2.427700000000000000e+10
1.244099999999999966e+02 2.427100000000000000e+10
1.246099999999999994e+02 2.425500000000000000e+10
1.247999999999999972e+02 2.423200000000000000e+10
1.250000000000000000e+02 2.420100000000000000e+10
1.251899999999999977e+02 2.416400000000000000e+10
1.253900000000000006e+02 2.412300000000000000e+10
1.255799999999999983e+02 2.408100000000000000e+10
1.257800000000000011e+02 2.404200000000000000e+10
1.259699999999999989e+02 2.400400000000000000e+10
1.261700000000000017e+02 2.396400000000000000e+10
1.263599999999999994e+02 2.392100000000000000e+10
1.265600000000000023e+02 2.387600000000000000e+10
1.267500000000000000e+02 2.387600000000000000e+10
1.269399999999999977e+02 2.387600000000000000e+10
1.271400000000000006e+02 2.387600000000000000e+10
1.273299999999999983e+02 2.387600000000000000e+10
1.275300000000000011e+02 2.377200000000000000e+10
1.277199999999999989e+02 2.368900000000000000e+10
1.279200000000000017e+02 2.361200000000000000e+10
1.281200000000000045e+02 2.353000000000000000e+10
1.283100000000000023e+02 2.344300000000000000e+10
1.285000000000000000e+02 2.335200000000000000e+10
1.286999999999999886e+02 2.326100000000000000e+10
1.289000000000000057e+02 2.359700000000000000e+10
1.290900000000000034e+02 2.394500000000000000e+10
1.292800000000000011e+02 2.429100000000000000e+10
1.294799999999999898e+02 2.463100000000000000e+10
1.296800000000000068e+02 2.496900000000000000e+10
1.298700000000000045e+02 2.530200000000000000e+10
1.300600000000000023e+02 2.562700000000000000e+10
1.302599999999999909e+02 2.594200000000000000e+10
1.304600000000000080e+02 2.624700000000000000e+10
1.306500000000000057e+02 2.654300000000000000e+10
1.308400000000000034e+02 2.654300000000000000e+10
1.310399999999999920e+02 2.654300000000000000e+10
1.312400000000000091e+02 2.654300000000000000e+10
1.314300000000000068e+02 2.654300000000000000e+10
1.316200000000000045e+02 2.673800000000000000e+10
1.318199999999999932e+02 2.711600000000000000e+10
1.320099999999999909e+02 2.750800000000000000e+10
1.322100000000000080e+02 2.787900000000000000e+10
1.324099999999999966e+02 2.823400000000000000e+10
1.325999999999999943e+02 2.857600000000000000e+10
1.327899999999999920e+02 2.890300000000000000e+10
1.329900000000000091e+02 2.921400000000000000e+10
1.331899999999999977e+02 2.951000000000000000e+10
1.333799999999999955e+02 2.979300000000000000e+10
1.335699999999999932e+02 3.006100000000000000e+10
1.337700000000000102e+02 3.031000000000000000e+10
1.339699999999999989e+02 3.053800000000000000e+10
1.341599999999999966e+02 3.074000000000000000e+10
1.343499999999999943e+02 3.091800000000000000e+10
1.345500000000000114e+02 3.107600000000000000e+10
1.347500000000000000e+02 3.121400000000000000e+10
1.349399999999999977e+02 3.121400000000000000e+10
1.351299999999999955e+02 3.121400000000000000e+10
1.353300000000000125e+02 3.121400000000000000e+10
1.355300000000000011e+02 3.121400000000000000e+10
1.357199999999999989e+02 3.119400000000000000e+10
1.359099999999999966e+02 3.117800000000000000e+10
1.361100000000000136e+02 3.115100000000000000e+10
1.363100000000000023e+02 3.110600000000000000e+10
1.365000000000000000e+02 3.104500000000000000e+10
1.366899999999999977e+02 3.096700000000000000e+10
1.368899999999999864e+02 3.087400000000000000e+10
1.370900000000000034e+02 3.076600000000000000e+10
1.372800000000000011e+02 3.064300000000000000e+10
1.374699999999999989e+02 3.050800000000000000e+10
1.376699999999999875e+02 3.036500000000000000e+10
1.378700000000000045e+02 3.021400000000000000e+10
1.380600000000000023e+02 3.005600000000000000e+10
1.382500000000000000e+02 2.989000000000000000e+10
1.384499999999999886e+02 2.971800000000000000e+10
1.386500000000000057e+02 2.954000000000000000e+10
1.388400000000000034e+02 2.935900000000000000e+10
1.390300000000000011e+02 2.935900000000000000e+10
1.392299999999999898e+02 2.935900000000000000e+10
1.394300000000000068e+02 2.935900000000000000e+10
1.396200000000000045e+02 2.935900000000000000e+10
1.398100000000000023e+02 2.910800000000000000e+10
1.400099999999999909e+02 2.887900000000000000e+10
1.402100000000000080e+02 2.865500000000000000e+10
1.404000000000000057e+02 2.843000000000000000e+10
1.405900000000000034e+02 2.883000000000000000e+10
1.407899999999999920e+02 2.924600000000000000e+10
1.409900000000000091e+02 2.966500000000000000e+10
1.411800000000000068e+02 3.007900000000000000e+10
1.413799999999999955e+02 3.048500000000000000e+10
1.415699999999999932e+02 3.088300000000000000e+10
1.417599999999999909e+02 3.127700000000000000e+10
1.419600000000000080e+02 3.166700000000000000e+10
1.421599999999999966e+02 3.204900000000000000e+10
1.423499999999999943e+02 3.242100000000000000e+10
1.425399999999999920e+02 3.277600000000000000e+10
1.427400000000000091e+02 3.311400000000000000e+10
1.429399999999999977e+02 3.343400000000000000e+10
1.431299999999999955e+02 3.343400000000000000e+10
1.433199999999999932e+02 3.343400000000000000e+10
1.435200000000000102e+02 3.343400000000000000e+10
1.437199999999999989e+02 3.343400000000000000e+10
1.439099999999999966e+02 3.364200000000000000e+10
1.440999999999999943e+02 3.384800000000000000e+10
1.443000000000000114e+02 3.403900000000000000e+10
1.445000000000000000e+02 3.420900000000000000e+10
1.446899999999999977e+02 3.435700000000000000e+10
1.448799999999999955e+02 3.448500000000000000e+10
1.450800000000000125e+02 3.459200000000000000e+10
1.452800000000000011e+02 3.467900000000000000e+10
1.454699999999999989e+02 3.474600000000000000e+10
1.456599999999999966e+02 3.479300000000000000e+10
1.458600000000000136e+02 3.482000000000000000e+10
1.460600000000000023e+02 3.482800000000000000e+10
1.462500000000000000e+02 3.481500000000000000e+10
1.464399999999999977e+02 3.478300000000000000e+10
1.466399999999999864e+02 3.473000000000000000e+10
1.468400000000000034e+02 3.465600000000000000e+10
1.470300000000000011e+02 3.456600000000000000e+10
1.472199999999999989e+02 3.456600000000000000e+10
1.474199999999999875e+02 3.456600000000000000e+10
1.476200000000000045e+02 3.456600000000000000e+10
1.478100000000000023e+02 3.456600000000000000e+10
1.480000000000000000e+02 3.436400000000000000e+10
1.481999999999999886e+02 3.428800000000000000e+10
1.484000000000000057e+02 3.421200000000000000e+10
1.485900000000000034e+02 3.412400000000000000e+10
1.487800000000000011e+02 3.402500000000000000e+10
1.489799999999999898e+02 3.391500000000000000e+10
1.491800000000000068e+02 3.379700000000000000e+10
1.493700000000000045e+02 3.367200000000000000e+10
1.495600000000000023e+02 3.354200000000000000e+10
1.497599999999999909e+02 3.340700000000000000e+10
1.499600000000000080e+02 3.326700000000000000e+10
1.501500000000000057e+02 3.312300000000000000e+10
1.503400000000000034e+02 3.297700000000000000e+10
1.505399999999999920e+02 3.283200000000000000e+10
1.507400000000000091e+02 3.268600000000000000e+10
1.509300000000000068e+02 3.253900000000000000e+10
1.511200000000000045e+02 3.239000000000000000e+10
1.513199999999999932e+02 3.239000000000000000e+10
1.515099999999999909e+02 3.239000000000000000e+10
1.517100000000000080e+02 3.239000000000000000e+10
1.519099999999999966e+02 3.239000000000000000e+10
1.520999999999999943e+02 3.217600000000000000e+10
1.522899999999999920e+02 3.259000000000000000e+10
1.524900000000000091e+02 3.302400000000000000e+10
1.526899999999999977e+02 3.346700000000000000e+10
1.528799999999999955e+02 3.391200000000000000e+10
1.530699999999999932e+02 3.435600000000000000e+10
1.532700000000000102e+02 3.479700000000000000e+10
1.534699999999999989e+02 3.523300000000000000e+10
1.536599999999999966e+02 3.566700000000000000e+10
1.538499999999999943e+02 3.609700000000000000e+10
1.540500000000000114e+02 3.651800000000000000e+10
1.542500000000000000e+02 3.692700000000000000e+10
1.544399999999999977e+02 3.732300000000000000e+10
1.546299999999999955e+02 3.770900000000000000e+10
1.548300000000000125e+02 3.808700000000000000e+10
1.550300000000000011e+02 3.845200000000000000e+10
1.552199999999999989e+02 3.880200000000000000e+10
1.554099999999999966e+02 3.880200000000000000e+10
1.556100000000000136e+02 3.880200000000000000e+10
1.558100000000000023e+02 3.880200000000000000e+10
1.560000000000000000e+02 3.880200000000000000e+10
1.561899999999999977e+02 3.903300000000000000e+10
1.563899999999999864e+02 3.926600000000000000e+10
1.565900000000000034e+02 3.948700000000000000e+10
1.567800000000000011e+02 3.969300000000000000e+10
1.569699999999999989e+02 3.988400000000000000e+10
1.571699999999999875e+02 4.005700000000000000e+10
1.573700000000000045e+02 4.021200000000000000e+10
1.575600000000000023e+02 4.034900000000000000e+10
1.577500000000000000e+02 4.047200000000000000e+10
1.579499999999999886e+02 4.057900000000000000e+10
1.581500000000000057e+02 4.066900000000000000e+10
1.583400000000000034e+02 4.074000000000000000e+10
1.585300000000000011e+02 4.079300000000000000e+10
1.587299999999999898e+02 4.083000000000000000e+10
1.589300000000000068e+02 4.085200000000000000e+10
1.591200000000000045e+02 4.085600000000000000e+10
1.593100000000000023e+02 4.084300000000000000e+10
1.595099999999999909e+02 4.084300000000000000e+10
1.597100000000000080e+02 4.084300000000000000e+10
1.599000000000000057e+02 4.084300000000000000e+10
1.600900000000000034e+02 4.084300000000000000e+10
1.602899999999999920e+02 4.072200000000000000e+10
1.604900000000000091e+02 4.061200000000000000e+10
1.606800000000000068e+02 4.049600000000000000e+10
1.608799999999999955e+02 4.036900000000000000e+10
1.610699999999999932e+02 4.023100000000000000e+10
1.612599999999999909e+02 4.008600000000000000e+10
1.614600000000000080e+02 3.993500000000000000e+10
1.616599999999999966e+02 3.978000000000000000e+10
1.618499999999999943e+02 3.962200000000000000e+10
1.620399999999999920e+02 3.946200000000000000e+10
1.622400000000000091e+02 3.930100000000000000e+10
1.624399999999999977e+02 3.914000000000000000e+10
1.626299999999999955e+02 3.897600000000000000e+10
1.628199999999999932e+02 3.881100000000000000e+10
1.630200000000000102e+02 3.864500000000000000e+10
1.632199999999999989e+02 3.848200000000000000e+10
1.634099999999999966e+02 3.832400000000000000e+10
1.635999999999999943e+02 3.832400000000000000e+10
1.638000000000000114e+02 3.832400000000000000e+10
1.640000000000000000e+02 3.832400000000000000e+10
1.641899999999999977e+02 3.832400000000000000e+10
1.643799999999999955e+02 3.878000000000000000e+10
1.645800000000000125e+02 3.925500000000000000e+10
1.647800000000000011e+02 3.973700000000000000e+10
1.649699999999999989e+02 4.021900000000000000e+10
1.651599999999999966e+02 4.069700000000000000e+10
1.653600000000000136e+02 4.116800000000000000e+10
1.655600000000000023e+02 4.162900000000000000e+10
1.657500000000000000e+02 4.207900000000000000e+10
1.659399999999999977e+02 4.251800000000000000e+10
1.661399999999999864e+02 4.294500000000000000e+10
1.663400000000000034e+02 4.335800000000000000e+10
1.665300000000000011e+02 4.375400000000000000e+10
1.667199999999999989e+02 4.412800000000000000e+10
1.669199999999999875e+02 4.447900000000000000e+10
1.671200000000000045e+02 4.480700000000000000e+10
1.673100000000000023e+02 4.511400000000000000e+10
1.675000000000000000e+02 4.540200000000000000e+10
1.676999999999999886e+02 4.540200000000000000e+10
1.679000000000000057e+02 4.540200000000000000e+10
1.680900000000000034e+02 4.540200000000000000e+10
1.682800000000000011e+02 4.540200000000000000e+10
1.684799999999999898e+02 4.553200000000000000e+10
1.686800000000000068e+02 4.565900000000000000e+10
1.688700000000000045e+02 4.576800000000000000e+10
1.690600000000000023e+02 4.585400000000000000e+10
1.692599999999999909e+02 4.591600000000000000e+10
1.694600000000000080e+02 4.595700000000000000e+10
1.696500000000000057e+02 4.597900000000000000e+10
1.698400000000000034e+02 4.598400000000000000e+10
1.700399999999999920e+02 4.597200000000000000e+10
1.702400000000000091e+02 4.593900000000000000e+10
1.704300000000000068e+02 4.588600000000000000e+10
1.706200000000000045e+02 4.581500000000000000e+10
1.708199999999999932e+02 4.572800000000000000e+10
1.710099999999999909e+02 4.563100000000000000e+10
1.712100000000000080e+02 4.552300000000000000e+10
1.714099999999999966e+02 4.540400000000000000e+10
1.715999999999999943e+02 4.527500000000000000e+10
1.717899999999999920e+02 4.527500000000000000e+10
1.719900000000000091e+02 4.527500000000000000e+10
1.721899999999999977e+02 4.527500000000000000e+10
1.723799999999999955e+02 4.527500000000000000e+10
1.725699999999999932e+02 4.504500000000000000e+10
1.727700000000000102e+02 4.482400000000000000e+10
1.729699999999999989e+02 4.459800000000000000e+10
1.731599999999999966e+02 4.436300000000000000e+10
1.733499999999999943e+02 4.412200000000000000e+10
1.735500000000000114e+02 4.388100000000000000e+10
1.737500000000000000e+02 4.364100000000000000e+10
1.739399999999999977e+02 4.340300000000000000e+10
1.741299999999999955e+02 4.316400000000000000e+10
1.743300000000000125e+02 4.292000000000000000e+10
1.745300000000000011e+02 4.267300000000000000e+10
1.747199999999999989e+02 4.242300000000000000e+10
1.749099999999999966e+02 4.217300000000000000e+10
1.751100000000000136e+02 4.192100000000000000e+10
1.753100000000000023e+02 4.166700000000000000e+10
1.755000000000000000e+02 4.141200000000000000e+10
1.756899999999999977e+02 4.175400000000000000e+10
1.758899999999999864e+02 4.175400000000000000e+10
1.760900000000000034e+02 4.175400000000000000e+10
1.762800000000000011e+02 4.175400000000000000e+10
1.764699999999999989e+02 4.175400000000000000e+10
1.766699999999999875e+02 4.206200000000000000e+10
1.768700000000000045e+02 4.238200000000000000e+10
1.770600000000000023e+02 4.269900000000000000e+10
1.772500000000000000e+02 4.300100000000000000e+10
1.774499999999999886e+02 4.328400000000000000e+10
1.776500000000000057e+02 4.355100000000000000e+10
1.778400000000000034e+02 4.380400000000000000e+10
1.780300000000000011e+02 4.404500000000000000e+10
1.782299999999999898e+02 4.427200000000000000e+10
1.784300000000000068e+02 4.448100000000000000e+10
1.786200000000000045e+02 4.467300000000000000e+10
1.788100000000000023e+02 4.484800000000000000e+10
1.790099999999999909e+02 4.500800000000000000e+10
1.792100000000000080e+02 4.515200000000000000e+10
1.794000000000000057e+02 4.527900000000000000e+10
1.795900000000000034e+02 4.538700000000000000e+10
1.797899999999999920e+02 4.547700000000000000e+10
1.799900000000000091e+02 4.547700000000000000e+10
1.801800000000000068e+02 4.547700000000000000e+10


==> figures/s61/s61_fel_power_g_pmax_z40.dat <==
#        4841
 0.00000000000E+000 0.00000000000E+000
 3.90000000000E-002 0.00000000000E+000
 7.80000000000E-002 0.00000000000E+000
 1.17000000000E-001 0.00000000000E+000
 1.56000000000E-001 0.00000000000E+000
 1.95000000000E-001 0.00000000000E+000
 2.34000000000E-001 0.00000000000E+000
 2.73000000000E-001 0.00000000000E+000
 3.12000000000E-001 0.00000000000E+000
 3.51000000000E-001 0.00000000000E+000
 3.90000000000E-001 0.00000000000E+000
 4.29000000000E-001 1.40770000000E+002
 4.68000000000E-001 5.60230000000E+002
 5.07000000000E-001 1.25020000000E+003
 5.46000000000E-001 2.19850000000E+003
 5.85000000000E-001 3.38850000000E+003
 6.24000000000E-001 4.80000000000E+003
 6.63000000000E-001 6.41090000000E+003
 7.02000000000E-001 8.19920000000E+003
 7.41000000000E-001 1.01440000000E+004
 7.80000000000E-001 1.22210000000E+004
 8.19000000000E-001 1.44090000000E+004
 8.58000000000E-001 1.66870000000E+004
 8.97000000000E-001 1.90350000000E+004
 9.36000000000E-001 2.14370000000E+004
 9.75000000000E-001 2.38780000000E+004
 1.01400000000E+000 2.63490000000E+004
 1.05300000000E+000 2.88390000000E+004
 1.09200000000E+000 3.13430000000E+004
 1.13100000000E+000 3.38570000000E+004
 1.17000000000E+000 3.63740000000E+004
 1.20900000000E+000 3.88940000000E+004
 1.24800000000E+000 4.14140000000E+004
 1.28700000000E+000 4.39350000000E+004
 1.32600000000E+000 4.64560000000E+004
 1.36500000000E+000 4.89760000000E+004
 1.40400000000E+000 5.14960000000E+004
 1.44300000000E+000 5.40150000000E+004
 1.48200000000E+000 5.65380000000E+004
 1.52100000000E+000 5.90620000000E+004
 1.56000000000E+000 6.15870000000E+004
 1.59900000000E+000 6.41150000000E+004
 1.63800000000E+000 6.66460000000E+004
 1.67700000000E+000 6.91780000000E+004
 1.71600000000E+000 7.17120000000E+004
 1.75500000000E+000 7.42470000000E+004
 1.79400000000E+000 7.67850000000E+004
 1.83300000000E+000 7.93230000000E+004
 1.87200000000E+000 8.18610000000E+004
 1.91100000000E+000 8.43950000000E+004
 1.95000000000E+000 8.69240000000E+004
 1.98900000000E+000 8.94480000000E+004
 2.02800000000E+000 9.19670000000E+004
 2.06700000000E+000 9.44780000000E+004
 2.10600000000E+000 9.69830000000E+004
 2.14500000000E+000 9.94800000000E+004
 2.18400000000E+000 1.01970000000E+005
 2.22300000000E+000 1.04450000000E+005
 2.26200000000E+000 1.06910000000E+005
 2.30100000000E+000 1.09370000000E+005
 2.34000000000E+000 1.11820000000E+005
 2.37900000000E+000 1.14260000000E+005
 2.41800000000E+000 1.16690000000E+005
 2.45700000000E+000 1.19110000000E+005
 2.49600000000E+000 1.21520000000E+005
 2.53500000000E+000 1.23930000000E+005
 2.57400000000E+000 1.26340000000E+005
 2.61300000000E+000 1.29180000000E+005
 2.65200000000E+000 1.32130000000E+005
 2.69100000000E+000 1.35130000000E+005
 2.73000000000E+000 1.38160000000E+005
 2.76900000000E+000 1.41230000000E+005
 2.80800000000E+000 1.44340000000E+005
 2.84700000000E+000 1.47480000000E+005
 2.88600000000E+000 1.50640000000E+005
 2.92500000000E+000 1.53820000000E+005
 2.96400000000E+000 1.57030000000E+005
 3.00300000000E+000 1.60240000000E+005
 3.04200000000E+000 1.63460000000E+005
 3.08100000000E+000 1.66690000000E+005
 3.12000000000E+000 1.69920000000E+005
 3.15900000000E+000 1.73140000000E+005
 3.19800000000E+000 1.76350000000E+005
 3.23700000000E+000 1.79550000000E+005
 3.27600000000E+000 1.82740000000E+005
 3.31500000000E+000 1.85920000000E+005
 3.35400000000E+000 1.89070000000E+005
 3.39300000000E+000 1.92210000000E+005
 3.43200000000E+000 1.95320000000E+005
 3.47100000000E+000 1.98420000000E+005
 3.51000000000E+000 2.01500000000E+005
 3.54900000000E+000 2.04560000000E+005
 3.58800000000E+000 2.07610000000E+005
 3.62700000000E+000 2.10630000000E+005
 3.66600000000E+000 2.13640000000E+005
 3.70500000000E+000 2.16640000000E+005
 3.74400000000E+000 2.19620000000E+005
 3.78300000000E+000 2.22590000000E+005
 3.82200000000E+000 2.25540000000E+005
 3.86100000000E+000 2.28460000000E+005
 3.90000000000E+000 2.31370000000E+005
 3.93900000000E+000 2.31370000000E+005
 3.97800000000E+000 2.31370000000E+005
 4.01700000000E+000 2.31370000000E+005
 4.05600000000E+000 2.31370000000E+005
 4.09500000000E+000 2.31370000000E+005
 4.13400000000E+000 2.31370000000E+005
 4.17300000000E+000 2.31370000000E+005
 4.21200000000E+000 2.31370000000E+005
 4.25100000000E+000 2.31370000000E+005
 4.29000000000E+000 2.31370000000E+005
 4.32900000000E+000 2.31370000000E+005
 4.36800000000E+000 2.31370000000E+005
 4.40700000000E+000 2.31370000000E+005
 4.44600000000E+000 2.31370000000E+005
 4.48500000000E+000 2.31370000000E+005
 4.52400000000E+000 2.31370000000E+005
 4.56300000000E+000 2.31370000000E+005
 4.60200000000E+000 2.31370000000E+005
 4.64100000000E+000 2.31370000000E+005
 4.68000000000E+000 2.31370000000E+005
 4.71900000000E+000 2.32050000000E+005
 4.75800000000E+000 2.32950000000E+005
 4.79700000000E+000 2.34060000000E+005
 4.83600000000E+000 2.35360000000E+005
 4.87500000000E+000 2.36850000000E+005
 4.91400000000E+000 2.38490000000E+005
 4.95300000000E+000 2.40260000000E+005
 4.99200000000E+000 2.42130000000E+005
 5.03100000000E+000 2.44080000000E+005
 5.07000000000E+000 2.46090000000E+005
 5.10900000000E+000 2.48130000000E+005
 5.14800000000E+000 2.50200000000E+005
 5.18700000000E+000 2.52260000000E+005
 5.22600000000E+000 2.54320000000E+005
 5.26500000000E+000 2.56360000000E+005
 5.30400000000E+000 2.58380000000E+005
 5.34300000000E+000 2.60370000000E+005
 5.38200000000E+000 2.62330000000E+005
 5.42100000000E+000 2.64260000000E+005
 5.46000000000E+000 2.66160000000E+005
 5.49900000000E+000 2.68030000000E+005
 5.53800000000E+000 2.69870000000E+005
 5.57700000000E+000 2.71690000000E+005
 5.61600000000E+000 2.73490000000E+005
 5.65500000000E+000 2.75280000000E+005
 5.69400000000E+000 2.77040000000E+005
 5.73300000000E+000 2.78790000000E+005
 5.77200000000E+000 2.80530000000E+005
 5.81100000000E+000 2.82250000000E+005
 5.85000000000E+000 2.84150000000E+005
 5.88900000000E+000 2.86730000000E+005
 5.92800000000E+000 2.89300000000E+005
 5.96700000000E+000 2.91860000000E+005
 6.00600000000E+000 2.94410000000E+005
 6.04500000000E+000 2.96950000000E+005
 6.08400000000E+000 2.99490000000E+005
 6.12300000000E+000 3.02020000000E+005
 6.16200000000E+000 3.04550000000E+005
 6.20100000000E+000 3.07080000000E+005
 6.24000000000E+000 3.09600000000E+005
 6.27900000000E+000 3.12110000000E+005
 6.31800000000E+000 3.14610000000E+005
 6.35700000000E+000 3.17100000000E+005
 6.39600000000E+000 3.19570000000E+005
 6.43500000000E+000 3.22020000000E+005
 6.47400000000E+000 3.24440000000E+005
 6.51300000000E+000 3.26830000000E+005
 6.55200000000E+000 3.29190000000E+005
 6.59100000000E+000 3.31520000000E+005
 6.63000000000E+000 3.33820000000E+005
 6.66900000000E+000 3.36090000000E+005
 6.70800000000E+000 3.38320000000E+005
 6.74700000000E+000 3.40520000000E+005
 6.78600000000E+000 3.42690000000E+005
 6.82500000000E+000 3.44830000000E+005
 6.86400000000E+000 3.46940000000E+005
 6.90300000000E+000 3.49020000000E+005
 6.94200000000E+000 3.51070000000E+005
 6.98100000000E+000 3.53090000000E+005
 7.02000000000E+000 3.55080000000E+005
 7.05900000000E+000 3.57050000000E+005
 7.09800000000E+000 3.58980000000E+005
 7.13700000000E+000 3.60880000000E+005
 7.17600000000E+000 3.62750000000E+005
 7.21500000000E+000 3.64600000000E+005
 7.25400000000E+000 3.66630000000E+005
 7.29300000000E+000 3.69890000000E+005
 7.33200000000E+000 3.73130000000E+005
 7.37100000000E+000 3.76350000000E+005
 7.41000000000E+000 3.79560000000E+005
 7.44900000000E+000 3.82750000000E+005
 7.48800000000E+000 3.85930000000E+005
 7.52700000000E+000 3.89090000000E+005
 7.56600000000E+000 3.92240000000E+005
 7.60500000000E+000 3.95390000000E+005
 7.64400000000E+000 3.98530000000E+005
 7.68300000000E+000 4.01660000000E+005
 7.72200000000E+000 4.04790000000E+005
 7.76100000000E+000 4.07930000000E+005
 7.80000000000E+000 4.11060000000E+005
 7.83900000000E+000 4.14200000000E+005
 7.87800000000E+000 4.17330000000E+005
 7.91700000000E+000 4.20470000000E+005
 7.95600000000E+000 4.23610000000E+005
 7.99500000000E+000 4.26740000000E+005
 8.03400000000E+000 4.29880000000E+005
 8.07300000000E+000 4.33010000000E+005
 8.11200000000E+000 4.36130000000E+005
 8.15100000000E+000 4.39250000000E+005
 8.19000000000E+000 4.42360000000E+005
 8.22900000000E+000 4.42360000000E+005
 8.26800000000E+000 4.42360000000E+005
 8.30700000000E+000 4.42360000000E+005
 8.34600000000E+000 4.42360000000E+005
 8.38500000000E+000 4.42360000000E+005
 8.42400000000E+000 4.42360000000E+005
 8.46300000000E+000 4.42360000000E+005
 8.50200000000E+000 4.42360000000E+005
 8.54100000000E+000 4.42360000000E+005
 8.58000000000E+000 4.42360000000E+005
 8.61900000000E+000 4.42360000000E+005
 8.65800000000E+000 4.42360000000E+005
 8.69700000000E+000 4.42360000000E+005
 8.73600000000E+000 4.42360000000E+005
 8.77500000000E+000 4.42360000000E+005
 8.81400000000E+000 4.42360000000E+005
 8.85300000000E+000 4.42360000000E+005
 8.89200000000E+000 4.42360000000E+005
 8.93100000000E+000 4.42360000000E+005
 8.97000000000E+000 4.42360000000E+005
 9.00900000000E+000 4.43280000000E+005
 9.04800000000E+000 4.44410000000E+005
 9.08700000000E+000 4.45730000000E+005
 9.12600000000E+000 4.47240000000E+005
 9.16500000000E+000 4.48910000000E+005
 9.20400000000E+000 4.50730000000E+005
 9.24300000000E+000 4.52680000000E+005
 9.28200000000E+000 4.54730000000E+005
 9.32100000000E+000 4.56880000000E+005
 9.36000000000E+000 4.59110000000E+005
 9.39900000000E+000 4.61410000000E+005
 9.43800000000E+000 4.63770000000E+005
 9.47700000000E+000 4.66170000000E+005
 9.51600000000E+000 4.68600000000E+005
 9.55500000000E+000 4.71070000000E+005
 9.59400000000E+000 4.73550000000E+005
 9.63300000000E+000 4.76240000000E+005
 9.67200000000E+000 4.79710000000E+005
 9.71100000000E+000 4.83200000000E+005
 9.75000000000E+000 4.86700000000E+005
 9.78900000000E+000 4.90210000000E+005
 9.82800000000E+000 4.93730000000E+005
 9.86700000000E+000 4.97250000000E+005
 9.90600000000E+000 5.00770000000E+005
 9.94500000000E+000 5.04300000000E+005
 9.98400000000E+000 5.07830000000E+005
 1.00230000000E+001 5.11340000000E+005
 1.00620000000E+001 5.14850000000E+005
 1.01010000000E+001 5.18350000000E+005
 1.01400000000E+001 5.21830000000E+005
 1.01790000000E+001 5.25300000000E+005
 1.02180000000E+001 5.28740000000E+005
 1.02570000000E+001 5.32160000000E+005
 1.02960000000E+001 5.35570000000E+005
 1.03350000000E+001 5.38960000000E+005
 1.03740000000E+001 5.42330000000E+005
 1.04130000000E+001 5.45680000000E+005
 1.04520000000E+001 5.49040000000E+005
 1.04910000000E+001 5.52380000000E+005
 1.05300000000E+001 5.55730000000E+005
 1.05690000000E+001 5.59090000000E+005
 1.06080000000E+001 5.62460000000E+005
 1.06470000000E+001 5.65830000000E+005
 1.06860000000E+001 5.69220000000E+005
 1.07250000000E+001 5.72630000000E+005
 1.07640000000E+001 5.76050000000E+005
 1.08030000000E+001 5.79480000000E+005
 1.08420000000E+001 5.82930000000E+005
 1.08810000000E+001 5.86390000000E+005
 1.09200000000E+001 5.89860000000E+005
 1.09590000000E+001 5.93330000000E+005
 1.09980000000E+001 5.96810000000E+005
 1.10370000000E+001 6.00300000000E+005
 1.10760000000E+001 6.03780000000E+005
 1.11150000000E+001 6.07270000000E+005
 1.11540000000E+001 6.10760000000E+005
 1.11930000000E+001 6.14240000000E+005
 1.12320000000E+001 6.17710000000E+005
 1.12710000000E+001 6.21170000000E+005
 1.13100000000E+001 6.24620000000E+005
 1.13490000000E+001 6.28050000000E+005
 1.13880000000E+001 6.31470000000E+005
 1.14270000000E+001 6.34860000000E+005
 1.14660000000E+001 6.38240000000E+005
 1.15050000000E+001 6.41590000000E+005
 1.15440000000E+001 6.44930000000E+005
 1.15830000000E+001 6.48240000000E+005
 1.16220000000E+001 6.51530000000E+005
 1.16610000000E+001 6.54800000000E+005
 1.17000000000E+001 6.58050000000E+005
 1.17390000000E+001 6.61270000000E+005
 1.17780000000E+001 6.64470000000E+005
 1.18170000000E+001 6.67650000000E+005
 1.18560000000E+001 6.70810000000E+005
 1.18950000000E+001 6.73960000000E+005
 1.19340000000E+001 6.77090000000E+005
 1.19730000000E+001 6.80220000000E+005
 1.20120000000E+001 6.83550000000E+005
 1.20510000000E+001 6.87480000000E+005
 1.20900000000E+001 6.91420000000E+005
 1.21290000000E+001 6.95350000000E+005
 1.21680000000E+001 6.99300000000E+005
 1.22070000000E+001 7.03260000000E+005
 1.22460000000E+001 7.07250000000E+005
 1.22850000000E+001 7.11260000000E+005
 1.23240000000E+001 7.15290000000E+005
 1.23630000000E+001 7.19350000000E+005
 1.24020000000E+001 7.23440000000E+005
 1.24410000000E+001 7.27570000000E+005
 1.24800000000E+001 7.31720000000E+005
 1.25190000000E+001 7.31720000000E+005
 1.25580000000E+001 7.31720000000E+005
 1.25970000000E+001 7.31720000000E+005
 1.26360000000E+001 7.31720000000E+005
 1.26750000000E+001 7.31720000000E+005
 1.27140000000E+001 7.31720000000E+005
 1.27530000000E+001 7.31720000000E+005
 1.27920000000E+001 7.31720000000E+005
 1.28310000000E+001 7.31720000000E+005
 1.28700000000E+001 7.31720000000E+005
 1.29090000000E+001 7.31720000000E+005
 1.29480000000E+001 7.31720000000E+005
 1.29870000000E+001 7.31720000000E+005
 1.30260000000E+001 7.31720000000E+005
 1.30650000000E+001 7.31720000000E+005
 1.31040000000E+001 7.31720000000E+005
 1.31430000000E+001 7.31720000000E+005
 1.31820000000E+001 7.31720000000E+005
 1.32210000000E+001 7.31720000000E+005
 1.32600000000E+001 7.31720000000E+005
 1.32990000000E+001 7.32620000000E+005
 1.33380000000E+001 7.33770000000E+005
 1.33770000000E+001 7.35160000000E+005
 1.34160000000E+001 7.36780000000E+005
 1.34550000000E+001 7.38620000000E+005
 1.34940000000E+001 7.40660000000E+005
 1.35330000000E+001 7.42890000000E+005
 1.35720000000E+001 7.45280000000E+005
 1.36110000000E+001 7.47820000000E+005
 1.36500000000E+001 7.50480000000E+005
 1.36890000000E+001 7.53240000000E+005
 1.37280000000E+001 7.56080000000E+005
 1.37670000000E+001 7.58990000000E+005
 1.38060000000E+001 7.61950000000E+005
 1.38450000000E+001 7.64950000000E+005
 1.38840000000E+001 7.67990000000E+005
 1.39230000000E+001 7.71040000000E+005
 1.39620000000E+001 7.74120000000E+005
 1.40010000000E+001 7.77210000000E+005
 1.40400000000E+001 7.80300000000E+005
 1.40790000000E+001 7.83400000000E+005
 1.41180000000E+001 7.86480000000E+005
 1.41570000000E+001 7.89550000000E+005
 1.41960000000E+001 7.92610000000E+005
 1.42350000000E+001 7.95630000000E+005
 1.42740000000E+001 7.98640000000E+005
 1.43130000000E+001 8.01600000000E+005
 1.43520000000E+001 8.04540000000E+005
 1.43910000000E+001 8.07440000000E+005
 1.44300000000E+001 8.10300000000E+005
 1.44690000000E+001 8.13140000000E+005
 1.45080000000E+001 8.15950000000E+005
 1.45470000000E+001 8.18740000000E+005
 1.45860000000E+001 8.21510000000E+005
 1.46250000000E+001 8.24270000000E+005
 1.46640000000E+001 8.27020000000E+005
 1.47030000000E+001 8.29780000000E+005
 1.47420000000E+001 8.32560000000E+005
 1.47810000000E+001 8.35350000000E+005
 1.48200000000E+001 8.38170000000E+005
 1.48590000000E+001 8.41020000000E+005
 1.48980000000E+001 8.43910000000E+005
 1.49370000000E+001 8.46840000000E+005
 1.49760000000E+001 8.49820000000E+005
 1.50150000000E+001 8.52840000000E+005
 1.50540000000E+001 8.55900000000E+005
 1.50930000000E+001 8.58990000000E+005
 1.51320000000E+001 8.62110000000E+005
 1.51710000000E+001 8.65270000000E+005
 1.52100000000E+001 8.68450000000E+005
 1.52490000000E+001 8.71650000000E+005
 1.52880000000E+001 8.74870000000E+005
 1.53270000000E+001 8.78100000000E+005
 1.53660000000E+001 8.81350000000E+005
 1.54050000000E+001 8.84620000000E+005
 1.54440000000E+001 8.87900000000E+005
 1.54830000000E+001 8.91180000000E+005
 1.55220000000E+001 8.94490000000E+005
 1.55610000000E+001 8.97800000000E+005
 1.56000000000E+001 9.01140000000E+005
 1.56390000000E+001 9.04490000000E+005
 1.56780000000E+001 9.07860000000E+005
 1.57170000000E+001 9.11250000000E+005
 1.57560000000E+001 9.14660000000E+005
 1.57950000000E+001 9.18100000000E+005
 1.58340000000E+001 9.21570000000E+005
 1.58730000000E+001 9.25060000000E+005
 1.59120000000E+001 9.28580000000E+005
 1.59510000000E+001 9.32110000000E+005
 1.59900000000E+001 9.35660000000E+005
 1.60290000000E+001 9.39220000000E+005
 1.60680000000E+001 9.42800000000E+005
 1.61070000000E+001 9.46400000000E+005
 1.61460000000E+001 9.50020000000E+005
 1.61850000000E+001 9.53670000000E+005
 1.62240000000E+001 9.57350000000E+005
 1.62630000000E+001 9.61060000000E+005
 1.63020000000E+001 9.64810000000E+005
 1.63410000000E+001 9.68600000000E+005
 1.63800000000E+001 9.72420000000E+005
 1.64190000000E+001 9.76260000000E+005
 1.64580000000E+001 9.80140000000E+005
 1.64970000000E+001 9.84050000000E+005
 1.65360000000E+001 9.87980000000E+005
 1.65750000000E+001 9.91940000000E+005
 1.66140000000E+001 9.95910000000E+005
 1.66530000000E+001 9.99900000000E+005
 1.66920000000E+001 1.00390000000E+006
 1.67310000000E+001 1.00790000000E+006
 1.67700000000E+001 1.01200000000E+006
 1.68090000000E+001 1.01200000000E+006
 1.68480000000E+001 1.01200000000E+006
 1.68870000000E+001 1.01200000000E+006
 1.69260000000E+001 1.01200000000E+006
 1.69650000000E+001 1.01200000000E+006
 1.70040000000E+001 1.01200000000E+006
 1.70430000000E+001 1.01200000000E+006
 1.70820000000E+001 1.01200000000E+006
 1.71210000000E+001 1.01200000000E+006
 1.71600000000E+001 1.01200000000E+006
 1.71990000000E+001 1.01200000000E+006
 1.72380000000E+001 1.01200000000E+006
 1.72770000000E+001 1.01200000000E+006
 1.73160000000E+001 1.01200000000E+006
 1.73550000000E+001 1.01200000000E+006
 1.73940000000E+001 1.01200000000E+006
 1.74330000000E+001 1.01200000000E+006
 1.74720000000E+001 1.01200000000E+006
 1.75110000000E+001 1.01200000000E+006
 1.75500000000E+001 1.01200000000E+006
 1.75890000000E+001 1.01320000000E+006
 1.76280000000E+001 1.01470000000E+006
 1.76670000000E+001 1.01660000000E+006
 1.77060000000E+001 1.01880000000E+006
 1.77450000000E+001 1.02130000000E+006
 1.77840000000E+001 1.02410000000E+006
 1.78230000000E+001 1.02720000000E+006
 1.78620000000E+001 1.03050000000E+006
 1.79010000000E+001 1.03400000000E+006
 1.79400000000E+001 1.03770000000E+006
 1.79790000000E+001 1.04160000000E+006
 1.80180000000E+001 1.04550000000E+006
 1.80570000000E+001 1.04960000000E+006
 1.80960000000E+001 1.05370000000E+006
 1.81350000000E+001 1.05790000000E+006
 1.81740000000E+001 1.06210000000E+006
 1.82130000000E+001 1.06630000000E+006
 1.82520000000E+001 1.07040000000E+006
 1.82910000000E+001 1.07460000000E+006
 1.83300000000E+001 1.07870000000E+006
 1.83690000000E+001 1.08280000000E+006
 1.84080000000E+001 1.08680000000E+006
 1.84470000000E+001 1.09070000000E+006
 1.84860000000E+001 1.09460000000E+006
 1.85250000000E+001 1.09840000000E+006
 1.85640000000E+001 1.10220000000E+006
 1.86030000000E+001 1.10600000000E+006
 1.86420000000E+001 1.10960000000E+006
 1.86810000000E+001 1.11330000000E+006
 1.87200000000E+001 1.11690000000E+006
 1.87590000000E+001 1.12060000000E+006
 1.87980000000E+001 1.12420000000E+006
 1.88370000000E+001 1.12780000000E+006
 1.88760000000E+001 1.13140000000E+006
 1.89150000000E+001 1.13510000000E+006
 1.89540000000E+001 1.13880000000E+006
 1.89930000000E+001 1.14250000000E+006
 1.90320000000E+001 1.14620000000E+006
 1.90710000000E+001 1.15000000000E+006
 1.91100000000E+001 1.15380000000E+006
 1.91490000000E+001 1.15760000000E+006
 1.91880000000E+001 1.16140000000E+006
 1.92270000000E+001 1.16520000000E+006
 1.92660000000E+001 1.16900000000E+006
 1.93050000000E+001 1.17290000000E+006
 1.93440000000E+001 1.17670000000E+006
 1.93830000000E+001 1.18060000000E+006
 1.94220000000E+001 1.18450000000E+006
 1.94610000000E+001 1.18840000000E+006
 1.95000000000E+001 1.19230000000E+006
 1.95390000000E+001 1.19620000000E+006
 1.95780000000E+001 1.20010000000E+006
 1.96170000000E+001 1.20410000000E+006
 1.96560000000E+001 1.20800000000E+006
 1.96950000000E+001 1.21200000000E+006
 1.97340000000E+001 1.21610000000E+006
 1.97730000000E+001 1.22010000000E+006
 1.98120000000E+001 1.22430000000E+006
 1.98510000000E+001 1.22840000000E+006
 1.98900000000E+001 1.23260000000E+006
 1.99290000000E+001 1.23690000000E+006
 1.99680000000E+001 1.24120000000E+006
 2.00070000000E+001 1.24550000000E+006
 2.00460000000E+001 1.24990000000E+006
 2.00850000000E+001 1.25440000000E+006
 2.01240000000E+001 1.25900000000E+006
 2.01630000000E+001 1.26360000000E+006
 2.02020000000E+001 1.26830000000E+006
 2.02410000000E+001 1.27300000000E+006
 2.02800000000E+001 1.27790000000E+006
 2.03190000000E+001 1.28280000000E+006
 2.03580000000E+001 1.28770000000E+006
 2.03970000000E+001 1.29270000000E+006
 2.04360000000E+001 1.29780000000E+006
 2.04750000000E+001 1.30290000000E+006
 2.05140000000E+001 1.30800000000E+006
 2.05530000000E+001 1.31320000000E+006
 2.05920000000E+001 1.31840000000E+006
 2.06310000000E+001 1.32370000000E+006
 2.06700000000E+001 1.32900000000E+006
 2.07090000000E+001 1.33430000000E+006
 2.07480000000E+001 1.33960000000E+006
 2.07870000000E+001 1.34490000000E+006
 2.08260000000E+001 1.35020000000E+006
 2.08650000000E+001 1.35560000000E+006
 2.09040000000E+001 1.36090000000E+006
 2.09430000000E+001 1.36620000000E+006
 2.09820000000E+001 1.37150000000E+006
 2.10210000000E+001 1.37670000000E+006
 2.10600000000E+001 1.38190000000E+006
 2.10990000000E+001 1.38190000000E+006
 2.11380000000E+001 1.38190000000E+006
 2.11770000000E+001 1.38190000000E+006
 2.12160000000E+001 1.38190000000E+006
 2.12550000000E+001 1.38190000000E+006
 2.12940000000E+001 1.38190000000E+006
 2.13330000000E+001 1.38190000000E+006
 2.13720000000E+001 1.38190000000E+006
 2.14110000000E+001 1.38190000000E+006
 2.14500000000E+001 1.38190000000E+006
 2.14890000000E+001 1.38190000000E+006
 2.15280000000E+001 1.38190000000E+006
 2.15670000000E+001 1.38190000000E+006
 2.16060000000E+001 1.38190000000E+006
 2.16450000000E+001 1.38190000000E+006
 2.16840000000E+001 1.38190000000E+006
 2.17230000000E+001 1.38190000000E+006
 2.17620000000E+001 1.38190000000E+006
 2.18010000000E+001 1.38190000000E+006
 2.18400000000E+001 1.38190000000E+006
 2.18790000000E+001 1.38300000000E+006
 2.19180000000E+001 1.38460000000E+006
 2.19570000000E+001 1.38650000000E+006
 2.19960000000E+001 1.38890000000E+006
 2.20350000000E+001 1.39160000000E+006
 2.20740000000E+001 1.39470000000E+006
 2.21130000000E+001 1.39810000000E+006
 2.21520000000E+001 1.40190000000E+006
 2.21910000000E+001 1.40590000000E+006
 2.22300000000E+001 1.41020000000E+006
 2.22690000000E+001 1.41470000000E+006
 2.23080000000E+001 1.41940000000E+006
 2.23470000000E+001 1.42420000000E+006
 2.23860000000E+001 1.42920000000E+006
 2.24250000000E+001 1.43430000000E+006
 2.24640000000E+001 1.43950000000E+006
 2.25030000000E+001 1.44480000000E+006
 2.25420000000E+001 1.45010000000E+006
 2.25810000000E+001 1.45550000000E+006
 2.26200000000E+001 1.46100000000E+006
 2.26590000000E+001 1.46650000000E+006
 2.26980000000E+001 1.47200000000E+006
 2.27370000000E+001 1.47760000000E+006
 2.27760000000E+001 1.48320000000E+006
 2.28150000000E+001 1.48880000000E+006
 2.28540000000E+001 1.49460000000E+006
 2.28930000000E+001 1.50030000000E+006
 2.29320000000E+001 1.50620000000E+006
 2.29710000000E+001 1.51210000000E+006
 2.30100000000E+001 1.51800000000E+006
 2.30490000000E+001 1.52410000000E+006
 2.30880000000E+001 1.53020000000E+006
 2.31270000000E+001 1.53640000000E+006
 2.31660000000E+001 1.54260000000E+006
 2.32050000000E+001 1.54900000000E+006
 2.32440000000E+001 1.55540000000E+006
 2.32830000000E+001 1.56190000000E+006
 2.33220000000E+001 1.56850000000E+006
 2.33610000000E+001 1.57520000000E+006
 2.34000000000E+001 1.58190000000E+006
 2.34390000000E+001 1.58430000000E+006
 2.34780000000E+001 1.58700000000E+006
 2.35170000000E+001 1.59010000000E+006
 2.35560000000E+001 1.59350000000E+006
 2.35950000000E+001 1.59720000000E+006
 2.36340000000E+001 1.60120000000E+006
 2.36730000000E+001 1.60550000000E+006
 2.37120000000E+001 1.61000000000E+006
 2.37510000000E+001 1.61480000000E+006
 2.37900000000E+001 1.61970000000E+006
 2.38290000000E+001 1.62480000000E+006
 2.38680000000E+001 1.63010000000E+006
 2.39070000000E+001 1.63550000000E+006
 2.39460000000E+001 1.64110000000E+006
 2.39850000000E+001 1.64670000000E+006
 2.40240000000E+001 1.65250000000E+006
 2.40630000000E+001 1.65830000000E+006
 2.41020000000E+001 1.66420000000E+006
 2.41410000000E+001 1.67020000000E+006
 2.41800000000E+001 1.67620000000E+006
 2.42190000000E+001 1.68230000000E+006
 2.42580000000E+001 1.68840000000E+006
 2.42970000000E+001 1.69460000000E+006
 2.43360000000E+001 1.70080000000E+006
 2.43750000000E+001 1.70700000000E+006
 2.44140000000E+001 1.71310000000E+006
 2.44530000000E+001 1.71930000000E+006
 2.44920000000E+001 1.72550000000E+006
 2.45310000000E+001 1.73160000000E+006
 2.45700000000E+001 1.73770000000E+006
 2.46090000000E+001 1.74380000000E+006
 2.46480000000E+001 1.74990000000E+006
 2.46870000000E+001 1.75590000000E+006
 2.47260000000E+001 1.76200000000E+006
 2.47650000000E+001 1.76800000000E+006
 2.48040000000E+001 1.77400000000E+006
 2.48430000000E+001 1.77990000000E+006
 2.48820000000E+001 1.78590000000E+006
 2.49210000000E+001 1.79180000000E+006
 2.49600000000E+001 1.79770000000E+006
 2.49990000000E+001 1.80370000000E+006
 2.50380000000E+001 1.80960000000E+006
 2.50770000000E+001 1.81550000000E+006
 2.51160000000E+001 1.82140000000E+006
 2.51550000000E+001 1.82730000000E+006
 2.51940000000E+001 1.83320000000E+006
 2.52330000000E+001 1.83910000000E+006
 2.52720000000E+001 1.84500000000E+006
 2.53110000000E+001 1.85100000000E+006
 2.53500000000E+001 1.85700000000E+006
 2.53890000000E+001 1.85700000000E+006
 2.54280000000E+001 1.85700000000E+006
 2.54670000000E+001 1.85700000000E+006
 2.55060000000E+001 1.85700000000E+006
 2.55450000000E+001 1.85700000000E+006
 2.55840000000E+001 1.85700000000E+006
 2.56230000000E+001 1.85700000000E+006
 2.56620000000E+001 1.85700000000E+006
 2.57010000000E+001 1.85700000000E+006
 2.57400000000E+001 1.85700000000E+006
 2.57790000000E+001 1.85700000000E+006
 2.58180000000E+001 1.85700000000E+006
 2.58570000000E+001 1.85700000000E+006
 2.58960000000E+001 1.85700000000E+006
 2.59350000000E+001 1.85700000000E+006
 2.59740000000E+001 1.85700000000E+006
 2.60130000000E+001 1.85700000000E+006
 2.60520000000E+001 1.85700000000E+006
 2.60910000000E+001 1.85700000000E+006
 2.61300000000E+001 1.85700000000E+006
 2.61690000000E+001 1.85920000000E+006
 2.62080000000E+001 1.86180000000E+006
 2.62470000000E+001 1.86460000000E+006
 2.62860000000E+001 1.86780000000E+006
 2.63250000000E+001 1.87120000000E+006
 2.63640000000E+001 1.87490000000E+006
 2.64030000000E+001 1.87890000000E+006
 2.64420000000E+001 1.88300000000E+006
 2.64810000000E+001 1.88740000000E+006
 2.65200000000E+001 1.89190000000E+006
 2.65590000000E+001 1.89650000000E+006
 2.65980000000E+001 1.90110000000E+006
 2.66370000000E+001 1.90590000000E+006
 2.66760000000E+001 1.91070000000E+006
 2.67150000000E+001 1.91550000000E+006
 2.67540000000E+001 1.92020000000E+006
 2.67930000000E+001 1.92500000000E+006
 2.68320000000E+001 1.92970000000E+006
 2.68710000000E+001 1.93450000000E+006
 2.69100000000E+001 1.93910000000E+006
 2.69490000000E+001 1.94380000000E+006
 2.69880000000E+001 1.94840000000E+006
 2.70270000000E+001 1.95290000000E+006
 2.70660000000E+001 1.95750000000E+006
 2.71050000000E+001 1.96200000000E+006
 2.71440000000E+001 1.96650000000E+006
 2.71830000000E+001 1.97090000000E+006
 2.72220000000E+001 1.97540000000E+006
 2.72610000000E+001 1.97990000000E+006
 2.73000000000E+001 1.98430000000E+006
 2.73390000000E+001 1.98880000000E+006
 2.73780000000E+001 1.99320000000E+006
 2.74170000000E+001 1.99770000000E+006
 2.74560000000E+001 2.00220000000E+006
 2.74950000000E+001 2.00670000000E+006
 2.75340000000E+001 2.01120000000E+006
 2.75730000000E+001 2.01560000000E+006
 2.76120000000E+001 2.02010000000E+006
 2.76510000000E+001 2.02460000000E+006
 2.76900000000E+001 2.02910000000E+006
 2.77290000000E+001 2.03360000000E+006
 2.77680000000E+001 2.03800000000E+006
 2.78070000000E+001 2.04250000000E+006
 2.78460000000E+001 2.04690000000E+006
 2.78850000000E+001 2.05140000000E+006
 2.79240000000E+001 2.05590000000E+006
 2.79630000000E+001 2.06040000000E+006
 2.80020000000E+001 2.06480000000E+006
 2.80410000000E+001 2.06930000000E+006
 2.80800000000E+001 2.07380000000E+006
 2.81190000000E+001 2.07820000000E+006
 2.81580000000E+001 2.08520000000E+006
 2.81970000000E+001 2.09490000000E+006
 2.82360000000E+001 2.10460000000E+006
 2.82750000000E+001 2.11430000000E+006
 2.83140000000E+001 2.12400000000E+006
 2.83530000000E+001 2.13370000000E+006
 2.83920000000E+001 2.14330000000E+006
 2.84310000000E+001 2.15300000000E+006
 2.84700000000E+001 2.16270000000E+006
 2.85090000000E+001 2.17230000000E+006
 2.85480000000E+001 2.18200000000E+006
 2.85870000000E+001 2.19170000000E+006
 2.86260000000E+001 2.20130000000E+006
 2.86650000000E+001 2.21100000000E+006
 2.87040000000E+001 2.22060000000E+006
 2.87430000000E+001 2.23020000000E+006
 2.87820000000E+001 2.23980000000E+006
 2.88210000000E+001 2.24940000000E+006
 2.88600000000E+001 2.25900000000E+006
 2.88990000000E+001 2.26850000000E+006
 2.89380000000E+001 2.27800000000E+006
 2.89770000000E+001 2.28740000000E+006
 2.90160000000E+001 2.29680000000E+006
 2.90550000000E+001 2.30610000000E+006
 2.90940000000E+001 2.31540000000E+006
 2.91330000000E+001 2.32460000000E+006
 2.91720000000E+001 2.33370000000E+006
 2.92110000000E+001 2.34280000000E+006
 2.92500000000E+001 2.35170000000E+006
 2.92890000000E+001 2.36060000000E+006
 2.93280000000E+001 2.36940000000E+006
 2.93670000000E+001 2.37810000000E+006
 2.94060000000E+001 2.38670000000E+006
 2.94450000000E+001 2.39520000000E+006
 2.94840000000E+001 2.40360000000E+006
 2.95230000000E+001 2.41200000000E+006
 2.95620000000E+001 2.42020000000E+006
 2.96010000000E+001 2.42840000000E+006
 2.96400000000E+001 2.43710000000E+006
 2.96790000000E+001 2.43710000000E+006
 2.97180000000E+001 2.43710000000E+006
 2.97570000000E+001 2.43710000000E+006
 2.97960000000E+001 2.43710000000E+006
 2.98350000000E+001 2.43710000000E+006
 2.98740000000E+001 2.43710000000E+006
 2.99130000000E+001 2.43710000000E+006
 2.99520000000E+001 2.43710000000E+006
 2.99910000000E+001 2.43710000000E+006
 3.00300000000E+001 2.43710000000E+006
 3.00690000000E+001 2.43710000000E+006
 3.01080000000E+001 2.43710000000E+006
 3.01470000000E+001 2.43710000000E+006
 3.01860000000E+001 2.43710000000E+006
 3.02250000000E+001 2.43710000000E+006
 3.02640000000E+001 2.43710000000E+006
 3.03030000000E+001 2.43710000000E+006
 3.03420000000E+001 2.43710000000E+006
 3.03810000000E+001 2.43710000000E+006
 3.04200000000E+001 2.43710000000E+006
 3.04590000000E+001 2.44220000000E+006
 3.04980000000E+001 2.44780000000E+006
 3.05370000000E+001 2.45380000000E+006
 3.05760000000E+001 2.46030000000E+006
 3.06150000000E+001 2.46720000000E+006
 3.06540000000E+001 2.47450000000E+006
 3.06930000000E+001 2.48220000000E+006
 3.07320000000E+001 2.49020000000E+006
 3.07710000000E+001 2.49840000000E+006
 3.08100000000E+001 2.50690000000E+006
 3.08490000000E+001 2.51560000000E+006
 3.08880000000E+001 2.52580000000E+006
 3.09270000000E+001 2.53700000000E+006
 3.09660000000E+001 2.54840000000E+006
 3.10050000000E+001 2.55970000000E+006
 3.10440000000E+001 2.57100000000E+006
 3.10830000000E+001 2.58230000000E+006
 3.11220000000E+001 2.59350000000E+006
 3.11610000000E+001 2.60470000000E+006
 3.12000000000E+001 2.61590000000E+006
 3.12390000000E+001 2.62700000000E+006
 3.12780000000E+001 2.63810000000E+006
 3.13170000000E+001 2.64920000000E+006
 3.13560000000E+001 2.66020000000E+006
 3.13950000000E+001 2.67120000000E+006
 3.14340000000E+001 2.68220000000E+006
 3.14730000000E+001 2.69320000000E+006
 3.15120000000E+001 2.70430000000E+006
 3.15510000000E+001 2.71530000000E+006
 3.15900000000E+001 2.72630000000E+006
 3.16290000000E+001 2.73720000000E+006
 3.16680000000E+001 2.74820000000E+006
 3.17070000000E+001 2.75920000000E+006
 3.17460000000E+001 2.77010000000E+006
 3.17850000000E+001 2.78110000000E+006
 3.18240000000E+001 2.79210000000E+006
 3.18630000000E+001 2.80310000000E+006
 3.19020000000E+001 2.81410000000E+006
 3.19410000000E+001 2.82520000000E+006
 3.19800000000E+001 2.83640000000E+006
 3.20190000000E+001 2.84750000000E+006
 3.20580000000E+001 2.85870000000E+006
 3.20970000000E+001 2.86990000000E+006
 3.21360000000E+001 2.88120000000E+006
 3.21750000000E+001 2.89250000000E+006
 3.22140000000E+001 2.90390000000E+006
 3.22530000000E+001 2.91530000000E+006
 3.22920000000E+001 2.92680000000E+006
 3.23310000000E+001 2.93830000000E+006
 3.23700000000E+001 2.94980000000E+006
 3.24090000000E+001 2.96140000000E+006
 3.24480000000E+001 2.97310000000E+006
 3.24870000000E+001 2.98470000000E+006
 3.25260000000E+001 2.99640000000E+006
 3.25650000000E+001 3.00810000000E+006
 3.26040000000E+001 3.01980000000E+006
 3.26430000000E+001 3.03140000000E+006
 3.26820000000E+001 3.04310000000E+006
 3.27210000000E+001 3.05470000000E+006
 3.27600000000E+001 3.06630000000E+006
 3.27990000000E+001 3.07790000000E+006
 3.28380000000E+001 3.08950000000E+006
 3.28770000000E+001 3.10120000000E+006
 3.29160000000E+001 3.11280000000E+006
 3.29550000000E+001 3.12450000000E+006
 3.29940000000E+001 3.13620000000E+006
 3.30330000000E+001 3.14800000000E+006
 3.30720000000E+001 3.15990000000E+006
 3.31110000000E+001 3.17180000000E+006
 3.31500000000E+001 3.18390000000E+006
 3.31890000000E+001 3.19590000000E+006
 3.32280000000E+001 3.20810000000E+006
 3.32670000000E+001 3.22040000000E+006
 3.33060000000E+001 3.23270000000E+006
 3.33450000000E+001 3.24510000000E+006
 3.33840000000E+001 3.25760000000E+006
 3.34230000000E+001 3.27010000000E+006
 3.34620000000E+001 3.28270000000E+006
 3.35010000000E+001 3.29540000000E+006
 3.35400000000E+001 3.30800000000E+006
 3.35790000000E+001 3.32080000000E+006
 3.36180000000E+001 3.33350000000E+006
 3.36570000000E+001 3.34630000000E+006
 3.36960000000E+001 3.35910000000E+006
 3.37350000000E+001 3.37200000000E+006
 3.37740000000E+001 3.38490000000E+006
 3.38130000000E+001 3.39770000000E+006
 3.38520000000E+001 3.41070000000E+006
 3.38910000000E+001 3.42360000000E+006
 3.39300000000E+001 3.43650000000E+006
 3.39690000000E+001 3.43650000000E+006
 3.40080000000E+001 3.43650000000E+006
 3.40470000000E+001 3.43650000000E+006
 3.40860000000E+001 3.43650000000E+006
 3.41250000000E+001 3.43650000000E+006
 3.41640000000E+001 3.43650000000E+006
 3.42030000000E+001 3.43650000000E+006
 3.42420000000E+001 3.43650000000E+006
 3.42810000000E+001 3.43650000000E+006
 3.43200000000E+001 3.43650000000E+006
 3.43590000000E+001 3.43650000000E+006
 3.43980000000E+001 3.43650000000E+006
 3.44370000000E+001 3.43650000000E+006
 3.44760000000E+001 3.43650000000E+006
 3.45150000000E+001 3.43650000000E+006
 3.45540000000E+001 3.43650000000E+006
 3.45930000000E+001 3.43650000000E+006
 3.46320000000E+001 3.43650000000E+006
 3.46710000000E+001 3.43650000000E+006
 3.47100000000E+001 3.43650000000E+006
 3.47490000000E+001 3.44240000000E+006
 3.47880000000E+001 3.44900000000E+006
 3.48270000000E+001 3.45620000000E+006
 3.48660000000E+001 3.46420000000E+006
 3.49050000000E+001 3.47270000000E+006
 3.49440000000E+001 3.48180000000E+006
 3.49830000000E+001 3.49130000000E+006
 3.50220000000E+001 3.50120000000E+006
 3.50610000000E+001 3.51140000000E+006
 3.51000000000E+001 3.52180000000E+006
 3.51390000000E+001 3.53240000000E+006
 3.51780000000E+001 3.54310000000E+006
 3.52170000000E+001 3.55390000000E+006
 3.52560000000E+001 3.56470000000E+006
 3.52950000000E+001 3.57540000000E+006
 3.53340000000E+001 3.58610000000E+006
 3.53730000000E+001 3.59670000000E+006
 3.54120000000E+001 3.60710000000E+006
 3.54510000000E+001 3.61750000000E+006
 3.54900000000E+001 3.62780000000E+006
 3.55290000000E+001 3.63800000000E+006
 3.55680000000E+001 3.64800000000E+006
 3.56070000000E+001 3.65790000000E+006
 3.56460000000E+001 3.66760000000E+006
 3.56850000000E+001 3.67730000000E+006
 3.57240000000E+001 3.68680000000E+006
 3.57630000000E+001 3.69620000000E+006
 3.58020000000E+001 3.70550000000E+006
 3.58410000000E+001 3.71480000000E+006
 3.58800000000E+001 3.72400000000E+006
 3.59190000000E+001 3.73320000000E+006
 3.59580000000E+001 3.74240000000E+006
 3.59970000000E+001 3.75160000000E+006
 3.60360000000E+001 3.76080000000E+006
 3.60750000000E+001 3.77000000000E+006
 3.61140000000E+001 3.77930000000E+006
 3.61530000000E+001 3.78860000000E+006
 3.61920000000E+001 3.79790000000E+006
 3.62310000000E+001 3.80730000000E+006
 3.62700000000E+001 3.81670000000E+006
 3.63090000000E+001 3.82610000000E+006
 3.63480000000E+001 3.83560000000E+006
 3.63870000000E+001 3.84500000000E+006
 3.64260000000E+001 3.85440000000E+006
 3.64650000000E+001 3.86380000000E+006
 3.65040000000E+001 3.87320000000E+006
 3.65430000000E+001 3.88250000000E+006
 3.65820000000E+001 3.89180000000E+006
 3.66210000000E+001 3.90100000000E+006
 3.66600000000E+001 3.91010000000E+006
 3.66990000000E+001 3.91920000000E+006
 3.67380000000E+001 3.92820000000E+006
 3.67770000000E+001 3.93720000000E+006
 3.68160000000E+001 3.94610000000E+006
 3.68550000000E+001 3.95500000000E+006
 3.68940000000E+001 3.96380000000E+006
 3.69330000000E+001 3.97260000000E+006
 3.69720000000E+001 3.98140000000E+006
 3.70110000000E+001 3.99010000000E+006
 3.70500000000E+001 3.99890000000E+006
 3.70890000000E+001 4.00770000000E+006
 3.71280000000E+001 4.01650000000E+006
 3.71670000000E+001 4.02540000000E+006
 3.72060000000E+001 4.03430000000E+006
 3.72450000000E+001 4.04320000000E+006
 3.72840000000E+001 4.05230000000E+006
 3.73230000000E+001 4.06130000000E+006
 3.73620000000E+001 4.07050000000E+006
 3.74010000000E+001 4.07960000000E+006
 3.74400000000E+001 4.08870000000E+006
 3.74790000000E+001 4.09790000000E+006
 3.75180000000E+001 4.10710000000E+006
 3.75570000000E+001 4.11630000000E+006
 3.75960000000E+001 4.12540000000E+006
 3.76350000000E+001 4.13460000000E+006
 3.76740000000E+001 4.14380000000E+006
 3.77130000000E+001 4.15300000000E+006
 3.77520000000E+001 4.16210000000E+006
 3.77910000000E+001 4.17130000000E+006
 3.78300000000E+001 4.18050000000E+006
 3.78690000000E+001 4.18970000000E+006
 3.79080000000E+001 4.19890000000E+006
 3.79470000000E+001 4.20820000000E+006
 3.79860000000E+001 4.21750000000E+006
 3.80250000000E+001 4.22680000000E+006
 3.80640000000E+001 4.23610000000E+006
 3.81030000000E+001 4.24550000000E+006
 3.81420000000E+001 4.25490000000E+006
 3.81810000000E+001 4.26430000000E+006
 3.82200000000E+001 4.27370000000E+006
 3.82590000000E+001 4.27370000000E+006
 3.82980000000E+001 4.27370000000E+006
 3.83370000000E+001 4.27370000000E+006
 3.83760000000E+001 4.27370000000E+006
 3.84150000000E+001 4.27370000000E+006
 3.84540000000E+001 4.27370000000E+006
 3.84930000000E+001 4.27370000000E+006
 3.85320000000E+001 4.27370000000E+006
 3.85710000000E+001 4.27370000000E+006
 3.86100000000E+001 4.27370000000E+006
 3.86490000000E+001 4.27370000000E+006
 3.86880000000E+001 4.27370000000E+006
 3.87270000000E+001 4.27370000000E+006
 3.87660000000E+001 4.27370000000E+006
 3.88050000000E+001 4.27370000000E+006
 3.88440000000E+001 4.27370000000E+006
 3.88830000000E+001 4.27370000000E+006
 3.89220000000E+001 4.27370000000E+006
 3.89610000000E+001 4.27370000000E+006
 3.90000000000E+001 4.27370000000E+006
 3.90390000000E+001 4.27040000000E+006
 3.90780000000E+001 4.26860000000E+006
 3.91170000000E+001 4.26830000000E+006
 3.91560000000E+001 4.26950000000E+006
 3.91950000000E+001 4.27660000000E+006
 3.92340000000E+001 4.28860000000E+006
 3.92730000000E+001 4.30150000000E+006
 3.93120000000E+001 4.31510000000E+006
 3.93510000000E+001 4.32940000000E+006
 3.93900000000E+001 4.34420000000E+006
 3.94290000000E+001 4.35940000000E+006
 3.94680000000E+001 4.37480000000E+006
 3.95070000000E+001 4.39040000000E+006
 3.95460000000E+001 4.40610000000E+006
 3.95850000000E+001 4.42180000000E+006
 3.96240000000E+001 4.43750000000E+006
 3.96630000000E+001 4.45320000000E+006
 3.97020000000E+001 4.46880000000E+006
 3.97410000000E+001 4.48440000000E+006
 3.97800000000E+001 4.49990000000E+006
 3.98190000000E+001 4.51550000000E+006
 3.98580000000E+001 4.53110000000E+006
 3.98970000000E+001 4.54670000000E+006
 3.99360000000E+001 4.56250000000E+006
 3.99750000000E+001 4.57840000000E+006
 4.00140000000E+001 4.59440000000E+006
 4.00530000000E+001 4.61060000000E+006
 4.00920000000E+001 4.62700000000E+006
 4.01310000000E+001 4.64360000000E+006
 4.01700000000E+001 4.66030000000E+006
 4.02090000000E+001 4.67730000000E+006
 4.02480000000E+001 4.69440000000E+006
 4.02870000000E+001 4.71170000000E+006
 4.03260000000E+001 4.72920000000E+006
 4.03650000000E+001 4.74690000000E+006
 4.04040000000E+001 4.76480000000E+006
 4.04430000000E+001 4.78280000000E+006
 4.04820000000E+001 4.80090000000E+006
 4.05210000000E+001 4.81910000000E+006
 4.05600000000E+001 4.83740000000E+006
 4.05990000000E+001 4.85570000000E+006
 4.06380000000E+001 4.87400000000E+006
 4.06770000000E+001 4.89230000000E+006
 4.07160000000E+001 4.91060000000E+006
 4.07550000000E+001 4.92880000000E+006
 4.07940000000E+001 4.94690000000E+006
 4.08330000000E+001 4.96500000000E+006
 4.08720000000E+001 4.98300000000E+006
 4.09110000000E+001 5.00100000000E+006
 4.09500000000E+001 5.01880000000E+006
 4.09890000000E+001 5.03670000000E+006
 4.10280000000E+001 5.05450000000E+006
 4.10670000000E+001 5.07230000000E+006
 4.11060000000E+001 5.09010000000E+006
 4.11450000000E+001 5.10790000000E+006
 4.11840000000E+001 5.12580000000E+006
 4.12230000000E+001 5.14380000000E+006
 4.12620000000E+001 5.16190000000E+006
 4.13010000000E+001 5.18020000000E+006
 4.13400000000E+001 5.19860000000E+006
 4.13790000000E+001 5.21710000000E+006
 4.14180000000E+001 5.23590000000E+006
 4.14570000000E+001 5.25480000000E+006
 4.14960000000E+001 5.27390000000E+006
 4.15350000000E+001 5.29310000000E+006
 4.15740000000E+001 5.31250000000E+006
 4.16130000000E+001 5.33200000000E+006
 4.16520000000E+001 5.35160000000E+006
 4.16910000000E+001 5.37130000000E+006
 4.17300000000E+001 5.39100000000E+006
 4.17690000000E+001 5.41080000000E+006
 4.18080000000E+001 5.43060000000E+006
 4.18470000000E+001 5.45040000000E+006
 4.18860000000E+001 5.47020000000E+006
 4.19250000000E+001 5.49000000000E+006
 4.19640000000E+001 5.50980000000E+006
 4.20030000000E+001 5.52950000000E+006
 4.20420000000E+001 5.54920000000E+006
 4.20810000000E+001 5.56900000000E+006
 4.21200000000E+001 5.58870000000E+006
 4.21590000000E+001 5.60840000000E+006
 4.21980000000E+001 5.62810000000E+006
 4.22370000000E+001 5.64790000000E+006
 4.22760000000E+001 5.66770000000E+006
 4.23150000000E+001 5.68750000000E+006
 4.23540000000E+001 5.70740000000E+006
 4.23930000000E+001 5.72730000000E+006
 4.24320000000E+001 5.74730000000E+006
 4.24710000000E+001 5.76740000000E+006
 4.25100000000E+001 5.78750000000E+006
 4.25490000000E+001 5.78750000000E+006
 4.25880000000E+001 5.78750000000E+006
 4.26270000000E+001 5.78750000000E+006
 4.26660000000E+001 5.78750000000E+006
 4.27050000000E+001 5.78750000000E+006
 4.27440000000E+001 5.78750000000E+006
 4.27830000000E+001 5.78750000000E+006
 4.28220000000E+001 5.78750000000E+006
 4.28610000000E+001 5.78750000000E+006
 4.29000000000E+001 5.78750000000E+006
 4.29390000000E+001 5.78750000000E+006
 4.29780000000E+001 5.78750000000E+006
 4.30170000000E+001 5.78750000000E+006
 4.30560000000E+001 5.78750000000E+006
 4.30950000000E+001 5.78750000000E+006
 4.31340000000E+001 5.78750000000E+006
 4.31730000000E+001 5.78750000000E+006
 4.32120000000E+001 5.78750000000E+006
 4.32510000000E+001 5.78750000000E+006
 4.32900000000E+001 5.78750000000E+006
 4.33290000000E+001 5.79430000000E+006
 4.33680000000E+001 5.80280000000E+006
 4.34070000000E+001 5.81280000000E+006
 4.34460000000E+001 5.82430000000E+006
 4.34850000000E+001 5.83710000000E+006
 4.35240000000E+001 5.85110000000E+006
 4.35630000000E+001 5.86630000000E+006
 4.36020000000E+001 5.88230000000E+006
 4.36410000000E+001 5.89920000000E+006
 4.36800000000E+001 5.91670000000E+006
 4.37190000000E+001 5.93480000000E+006
 4.37580000000E+001 5.95320000000E+006
 4.37970000000E+001 5.97190000000E+006
 4.38360000000E+001 5.99080000000E+006
 4.38750000000E+001 6.00970000000E+006
 4.39140000000E+001 6.02850000000E+006
 4.39530000000E+001 6.04730000000E+006
 4.39920000000E+001 6.06580000000E+006
 4.40310000000E+001 6.08420000000E+006
 4.40700000000E+001 6.10230000000E+006
 4.41090000000E+001 6.12010000000E+006
 4.41480000000E+001 6.13770000000E+006
 4.41870000000E+001 6.15490000000E+006
 4.42260000000E+001 6.17190000000E+006
 4.42650000000E+001 6.18860000000E+006
 4.43040000000E+001 6.20510000000E+006
 4.43430000000E+001 6.22130000000E+006
 4.43820000000E+001 6.23730000000E+006
 4.44210000000E+001 6.25310000000E+006
 4.44600000000E+001 6.26880000000E+006
 4.44990000000E+001 6.28440000000E+006
 4.45380000000E+001 6.29990000000E+006
 4.45770000000E+001 6.31540000000E+006
 4.46160000000E+001 6.33090000000E+006
 4.46550000000E+001 6.34650000000E+006
 4.46940000000E+001 6.36210000000E+006
 4.47330000000E+001 6.37780000000E+006
 4.47720000000E+001 6.39370000000E+006
 4.48110000000E+001 6.40980000000E+006
 4.48500000000E+001 6.42610000000E+006
 4.48890000000E+001 6.44260000000E+006
 4.49280000000E+001 6.45950000000E+006
 4.49670000000E+001 6.47660000000E+006
 4.50060000000E+001 6.49410000000E+006
 4.50450000000E+001 6.51180000000E+006
 4.50840000000E+001 6.53000000000E+006
 4.51230000000E+001 6.54840000000E+006
 4.51620000000E+001 6.56710000000E+006
 4.52010000000E+001 6.58620000000E+006
 4.52400000000E+001 6.60540000000E+006
 4.52790000000E+001 6.62480000000E+006
 4.53180000000E+001 6.64440000000E+006
 4.53570000000E+001 6.66410000000E+006
 4.53960000000E+001 6.68380000000E+006
 4.54350000000E+001 6.70360000000E+006
 4.54740000000E+001 6.72350000000E+006
 4.55130000000E+001 6.74340000000E+006
 4.55520000000E+001 6.76330000000E+006
 4.55910000000E+001 6.78330000000E+006
 4.56300000000E+001 6.80330000000E+006
 4.56690000000E+001 6.82330000000E+006
 4.57080000000E+001 6.84330000000E+006
 4.57470000000E+001 6.86350000000E+006
 4.57860000000E+001 6.88370000000E+006
 4.58250000000E+001 6.90400000000E+006
 4.58640000000E+001 6.92450000000E+006
 4.59030000000E+001 6.94510000000E+006
 4.59420000000E+001 6.96590000000E+006
 4.59810000000E+001 6.98690000000E+006
 4.60200000000E+001 7.00810000000E+006
 4.60590000000E+001 7.02950000000E+006
 4.60980000000E+001 7.05120000000E+006
 4.61370000000E+001 7.07310000000E+006
 4.61760000000E+001 7.09510000000E+006
 4.62150000000E+001 7.11740000000E+006
 4.62540000000E+001 7.13990000000E+006
 4.62930000000E+001 7.16250000000E+006
 4.63320000000E+001 7.18520000000E+006
 4.63710000000E+001 7.20810000000E+006
 4.64100000000E+001 7.23100000000E+006
 4.64490000000E+001 7.25410000000E+006
 4.64880000000E+001 7.27720000000E+006
 4.65270000000E+001 7.30030000000E+006
 4.65660000000E+001 7.32340000000E+006
 4.66050000000E+001 7.34650000000E+006
 4.66440000000E+001 7.36960000000E+006
 4.66830000000E+001 7.39260000000E+006
 4.67220000000E+001 7.41550000000E+006
 4.67610000000E+001 7.43840000000E+006
 4.68000000000E+001 7.46110000000E+006
 4.68390000000E+001 7.46110000000E+006
 4.68780000000E+001 7.46110000000E+006
 4.69170000000E+001 7.46110000000E+006
 4.69560000000E+001 7.46110000000E+006
 4.69950000000E+001 7.46110000000E+006
 4.70340000000E+001 7.46110000000E+006
 4.70730000000E+001 7.46110000000E+006
 4.71120000000E+001 7.46110000000E+006
 4.71510000000E+001 7.46110000000E+006
 4.71900000000E+001 7.46110000000E+006
 4.72290000000E+001 7.46110000000E+006
 4.72680000000E+001 7.46110000000E+006
 4.73070000000E+001 7.46110000000E+006
 4.73460000000E+001 7.46110000000E+006
 4.73850000000E+001 7.46110000000E+006
 4.74240000000E+001 7.46110000000E+006
 4.74630000000E+001 7.46110000000E+006
 4.75020000000E+001 7.46110000000E+006
 4.75410000000E+001 7.46110000000E+006
 4.75800000000E+001 7.46110000000E+006
 4.76190000000E+001 7.47290000000E+006
 4.76580000000E+001 7.48610000000E+006
 4.76970000000E+001 7.50090000000E+006
 4.77360000000E+001 7.51710000000E+006
 4.77750000000E+001 7.53460000000E+006
 4.78140000000E+001 7.55340000000E+006
 4.78530000000E+001 7.57330000000E+006
 4.78920000000E+001 7.59430000000E+006
 4.79310000000E+001 7.61610000000E+006
 4.79700000000E+001 7.63880000000E+006
 4.80090000000E+001 7.66210000000E+006
 4.80480000000E+001 7.68610000000E+006
 4.80870000000E+001 7.71060000000E+006
 4.81260000000E+001 7.73550000000E+006
 4.81650000000E+001 7.76070000000E+006
 4.82040000000E+001 7.78630000000E+006
 4.82430000000E+001 7.81220000000E+006
 4.82820000000E+001 7.83830000000E+006
 4.83210000000E+001 7.86450000000E+006
 4.83600000000E+001 7.89080000000E+006
 4.83990000000E+001 7.91730000000E+006
 4.84380000000E+001 7.94380000000E+006
 4.84770000000E+001 7.97050000000E+006
 4.85160000000E+001 7.99720000000E+006
 4.85550000000E+001 8.02390000000E+006
 4.85940000000E+001 8.05060000000E+006
 4.86330000000E+001 8.07720000000E+006
 4.86720000000E+001 8.10390000000E+006
 4.87110000000E+001 8.13050000000E+006
 4.87500000000E+001 8.15700000000E+006
 4.87890000000E+001 8.18350000000E+006
 4.88280000000E+001 8.20980000000E+006
 4.88670000000E+001 8.23610000000E+006
 4.89060000000E+001 8.26220000000E+006
 4.89450000000E+001 8.28820000000E+006
 4.89840000000E+001 8.31400000000E+006
 4.90230000000E+001 8.33970000000E+006
 4.90620000000E+001 8.36540000000E+006
 4.91010000000E+001 8.39090000000E+006
 4.91400000000E+001 8.41640000000E+006
 4.91790000000E+001 8.44200000000E+006
 4.92180000000E+001 8.46760000000E+006
 4.92570000000E+001 8.49330000000E+006
 4.92960000000E+001 8.51910000000E+006
 4.93350000000E+001 8.54510000000E+006
 4.93740000000E+001 8.57140000000E+006
 4.94130000000E+001 8.59780000000E+006
 4.94520000000E+001 8.62450000000E+006
 4.94910000000E+001 8.65140000000E+006
 4.95300000000E+001 8.67860000000E+006
 4.95690000000E+001 8.70600000000E+006
 4.96080000000E+001 8.73360000000E+006
 4.96470000000E+001 8.76130000000E+006
 4.96860000000E+001 8.78920000000E+006
 4.97250000000E+001 8.81700000000E+006
 4.97640000000E+001 8.84490000000E+006
 4.98030000000E+001 8.87270000000E+006
 4.98420000000E+001 8.90050000000E+006
 4.98810000000E+001 8.92830000000E+006
 4.99200000000E+001 8.95590000000E+006
 4.99590000000E+001 8.98340000000E+006
 4.99980000000E+001 9.01070000000E+006
 5.00370000000E+001 9.03800000000E+006
 5.00760000000E+001 9.06500000000E+006
 5.01150000000E+001 9.09200000000E+006
 5.01540000000E+001 9.11890000000E+006
 5.01930000000E+001 9.14560000000E+006
 5.02320000000E+001 9.17230000000E+006
 5.02710000000E+001 9.19880000000E+006
 5.03100000000E+001 9.22520000000E+006
 5.03490000000E+001 9.25160000000E+006
 5.03880000000E+001 9.27780000000E+006
 5.04270000000E+001 9.30400000000E+006
 5.04660000000E+001 9.33000000000E+006
 5.05050000000E+001 9.35600000000E+006
 5.05440000000E+001 9.38180000000E+006
 5.05830000000E+001 9.40750000000E+006
 5.06220000000E+001 9.43300000000E+006
 5.06610000000E+001 9.45840000000E+006
 5.07000000000E+001 9.48360000000E+006
 5.07390000000E+001 9.50870000000E+006
 5.07780000000E+001 9.53370000000E+006
 5.08170000000E+001 9.55850000000E+006
 5.08560000000E+001 9.58330000000E+006
 5.08950000000E+001 9.60800000000E+006
 5.09340000000E+001 9.63270000000E+006
 5.09730000000E+001 9.65750000000E+006
 5.10120000000E+001 9.68230000000E+006
 5.10510000000E+001 9.70720000000E+006
 5.10900000000E+001 9.73220000000E+006
 5.11290000000E+001 9.73220000000E+006
 5.11680000000E+001 9.73220000000E+006
 5.12070000000E+001 9.73220000000E+006
 5.12460000000E+001 9.73220000000E+006
 5.12850000000E+001 9.73220000000E+006
 5.13240000000E+001 9.73220000000E+006
 5.13630000000E+001 9.73220000000E+006
 5.14020000000E+001 9.73220000000E+006
 5.14410000000E+001 9.73220000000E+006
 5.14800000000E+001 9.73220000000E+006
 5.15190000000E+001 9.73220000000E+006
 5.15580000000E+001 9.73220000000E+006
 5.15970000000E+001 9.73220000000E+006
 5.16360000000E+001 9.73220000000E+006
 5.16750000000E+001 9.73220000000E+006
 5.17140000000E+001 9.73220000000E+006
 5.17530000000E+001 9.73220000000E+006
 5.17920000000E+001 9.73220000000E+006
 5.18310000000E+001 9.73220000000E+006
 5.18700000000E+001 9.73220000000E+006
 5.19090000000E+001 9.74310000000E+006
 5.19480000000E+001 9.75570000000E+006
 5.19870000000E+001 9.77020000000E+006
 5.20260000000E+001 9.78630000000E+006
 5.20650000000E+001 9.80410000000E+006
 5.21040000000E+001 9.82350000000E+006
 5.21430000000E+001 9.84410000000E+006
 5.21820000000E+001 9.86600000000E+006
 5.22210000000E+001 9.88900000000E+006
 5.22600000000E+001 9.91290000000E+006
 5.22990000000E+001 9.93760000000E+006
 5.23380000000E+001 9.96280000000E+006
 5.23770000000E+001 9.98850000000E+006
 5.24160000000E+001 1.00140000000E+007
 5.24550000000E+001 1.00410000000E+007
 5.24940000000E+001 1.00670000000E+007
 5.25330000000E+001 1.00930000000E+007
 5.25720000000E+001 1.01180000000E+007
 5.26110000000E+001 1.01440000000E+007
 5.26500000000E+001 1.01690000000E+007
 5.26890000000E+001 1.01940000000E+007
 5.27280000000E+001 1.02180000000E+007
 5.27670000000E+001 1.02410000000E+007
 5.28060000000E+001 1.02640000000E+007
 5.28450000000E+001 1.02870000000E+007
 5.28840000000E+001 1.03090000000E+007
 5.29230000000E+001 1.03300000000E+007
 5.29620000000E+001 1.03510000000E+007
 5.30010000000E+001 1.03710000000E+007
 5.30400000000E+001 1.03910000000E+007
 5.30790000000E+001 1.04100000000E+007
 5.31180000000E+001 1.04300000000E+007
 5.31570000000E+001 1.04480000000E+007
 5.31960000000E+001 1.04670000000E+007
 5.32350000000E+001 1.04860000000E+007
 5.32740000000E+001 1.05040000000E+007
 5.33130000000E+001 1.05230000000E+007
 5.33520000000E+001 1.05410000000E+007
 5.33910000000E+001 1.05600000000E+007
 5.34300000000E+001 1.05780000000E+007
 5.34690000000E+001 1.05970000000E+007
 5.35080000000E+001 1.06320000000E+007
 5.35470000000E+001 1.06940000000E+007
 5.35860000000E+001 1.07570000000E+007
 5.36250000000E+001 1.08200000000E+007
 5.36640000000E+001 1.08830000000E+007
 5.37030000000E+001 1.09460000000E+007
 5.37420000000E+001 1.10100000000E+007
 5.37810000000E+001 1.10730000000E+007
 5.38200000000E+001 1.11380000000E+007
 5.38590000000E+001 1.12020000000E+007
 5.38980000000E+001 1.12670000000E+007
 5.39370000000E+001 1.13320000000E+007
 5.39760000000E+001 1.13970000000E+007
 5.40150000000E+001 1.14630000000E+007
 5.40540000000E+001 1.15290000000E+007
 5.40930000000E+001 1.15950000000E+007
 5.41320000000E+001 1.16610000000E+007
 5.41710000000E+001 1.17270000000E+007
 5.42100000000E+001 1.17940000000E+007
 5.42490000000E+001 1.18600000000E+007
 5.42880000000E+001 1.19260000000E+007
 5.43270000000E+001 1.19920000000E+007
 5.43660000000E+001 1.20580000000E+007
 5.44050000000E+001 1.21230000000E+007
 5.44440000000E+001 1.21890000000E+007
 5.44830000000E+001 1.22550000000E+007
 5.45220000000E+001 1.23200000000E+007
 5.45610000000E+001 1.23850000000E+007
 5.46000000000E+001 1.24510000000E+007
 5.46390000000E+001 1.25160000000E+007
 5.46780000000E+001 1.25820000000E+007
 5.47170000000E+001 1.26480000000E+007
 5.47560000000E+001 1.27130000000E+007
 5.47950000000E+001 1.27790000000E+007
 5.48340000000E+001 1.28450000000E+007
 5.48730000000E+001 1.29120000000E+007
 5.49120000000E+001 1.29780000000E+007
 5.49510000000E+001 1.30450000000E+007
 5.49900000000E+001 1.31120000000E+007
 5.50290000000E+001 1.31790000000E+007
 5.50680000000E+001 1.32460000000E+007
 5.51070000000E+001 1.33130000000E+007
 5.51460000000E+001 1.33810000000E+007
 5.51850000000E+001 1.34490000000E+007
 5.52240000000E+001 1.35160000000E+007
 5.52630000000E+001 1.35840000000E+007
 5.53020000000E+001 1.36530000000E+007
 5.53410000000E+001 1.37210000000E+007
 5.53800000000E+001 1.37900000000E+007
 5.54190000000E+001 1.37900000000E+007
 5.54580000000E+001 1.37900000000E+007
 5.54970000000E+001 1.37900000000E+007
 5.55360000000E+001 1.37900000000E+007
 5.55750000000E+001 1.37900000000E+007
 5.56140000000E+001 1.37900000000E+007
 5.56530000000E+001 1.37900000000E+007
 5.56920000000E+001 1.37900000000E+007
 5.57310000000E+001 1.37900000000E+007
 5.57700000000E+001 1.37900000000E+007
 5.58090000000E+001 1.37900000000E+007
 5.58480000000E+001 1.37900000000E+007
 5.58870000000E+001 1.37900000000E+007
 5.59260000000E+001 1.37900000000E+007
 5.59650000000E+001 1.37900000000E+007
 5.60040000000E+001 1.37900000000E+007
 5.60430000000E+001 1.37900000000E+007
 5.60820000000E+001 1.37900000000E+007
 5.61210000000E+001 1.37900000000E+007
 5.61600000000E+001 1.37900000000E+007
 5.61990000000E+001 1.38220000000E+007
 5.62380000000E+001 1.38600000000E+007
 5.62770000000E+001 1.39030000000E+007
 5.63160000000E+001 1.39510000000E+007
 5.63550000000E+001 1.40040000000E+007
 5.63940000000E+001 1.40610000000E+007
 5.64330000000E+001 1.41230000000E+007
 5.64720000000E+001 1.41870000000E+007
 5.65110000000E+001 1.42550000000E+007
 5.65500000000E+001 1.43260000000E+007
 5.65890000000E+001 1.43990000000E+007
 5.66280000000E+001 1.44740000000E+007
 5.66670000000E+001 1.45500000000E+007
 5.67060000000E+001 1.46270000000E+007
 5.67450000000E+001 1.47050000000E+007
 5.67840000000E+001 1.47840000000E+007
 5.68230000000E+001 1.48630000000E+007
 5.68620000000E+001 1.49430000000E+007
 5.69010000000E+001 1.50230000000E+007
 5.69400000000E+001 1.51030000000E+007
 5.69790000000E+001 1.51830000000E+007
 5.70180000000E+001 1.52630000000E+007
 5.70570000000E+001 1.53430000000E+007
 5.70960000000E+001 1.54230000000E+007
 5.71350000000E+001 1.55030000000E+007
 5.71740000000E+001 1.55830000000E+007
 5.72130000000E+001 1.56630000000E+007
 5.72520000000E+001 1.57430000000E+007
 5.72910000000E+001 1.58230000000E+007
 5.73300000000E+001 1.59030000000E+007
 5.73690000000E+001 1.59830000000E+007
 5.74080000000E+001 1.60640000000E+007
 5.74470000000E+001 1.61450000000E+007
 5.74860000000E+001 1.62260000000E+007
 5.75250000000E+001 1.63070000000E+007
 5.75640000000E+001 1.63890000000E+007
 5.76030000000E+001 1.64710000000E+007
 5.76420000000E+001 1.65530000000E+007
 5.76810000000E+001 1.66360000000E+007
 5.77200000000E+001 1.67190000000E+007
 5.77590000000E+001 1.68020000000E+007
 5.77980000000E+001 1.68850000000E+007
 5.78370000000E+001 1.69690000000E+007
 5.78760000000E+001 1.70520000000E+007
 5.79150000000E+001 1.71360000000E+007
 5.79540000000E+001 1.72190000000E+007
 5.79930000000E+001 1.73020000000E+007
 5.80320000000E+001 1.73850000000E+007
 5.80710000000E+001 1.74670000000E+007
 5.81100000000E+001 1.75500000000E+007
 5.81490000000E+001 1.76310000000E+007
 5.81880000000E+001 1.77130000000E+007
 5.82270000000E+001 1.77940000000E+007
 5.82660000000E+001 1.78760000000E+007
 5.83050000000E+001 1.79570000000E+007
 5.83440000000E+001 1.80370000000E+007
 5.83830000000E+001 1.81180000000E+007
 5.84220000000E+001 1.81990000000E+007
 5.84610000000E+001 1.82790000000E+007
 5.85000000000E+001 1.83600000000E+007
 5.85390000000E+001 1.84410000000E+007
 5.85780000000E+001 1.85210000000E+007
 5.86170000000E+001 1.86020000000E+007
 5.86560000000E+001 1.86820000000E+007
 5.86950000000E+001 1.87620000000E+007
 5.87340000000E+001 1.88430000000E+007
 5.87730000000E+001 1.89230000000E+007
 5.88120000000E+001 1.90040000000E+007
 5.88510000000E+001 1.90850000000E+007
 5.88900000000E+001 1.91660000000E+007
 5.89290000000E+001 1.92470000000E+007
 5.89680000000E+001 1.93300000000E+007
 5.90070000000E+001 1.94120000000E+007
 5.90460000000E+001 1.94950000000E+007
 5.90850000000E+001 1.95790000000E+007
 5.91240000000E+001 1.96640000000E+007
 5.91630000000E+001 1.97490000000E+007
 5.92020000000E+001 1.98350000000E+007
 5.92410000000E+001 1.99220000000E+007
 5.92800000000E+001 2.00100000000E+007
 5.93190000000E+001 2.00980000000E+007
 5.93580000000E+001 2.01880000000E+007
 5.93970000000E+001 2.02780000000E+007
 5.94360000000E+001 2.03700000000E+007
 5.94750000000E+001 2.04630000000E+007
 5.95140000000E+001 2.05560000000E+007
 5.95530000000E+001 2.06510000000E+007
 5.95920000000E+001 2.07470000000E+007
 5.96310000000E+001 2.08440000000E+007
 5.96700000000E+001 2.09430000000E+007
 5.97090000000E+001 2.09430000000E+007
 5.97480000000E+001 2.09430000000E+007
 5.97870000000E+001 2.09430000000E+007
 5.98260000000E+001 2.09430000000E+007
 5.98650000000E+001 2.09430000000E+007
 5.99040000000E+001 2.09430000000E+007
 5.99430000000E+001 2.09430000000E+007
 5.99820000000E+001 2.09430000000E+007
 6.00210000000E+001 2.09430000000E+007
 6.00600000000E+001 2.09430000000E+007
 6.00990000000E+001 2.09430000000E+007
 6.01380000000E+001 2.09430000000E+007
 6.01770000000E+001 2.09430000000E+007
 6.02160000000E+001 2.09430000000E+007
 6.02550000000E+001 2.09430000000E+007
 6.02940000000E+001 2.09430000000E+007
 6.03330000000E+001 2.09430000000E+007
 6.03720000000E+001 2.09430000000E+007
 6.04110000000E+001 2.09430000000E+007
 6.04500000000E+001 2.09430000000E+007
 6.04890000000E+001 2.09700000000E+007
 6.05280000000E+001 2.10070000000E+007
 6.05670000000E+001 2.10530000000E+007
 6.06060000000E+001 2.11080000000E+007
 6.06450000000E+001 2.11720000000E+007
 6.06840000000E+001 2.12440000000E+007
 6.07230000000E+001 2.13230000000E+007
 6.07620000000E+001 2.14090000000E+007
 6.08010000000E+001 2.15000000000E+007
 6.08400000000E+001 2.15960000000E+007
 6.08790000000E+001 2.16970000000E+007
 6.09180000000E+001 2.18000000000E+007
 6.09570000000E+001 2.19050000000E+007
 6.09960000000E+001 2.20120000000E+007
 6.10350000000E+001 2.21190000000E+007
 6.10740000000E+001 2.22270000000E+007
 6.11130000000E+001 2.23340000000E+007
 6.11520000000E+001 2.24410000000E+007
 6.11910000000E+001 2.25470000000E+007
 6.12300000000E+001 2.26520000000E+007
 6.12690000000E+001 2.27550000000E+007
 6.13080000000E+001 2.28580000000E+007
 6.13470000000E+001 2.29580000000E+007
 6.13860000000E+001 2.30570000000E+007
 6.14250000000E+001 2.31760000000E+007
 6.14640000000E+001 2.33080000000E+007
 6.15030000000E+001 2.34390000000E+007
 6.15420000000E+001 2.35690000000E+007
 6.15810000000E+001 2.36990000000E+007
 6.16200000000E+001 2.38290000000E+007
 6.16590000000E+001 2.39590000000E+007
 6.16980000000E+001 2.40890000000E+007
 6.17370000000E+001 2.42200000000E+007
 6.17760000000E+001 2.43510000000E+007
 6.18150000000E+001 2.44820000000E+007
 6.18540000000E+001 2.46130000000E+007
 6.18930000000E+001 2.47460000000E+007
 6.19320000000E+001 2.48780000000E+007
 6.19710000000E+001 2.50120000000E+007
 6.20100000000E+001 2.51460000000E+007
 6.20490000000E+001 2.52810000000E+007
 6.20880000000E+001 2.54170000000E+007
 6.21270000000E+001 2.55540000000E+007
 6.21660000000E+001 2.56930000000E+007
 6.22050000000E+001 2.58320000000E+007
 6.22440000000E+001 2.59720000000E+007
 6.22830000000E+001 2.61140000000E+007
 6.23220000000E+001 2.62560000000E+007
 6.23610000000E+001 2.64000000000E+007
 6.24000000000E+001 2.65460000000E+007
 6.24390000000E+001 2.66930000000E+007
 6.24780000000E+001 2.68410000000E+007
 6.25170000000E+001 2.69910000000E+007
 6.25560000000E+001 2.71430000000E+007
 6.25950000000E+001 2.72980000000E+007
 6.26340000000E+001 2.74540000000E+007
 6.26730000000E+001 2.76130000000E+007
 6.27120000000E+001 2.77740000000E+007
 6.27510000000E+001 2.79380000000E+007
 6.27900000000E+001 2.81050000000E+007
 6.28290000000E+001 2.82740000000E+007
 6.28680000000E+001 2.84450000000E+007
 6.29070000000E+001 2.86190000000E+007
 6.29460000000E+001 2.87960000000E+007
 6.29850000000E+001 2.89750000000E+007
 6.30240000000E+001 2.91560000000E+007
 6.30630000000E+001 2.93400000000E+007
 6.31020000000E+001 2.95250000000E+007
 6.31410000000E+001 2.97120000000E+007
 6.31800000000E+001 2.99000000000E+007
 6.32190000000E+001 3.00900000000E+007
 6.32580000000E+001 3.02810000000E+007
 6.32970000000E+001 3.04730000000E+007
 6.33360000000E+001 3.06650000000E+007
 6.33750000000E+001 3.08590000000E+007
 6.34140000000E+001 3.10530000000E+007
 6.34530000000E+001 3.12470000000E+007
 6.34920000000E+001 3.14420000000E+007
 6.35310000000E+001 3.16360000000E+007
 6.35700000000E+001 3.18310000000E+007
 6.36090000000E+001 3.20260000000E+007
 6.36480000000E+001 3.22210000000E+007
 6.36870000000E+001 3.24170000000E+007
 6.37260000000E+001 3.26120000000E+007
 6.37650000000E+001 3.28080000000E+007
 6.38040000000E+001 3.30040000000E+007
 6.38430000000E+001 3.32010000000E+007
 6.38820000000E+001 3.33990000000E+007
 6.39210000000E+001 3.35970000000E+007
 6.39600000000E+001 3.37960000000E+007
 6.39990000000E+001 3.37960000000E+007
 6.40380000000E+001 3.37960000000E+007
 6.40770000000E+001 3.37960000000E+007
 6.41160000000E+001 3.37960000000E+007
 6.41550000000E+001 3.37960000000E+007
 6.41940000000E+001 3.37960000000E+007
 6.42330000000E+001 3.37960000000E+007
 6.42720000000E+001 3.37960000000E+007
 6.43110000000E+001 3.37960000000E+007
 6.43500000000E+001 3.37960000000E+007
 6.43890000000E+001 3.37960000000E+007
 6.44280000000E+001 3.37960000000E+007
 6.44670000000E+001 3.37960000000E+007
 6.45060000000E+001 3.37960000000E+007
 6.45450000000E+001 3.37960000000E+007
 6.45840000000E+001 3.37960000000E+007
 6.46230000000E+001 3.37960000000E+007
 6.46620000000E+001 3.37960000000E+007
 6.47010000000E+001 3.37960000000E+007
 6.47400000000E+001 3.37960000000E+007
 6.47790000000E+001 3.38640000000E+007
 6.48180000000E+001 3.39470000000E+007
 6.48570000000E+001 3.40440000000E+007
 6.48960000000E+001 3.41540000000E+007
 6.49350000000E+001 3.42770000000E+007
 6.49740000000E+001 3.44110000000E+007
 6.50130000000E+001 3.45550000000E+007
 6.50520000000E+001 3.47070000000E+007
 6.50910000000E+001 3.48670000000E+007
 6.51300000000E+001 3.50330000000E+007
 6.51690000000E+001 3.52030000000E+007
 6.52080000000E+001 3.53780000000E+007
 6.52470000000E+001 3.55560000000E+007
 6.52860000000E+001 3.57350000000E+007
 6.53250000000E+001 3.59170000000E+007
 6.53640000000E+001 3.60990000000E+007
 6.54030000000E+001 3.62820000000E+007
 6.54420000000E+001 3.64650000000E+007
 6.54810000000E+001 3.66480000000E+007
 6.55200000000E+001 3.68300000000E+007
 6.55590000000E+001 3.70120000000E+007
 6.55980000000E+001 3.71930000000E+007
 6.56370000000E+001 3.73740000000E+007
 6.56760000000E+001 3.75530000000E+007
 6.57150000000E+001 3.77330000000E+007
 6.57540000000E+001 3.79120000000E+007
 6.57930000000E+001 3.80900000000E+007
 6.58320000000E+001 3.82690000000E+007
 6.58710000000E+001 3.84470000000E+007
 6.59100000000E+001 3.86250000000E+007
 6.59490000000E+001 3.88040000000E+007
 6.59880000000E+001 3.89830000000E+007
 6.60270000000E+001 3.91620000000E+007
 6.60660000000E+001 3.93410000000E+007
 6.61050000000E+001 3.95220000000E+007
 6.61440000000E+001 3.97040000000E+007
 6.61830000000E+001 3.98870000000E+007
 6.62220000000E+001 4.00720000000E+007
 6.62610000000E+001 4.02590000000E+007
 6.63000000000E+001 4.04480000000E+007
 6.63390000000E+001 4.06390000000E+007
 6.63780000000E+001 4.08320000000E+007
 6.64170000000E+001 4.10280000000E+007
 6.64560000000E+001 4.12270000000E+007
 6.64950000000E+001 4.14300000000E+007
 6.65340000000E+001 4.16360000000E+007
 6.65730000000E+001 4.18450000000E+007
 6.66120000000E+001 4.20580000000E+007
 6.66510000000E+001 4.22750000000E+007
 6.66900000000E+001 4.24960000000E+007
 6.67290000000E+001 4.27190000000E+007
 6.67680000000E+001 4.29460000000E+007
 6.68070000000E+001 4.31750000000E+007
 6.68460000000E+001 4.34070000000E+007
 6.68850000000E+001 4.36400000000E+007
 6.69240000000E+001 4.38740000000E+007
 6.69630000000E+001 4.41100000000E+007
 6.70020000000E+001 4.43460000000E+007
 6.70410000000E+001 4.45820000000E+007
 6.70800000000E+001 4.48190000000E+007
 6.71190000000E+001 4.50550000000E+007
 6.71580000000E+001 4.52910000000E+007
 6.71970000000E+001 4.55260000000E+007
 6.72360000000E+001 4.57610000000E+007
 6.72750000000E+001 4.59950000000E+007
 6.73140000000E+001 4.62280000000E+007
 6.73530000000E+001 4.64600000000E+007
 6.73920000000E+001 4.66910000000E+007
 6.74310000000E+001 4.69210000000E+007
 6.74700000000E+001 4.71510000000E+007
 6.75090000000E+001 4.73800000000E+007
 6.75480000000E+001 4.76080000000E+007
 6.75870000000E+001 4.78360000000E+007
 6.76260000000E+001 4.80630000000E+007
 6.76650000000E+001 4.82900000000E+007
 6.77040000000E+001 4.85170000000E+007
 6.77430000000E+001 4.87440000000E+007
 6.77820000000E+001 4.89720000000E+007
 6.78210000000E+001 4.92000000000E+007
 6.78600000000E+001 4.94280000000E+007
 6.78990000000E+001 4.96580000000E+007
 6.79380000000E+001 4.98870000000E+007
 6.79770000000E+001 5.01180000000E+007
 6.80160000000E+001 5.03490000000E+007
 6.80550000000E+001 5.05810000000E+007
 6.80940000000E+001 5.08120000000E+007
 6.81330000000E+001 5.10440000000E+007
 6.81720000000E+001 5.12750000000E+007
 6.82110000000E+001 5.15070000000E+007
 6.82500000000E+001 5.17380000000E+007
 6.82890000000E+001 5.17380000000E+007
 6.83280000000E+001 5.17380000000E+007
 6.83670000000E+001 5.17380000000E+007
 6.84060000000E+001 5.17380000000E+007
 6.84450000000E+001 5.17380000000E+007
 6.84840000000E+001 5.17380000000E+007
 6.85230000000E+001 5.17380000000E+007
 6.85620000000E+001 5.17380000000E+007
 6.86010000000E+001 5.17380000000E+007
 6.86400000000E+001 5.17380000000E+007
 6.86790000000E+001 5.17380000000E+007
 6.87180000000E+001 5.17380000000E+007
 6.87570000000E+001 5.17380000000E+007
 6.87960000000E+001 5.17380000000E+007
 6.88350000000E+001 5.17380000000E+007
 6.88740000000E+001 5.17380000000E+007
 6.89130000000E+001 5.17380000000E+007
 6.89520000000E+001 5.17380000000E+007
 6.89910000000E+001 5.17380000000E+007
 6.90300000000E+001 5.17380000000E+007
 6.90690000000E+001 5.17780000000E+007
 6.91080000000E+001 5.18380000000E+007
 6.91470000000E+001 5.19150000000E+007
 6.91860000000E+001 5.20100000000E+007
 6.92250000000E+001 5.21210000000E+007
 6.92640000000E+001 5.22480000000E+007
 6.93030000000E+001 5.23890000000E+007
 6.93420000000E+001 5.25430000000E+007
 6.93810000000E+001 5.27080000000E+007
 6.94200000000E+001 5.28830000000E+007
 6.94590000000E+001 5.30660000000E+007
 6.94980000000E+001 5.32550000000E+007
 6.95370000000E+001 5.34490000000E+007
 6.95760000000E+001 5.36470000000E+007
 6.96150000000E+001 5.38470000000E+007
 6.96540000000E+001 5.40490000000E+007
 6.96930000000E+001 5.42520000000E+007
 6.97320000000E+001 5.44550000000E+007
 6.97710000000E+001 5.46580000000E+007
 6.98100000000E+001 5.48600000000E+007
 6.98490000000E+001 5.50620000000E+007
 6.98880000000E+001 5.52630000000E+007
 6.99270000000E+001 5.54620000000E+007
 6.99660000000E+001 5.56610000000E+007
 7.00050000000E+001 5.58590000000E+007
 7.00440000000E+001 5.60570000000E+007
 7.00830000000E+001 5.62540000000E+007
 7.01220000000E+001 5.64510000000E+007
 7.01610000000E+001 5.66480000000E+007
 7.02000000000E+001 5.68460000000E+007
 7.02390000000E+001 5.69940000000E+007
 7.02780000000E+001 5.71510000000E+007
 7.03170000000E+001 5.73160000000E+007
 7.03560000000E+001 5.74890000000E+007
 7.03950000000E+001 5.76690000000E+007
 7.04340000000E+001 5.78550000000E+007
 7.04730000000E+001 5.80480000000E+007
 7.05120000000E+001 5.82460000000E+007
 7.05510000000E+001 5.84480000000E+007
 7.05900000000E+001 5.86540000000E+007
 7.06290000000E+001 5.88640000000E+007
 7.06680000000E+001 5.90750000000E+007
 7.07070000000E+001 5.92890000000E+007
 7.07460000000E+001 5.95050000000E+007
 7.07850000000E+001 5.97220000000E+007
 7.08240000000E+001 5.99390000000E+007
 7.08630000000E+001 6.01560000000E+007
 7.09020000000E+001 6.03730000000E+007
 7.09410000000E+001 6.05900000000E+007
 7.09800000000E+001 6.08060000000E+007
 7.10190000000E+001 6.10200000000E+007
 7.10580000000E+001 6.12340000000E+007
 7.10970000000E+001 6.14460000000E+007
 7.11360000000E+001 6.16570000000E+007
 7.11750000000E+001 6.18670000000E+007
 7.12140000000E+001 6.20760000000E+007
 7.12530000000E+001 6.22830000000E+007
 7.12920000000E+001 6.24900000000E+007
 7.13310000000E+001 6.26950000000E+007
 7.13700000000E+001 6.29000000000E+007
 7.14090000000E+001 6.31040000000E+007
 7.14480000000E+001 6.33080000000E+007
 7.14870000000E+001 6.35110000000E+007
 7.15260000000E+001 6.37140000000E+007
 7.15650000000E+001 6.39160000000E+007
 7.16040000000E+001 6.41170000000E+007
 7.16430000000E+001 6.43190000000E+007
 7.16820000000E+001 6.45200000000E+007
 7.17210000000E+001 6.47200000000E+007
 7.17600000000E+001 6.49210000000E+007
 7.17990000000E+001 6.51220000000E+007
 7.18380000000E+001 6.53240000000E+007
 7.18770000000E+001 6.55250000000E+007
 7.19160000000E+001 6.57270000000E+007
 7.19550000000E+001 6.59300000000E+007
 7.19940000000E+001 6.61330000000E+007
 7.20330000000E+001 6.63360000000E+007
 7.20720000000E+001 6.65400000000E+007
 7.21110000000E+001 6.67440000000E+007
 7.21500000000E+001 6.69480000000E+007
 7.21890000000E+001 6.71530000000E+007
 7.22280000000E+001 6.73580000000E+007
 7.22670000000E+001 6.75630000000E+007
 7.23060000000E+001 6.77680000000E+007
 7.23450000000E+001 6.79740000000E+007
 7.23840000000E+001 6.81790000000E+007
 7.24230000000E+001 6.83850000000E+007
 7.24620000000E+001 6.85900000000E+007
 7.25010000000E+001 6.87950000000E+007
 7.25400000000E+001 6.90010000000E+007
 7.25790000000E+001 6.90010000000E+007
 7.26180000000E+001 6.90010000000E+007
 7.26570000000E+001 6.90010000000E+007
 7.26960000000E+001 6.90010000000E+007
 7.27350000000E+001 6.90010000000E+007
 7.27740000000E+001 6.90010000000E+007
 7.28130000000E+001 6.90010000000E+007
 7.28520000000E+001 6.90010000000E+007
 7.28910000000E+001 6.90010000000E+007
 7.29300000000E+001 6.90010000000E+007
 7.29690000000E+001 6.90010000000E+007
 7.30080000000E+001 6.90010000000E+007
 7.30470000000E+001 6.90010000000E+007
 7.30860000000E+001 6.90010000000E+007
 7.31250000000E+001 6.90010000000E+007
 7.31640000000E+001 6.90010000000E+007
 7.32030000000E+001 6.90010000000E+007
 7.32420000000E+001 6.90010000000E+007
 7.32810000000E+001 6.90010000000E+007
 7.33200000000E+001 6.90010000000E+007
 7.33590000000E+001 6.91310000000E+007
 7.33980000000E+001 6.92690000000E+007
 7.34370000000E+001 6.94150000000E+007
 7.34760000000E+001 6.95690000000E+007
 7.35150000000E+001 6.97290000000E+007
 7.35540000000E+001 6.98950000000E+007
 7.35930000000E+001 7.00680000000E+007
 7.36320000000E+001 7.02450000000E+007
 7.36710000000E+001 7.04280000000E+007
 7.37100000000E+001 7.06140000000E+007
 7.37490000000E+001 7.08040000000E+007
 7.37880000000E+001 7.09960000000E+007
 7.38270000000E+001 7.11920000000E+007
 7.38660000000E+001 7.13890000000E+007
 7.39050000000E+001 7.15860000000E+007
 7.39440000000E+001 7.17850000000E+007
 7.39830000000E+001 7.19820000000E+007
 7.40220000000E+001 7.21790000000E+007
 7.40610000000E+001 7.23750000000E+007
 7.41000000000E+001 7.25690000000E+007
 7.41390000000E+001 7.27610000000E+007
 7.41780000000E+001 7.29510000000E+007
 7.42170000000E+001 7.31390000000E+007
 7.42560000000E+001 7.33240000000E+007
 7.42950000000E+001 7.35070000000E+007
 7.43340000000E+001 7.36880000000E+007
 7.43730000000E+001 7.38660000000E+007
 7.44120000000E+001 7.40430000000E+007
 7.44510000000E+001 7.42180000000E+007
 7.44900000000E+001 7.43920000000E+007
 7.45290000000E+001 7.45640000000E+007
 7.45680000000E+001 7.47360000000E+007
 7.46070000000E+001 7.49070000000E+007
 7.46460000000E+001 7.50780000000E+007
 7.46850000000E+001 7.52490000000E+007
 7.47240000000E+001 7.54190000000E+007
 7.47630000000E+001 7.55880000000E+007
 7.48020000000E+001 7.57570000000E+007
 7.48410000000E+001 7.59250000000E+007
 7.48800000000E+001 7.60920000000E+007
 7.49190000000E+001 7.62570000000E+007
 7.49580000000E+001 7.64210000000E+007
 7.49970000000E+001 7.65830000000E+007
 7.50360000000E+001 7.67440000000E+007
 7.50750000000E+001 7.69030000000E+007
 7.51140000000E+001 7.70600000000E+007
 7.51530000000E+001 7.72150000000E+007
 7.51920000000E+001 7.73690000000E+007
 7.52310000000E+001 7.75200000000E+007
 7.52700000000E+001 7.76710000000E+007
 7.53090000000E+001 7.78200000000E+007
 7.53480000000E+001 7.79680000000E+007
 7.53870000000E+001 7.81150000000E+007
 7.54260000000E+001 7.82610000000E+007
 7.54650000000E+001 7.84060000000E+007
 7.55040000000E+001 7.85510000000E+007
 7.55430000000E+001 7.86950000000E+007
 7.55820000000E+001 7.88380000000E+007
 7.56210000000E+001 7.89810000000E+007
 7.56600000000E+001 7.91230000000E+007
 7.56990000000E+001 7.92640000000E+007
 7.57380000000E+001 7.94050000000E+007
 7.57770000000E+001 7.95450000000E+007
 7.58160000000E+001 7.96840000000E+007
 7.58550000000E+001 7.98210000000E+007
 7.58940000000E+001 7.99580000000E+007
 7.59330000000E+001 8.00940000000E+007
 7.59720000000E+001 8.02280000000E+007
 7.60110000000E+001 8.03620000000E+007
 7.60500000000E+001 8.04940000000E+007
 7.60890000000E+001 8.06240000000E+007
 7.61280000000E+001 8.07540000000E+007
 7.61670000000E+001 8.08820000000E+007
 7.62060000000E+001 8.10080000000E+007
 7.62450000000E+001 8.11330000000E+007
 7.62840000000E+001 8.12570000000E+007
 7.63230000000E+001 8.13800000000E+007
 7.63620000000E+001 8.15010000000E+007
 7.64010000000E+001 8.16200000000E+007
 7.64400000000E+001 8.17390000000E+007
 7.64790000000E+001 8.18550000000E+007
 7.65180000000E+001 8.19700000000E+007
 7.65570000000E+001 8.20840000000E+007
 7.65960000000E+001 8.21960000000E+007
 7.66350000000E+001 8.23060000000E+007
 7.66740000000E+001 8.24140000000E+007
 7.67130000000E+001 8.25210000000E+007
 7.67520000000E+001 8.26260000000E+007
 7.67910000000E+001 8.27300000000E+007
 7.68300000000E+001 8.28320000000E+007
 7.68690000000E+001 8.28320000000E+007
 7.69080000000E+001 8.28320000000E+007
 7.69470000000E+001 8.28320000000E+007
 7.69860000000E+001 8.28320000000E+007
 7.70250000000E+001 8.28320000000E+007
 7.70640000000E+001 8.28320000000E+007
 7.71030000000E+001 8.28320000000E+007
 7.71420000000E+001 8.28320000000E+007
 7.71810000000E+001 8.28320000000E+007
 7.72200000000E+001 8.28320000000E+007
 7.72590000000E+001 8.28320000000E+007
 7.72980000000E+001 8.28320000000E+007
 7.73370000000E+001 8.28320000000E+007
 7.73760000000E+001 8.28320000000E+007
 7.74150000000E+001 8.28320000000E+007
 7.74540000000E+001 8.28320000000E+007
 7.74930000000E+001 8.28320000000E+007
 7.75320000000E+001 8.28320000000E+007
 7.75710000000E+001 8.28320000000E+007
 7.76100000000E+001 8.28320000000E+007
 7.76490000000E+001 8.28100000000E+007
 7.76880000000E+001 8.28010000000E+007
 7.77270000000E+001 8.28050000000E+007
 7.77660000000E+001 8.28210000000E+007
 7.78050000000E+001 8.28480000000E+007
 7.78440000000E+001 8.28860000000E+007
 7.78830000000E+001 8.29330000000E+007
 7.79220000000E+001 8.29880000000E+007
 7.79610000000E+001 8.30490000000E+007
 7.80000000000E+001 8.31160000000E+007
 7.80390000000E+001 8.31870000000E+007
 7.80780000000E+001 8.32600000000E+007
 7.81170000000E+001 8.33350000000E+007
 7.81560000000E+001 8.34110000000E+007
 7.81950000000E+001 8.34870000000E+007
 7.82340000000E+001 8.35620000000E+007
 7.82730000000E+001 8.36350000000E+007
 7.83120000000E+001 8.37060000000E+007
 7.83510000000E+001 8.37740000000E+007
 7.83900000000E+001 8.38390000000E+007
 7.84290000000E+001 8.39010000000E+007
 7.84680000000E+001 8.39600000000E+007
 7.85070000000E+001 8.40150000000E+007
 7.85460000000E+001 8.40670000000E+007
 7.85850000000E+001 8.41170000000E+007
 7.86240000000E+001 8.41630000000E+007
 7.86630000000E+001 8.42070000000E+007
 7.87020000000E+001 8.42490000000E+007
 7.87410000000E+001 8.42890000000E+007
 7.87800000000E+001 8.43260000000E+007
 7.88190000000E+001 8.43610000000E+007
 7.88580000000E+001 8.43930000000E+007
 7.88970000000E+001 8.44230000000E+007
 7.89360000000E+001 8.44510000000E+007
 7.89750000000E+001 8.44780000000E+007
 7.90140000000E+001 8.45020000000E+007
 7.90530000000E+001 8.45250000000E+007
 7.90920000000E+001 8.45470000000E+007
 7.91310000000E+001 8.45680000000E+007
 7.91700000000E+001 8.45870000000E+007
 7.92090000000E+001 8.46060000000E+007
 7.92480000000E+001 8.46250000000E+007
 7.92870000000E+001 8.46440000000E+007
 7.93260000000E+001 8.46630000000E+007
 7.93650000000E+001 8.46830000000E+007
 7.94040000000E+001 8.47030000000E+007
 7.94430000000E+001 8.47250000000E+007
 7.94820000000E+001 8.47480000000E+007
 7.95210000000E+001 8.47730000000E+007
 7.95600000000E+001 8.47980000000E+007
 7.95990000000E+001 8.48250000000E+007
 7.96380000000E+001 8.48530000000E+007
 7.96770000000E+001 8.48820000000E+007
 7.97160000000E+001 8.49120000000E+007
 7.97550000000E+001 8.49430000000E+007
 7.97940000000E+001 8.49740000000E+007
 7.98330000000E+001 8.50060000000E+007
 7.98720000000E+001 8.50380000000E+007
 7.99110000000E+001 8.50700000000E+007
 7.99500000000E+001 8.51020000000E+007
 7.99890000000E+001 8.51330000000E+007
 8.00280000000E+001 8.51640000000E+007
 8.00670000000E+001 8.51950000000E+007
 8.01060000000E+001 8.52240000000E+007
 8.01450000000E+001 8.52530000000E+007
 8.01840000000E+001 8.52810000000E+007
 8.02230000000E+001 8.53090000000E+007
 8.02620000000E+001 8.53350000000E+007
 8.03010000000E+001 8.53600000000E+007
 8.03400000000E+001 8.53840000000E+007
 8.03790000000E+001 8.54070000000E+007
 8.04180000000E+001 8.54300000000E+007
 8.04570000000E+001 8.54520000000E+007
 8.04960000000E+001 8.54740000000E+007
 8.05350000000E+001 8.54960000000E+007
 8.05740000000E+001 8.55170000000E+007
 8.06130000000E+001 8.55390000000E+007
 8.06520000000E+001 8.55620000000E+007
 8.06910000000E+001 8.55860000000E+007
 8.07300000000E+001 8.56110000000E+007
 8.07690000000E+001 8.56380000000E+007
 8.08080000000E+001 8.56670000000E+007
 8.08470000000E+001 8.56970000000E+007
 8.08860000000E+001 8.57280000000E+007
 8.09250000000E+001 8.57610000000E+007
 8.09640000000E+001 8.57960000000E+007
 8.10030000000E+001 8.58320000000E+007
 8.10420000000E+001 8.58690000000E+007
 8.10810000000E+001 8.59070000000E+007
 8.11200000000E+001 8.59470000000E+007
 8.11590000000E+001 8.59470000000E+007
 8.11980000000E+001 8.59470000000E+007
 8.12370000000E+001 8.59470000000E+007
 8.12760000000E+001 8.59470000000E+007
 8.13150000000E+001 8.59470000000E+007
 8.13540000000E+001 8.59470000000E+007
 8.13930000000E+001 8.59470000000E+007
 8.14320000000E+001 8.59470000000E+007
 8.14710000000E+001 8.59470000000E+007
 8.15100000000E+001 8.59470000000E+007
 8.15490000000E+001 8.59470000000E+007
 8.15880000000E+001 8.59470000000E+007
 8.16270000000E+001 8.59470000000E+007
 8.16660000000E+001 8.59470000000E+007
 8.17050000000E+001 8.59470000000E+007
 8.17440000000E+001 8.59470000000E+007
 8.17830000000E+001 8.59470000000E+007
 8.18220000000E+001 8.59470000000E+007
 8.18610000000E+001 8.59470000000E+007
 8.19000000000E+001 8.59470000000E+007
 8.19390000000E+001 8.58420000000E+007
 8.19780000000E+001 8.57580000000E+007
 8.20170000000E+001 8.56930000000E+007
 8.20560000000E+001 8.56470000000E+007
 8.20950000000E+001 8.56190000000E+007
 8.21340000000E+001 8.56070000000E+007
 8.21730000000E+001 8.56090000000E+007
 8.22120000000E+001 8.56240000000E+007
 8.22510000000E+001 8.56490000000E+007
 8.22900000000E+001 8.56830000000E+007
 8.23290000000E+001 8.57240000000E+007
 8.23680000000E+001 8.57700000000E+007
 8.24070000000E+001 8.58210000000E+007
 8.24460000000E+001 8.58750000000E+007
 8.24850000000E+001 8.59300000000E+007
 8.25240000000E+001 8.59880000000E+007
 8.25630000000E+001 8.60460000000E+007
 8.26020000000E+001 8.61040000000E+007
 8.26410000000E+001 8.61620000000E+007
 8.26800000000E+001 8.62190000000E+007
 8.27190000000E+001 8.62760000000E+007
 8.27580000000E+001 8.63320000000E+007
 8.27970000000E+001 8.63880000000E+007
 8.28360000000E+001 8.64440000000E+007
 8.28750000000E+001 8.65000000000E+007
 8.29140000000E+001 8.65570000000E+007
 8.29530000000E+001 8.66150000000E+007
 8.29920000000E+001 8.66730000000E+007
 8.30310000000E+001 8.67330000000E+007
 8.30700000000E+001 8.67940000000E+007
 8.31090000000E+001 8.68550000000E+007
 8.31480000000E+001 8.69180000000E+007
 8.31870000000E+001 8.69830000000E+007
 8.32260000000E+001 8.70480000000E+007
 8.32650000000E+001 8.71160000000E+007
 8.33040000000E+001 8.71840000000E+007
 8.33430000000E+001 8.72540000000E+007
 8.33820000000E+001 8.73250000000E+007
 8.34210000000E+001 8.73960000000E+007
 8.34600000000E+001 8.74680000000E+007
 8.34990000000E+001 8.75400000000E+007
 8.35380000000E+001 8.76130000000E+007
 8.35770000000E+001 8.76850000000E+007
 8.36160000000E+001 8.77590000000E+007
 8.36550000000E+001 8.78320000000E+007
 8.36940000000E+001 8.79060000000E+007
 8.37330000000E+001 8.79820000000E+007
 8.37720000000E+001 8.80580000000E+007
 8.38110000000E+001 8.81350000000E+007
 8.38500000000E+001 8.82140000000E+007
 8.38890000000E+001 8.82940000000E+007
 8.39280000000E+001 8.83770000000E+007
 8.39670000000E+001 8.84620000000E+007
 8.40060000000E+001 8.85500000000E+007
 8.40450000000E+001 8.86410000000E+007
 8.40840000000E+001 8.89360000000E+007
 8.41230000000E+001 8.92520000000E+007
 8.41620000000E+001 8.95670000000E+007
 8.42010000000E+001 8.98810000000E+007
 8.42400000000E+001 9.01950000000E+007
 8.42790000000E+001 9.05090000000E+007
 8.43180000000E+001 9.08230000000E+007
 8.43570000000E+001 9.11380000000E+007
 8.43960000000E+001 9.14550000000E+007
 8.44350000000E+001 9.17730000000E+007
 8.44740000000E+001 9.20940000000E+007
 8.45130000000E+001 9.24170000000E+007
 8.45520000000E+001 9.27430000000E+007
 8.45910000000E+001 9.30710000000E+007
 8.46300000000E+001 9.34030000000E+007
 8.46690000000E+001 9.37370000000E+007
 8.47080000000E+001 9.40750000000E+007
 8.47470000000E+001 9.44170000000E+007
 8.47860000000E+001 9.47610000000E+007
 8.48250000000E+001 9.51080000000E+007
 8.48640000000E+001 9.54580000000E+007
 8.49030000000E+001 9.58110000000E+007
 8.49420000000E+001 9.61660000000E+007
 8.49810000000E+001 9.65230000000E+007
 8.50200000000E+001 9.68820000000E+007
 8.50590000000E+001 9.72420000000E+007
 8.50980000000E+001 9.76050000000E+007
 8.51370000000E+001 9.79690000000E+007
 8.51760000000E+001 9.83350000000E+007
 8.52150000000E+001 9.87040000000E+007
 8.52540000000E+001 9.90750000000E+007
 8.52930000000E+001 9.94490000000E+007
 8.53320000000E+001 9.98260000000E+007
 8.53710000000E+001 1.00200000000E+008
 8.54100000000E+001 1.00590000000E+008
 8.54490000000E+001 1.00590000000E+008
 8.54880000000E+001 1.00590000000E+008
 8.55270000000E+001 1.00590000000E+008
 8.55660000000E+001 1.00590000000E+008
 8.56050000000E+001 1.00590000000E+008
 8.56440000000E+001 1.00590000000E+008
 8.56830000000E+001 1.00590000000E+008
 8.57220000000E+001 1.00590000000E+008
 8.57610000000E+001 1.00590000000E+008
 8.58000000000E+001 1.00590000000E+008
 8.58390000000E+001 1.00590000000E+008
 8.58780000000E+001 1.00590000000E+008
 8.59170000000E+001 1.00590000000E+008
 8.59560000000E+001 1.00590000000E+008
 8.59950000000E+001 1.00590000000E+008
 8.60340000000E+001 1.00590000000E+008
 8.60730000000E+001 1.00590000000E+008
 8.61120000000E+001 1.00590000000E+008
 8.61510000000E+001 1.00590000000E+008
 8.61900000000E+001 1.00590000000E+008
 8.62290000000E+001 1.00620000000E+008
 8.62680000000E+001 1.00720000000E+008
 8.63070000000E+001 1.00870000000E+008
 8.63460000000E+001 1.01070000000E+008
 8.63850000000E+001 1.01320000000E+008
 8.64240000000E+001 1.01610000000E+008
 8.64630000000E+001 1.01940000000E+008
 8.65020000000E+001 1.02310000000E+008
 8.65410000000E+001 1.02700000000E+008
 8.65800000000E+001 1.03110000000E+008
 8.66190000000E+001 1.03540000000E+008
 8.66580000000E+001 1.03980000000E+008
 8.66970000000E+001 1.04420000000E+008
 8.67360000000E+001 1.04870000000E+008
 8.67750000000E+001 1.05310000000E+008
 8.68140000000E+001 1.05750000000E+008
 8.68530000000E+001 1.06180000000E+008
 8.68920000000E+001 1.06600000000E+008
 8.69310000000E+001 1.07010000000E+008
 8.69700000000E+001 1.07410000000E+008
 8.70090000000E+001 1.07800000000E+008
 8.70480000000E+001 1.08170000000E+008
 8.70870000000E+001 1.08540000000E+008
 8.71260000000E+001 1.08900000000E+008
 8.71650000000E+001 1.09260000000E+008
 8.72040000000E+001 1.09600000000E+008
 8.72430000000E+001 1.09940000000E+008
 8.72820000000E+001 1.10280000000E+008
 8.73210000000E+001 1.10610000000E+008
 8.73600000000E+001 1.10930000000E+008
 8.73990000000E+001 1.11260000000E+008
 8.74380000000E+001 1.11580000000E+008
 8.74770000000E+001 1.11900000000E+008
 8.75160000000E+001 1.12230000000E+008
 8.75550000000E+001 1.12550000000E+008
 8.75940000000E+001 1.12870000000E+008
 8.76330000000E+001 1.13290000000E+008
 8.76720000000E+001 1.13730000000E+008
 8.77110000000E+001 1.14170000000E+008
 8.77500000000E+001 1.14620000000E+008
 8.77890000000E+001 1.15070000000E+008
 8.78280000000E+001 1.15530000000E+008
 8.78670000000E+001 1.16000000000E+008
 8.79060000000E+001 1.16470000000E+008
 8.79450000000E+001 1.16950000000E+008
 8.79840000000E+001 1.17430000000E+008
 8.80230000000E+001 1.17920000000E+008
 8.80620000000E+001 1.18410000000E+008
 8.81010000000E+001 1.18920000000E+008
 8.81400000000E+001 1.19420000000E+008
 8.81790000000E+001 1.19940000000E+008
 8.82180000000E+001 1.20460000000E+008
 8.82570000000E+001 1.20980000000E+008
 8.82960000000E+001 1.21510000000E+008
 8.83350000000E+001 1.22050000000E+008
 8.83740000000E+001 1.22590000000E+008
 8.84130000000E+001 1.23130000000E+008
 8.84520000000E+001 1.23680000000E+008
 8.84910000000E+001 1.24240000000E+008
 8.85300000000E+001 1.24790000000E+008
 8.85690000000E+001 1.25350000000E+008
 8.86080000000E+001 1.25920000000E+008
 8.86470000000E+001 1.26490000000E+008
 8.86860000000E+001 1.27060000000E+008
 8.87250000000E+001 1.27640000000E+008
 8.87640000000E+001 1.28220000000E+008
 8.88030000000E+001 1.28810000000E+008
 8.88420000000E+001 1.29400000000E+008
 8.88810000000E+001 1.30000000000E+008
 8.89200000000E+001 1.30600000000E+008
 8.89590000000E+001 1.31210000000E+008
 8.89980000000E+001 1.31830000000E+008
 8.90370000000E+001 1.32440000000E+008
 8.90760000000E+001 1.33070000000E+008
 8.91150000000E+001 1.33700000000E+008
 8.91540000000E+001 1.34330000000E+008
 8.91930000000E+001 1.34980000000E+008
 8.92320000000E+001 1.35620000000E+008
 8.92710000000E+001 1.36270000000E+008
 8.93100000000E+001 1.36930000000E+008
 8.93490000000E+001 1.37590000000E+008
 8.93880000000E+001 1.38250000000E+008
 8.94270000000E+001 1.38910000000E+008
 8.94660000000E+001 1.39580000000E+008
 8.95050000000E+001 1.40250000000E+008
 8.95440000000E+001 1.40930000000E+008
 8.95830000000E+001 1.41600000000E+008
 8.96220000000E+001 1.42280000000E+008
 8.96610000000E+001 1.42960000000E+008
 8.97000000000E+001 1.43640000000E+008
 8.97390000000E+001 1.43640000000E+008
 8.97780000000E+001 1.43640000000E+008
 8.98170000000E+001 1.43640000000E+008
 8.98560000000E+001 1.43640000000E+008
 8.98950000000E+001 1.43640000000E+008
 8.99340000000E+001 1.43640000000E+008
 8.99730000000E+001 1.43640000000E+008
 9.00120000000E+001 1.43640000000E+008
 9.00510000000E+001 1.43640000000E+008
 9.00900000000E+001 1.43640000000E+008
 9.01290000000E+001 1.43640000000E+008
 9.01680000000E+001 1.43640000000E+008
 9.02070000000E+001 1.43640000000E+008
 9.02460000000E+001 1.43640000000E+008
 9.02850000000E+001 1.43640000000E+008
 9.03240000000E+001 1.43640000000E+008
 9.03630000000E+001 1.43640000000E+008
 9.04020000000E+001 1.43640000000E+008
 9.04410000000E+001 1.43640000000E+008
 9.04800000000E+001 1.43640000000E+008
 9.05190000000E+001 1.43790000000E+008
 9.05580000000E+001 1.44000000000E+008
 9.05970000000E+001 1.44250000000E+008
 9.06360000000E+001 1.44560000000E+008
 9.06750000000E+001 1.44910000000E+008
 9.07140000000E+001 1.45310000000E+008
 9.07530000000E+001 1.45750000000E+008
 9.07920000000E+001 1.46230000000E+008
 9.08310000000E+001 1.46740000000E+008
 9.08700000000E+001 1.47280000000E+008
 9.09090000000E+001 1.47850000000E+008
 9.09480000000E+001 1.48430000000E+008
 9.09870000000E+001 1.49040000000E+008
 9.10260000000E+001 1.49650000000E+008
 9.10650000000E+001 1.50270000000E+008
 9.11040000000E+001 1.50900000000E+008
 9.11430000000E+001 1.51520000000E+008
 9.11820000000E+001 1.52150000000E+008
 9.12210000000E+001 1.52770000000E+008
 9.12600000000E+001 1.53380000000E+008
 9.12990000000E+001 1.53990000000E+008
 9.13380000000E+001 1.54580000000E+008
 9.13770000000E+001 1.55170000000E+008
 9.14160000000E+001 1.55740000000E+008
 9.14550000000E+001 1.56300000000E+008
 9.14940000000E+001 1.56850000000E+008
 9.15330000000E+001 1.57390000000E+008
 9.15720000000E+001 1.57920000000E+008
 9.16110000000E+001 1.58430000000E+008
 9.16500000000E+001 1.58920000000E+008
 9.16890000000E+001 1.59410000000E+008
 9.17280000000E+001 1.59880000000E+008
 9.17670000000E+001 1.60340000000E+008
 9.18060000000E+001 1.60790000000E+008
 9.18450000000E+001 1.61230000000E+008
 9.18840000000E+001 1.61670000000E+008
 9.19230000000E+001 1.62100000000E+008
 9.19620000000E+001 1.62530000000E+008
 9.20010000000E+001 1.62950000000E+008
 9.20400000000E+001 1.63380000000E+008
 9.20790000000E+001 1.63810000000E+008
 9.21180000000E+001 1.64250000000E+008
 9.21570000000E+001 1.64690000000E+008
 9.21960000000E+001 1.65140000000E+008
 9.22350000000E+001 1.65590000000E+008
 9.22740000000E+001 1.66050000000E+008
 9.23130000000E+001 1.66520000000E+008
 9.23520000000E+001 1.66990000000E+008
 9.23910000000E+001 1.67470000000E+008
 9.24300000000E+001 1.67950000000E+008
 9.24690000000E+001 1.68440000000E+008
 9.25080000000E+001 1.68930000000E+008
 9.25470000000E+001 1.69430000000E+008
 9.25860000000E+001 1.69920000000E+008
 9.26250000000E+001 1.70420000000E+008
 9.26640000000E+001 1.70910000000E+008
 9.27030000000E+001 1.71410000000E+008
 9.27420000000E+001 1.71910000000E+008
 9.27810000000E+001 1.72400000000E+008
 9.28200000000E+001 1.72900000000E+008
 9.28590000000E+001 1.73390000000E+008
 9.28980000000E+001 1.73880000000E+008
 9.29370000000E+001 1.74370000000E+008
 9.29760000000E+001 1.74860000000E+008
 9.30150000000E+001 1.75360000000E+008
 9.30540000000E+001 1.75850000000E+008
 9.30930000000E+001 1.76350000000E+008
 9.31320000000E+001 1.76850000000E+008
 9.31710000000E+001 1.77360000000E+008
 9.32100000000E+001 1.77870000000E+008
 9.32490000000E+001 1.78380000000E+008
 9.32880000000E+001 1.78900000000E+008
 9.33270000000E+001 1.79420000000E+008
 9.33660000000E+001 1.79950000000E+008
 9.34050000000E+001 1.80480000000E+008
 9.34440000000E+001 1.81010000000E+008
 9.34830000000E+001 1.81550000000E+008
 9.35220000000E+001 1.82100000000E+008
 9.35610000000E+001 1.82650000000E+008
 9.36000000000E+001 1.83200000000E+008
 9.36390000000E+001 1.83580000000E+008
 9.36780000000E+001 1.84000000000E+008
 9.37170000000E+001 1.84460000000E+008
 9.37560000000E+001 1.84970000000E+008
 9.37950000000E+001 1.85510000000E+008
 9.38340000000E+001 1.86100000000E+008
 9.38730000000E+001 1.86710000000E+008
 9.39120000000E+001 1.87360000000E+008
 9.39510000000E+001 1.88030000000E+008
 9.39900000000E+001 1.88720000000E+008
 9.40290000000E+001 1.88720000000E+008
 9.40680000000E+001 1.88720000000E+008
 9.41070000000E+001 1.88720000000E+008
 9.41460000000E+001 1.88720000000E+008
 9.41850000000E+001 1.88720000000E+008
 9.42240000000E+001 1.88720000000E+008
 9.42630000000E+001 1.88720000000E+008
 9.43020000000E+001 1.88720000000E+008
 9.43410000000E+001 1.88720000000E+008
 9.43800000000E+001 1.88720000000E+008
 9.44190000000E+001 1.88720000000E+008
 9.44580000000E+001 1.88720000000E+008
 9.44970000000E+001 1.88720000000E+008
 9.45360000000E+001 1.88720000000E+008
 9.45750000000E+001 1.88720000000E+008
 9.46140000000E+001 1.88720000000E+008
 9.46530000000E+001 1.88720000000E+008
 9.46920000000E+001 1.88720000000E+008
 9.47310000000E+001 1.88720000000E+008
 9.47700000000E+001 1.88720000000E+008
 9.48090000000E+001 1.89060000000E+008
 9.48480000000E+001 1.89440000000E+008
 9.48870000000E+001 1.89880000000E+008
 9.49260000000E+001 1.90370000000E+008
 9.49650000000E+001 1.90900000000E+008
 9.50040000000E+001 1.91470000000E+008
 9.50430000000E+001 1.92080000000E+008
 9.50820000000E+001 1.92720000000E+008
 9.51210000000E+001 1.93380000000E+008
 9.51600000000E+001 1.94070000000E+008
 9.51990000000E+001 1.94770000000E+008
 9.52380000000E+001 1.95480000000E+008
 9.52770000000E+001 1.96200000000E+008
 9.53160000000E+001 1.96930000000E+008
 9.53550000000E+001 1.97660000000E+008
 9.53940000000E+001 1.98390000000E+008
 9.54330000000E+001 1.99120000000E+008
 9.54720000000E+001 1.99850000000E+008
 9.55110000000E+001 2.00580000000E+008
 9.55500000000E+001 2.01310000000E+008
 9.55890000000E+001 2.02030000000E+008
 9.56280000000E+001 2.02750000000E+008
 9.56670000000E+001 2.03460000000E+008
 9.57060000000E+001 2.04180000000E+008
 9.57450000000E+001 2.04880000000E+008
 9.57840000000E+001 2.05580000000E+008
 9.58230000000E+001 2.06280000000E+008
 9.58620000000E+001 2.06960000000E+008
 9.59010000000E+001 2.07650000000E+008
 9.59400000000E+001 2.08320000000E+008
 9.59790000000E+001 2.08990000000E+008
 9.60180000000E+001 2.09660000000E+008
 9.60570000000E+001 2.10320000000E+008
 9.60960000000E+001 2.10970000000E+008
 9.61350000000E+001 2.11620000000E+008
 9.61740000000E+001 2.12270000000E+008
 9.62130000000E+001 2.12910000000E+008
 9.62520000000E+001 2.13550000000E+008
 9.62910000000E+001 2.14200000000E+008
 9.63300000000E+001 2.14840000000E+008
 9.63690000000E+001 2.15480000000E+008
 9.64080000000E+001 2.16130000000E+008
 9.64470000000E+001 2.16780000000E+008
 9.64860000000E+001 2.17440000000E+008
 9.65250000000E+001 2.18100000000E+008
 9.65640000000E+001 2.18780000000E+008
 9.66030000000E+001 2.19460000000E+008
 9.66420000000E+001 2.20140000000E+008
 9.66810000000E+001 2.20830000000E+008
 9.67200000000E+001 2.21530000000E+008
 9.67590000000E+001 2.22230000000E+008
 9.67980000000E+001 2.22940000000E+008
 9.68370000000E+001 2.23650000000E+008
 9.68760000000E+001 2.24360000000E+008
 9.69150000000E+001 2.25070000000E+008
 9.69540000000E+001 2.25780000000E+008
 9.69930000000E+001 2.26490000000E+008
 9.70320000000E+001 2.27200000000E+008
 9.70710000000E+001 2.27900000000E+008
 9.71100000000E+001 2.28610000000E+008
 9.71490000000E+001 2.29310000000E+008
 9.71880000000E+001 2.30010000000E+008
 9.72270000000E+001 2.30700000000E+008
 9.72660000000E+001 2.31400000000E+008
 9.73050000000E+001 2.32080000000E+008
 9.73440000000E+001 2.32770000000E+008
 9.73830000000E+001 2.33450000000E+008
 9.74220000000E+001 2.34130000000E+008
 9.74610000000E+001 2.34800000000E+008
 9.75000000000E+001 2.35480000000E+008
 9.75390000000E+001 2.36150000000E+008
 9.75780000000E+001 2.36830000000E+008
 9.76170000000E+001 2.37500000000E+008
 9.76560000000E+001 2.38180000000E+008
 9.76950000000E+001 2.38860000000E+008
 9.77340000000E+001 2.39540000000E+008
 9.77730000000E+001 2.40220000000E+008
 9.78120000000E+001 2.40900000000E+008
 9.78510000000E+001 2.41590000000E+008
 9.78900000000E+001 2.42280000000E+008
 9.79290000000E+001 2.42980000000E+008
 9.79680000000E+001 2.43670000000E+008
 9.80070000000E+001 2.44370000000E+008
 9.80460000000E+001 2.45070000000E+008
 9.80850000000E+001 2.45780000000E+008
 9.81240000000E+001 2.46490000000E+008
 9.81630000000E+001 2.47190000000E+008
 9.82020000000E+001 2.47910000000E+008
 9.82410000000E+001 2.48620000000E+008
 9.82800000000E+001 2.49340000000E+008
 9.83190000000E+001 2.49340000000E+008
 9.83580000000E+001 2.49340000000E+008
 9.83970000000E+001 2.49340000000E+008
 9.84360000000E+001 2.49340000000E+008
 9.84750000000E+001 2.49340000000E+008
 9.85140000000E+001 2.49340000000E+008
 9.85530000000E+001 2.49340000000E+008
 9.85920000000E+001 2.49340000000E+008
 9.86310000000E+001 2.49340000000E+008
 9.86700000000E+001 2.49340000000E+008
 9.87090000000E+001 2.49340000000E+008
 9.87480000000E+001 2.49340000000E+008
 9.87870000000E+001 2.49340000000E+008
 9.88260000000E+001 2.49340000000E+008
 9.88650000000E+001 2.49340000000E+008
 9.89040000000E+001 2.49340000000E+008
 9.89430000000E+001 2.49340000000E+008
 9.89820000000E+001 2.49340000000E+008
 9.90210000000E+001 2.49340000000E+008
 9.90600000000E+001 2.49340000000E+008
 9.90990000000E+001 2.49210000000E+008
 9.91380000000E+001 2.49180000000E+008
 9.91770000000E+001 2.49240000000E+008
 9.92160000000E+001 2.49400000000E+008
 9.92550000000E+001 2.49660000000E+008
 9.92940000000E+001 2.50000000000E+008
 9.93330000000E+001 2.50430000000E+008
 9.93720000000E+001 2.50940000000E+008
 9.94110000000E+001 2.51510000000E+008
 9.94500000000E+001 2.52150000000E+008
 9.94890000000E+001 2.52830000000E+008
 9.95280000000E+001 2.53560000000E+008
 9.95670000000E+001 2.54320000000E+008
 9.96060000000E+001 2.55110000000E+008
 9.96450000000E+001 2.55920000000E+008
 9.96840000000E+001 2.56730000000E+008
 9.97230000000E+001 2.57560000000E+008
 9.97620000000E+001 2.58380000000E+008
 9.98010000000E+001 2.59190000000E+008
 9.98400000000E+001 2.59990000000E+008
 9.98790000000E+001 2.60790000000E+008
 9.99180000000E+001 2.61570000000E+008
 9.99570000000E+001 2.62330000000E+008
 9.99960000000E+001 2.63080000000E+008
 1.00030000000E+002 2.63820000000E+008
 1.00070000000E+002 2.64540000000E+008
 1.00110000000E+002 2.65250000000E+008
 1.00150000000E+002 2.65960000000E+008
 1.00190000000E+002 2.66660000000E+008
 1.00230000000E+002 2.67360000000E+008
 1.00270000000E+002 2.68060000000E+008
 1.00310000000E+002 2.68770000000E+008
 1.00350000000E+002 2.69480000000E+008
 1.00390000000E+002 2.70200000000E+008
 1.00420000000E+002 2.70930000000E+008
 1.00460000000E+002 2.71680000000E+008
 1.00500000000E+002 2.72440000000E+008
 1.00540000000E+002 2.73220000000E+008
 1.00580000000E+002 2.74020000000E+008
 1.00620000000E+002 2.74830000000E+008
 1.00660000000E+002 2.75670000000E+008
 1.00700000000E+002 2.76520000000E+008
 1.00740000000E+002 2.77390000000E+008
 1.00780000000E+002 2.78280000000E+008
 1.00810000000E+002 2.79190000000E+008
 1.00850000000E+002 2.80110000000E+008
 1.00890000000E+002 2.81040000000E+008
 1.00930000000E+002 2.81990000000E+008
 1.00970000000E+002 2.82940000000E+008
 1.01010000000E+002 2.83910000000E+008
 1.01050000000E+002 2.84880000000E+008
 1.01090000000E+002 2.85860000000E+008
 1.01130000000E+002 2.86840000000E+008
 1.01170000000E+002 2.87830000000E+008
 1.01200000000E+002 2.88830000000E+008
 1.01240000000E+002 2.89820000000E+008
 1.01280000000E+002 2.90830000000E+008
 1.01320000000E+002 2.91830000000E+008
 1.01360000000E+002 2.92830000000E+008
 1.01400000000E+002 2.93840000000E+008
 1.01440000000E+002 2.94840000000E+008
 1.01480000000E+002 2.96460000000E+008
 1.01520000000E+002 2.98240000000E+008
 1.01560000000E+002 3.00010000000E+008
 1.01590000000E+002 3.01770000000E+008
 1.01630000000E+002 3.03510000000E+008
 1.01670000000E+002 3.05240000000E+008
 1.01710000000E+002 3.06960000000E+008
 1.01750000000E+002 3.08660000000E+008
 1.01790000000E+002 3.10350000000E+008
 1.01830000000E+002 3.12030000000E+008
 1.01870000000E+002 3.13700000000E+008
 1.01910000000E+002 3.15370000000E+008
 1.01950000000E+002 3.17030000000E+008
 1.01980000000E+002 3.18680000000E+008
 1.02020000000E+002 3.20340000000E+008
 1.02060000000E+002 3.21980000000E+008
 1.02100000000E+002 3.23630000000E+008
 1.02140000000E+002 3.25280000000E+008
 1.02180000000E+002 3.26920000000E+008
 1.02220000000E+002 3.28560000000E+008
 1.02260000000E+002 3.30200000000E+008
 1.02300000000E+002 3.31830000000E+008
 1.02340000000E+002 3.33460000000E+008
 1.02380000000E+002 3.35090000000E+008
 1.02410000000E+002 3.36720000000E+008
 1.02450000000E+002 3.38340000000E+008
 1.02490000000E+002 3.39970000000E+008
 1.02530000000E+002 3.41600000000E+008
 1.02570000000E+002 3.43230000000E+008
 1.02610000000E+002 3.43230000000E+008
 1.02650000000E+002 3.43230000000E+008
 1.02690000000E+002 3.43230000000E+008
 1.02730000000E+002 3.43230000000E+008
 1.02770000000E+002 3.43230000000E+008
 1.02800000000E+002 3.43230000000E+008
 1.02840000000E+002 3.43230000000E+008
 1.02880000000E+002 3.43230000000E+008
 1.02920000000E+002 3.43230000000E+008
 1.02960000000E+002 3.43230000000E+008
 1.03000000000E+002 3.43230000000E+008
 1.03040000000E+002 3.43230000000E+008
 1.03080000000E+002 3.43230000000E+008
 1.03120000000E+002 3.43230000000E+008
 1.03160000000E+002 3.43230000000E+008
 1.03190000000E+002 3.43230000000E+008
 1.03230000000E+002 3.43230000000E+008
 1.03270000000E+002 3.43230000000E+008
 1.03310000000E+002 3.43230000000E+008
 1.03350000000E+002 3.43230000000E+008
 1.03390000000E+002 3.43020000000E+008
 1.03430000000E+002 3.43000000000E+008
 1.03470000000E+002 3.43190000000E+008
 1.03510000000E+002 3.43570000000E+008
 1.03550000000E+002 3.44140000000E+008
 1.03580000000E+002 3.44880000000E+008
 1.03620000000E+002 3.45780000000E+008
 1.03660000000E+002 3.46820000000E+008
 1.03700000000E+002 3.47990000000E+008
 1.03740000000E+002 3.49260000000E+008
 1.03780000000E+002 3.50620000000E+008
 1.03820000000E+002 3.52060000000E+008
 1.03860000000E+002 3.53560000000E+008
 1.03900000000E+002 3.55100000000E+008
 1.03940000000E+002 3.56670000000E+008
 1.03970000000E+002 3.58260000000E+008
 1.04010000000E+002 3.59850000000E+008
 1.04050000000E+002 3.61450000000E+008
 1.04090000000E+002 3.63040000000E+008
 1.04130000000E+002 3.64630000000E+008
 1.04170000000E+002 3.66200000000E+008
 1.04210000000E+002 3.67770000000E+008
 1.04250000000E+002 3.69320000000E+008
 1.04290000000E+002 3.70860000000E+008
 1.04330000000E+002 3.72390000000E+008
 1.04360000000E+002 3.73910000000E+008
 1.04400000000E+002 3.75420000000E+008
 1.04440000000E+002 3.76920000000E+008
 1.04480000000E+002 3.78410000000E+008
 1.04520000000E+002 3.79890000000E+008
 1.04560000000E+002 3.81370000000E+008
 1.04600000000E+002 3.82840000000E+008
 1.04640000000E+002 3.84300000000E+008
 1.04680000000E+002 3.85750000000E+008
 1.04720000000E+002 3.87200000000E+008
 1.04750000000E+002 3.88650000000E+008
 1.04790000000E+002 3.90090000000E+008
 1.04830000000E+002 3.91520000000E+008
 1.04870000000E+002 3.92950000000E+008
 1.04910000000E+002 3.94380000000E+008
 1.04950000000E+002 3.95800000000E+008
 1.04990000000E+002 3.97210000000E+008
 1.05030000000E+002 3.98620000000E+008
 1.05070000000E+002 4.00020000000E+008
 1.05110000000E+002 4.01420000000E+008
 1.05140000000E+002 4.02820000000E+008
 1.05180000000E+002 4.04210000000E+008
 1.05220000000E+002 4.05600000000E+008
 1.05260000000E+002 4.06980000000E+008
 1.05300000000E+002 4.08360000000E+008
 1.05340000000E+002 4.09720000000E+008
 1.05380000000E+002 4.11080000000E+008
 1.05420000000E+002 4.12440000000E+008
 1.05460000000E+002 4.13790000000E+008
 1.05500000000E+002 4.15140000000E+008
 1.05530000000E+002 4.16480000000E+008
 1.05570000000E+002 4.17820000000E+008
 1.05610000000E+002 4.19160000000E+008
 1.05650000000E+002 4.20490000000E+008
 1.05690000000E+002 4.21830000000E+008
 1.05730000000E+002 4.23170000000E+008
 1.05770000000E+002 4.24500000000E+008
 1.05810000000E+002 4.25830000000E+008
 1.05850000000E+002 4.27170000000E+008
 1.05890000000E+002 4.28490000000E+008
 1.05920000000E+002 4.29820000000E+008
 1.05960000000E+002 4.31130000000E+008
 1.06000000000E+002 4.32430000000E+008
 1.06040000000E+002 4.33720000000E+008
 1.06080000000E+002 4.35000000000E+008
 1.06120000000E+002 4.36260000000E+008
 1.06160000000E+002 4.37490000000E+008
 1.06200000000E+002 4.38710000000E+008
 1.06240000000E+002 4.39900000000E+008
 1.06280000000E+002 4.41080000000E+008
 1.06310000000E+002 4.42240000000E+008
 1.06350000000E+002 4.43390000000E+008
 1.06390000000E+002 4.44520000000E+008
 1.06430000000E+002 4.45640000000E+008
 1.06470000000E+002 4.46750000000E+008
 1.06510000000E+002 4.47840000000E+008
 1.06550000000E+002 4.48930000000E+008
 1.06590000000E+002 4.50020000000E+008
 1.06630000000E+002 4.51110000000E+008
 1.06670000000E+002 4.52190000000E+008
 1.06700000000E+002 4.53290000000E+008
 1.06740000000E+002 4.54390000000E+008
 1.06780000000E+002 4.55500000000E+008
 1.06820000000E+002 4.56630000000E+008
 1.06860000000E+002 4.57770000000E+008
 1.06900000000E+002 4.57770000000E+008
 1.06940000000E+002 4.57770000000E+008
 1.06980000000E+002 4.57770000000E+008
 1.07020000000E+002 4.57770000000E+008
 1.07060000000E+002 4.57770000000E+008
 1.07090000000E+002 4.57770000000E+008
 1.07130000000E+002 4.57770000000E+008
 1.07170000000E+002 4.57770000000E+008
 1.07210000000E+002 4.57770000000E+008
 1.07250000000E+002 4.57770000000E+008
 1.07290000000E+002 4.57770000000E+008
 1.07330000000E+002 4.57770000000E+008
 1.07370000000E+002 4.57770000000E+008
 1.07410000000E+002 4.57770000000E+008
 1.07440000000E+002 4.57770000000E+008
 1.07480000000E+002 4.57770000000E+008
 1.07520000000E+002 4.57770000000E+008
 1.07560000000E+002 4.57770000000E+008
 1.07600000000E+002 4.57770000000E+008
 1.07640000000E+002 4.57770000000E+008
 1.07680000000E+002 4.57180000000E+008
 1.07720000000E+002 4.56840000000E+008
 1.07760000000E+002 4.56740000000E+008
 1.07800000000E+002 4.56870000000E+008
 1.07830000000E+002 4.57210000000E+008
 1.07870000000E+002 4.57750000000E+008
 1.07910000000E+002 4.58480000000E+008
 1.07950000000E+002 4.59360000000E+008
 1.07990000000E+002 4.60400000000E+008
 1.08030000000E+002 4.61560000000E+008
 1.08070000000E+002 4.62830000000E+008
 1.08110000000E+002 4.64190000000E+008
 1.08150000000E+002 4.65630000000E+008
 1.08190000000E+002 4.67130000000E+008
 1.08220000000E+002 4.68680000000E+008
 1.08260000000E+002 4.70270000000E+008
 1.08300000000E+002 4.71890000000E+008
 1.08340000000E+002 4.73540000000E+008
 1.08380000000E+002 4.75200000000E+008
 1.08420000000E+002 4.76860000000E+008
 1.08460000000E+002 4.78530000000E+008
 1.08500000000E+002 4.80180000000E+008
 1.08540000000E+002 4.81820000000E+008
 1.08580000000E+002 4.83440000000E+008
 1.08610000000E+002 4.85040000000E+008
 1.08650000000E+002 4.86630000000E+008
 1.08690000000E+002 4.88190000000E+008
 1.08730000000E+002 4.89730000000E+008
 1.08770000000E+002 4.91240000000E+008
 1.08810000000E+002 4.92730000000E+008
 1.08850000000E+002 4.94180000000E+008
 1.08890000000E+002 4.95610000000E+008
 1.08930000000E+002 4.97010000000E+008
 1.08970000000E+002 4.98380000000E+008
 1.09000000000E+002 4.99720000000E+008
 1.09040000000E+002 5.01030000000E+008
 1.09080000000E+002 5.02330000000E+008
 1.09120000000E+002 5.03600000000E+008
 1.09160000000E+002 5.04860000000E+008
 1.09200000000E+002 5.06090000000E+008
 1.09240000000E+002 5.07310000000E+008
 1.09280000000E+002 5.08500000000E+008
 1.09320000000E+002 5.09680000000E+008
 1.09360000000E+002 5.10830000000E+008
 1.09390000000E+002 5.11960000000E+008
 1.09430000000E+002 5.13060000000E+008
 1.09470000000E+002 5.14150000000E+008
 1.09510000000E+002 5.15220000000E+008
 1.09550000000E+002 5.16270000000E+008
 1.09590000000E+002 5.17320000000E+008
 1.09630000000E+002 5.18340000000E+008
 1.09670000000E+002 5.19360000000E+008
 1.09710000000E+002 5.20370000000E+008
 1.09750000000E+002 5.21780000000E+008
 1.09780000000E+002 5.23520000000E+008
 1.09820000000E+002 5.25290000000E+008
 1.09860000000E+002 5.27070000000E+008
 1.09900000000E+002 5.28860000000E+008
 1.09940000000E+002 5.30660000000E+008
 1.09980000000E+002 5.32460000000E+008
 1.10020000000E+002 5.34280000000E+008
 1.10060000000E+002 5.36100000000E+008
 1.10100000000E+002 5.37930000000E+008
 1.10140000000E+002 5.39770000000E+008
 1.10170000000E+002 5.41610000000E+008
 1.10210000000E+002 5.43440000000E+008
 1.10250000000E+002 5.45280000000E+008
 1.10290000000E+002 5.47110000000E+008
 1.10330000000E+002 5.48930000000E+008
 1.10370000000E+002 5.50750000000E+008
 1.10410000000E+002 5.52550000000E+008
 1.10450000000E+002 5.54340000000E+008
 1.10490000000E+002 5.56120000000E+008
 1.10530000000E+002 5.57880000000E+008
 1.10560000000E+002 5.59630000000E+008
 1.10600000000E+002 5.61370000000E+008
 1.10640000000E+002 5.63090000000E+008
 1.10680000000E+002 5.64800000000E+008
 1.10720000000E+002 5.66500000000E+008
 1.10760000000E+002 5.68200000000E+008
 1.10800000000E+002 5.69900000000E+008
 1.10840000000E+002 5.71580000000E+008
 1.10880000000E+002 5.73270000000E+008
 1.10920000000E+002 5.74960000000E+008
 1.10950000000E+002 5.76650000000E+008
 1.10990000000E+002 5.78340000000E+008
 1.11030000000E+002 5.80030000000E+008
 1.11070000000E+002 5.81730000000E+008
 1.11110000000E+002 5.83430000000E+008
 1.11150000000E+002 5.85140000000E+008
 1.11190000000E+002 5.85140000000E+008
 1.11230000000E+002 5.85140000000E+008
 1.11270000000E+002 5.85140000000E+008
 1.11310000000E+002 5.85140000000E+008
 1.11340000000E+002 5.85140000000E+008
 1.11380000000E+002 5.85140000000E+008
 1.11420000000E+002 5.85140000000E+008
 1.11460000000E+002 5.85140000000E+008
 1.11500000000E+002 5.85140000000E+008
 1.11540000000E+002 5.85140000000E+008
 1.11580000000E+002 5.85140000000E+008
 1.11620000000E+002 5.85140000000E+008
 1.11660000000E+002 5.85140000000E+008
 1.11700000000E+002 5.85140000000E+008
 1.11730000000E+002 5.85140000000E+008
 1.11770000000E+002 5.85140000000E+008
 1.11810000000E+002 5.85140000000E+008
 1.11850000000E+002 5.85140000000E+008
 1.11890000000E+002 5.85140000000E+008
 1.11930000000E+002 5.85140000000E+008
 1.11970000000E+002 5.84930000000E+008
 1.12010000000E+002 5.84880000000E+008
 1.12050000000E+002 5.85010000000E+008
 1.12090000000E+002 5.85300000000E+008
 1.12120000000E+002 5.85750000000E+008
 1.12160000000E+002 5.86340000000E+008
 1.12200000000E+002 5.87060000000E+008
 1.12240000000E+002 5.87910000000E+008
 1.12280000000E+002 5.88860000000E+008
 1.12320000000E+002 5.89910000000E+008
 1.12360000000E+002 5.91040000000E+008
 1.12400000000E+002 5.92250000000E+008
 1.12440000000E+002 5.93510000000E+008
 1.12480000000E+002 5.94830000000E+008
 1.12520000000E+002 5.96190000000E+008
 1.12550000000E+002 5.97570000000E+008
 1.12590000000E+002 5.98980000000E+008
 1.12630000000E+002 6.00410000000E+008
 1.12670000000E+002 6.01850000000E+008
 1.12710000000E+002 6.03300000000E+008
 1.12750000000E+002 6.04760000000E+008
 1.12790000000E+002 6.07520000000E+008
 1.12830000000E+002 6.10640000000E+008
 1.12870000000E+002 6.13740000000E+008
 1.12910000000E+002 6.16790000000E+008
 1.12940000000E+002 6.19820000000E+008
 1.12980000000E+002 6.22820000000E+008
 1.13020000000E+002 6.25810000000E+008
 1.13060000000E+002 6.28770000000E+008
 1.13100000000E+002 6.31730000000E+008
 1.13140000000E+002 6.34680000000E+008
 1.13180000000E+002 6.37630000000E+008
 1.13220000000E+002 6.40580000000E+008
 1.13260000000E+002 6.43540000000E+008
 1.13300000000E+002 6.46500000000E+008
 1.13330000000E+002 6.49460000000E+008
 1.13370000000E+002 6.52430000000E+008
 1.13410000000E+002 6.55400000000E+008
 1.13450000000E+002 6.58380000000E+008
 1.13490000000E+002 6.61370000000E+008
 1.13530000000E+002 6.64360000000E+008
 1.13570000000E+002 6.67370000000E+008
 1.13610000000E+002 6.70380000000E+008
 1.13650000000E+002 6.73400000000E+008
 1.13690000000E+002 6.76430000000E+008
 1.13720000000E+002 6.79470000000E+008
 1.13760000000E+002 6.82510000000E+008
 1.13800000000E+002 6.85550000000E+008
 1.13840000000E+002 6.88610000000E+008
 1.13880000000E+002 6.91660000000E+008
 1.13920000000E+002 6.94720000000E+008
 1.13960000000E+002 6.97790000000E+008
 1.14000000000E+002 7.00850000000E+008
 1.14040000000E+002 7.03920000000E+008
 1.14080000000E+002 7.07000000000E+008
 1.14110000000E+002 7.10080000000E+008
 1.14150000000E+002 7.13160000000E+008
 1.14190000000E+002 7.16240000000E+008
 1.14230000000E+002 7.19330000000E+008
 1.14270000000E+002 7.22410000000E+008
 1.14310000000E+002 7.25490000000E+008
 1.14350000000E+002 7.28570000000E+008
 1.14390000000E+002 7.31640000000E+008
 1.14430000000E+002 7.34730000000E+008
 1.14470000000E+002 7.37810000000E+008
 1.14500000000E+002 7.40890000000E+008
 1.14540000000E+002 7.43970000000E+008
 1.14580000000E+002 7.47050000000E+008
 1.14620000000E+002 7.50120000000E+008
 1.14660000000E+002 7.53190000000E+008
 1.14700000000E+002 7.56250000000E+008
 1.14740000000E+002 7.59290000000E+008
 1.14780000000E+002 7.62320000000E+008
 1.14820000000E+002 7.65330000000E+008
 1.14860000000E+002 7.68320000000E+008
 1.14890000000E+002 7.71290000000E+008
 1.14930000000E+002 7.74260000000E+008
 1.14970000000E+002 7.77210000000E+008
 1.15010000000E+002 7.80150000000E+008
 1.15050000000E+002 7.83080000000E+008
 1.15090000000E+002 7.86010000000E+008
 1.15130000000E+002 7.88940000000E+008
 1.15170000000E+002 7.91870000000E+008
 1.15210000000E+002 7.94810000000E+008
 1.15250000000E+002 7.97760000000E+008
 1.15280000000E+002 8.00710000000E+008
 1.15320000000E+002 8.03680000000E+008
 1.15360000000E+002 8.06660000000E+008
 1.15400000000E+002 8.09650000000E+008
 1.15440000000E+002 8.12660000000E+008
 1.15480000000E+002 8.12660000000E+008
 1.15520000000E+002 8.12660000000E+008
 1.15560000000E+002 8.12660000000E+008
 1.15600000000E+002 8.12660000000E+008
 1.15640000000E+002 8.12660000000E+008
 1.15670000000E+002 8.12660000000E+008
 1.15710000000E+002 8.12660000000E+008
 1.15750000000E+002 8.12660000000E+008
 1.15790000000E+002 8.12660000000E+008
 1.15830000000E+002 8.12660000000E+008
 1.15870000000E+002 8.12660000000E+008
 1.15910000000E+002 8.12660000000E+008
 1.15950000000E+002 8.12660000000E+008
 1.15990000000E+002 8.12660000000E+008
 1.16030000000E+002 8.12660000000E+008
 1.16060000000E+002 8.12660000000E+008
 1.16100000000E+002 8.12660000000E+008
 1.16140000000E+002 8.12660000000E+008
 1.16180000000E+002 8.12660000000E+008
 1.16220000000E+002 8.12660000000E+008
 1.16260000000E+002 8.13090000000E+008
 1.16300000000E+002 8.13810000000E+008
 1.16340000000E+002 8.14830000000E+008
 1.16380000000E+002 8.16140000000E+008
 1.16420000000E+002 8.17710000000E+008
 1.16450000000E+002 8.19530000000E+008
 1.16490000000E+002 8.21580000000E+008
 1.16530000000E+002 8.23830000000E+008
 1.16570000000E+002 8.26250000000E+008
 1.16610000000E+002 8.28830000000E+008
 1.16650000000E+002 8.31530000000E+008
 1.16690000000E+002 8.34350000000E+008
 1.16730000000E+002 8.37260000000E+008
 1.16770000000E+002 8.40230000000E+008
 1.16810000000E+002 8.43270000000E+008
 1.16840000000E+002 8.46340000000E+008
 1.16880000000E+002 8.49450000000E+008
 1.16920000000E+002 8.52580000000E+008
 1.16960000000E+002 8.55720000000E+008
 1.17000000000E+002 8.58870000000E+008
 1.17040000000E+002 8.59620000000E+008
 1.17080000000E+002 8.60610000000E+008
 1.17120000000E+002 8.61820000000E+008
 1.17160000000E+002 8.63240000000E+008
 1.17190000000E+002 8.64850000000E+008
 1.17230000000E+002 8.66640000000E+008
 1.17270000000E+002 8.68580000000E+008
 1.17310000000E+002 8.70650000000E+008
 1.17350000000E+002 8.72830000000E+008
 1.17390000000E+002 8.75100000000E+008
 1.17430000000E+002 8.77430000000E+008
 1.17470000000E+002 8.79800000000E+008
 1.17510000000E+002 8.82210000000E+008
 1.17550000000E+002 8.84630000000E+008
 1.17580000000E+002 8.87040000000E+008
 1.17620000000E+002 8.89430000000E+008
 1.17660000000E+002 8.91790000000E+008
 1.17700000000E+002 8.94100000000E+008
 1.17740000000E+002 8.96370000000E+008
 1.17780000000E+002 8.98600000000E+008
 1.17820000000E+002 9.00770000000E+008
 1.17860000000E+002 9.02910000000E+008
 1.17900000000E+002 9.05000000000E+008
 1.17940000000E+002 9.07050000000E+008
 1.17970000000E+002 9.09080000000E+008
 1.18010000000E+002 9.11080000000E+008
 1.18050000000E+002 9.13060000000E+008
 1.18090000000E+002 9.15030000000E+008
 1.18130000000E+002 9.16990000000E+008
 1.18170000000E+002 9.18940000000E+008
 1.18210000000E+002 9.20890000000E+008
 1.18250000000E+002 9.22840000000E+008
 1.18290000000E+002 9.24800000000E+008
 1.18330000000E+002 9.26760000000E+008
 1.18360000000E+002 9.28740000000E+008
 1.18400000000E+002 9.30720000000E+008
 1.18440000000E+002 9.32730000000E+008
 1.18480000000E+002 9.34740000000E+008
 1.18520000000E+002 9.36780000000E+008
 1.18560000000E+002 9.38830000000E+008
 1.18600000000E+002 9.40890000000E+008
 1.18640000000E+002 9.42970000000E+008
 1.18680000000E+002 9.45060000000E+008
 1.18720000000E+002 9.47160000000E+008
 1.18750000000E+002 9.49270000000E+008
 1.18790000000E+002 9.51380000000E+008
 1.18830000000E+002 9.53500000000E+008
 1.18870000000E+002 9.55620000000E+008
 1.18910000000E+002 9.57730000000E+008
 1.18950000000E+002 9.59860000000E+008
 1.18990000000E+002 9.61980000000E+008
 1.19030000000E+002 9.64100000000E+008
 1.19070000000E+002 9.66230000000E+008
 1.19110000000E+002 9.68370000000E+008
 1.19140000000E+002 9.70520000000E+008
 1.19180000000E+002 9.72680000000E+008
 1.19220000000E+002 9.74850000000E+008
 1.19260000000E+002 9.77050000000E+008
 1.19300000000E+002 9.79260000000E+008
 1.19340000000E+002 9.81490000000E+008
 1.19380000000E+002 9.83730000000E+008
 1.19420000000E+002 9.85980000000E+008
 1.19460000000E+002 9.88230000000E+008
 1.19500000000E+002 9.90490000000E+008
 1.19530000000E+002 9.92760000000E+008
 1.19570000000E+002 9.95020000000E+008
 1.19610000000E+002 9.97280000000E+008
 1.19650000000E+002 9.99540000000E+008
 1.19690000000E+002 1.00180000000E+009
 1.19730000000E+002 1.00410000000E+009
 1.19770000000E+002 1.00410000000E+009
 1.19810000000E+002 1.00410000000E+009
 1.19850000000E+002 1.00410000000E+009
 1.19890000000E+002 1.00410000000E+009
 1.19920000000E+002 1.00410000000E+009
 1.19960000000E+002 1.00410000000E+009
 1.20000000000E+002 1.00410000000E+009
 1.20040000000E+002 1.00410000000E+009
 1.20080000000E+002 1.00410000000E+009
 1.20120000000E+002 1.00410000000E+009
 1.20160000000E+002 1.00410000000E+009
 1.20200000000E+002 1.00410000000E+009
 1.20240000000E+002 1.00410000000E+009
 1.20280000000E+002 1.00410000000E+009
 1.20310000000E+002 1.00410000000E+009
 1.20350000000E+002 1.00410000000E+009
 1.20390000000E+002 1.00410000000E+009
 1.20430000000E+002 1.00410000000E+009
 1.20470000000E+002 1.00410000000E+009
 1.20510000000E+002 1.00410000000E+009
 1.20550000000E+002 1.00420000000E+009
 1.20590000000E+002 1.00470000000E+009
 1.20630000000E+002 1.00540000000E+009
 1.20670000000E+002 1.00630000000E+009
 1.20700000000E+002 1.00750000000E+009
 1.20740000000E+002 1.00880000000E+009
 1.20780000000E+002 1.01040000000E+009
 1.20820000000E+002 1.01210000000E+009
 1.20860000000E+002 1.01390000000E+009
 1.20900000000E+002 1.01590000000E+009
 1.20940000000E+002 1.01790000000E+009
 1.20980000000E+002 1.02000000000E+009
 1.21020000000E+002 1.02210000000E+009
 1.21060000000E+002 1.02420000000E+009
 1.21090000000E+002 1.02640000000E+009
 1.21130000000E+002 1.02850000000E+009
 1.21170000000E+002 1.03060000000E+009
 1.21210000000E+002 1.03260000000E+009
 1.21250000000E+002 1.03460000000E+009
 1.21290000000E+002 1.03650000000E+009
 1.21330000000E+002 1.03840000000E+009
 1.21370000000E+002 1.04020000000E+009
 1.21410000000E+002 1.04190000000E+009
 1.21450000000E+002 1.04350000000E+009
 1.21480000000E+002 1.04510000000E+009
 1.21520000000E+002 1.04660000000E+009
 1.21560000000E+002 1.04800000000E+009
 1.21600000000E+002 1.04930000000E+009
 1.21640000000E+002 1.05060000000E+009
 1.21680000000E+002 1.05190000000E+009
 1.21720000000E+002 1.05310000000E+009
 1.21760000000E+002 1.05420000000E+009
 1.21800000000E+002 1.05540000000E+009
 1.21840000000E+002 1.05640000000E+009
 1.21880000000E+002 1.05750000000E+009
 1.21910000000E+002 1.05850000000E+009
 1.21950000000E+002 1.05950000000E+009
 1.21990000000E+002 1.06040000000E+009
 1.22030000000E+002 1.06140000000E+009
 1.22070000000E+002 1.06230000000E+009
 1.22110000000E+002 1.06320000000E+009
 1.22150000000E+002 1.06410000000E+009
 1.22190000000E+002 1.06500000000E+009
 1.22230000000E+002 1.06600000000E+009
 1.22270000000E+002 1.06690000000E+009
 1.22300000000E+002 1.06790000000E+009
 1.22340000000E+002 1.06880000000E+009
 1.22380000000E+002 1.06990000000E+009
 1.22420000000E+002 1.07090000000E+009
 1.22460000000E+002 1.07360000000E+009
 1.22500000000E+002 1.07800000000E+009
 1.22540000000E+002 1.08240000000E+009
 1.22580000000E+002 1.08690000000E+009
 1.22620000000E+002 1.09140000000E+009
 1.22660000000E+002 1.09600000000E+009
 1.22690000000E+002 1.10070000000E+009
 1.22730000000E+002 1.10540000000E+009
 1.22770000000E+002 1.11020000000E+009
 1.22810000000E+002 1.11500000000E+009
 1.22850000000E+002 1.11990000000E+009
 1.22890000000E+002 1.12480000000E+009
 1.22930000000E+002 1.12970000000E+009
 1.22970000000E+002 1.13470000000E+009
 1.23010000000E+002 1.13970000000E+009
 1.23050000000E+002 1.14470000000E+009
 1.23080000000E+002 1.14970000000E+009
 1.23120000000E+002 1.15470000000E+009
 1.23160000000E+002 1.15980000000E+009
 1.23200000000E+002 1.16480000000E+009
 1.23240000000E+002 1.16980000000E+009
 1.23280000000E+002 1.17490000000E+009
 1.23320000000E+002 1.17990000000E+009
 1.23360000000E+002 1.18500000000E+009
 1.23400000000E+002 1.19000000000E+009
 1.23440000000E+002 1.19510000000E+009
 1.23470000000E+002 1.20030000000E+009
 1.23510000000E+002 1.20540000000E+009
 1.23550000000E+002 1.21060000000E+009
 1.23590000000E+002 1.21590000000E+009
 1.23630000000E+002 1.22120000000E+009
 1.23670000000E+002 1.22650000000E+009
 1.23710000000E+002 1.23190000000E+009
 1.23750000000E+002 1.23740000000E+009
 1.23790000000E+002 1.24290000000E+009
 1.23830000000E+002 1.24850000000E+009
 1.23860000000E+002 1.25410000000E+009
 1.23900000000E+002 1.25970000000E+009
 1.23940000000E+002 1.26550000000E+009
 1.23980000000E+002 1.27120000000E+009
 1.24020000000E+002 1.27700000000E+009
 1.24060000000E+002 1.27700000000E+009
 1.24100000000E+002 1.27700000000E+009
 1.24140000000E+002 1.27700000000E+009
 1.24180000000E+002 1.27700000000E+009
 1.24220000000E+002 1.27700000000E+009
 1.24250000000E+002 1.27700000000E+009
 1.24290000000E+002 1.27700000000E+009
 1.24330000000E+002 1.27700000000E+009
 1.24370000000E+002 1.27700000000E+009
 1.24410000000E+002 1.27700000000E+009
 1.24450000000E+002 1.27700000000E+009
 1.24490000000E+002 1.27700000000E+009
 1.24530000000E+002 1.27700000000E+009
 1.24570000000E+002 1.27700000000E+009
 1.24610000000E+002 1.27700000000E+009
 1.24640000000E+002 1.27700000000E+009
 1.24680000000E+002 1.27700000000E+009
 1.24720000000E+002 1.27700000000E+009
 1.24760000000E+002 1.27700000000E+009
 1.24800000000E+002 1.27700000000E+009
 1.24840000000E+002 1.27940000000E+009
 1.24880000000E+002 1.28210000000E+009
 1.24920000000E+002 1.28530000000E+009
 1.24960000000E+002 1.28870000000E+009
 1.25000000000E+002 1.29250000000E+009
 1.25030000000E+002 1.29660000000E+009
 1.25070000000E+002 1.30090000000E+009
 1.25110000000E+002 1.30550000000E+009
 1.25150000000E+002 1.31020000000E+009
 1.25190000000E+002 1.31510000000E+009
 1.25230000000E+002 1.32020000000E+009
 1.25270000000E+002 1.32530000000E+009
 1.25310000000E+002 1.33050000000E+009
 1.25350000000E+002 1.33570000000E+009
 1.25390000000E+002 1.34100000000E+009
 1.25420000000E+002 1.34620000000E+009
 1.25460000000E+002 1.35150000000E+009
 1.25500000000E+002 1.35670000000E+009
 1.25540000000E+002 1.36190000000E+009
 1.25580000000E+002 1.36710000000E+009
 1.25620000000E+002 1.37220000000E+009
 1.25660000000E+002 1.37730000000E+009
 1.25700000000E+002 1.38240000000E+009
 1.25740000000E+002 1.38750000000E+009
 1.25780000000E+002 1.39250000000E+009
 1.25810000000E+002 1.39760000000E+009
 1.25850000000E+002 1.40260000000E+009
 1.25890000000E+002 1.40760000000E+009
 1.25930000000E+002 1.41270000000E+009
 1.25970000000E+002 1.41770000000E+009
 1.26010000000E+002 1.42270000000E+009
 1.26050000000E+002 1.42770000000E+009
 1.26090000000E+002 1.43270000000E+009
 1.26130000000E+002 1.43770000000E+009
 1.26170000000E+002 1.44270000000E+009
 1.26200000000E+002 1.44760000000E+009
 1.26240000000E+002 1.45260000000E+009
 1.26280000000E+002 1.45750000000E+009
 1.26320000000E+002 1.46240000000E+009
 1.26360000000E+002 1.46720000000E+009
 1.26400000000E+002 1.47200000000E+009
 1.26440000000E+002 1.47680000000E+009
 1.26480000000E+002 1.48150000000E+009
 1.26520000000E+002 1.48610000000E+009
 1.26560000000E+002 1.49070000000E+009
 1.26590000000E+002 1.49520000000E+009
 1.26630000000E+002 1.49970000000E+009
 1.26670000000E+002 1.50410000000E+009
 1.26710000000E+002 1.50850000000E+009
 1.26750000000E+002 1.51280000000E+009
 1.26790000000E+002 1.51710000000E+009
 1.26830000000E+002 1.52140000000E+009
 1.26870000000E+002 1.52560000000E+009
 1.26910000000E+002 1.52990000000E+009
 1.26940000000E+002 1.53410000000E+009
 1.26980000000E+002 1.53840000000E+009
 1.27020000000E+002 1.54260000000E+009
 1.27060000000E+002 1.54690000000E+009
 1.27100000000E+002 1.55120000000E+009
 1.27140000000E+002 1.55550000000E+009
 1.27180000000E+002 1.55980000000E+009
 1.27220000000E+002 1.56410000000E+009
 1.27260000000E+002 1.56840000000E+009
 1.27300000000E+002 1.57280000000E+009
 1.27330000000E+002 1.57710000000E+009
 1.27370000000E+002 1.58140000000E+009
 1.27410000000E+002 1.58560000000E+009
 1.27450000000E+002 1.58990000000E+009
 1.27490000000E+002 1.59420000000E+009
 1.27530000000E+002 1.59840000000E+009
 1.27570000000E+002 1.60270000000E+009
 1.27610000000E+002 1.60690000000E+009
 1.27650000000E+002 1.61120000000E+009
 1.27690000000E+002 1.61540000000E+009
 1.27720000000E+002 1.61970000000E+009
 1.27760000000E+002 1.62400000000E+009
 1.27800000000E+002 1.62830000000E+009
 1.27840000000E+002 1.63260000000E+009
 1.27880000000E+002 1.63700000000E+009
 1.27920000000E+002 1.64140000000E+009
 1.27960000000E+002 1.64570000000E+009
 1.28000000000E+002 1.65020000000E+009
 1.28040000000E+002 1.65460000000E+009
 1.28080000000E+002 1.65910000000E+009
 1.28120000000E+002 1.66350000000E+009
 1.28150000000E+002 1.66800000000E+009
 1.28190000000E+002 1.67260000000E+009
 1.28230000000E+002 1.67710000000E+009
 1.28270000000E+002 1.68170000000E+009
 1.28310000000E+002 1.68620000000E+009
 1.28350000000E+002 1.68620000000E+009
 1.28390000000E+002 1.68620000000E+009
 1.28430000000E+002 1.68620000000E+009
 1.28470000000E+002 1.68620000000E+009
 1.28500000000E+002 1.68620000000E+009
 1.28540000000E+002 1.68620000000E+009
 1.28580000000E+002 1.68620000000E+009
 1.28620000000E+002 1.68620000000E+009
 1.28660000000E+002 1.68620000000E+009
 1.28700000000E+002 1.68620000000E+009
 1.28740000000E+002 1.68620000000E+009
 1.28780000000E+002 1.68620000000E+009
 1.28820000000E+002 1.68620000000E+009
 1.28860000000E+002 1.68620000000E+009
 1.28900000000E+002 1.68620000000E+009
 1.28930000000E+002 1.68620000000E+009
 1.28970000000E+002 1.68620000000E+009
 1.29010000000E+002 1.68620000000E+009
 1.29050000000E+002 1.68620000000E+009
 1.29090000000E+002 1.68620000000E+009
 1.29130000000E+002 1.68670000000E+009
 1.29170000000E+002 1.68770000000E+009
 1.29210000000E+002 1.68920000000E+009
 1.29250000000E+002 1.69110000000E+009
 1.29280000000E+002 1.69350000000E+009
 1.29320000000E+002 1.69630000000E+009
 1.29360000000E+002 1.69940000000E+009
 1.29400000000E+002 1.70290000000E+009
 1.29440000000E+002 1.70660000000E+009
 1.29480000000E+002 1.71060000000E+009
 1.29520000000E+002 1.71480000000E+009
 1.29560000000E+002 1.71910000000E+009
 1.29600000000E+002 1.72350000000E+009
 1.29640000000E+002 1.72800000000E+009
 1.29680000000E+002 1.73250000000E+009
 1.29710000000E+002 1.73700000000E+009
 1.29750000000E+002 1.74150000000E+009
 1.29790000000E+002 1.74590000000E+009
 1.29830000000E+002 1.75030000000E+009
 1.29870000000E+002 1.75470000000E+009
 1.29910000000E+002 1.75900000000E+009
 1.29950000000E+002 1.76330000000E+009
 1.29990000000E+002 1.76760000000E+009
 1.30030000000E+002 1.77180000000E+009
 1.30060000000E+002 1.77600000000E+009
 1.30100000000E+002 1.78020000000E+009
 1.30140000000E+002 1.78440000000E+009
 1.30180000000E+002 1.78870000000E+009
 1.30220000000E+002 1.79290000000E+009
 1.30260000000E+002 1.79720000000E+009
 1.30300000000E+002 1.80150000000E+009
 1.30340000000E+002 1.80580000000E+009
 1.30380000000E+002 1.81020000000E+009
 1.30420000000E+002 1.81460000000E+009
 1.30460000000E+002 1.81910000000E+009
 1.30490000000E+002 1.82370000000E+009
 1.30530000000E+002 1.82830000000E+009
 1.30570000000E+002 1.83300000000E+009
 1.30610000000E+002 1.83770000000E+009
 1.30650000000E+002 1.84240000000E+009
 1.30690000000E+002 1.84710000000E+009
 1.30730000000E+002 1.85190000000E+009
 1.30770000000E+002 1.85660000000E+009
 1.30810000000E+002 1.86130000000E+009
 1.30840000000E+002 1.86600000000E+009
 1.30880000000E+002 1.87050000000E+009
 1.30920000000E+002 1.87510000000E+009
 1.30960000000E+002 1.87950000000E+009
 1.31000000000E+002 1.88390000000E+009
 1.31040000000E+002 1.88820000000E+009
 1.31080000000E+002 1.89240000000E+009
 1.31120000000E+002 1.89650000000E+009
 1.31160000000E+002 1.90060000000E+009
 1.31200000000E+002 1.90460000000E+009
 1.31240000000E+002 1.90850000000E+009
 1.31270000000E+002 1.91240000000E+009
 1.31310000000E+002 1.91630000000E+009
 1.31350000000E+002 1.92010000000E+009
 1.31390000000E+002 1.92380000000E+009
 1.31430000000E+002 1.92760000000E+009
 1.31470000000E+002 1.93130000000E+009
 1.31510000000E+002 1.93500000000E+009
 1.31550000000E+002 1.93870000000E+009
 1.31590000000E+002 1.94240000000E+009
 1.31620000000E+002 1.94610000000E+009
 1.31660000000E+002 1.95090000000E+009
 1.31700000000E+002 1.95640000000E+009
 1.31740000000E+002 1.96180000000E+009
 1.31780000000E+002 1.96720000000E+009
 1.31820000000E+002 1.97250000000E+009
 1.31860000000E+002 1.97770000000E+009
 1.31900000000E+002 1.98290000000E+009
 1.31940000000E+002 1.98810000000E+009
 1.31980000000E+002 1.99330000000E+009
 1.32010000000E+002 1.99850000000E+009
 1.32050000000E+002 2.00360000000E+009
 1.32090000000E+002 2.00880000000E+009
 1.32130000000E+002 2.01390000000E+009
 1.32170000000E+002 2.01900000000E+009
 1.32210000000E+002 2.02400000000E+009
 1.32250000000E+002 2.02900000000E+009
 1.32290000000E+002 2.03400000000E+009
 1.32330000000E+002 2.03900000000E+009
 1.32370000000E+002 2.04390000000E+009
 1.32410000000E+002 2.04880000000E+009
 1.32440000000E+002 2.05370000000E+009
 1.32480000000E+002 2.05850000000E+009
 1.32520000000E+002 2.06340000000E+009
 1.32560000000E+002 2.06820000000E+009
 1.32600000000E+002 2.07300000000E+009
 1.32640000000E+002 2.07300000000E+009
 1.32680000000E+002 2.07300000000E+009
 1.32720000000E+002 2.07300000000E+009
 1.32760000000E+002 2.07300000000E+009
 1.32790000000E+002 2.07300000000E+009
 1.32830000000E+002 2.07300000000E+009
 1.32870000000E+002 2.07300000000E+009
 1.32910000000E+002 2.07300000000E+009
 1.32950000000E+002 2.07300000000E+009
 1.32990000000E+002 2.07300000000E+009
 1.33030000000E+002 2.07300000000E+009
 1.33070000000E+002 2.07300000000E+009
 1.33110000000E+002 2.07300000000E+009
 1.33150000000E+002 2.07300000000E+009
 1.33190000000E+002 2.07300000000E+009
 1.33220000000E+002 2.07300000000E+009
 1.33260000000E+002 2.07300000000E+009
 1.33300000000E+002 2.07300000000E+009
 1.33340000000E+002 2.07300000000E+009
 1.33380000000E+002 2.07300000000E+009
 1.33420000000E+002 2.07060000000E+009
 1.33460000000E+002 2.06890000000E+009
 1.33500000000E+002 2.06780000000E+009
 1.33540000000E+002 2.06740000000E+009
 1.33570000000E+002 2.06770000000E+009
 1.33610000000E+002 2.06860000000E+009
 1.33650000000E+002 2.07010000000E+009
 1.33690000000E+002 2.07210000000E+009
 1.33730000000E+002 2.07450000000E+009
 1.33770000000E+002 2.07780000000E+009
 1.33810000000E+002 2.08270000000E+009
 1.33850000000E+002 2.08770000000E+009
 1.33890000000E+002 2.09290000000E+009
 1.33930000000E+002 2.09820000000E+009
 1.33970000000E+002 2.10370000000E+009
 1.34000000000E+002 2.10920000000E+009
 1.34040000000E+002 2.11470000000E+009
 1.34080000000E+002 2.12030000000E+009
 1.34120000000E+002 2.12600000000E+009
 1.34160000000E+002 2.13160000000E+009
 1.34200000000E+002 2.13720000000E+009
 1.34240000000E+002 2.14290000000E+009
 1.34280000000E+002 2.14850000000E+009
 1.34320000000E+002 2.15410000000E+009
 1.34350000000E+002 2.15970000000E+009
 1.34390000000E+002 2.16520000000E+009
 1.34430000000E+002 2.17070000000E+009
 1.34470000000E+002 2.17620000000E+009
 1.34510000000E+002 2.18160000000E+009
 1.34550000000E+002 2.18690000000E+009
 1.34590000000E+002 2.19220000000E+009
 1.34630000000E+002 2.19750000000E+009
 1.34670000000E+002 2.20270000000E+009
 1.34710000000E+002 2.20780000000E+009
 1.34750000000E+002 2.21280000000E+009
 1.34780000000E+002 2.21770000000E+009
 1.34820000000E+002 2.22250000000E+009
 1.34860000000E+002 2.22720000000E+009
 1.34900000000E+002 2.23180000000E+009
 1.34940000000E+002 2.23640000000E+009
 1.34980000000E+002 2.24080000000E+009
 1.35020000000E+002 2.24530000000E+009
 1.35060000000E+002 2.24960000000E+009
 1.35100000000E+002 2.25390000000E+009
 1.35130000000E+002 2.25820000000E+009
 1.35170000000E+002 2.26240000000E+009
 1.35210000000E+002 2.26670000000E+009
 1.35250000000E+002 2.27100000000E+009
 1.35290000000E+002 2.27520000000E+009
 1.35330000000E+002 2.27950000000E+009
 1.35370000000E+002 2.28380000000E+009
 1.35410000000E+002 2.28820000000E+009
 1.35450000000E+002 2.29260000000E+009
 1.35490000000E+002 2.29700000000E+009
 1.35530000000E+002 2.30150000000E+009
 1.35560000000E+002 2.30600000000E+009
 1.35600000000E+002 2.31050000000E+009
 1.35640000000E+002 2.31500000000E+009
 1.35680000000E+002 2.31960000000E+009
 1.35720000000E+002 2.32410000000E+009
 1.35760000000E+002 2.32870000000E+009
 1.35800000000E+002 2.33320000000E+009
 1.35840000000E+002 2.33770000000E+009
 1.35880000000E+002 2.34220000000E+009
 1.35910000000E+002 2.34660000000E+009
 1.35950000000E+002 2.35100000000E+009
 1.35990000000E+002 2.35530000000E+009
 1.36030000000E+002 2.35950000000E+009
 1.36070000000E+002 2.36370000000E+009
 1.36110000000E+002 2.36780000000E+009
 1.36150000000E+002 2.37190000000E+009
 1.36190000000E+002 2.37590000000E+009
 1.36230000000E+002 2.37980000000E+009
 1.36270000000E+002 2.38360000000E+009
 1.36310000000E+002 2.38740000000E+009
 1.36340000000E+002 2.39120000000E+009
 1.36380000000E+002 2.39500000000E+009
 1.36420000000E+002 2.39870000000E+009
 1.36460000000E+002 2.40240000000E+009
 1.36500000000E+002 2.40610000000E+009
 1.36540000000E+002 2.40990000000E+009
 1.36580000000E+002 2.41360000000E+009
 1.36620000000E+002 2.41730000000E+009
 1.36660000000E+002 2.42110000000E+009
 1.36690000000E+002 2.42480000000E+009
 1.36730000000E+002 2.42860000000E+009
 1.36770000000E+002 2.43240000000E+009
 1.36810000000E+002 2.43620000000E+009
 1.36850000000E+002 2.44010000000E+009
 1.36890000000E+002 2.44400000000E+009
 1.36930000000E+002 2.44400000000E+009
 1.36970000000E+002 2.44400000000E+009
 1.37010000000E+002 2.44400000000E+009
 1.37050000000E+002 2.44400000000E+009
 1.37090000000E+002 2.44400000000E+009
 1.37120000000E+002 2.44400000000E+009
 1.37160000000E+002 2.44400000000E+009
 1.37200000000E+002 2.44400000000E+009
 1.37240000000E+002 2.44400000000E+009
 1.37280000000E+002 2.44400000000E+009
 1.37320000000E+002 2.44400000000E+009
 1.37360000000E+002 2.44400000000E+009
 1.37400000000E+002 2.44400000000E+009
 1.37440000000E+002 2.44400000000E+009
 1.37470000000E+002 2.44400000000E+009
 1.37510000000E+002 2.44400000000E+009
 1.37550000000E+002 2.44400000000E+009
 1.37590000000E+002 2.44400000000E+009
 1.37630000000E+002 2.44400000000E+009
 1.37670000000E+002 2.44400000000E+009
 1.37710000000E+002 2.44320000000E+009
 1.37750000000E+002 2.44290000000E+009
 1.37790000000E+002 2.44320000000E+009
 1.37830000000E+002 2.44410000000E+009
 1.37870000000E+002 2.44540000000E+009
 1.37900000000E+002 2.44720000000E+009
 1.37940000000E+002 2.44940000000E+009
 1.37980000000E+002 2.45190000000E+009
 1.38020000000E+002 2.45480000000E+009
 1.38060000000E+002 2.45790000000E+009
 1.38100000000E+002 2.46130000000E+009
 1.38140000000E+002 2.46480000000E+009
 1.38180000000E+002 2.46850000000E+009
 1.38220000000E+002 2.47230000000E+009
 1.38250000000E+002 2.47610000000E+009
 1.38290000000E+002 2.48120000000E+009
 1.38330000000E+002 2.48810000000E+009
 1.38370000000E+002 2.49500000000E+009
 1.38410000000E+002 2.50180000000E+009
 1.38450000000E+002 2.50860000000E+009
 1.38490000000E+002 2.51530000000E+009
 1.38530000000E+002 2.52200000000E+009
 1.38570000000E+002 2.52870000000E+009
 1.38610000000E+002 2.53540000000E+009
 1.38650000000E+002 2.54210000000E+009
 1.38680000000E+002 2.54880000000E+009
 1.38720000000E+002 2.55550000000E+009
 1.38760000000E+002 2.56230000000E+009
 1.38800000000E+002 2.56910000000E+009
 1.38840000000E+002 2.57590000000E+009
 1.38880000000E+002 2.58280000000E+009
 1.38920000000E+002 2.58980000000E+009
 1.38960000000E+002 2.59690000000E+009
 1.39000000000E+002 2.60400000000E+009
 1.39030000000E+002 2.61120000000E+009
 1.39070000000E+002 2.61850000000E+009
 1.39110000000E+002 2.62590000000E+009
 1.39150000000E+002 2.63340000000E+009
 1.39190000000E+002 2.64110000000E+009
 1.39230000000E+002 2.64890000000E+009
 1.39270000000E+002 2.65680000000E+009
 1.39310000000E+002 2.66480000000E+009
 1.39350000000E+002 2.67300000000E+009
 1.39390000000E+002 2.68130000000E+009
 1.39430000000E+002 2.68970000000E+009
 1.39460000000E+002 2.69830000000E+009
 1.39500000000E+002 2.70710000000E+009
 1.39540000000E+002 2.71590000000E+009
 1.39580000000E+002 2.72490000000E+009
 1.39620000000E+002 2.73400000000E+009
 1.39660000000E+002 2.74320000000E+009
 1.39700000000E+002 2.75240000000E+009
 1.39740000000E+002 2.76170000000E+009
 1.39780000000E+002 2.77100000000E+009
 1.39810000000E+002 2.78040000000E+009
 1.39850000000E+002 2.78980000000E+009
 1.39890000000E+002 2.79930000000E+009
 1.39930000000E+002 2.80880000000E+009
 1.39970000000E+002 2.81830000000E+009
 1.40010000000E+002 2.82790000000E+009
 1.40050000000E+002 2.83760000000E+009
 1.40090000000E+002 2.84730000000E+009
 1.40130000000E+002 2.85700000000E+009
 1.40170000000E+002 2.86680000000E+009
 1.40210000000E+002 2.87670000000E+009
 1.40240000000E+002 2.88670000000E+009
 1.40280000000E+002 2.89670000000E+009
 1.40320000000E+002 2.90680000000E+009
 1.40360000000E+002 2.91690000000E+009
 1.40400000000E+002 2.92710000000E+009
 1.40440000000E+002 2.92980000000E+009
 1.40480000000E+002 2.93290000000E+009
 1.40520000000E+002 2.93640000000E+009
 1.40560000000E+002 2.94030000000E+009
 1.40590000000E+002 2.94450000000E+009
 1.40630000000E+002 2.94890000000E+009
 1.40670000000E+002 2.95370000000E+009
 1.40710000000E+002 2.95860000000E+009
 1.40750000000E+002 2.96370000000E+009
 1.40790000000E+002 2.96890000000E+009
 1.40830000000E+002 2.97420000000E+009
 1.40870000000E+002 2.97960000000E+009
 1.40910000000E+002 2.98490000000E+009
 1.40950000000E+002 2.99020000000E+009
 1.40990000000E+002 2.99560000000E+009
 1.41020000000E+002 3.00080000000E+009
 1.41060000000E+002 3.00610000000E+009
 1.41100000000E+002 3.01130000000E+009
 1.41140000000E+002 3.01640000000E+009
 1.41180000000E+002 3.02150000000E+009
 1.41220000000E+002 3.02150000000E+009
 1.41260000000E+002 3.02150000000E+009
 1.41300000000E+002 3.02150000000E+009
 1.41340000000E+002 3.02150000000E+009
 1.41380000000E+002 3.02150000000E+009
 1.41410000000E+002 3.02150000000E+009
 1.41450000000E+002 3.02150000000E+009
 1.41490000000E+002 3.02150000000E+009
 1.41530000000E+002 3.02150000000E+009
 1.41570000000E+002 3.02150000000E+009
 1.41610000000E+002 3.02150000000E+009
 1.41650000000E+002 3.02150000000E+009
 1.41690000000E+002 3.02150000000E+009
 1.41730000000E+002 3.02150000000E+009
 1.41760000000E+002 3.02150000000E+009
 1.41800000000E+002 3.02150000000E+009
 1.41840000000E+002 3.02150000000E+009
 1.41880000000E+002 3.02150000000E+009
 1.41920000000E+002 3.02150000000E+009
 1.41960000000E+002 3.02150000000E+009
 1.42000000000E+002 3.02300000000E+009
 1.42040000000E+002 3.02510000000E+009
 1.42080000000E+002 3.02760000000E+009
 1.42120000000E+002 3.03050000000E+009
 1.42160000000E+002 3.03380000000E+009
 1.42190000000E+002 3.03750000000E+009
 1.42230000000E+002 3.04150000000E+009
 1.42270000000E+002 3.04570000000E+009
 1.42310000000E+002 3.05010000000E+009
 1.42350000000E+002 3.05470000000E+009
 1.42390000000E+002 3.05940000000E+009
 1.42430000000E+002 3.06420000000E+009
 1.42470000000E+002 3.06910000000E+009
 1.42510000000E+002 3.07400000000E+009
 1.42540000000E+002 3.07880000000E+009
 1.42580000000E+002 3.08370000000E+009
 1.42620000000E+002 3.08860000000E+009
 1.42660000000E+002 3.09340000000E+009
 1.42700000000E+002 3.09820000000E+009
 1.42740000000E+002 3.10290000000E+009
 1.42780000000E+002 3.10760000000E+009
 1.42820000000E+002 3.11230000000E+009
 1.42860000000E+002 3.11690000000E+009
 1.42900000000E+002 3.12150000000E+009
 1.42940000000E+002 3.12610000000E+009
 1.42970000000E+002 3.13070000000E+009
 1.43010000000E+002 3.13530000000E+009
 1.43050000000E+002 3.13990000000E+009
 1.43090000000E+002 3.14460000000E+009
 1.43130000000E+002 3.14920000000E+009
 1.43170000000E+002 3.15390000000E+009
 1.43210000000E+002 3.15870000000E+009
 1.43250000000E+002 3.16340000000E+009
 1.43290000000E+002 3.16820000000E+009
 1.43320000000E+002 3.17290000000E+009
 1.43360000000E+002 3.17770000000E+009
 1.43400000000E+002 3.18240000000E+009
 1.43440000000E+002 3.18720000000E+009
 1.43480000000E+002 3.19190000000E+009
 1.43520000000E+002 3.19660000000E+009
 1.43560000000E+002 3.20120000000E+009
 1.43600000000E+002 3.20580000000E+009
 1.43640000000E+002 3.21030000000E+009
 1.43680000000E+002 3.21470000000E+009
 1.43720000000E+002 3.21900000000E+009
 1.43750000000E+002 3.22320000000E+009
 1.43790000000E+002 3.22720000000E+009
 1.43830000000E+002 3.23110000000E+009
 1.43870000000E+002 3.23490000000E+009
 1.43910000000E+002 3.23850000000E+009
 1.43950000000E+002 3.24200000000E+009
 1.43990000000E+002 3.24540000000E+009
 1.44030000000E+002 3.24860000000E+009
 1.44070000000E+002 3.25170000000E+009
 1.44100000000E+002 3.25470000000E+009
 1.44140000000E+002 3.25760000000E+009
 1.44180000000E+002 3.26040000000E+009
 1.44220000000E+002 3.26310000000E+009
 1.44260000000E+002 3.26570000000E+009
 1.44300000000E+002 3.26820000000E+009
 1.44340000000E+002 3.27070000000E+009
 1.44380000000E+002 3.27310000000E+009
 1.44420000000E+002 3.27540000000E+009
 1.44460000000E+002 3.27760000000E+009
 1.44500000000E+002 3.27980000000E+009
 1.44530000000E+002 3.28200000000E+009
 1.44570000000E+002 3.28410000000E+009
 1.44610000000E+002 3.28610000000E+009
 1.44650000000E+002 3.28810000000E+009
 1.44690000000E+002 3.29000000000E+009
 1.44730000000E+002 3.29190000000E+009
 1.44770000000E+002 3.29370000000E+009
 1.44810000000E+002 3.29550000000E+009
 1.44850000000E+002 3.29720000000E+009
 1.44880000000E+002 3.29900000000E+009
 1.44920000000E+002 3.30060000000E+009
 1.44960000000E+002 3.30230000000E+009
 1.45000000000E+002 3.30390000000E+009
 1.45040000000E+002 3.30540000000E+009
 1.45080000000E+002 3.30690000000E+009
 1.45120000000E+002 3.30840000000E+009
 1.45160000000E+002 3.30990000000E+009
 1.45200000000E+002 3.31130000000E+009
 1.45240000000E+002 3.31260000000E+009
 1.45280000000E+002 3.31390000000E+009
 1.45310000000E+002 3.31510000000E+009
 1.45350000000E+002 3.31630000000E+009
 1.45390000000E+002 3.31740000000E+009
 1.45430000000E+002 3.31840000000E+009
 1.45470000000E+002 3.31940000000E+009
 1.45510000000E+002 3.31940000000E+009
 1.45550000000E+002 3.31940000000E+009
 1.45590000000E+002 3.31940000000E+009
 1.45630000000E+002 3.31940000000E+009
 1.45660000000E+002 3.31940000000E+009
 1.45700000000E+002 3.31940000000E+009
 1.45740000000E+002 3.31940000000E+009
 1.45780000000E+002 3.31940000000E+009
 1.45820000000E+002 3.31940000000E+009
 1.45860000000E+002 3.31940000000E+009
 1.45900000000E+002 3.31940000000E+009
 1.45940000000E+002 3.31940000000E+009
 1.45980000000E+002 3.31940000000E+009
 1.46020000000E+002 3.31940000000E+009
 1.46060000000E+002 3.31940000000E+009
 1.46090000000E+002 3.31940000000E+009
 1.46130000000E+002 3.31940000000E+009
 1.46170000000E+002 3.31940000000E+009
 1.46210000000E+002 3.31940000000E+009
 1.46250000000E+002 3.31940000000E+009
 1.46290000000E+002 3.31550000000E+009
 1.46330000000E+002 3.31250000000E+009
 1.46370000000E+002 3.31030000000E+009
 1.46410000000E+002 3.30900000000E+009
 1.46440000000E+002 3.30840000000E+009
 1.46480000000E+002 3.30860000000E+009
 1.46520000000E+002 3.30940000000E+009
 1.46560000000E+002 3.31080000000E+009
 1.46600000000E+002 3.31270000000E+009
 1.46640000000E+002 3.31510000000E+009
 1.46680000000E+002 3.31780000000E+009
 1.46720000000E+002 3.32090000000E+009
 1.46760000000E+002 3.32410000000E+009
 1.46800000000E+002 3.32750000000E+009
 1.46840000000E+002 3.33110000000E+009
 1.46870000000E+002 3.33460000000E+009
 1.46910000000E+002 3.33820000000E+009
 1.46950000000E+002 3.34180000000E+009
 1.46990000000E+002 3.34530000000E+009
 1.47030000000E+002 3.34880000000E+009
 1.47070000000E+002 3.35210000000E+009
 1.47110000000E+002 3.35540000000E+009
 1.47150000000E+002 3.35850000000E+009
 1.47190000000E+002 3.36150000000E+009
 1.47220000000E+002 3.36430000000E+009
 1.47260000000E+002 3.36690000000E+009
 1.47300000000E+002 3.36940000000E+009
 1.47340000000E+002 3.37160000000E+009
 1.47380000000E+002 3.37360000000E+009
 1.47420000000E+002 3.37540000000E+009
 1.47460000000E+002 3.37700000000E+009
 1.47500000000E+002 3.37840000000E+009
 1.47540000000E+002 3.37960000000E+009
 1.47580000000E+002 3.38070000000E+009
 1.47620000000E+002 3.38270000000E+009
 1.47650000000E+002 3.38970000000E+009
 1.47690000000E+002 3.39660000000E+009
 1.47730000000E+002 3.40350000000E+009
 1.47770000000E+002 3.41030000000E+009
 1.47810000000E+002 3.41710000000E+009
 1.47850000000E+002 3.42390000000E+009
 1.47890000000E+002 3.43060000000E+009
 1.47930000000E+002 3.43730000000E+009
 1.47970000000E+002 3.44390000000E+009
 1.48000000000E+002 3.45050000000E+009
 1.48040000000E+002 3.45710000000E+009
 1.48080000000E+002 3.46360000000E+009
 1.48120000000E+002 3.47010000000E+009
 1.48160000000E+002 3.47650000000E+009
 1.48200000000E+002 3.48300000000E+009
 1.48240000000E+002 3.48930000000E+009
 1.48280000000E+002 3.49570000000E+009
 1.48320000000E+002 3.50210000000E+009
 1.48360000000E+002 3.50840000000E+009
 1.48400000000E+002 3.51480000000E+009
 1.48430000000E+002 3.52120000000E+009
 1.48470000000E+002 3.52760000000E+009
 1.48510000000E+002 3.53400000000E+009
 1.48550000000E+002 3.54040000000E+009
 1.48590000000E+002 3.54680000000E+009
 1.48630000000E+002 3.55320000000E+009
 1.48670000000E+002 3.55950000000E+009
 1.48710000000E+002 3.56590000000E+009
 1.48750000000E+002 3.57210000000E+009
 1.48780000000E+002 3.57830000000E+009
 1.48820000000E+002 3.58440000000E+009
 1.48860000000E+002 3.59040000000E+009
 1.48900000000E+002 3.59630000000E+009
 1.48940000000E+002 3.60210000000E+009
 1.48980000000E+002 3.60770000000E+009
 1.49020000000E+002 3.61320000000E+009
 1.49060000000E+002 3.61860000000E+009
 1.49100000000E+002 3.62380000000E+009
 1.49140000000E+002 3.62880000000E+009
 1.49180000000E+002 3.63370000000E+009
 1.49210000000E+002 3.63840000000E+009
 1.49250000000E+002 3.64300000000E+009
 1.49290000000E+002 3.64750000000E+009
 1.49330000000E+002 3.65180000000E+009
 1.49370000000E+002 3.65610000000E+009
 1.49410000000E+002 3.66030000000E+009
 1.49450000000E+002 3.66440000000E+009
 1.49490000000E+002 3.66850000000E+009
 1.49530000000E+002 3.67250000000E+009
 1.49560000000E+002 3.67650000000E+009
 1.49600000000E+002 3.68050000000E+009
 1.49640000000E+002 3.68450000000E+009
 1.49680000000E+002 3.68850000000E+009
 1.49720000000E+002 3.69250000000E+009
 1.49760000000E+002 3.69660000000E+009
 1.49800000000E+002 3.69660000000E+009
 1.49840000000E+002 3.69660000000E+009
 1.49880000000E+002 3.69660000000E+009
 1.49920000000E+002 3.69660000000E+009
 1.49960000000E+002 3.69660000000E+009
 1.49990000000E+002 3.69660000000E+009
 1.50030000000E+002 3.69660000000E+009
 1.50070000000E+002 3.69660000000E+009
 1.50110000000E+002 3.69660000000E+009
 1.50150000000E+002 3.69660000000E+009
 1.50190000000E+002 3.69660000000E+009
 1.50230000000E+002 3.69660000000E+009
 1.50270000000E+002 3.69660000000E+009
 1.50310000000E+002 3.69660000000E+009
 1.50340000000E+002 3.69660000000E+009
 1.50380000000E+002 3.69660000000E+009
 1.50420000000E+002 3.69660000000E+009
 1.50460000000E+002 3.69660000000E+009
 1.50500000000E+002 3.69660000000E+009
 1.50540000000E+002 3.69660000000E+009
 1.50580000000E+002 3.69570000000E+009
 1.50620000000E+002 3.69550000000E+009
 1.50660000000E+002 3.69600000000E+009
 1.50700000000E+002 3.69710000000E+009
 1.50740000000E+002 3.69880000000E+009
 1.50770000000E+002 3.70110000000E+009
 1.50810000000E+002 3.70400000000E+009
 1.50850000000E+002 3.70730000000E+009
 1.50890000000E+002 3.71100000000E+009
 1.50930000000E+002 3.71510000000E+009
 1.50970000000E+002 3.71960000000E+009
 1.51010000000E+002 3.72430000000E+009
 1.51050000000E+002 3.72920000000E+009
 1.51090000000E+002 3.73440000000E+009
 1.51120000000E+002 3.73970000000E+009
 1.51160000000E+002 3.74520000000E+009
 1.51200000000E+002 3.75090000000E+009
 1.51240000000E+002 3.75680000000E+009
 1.51280000000E+002 3.76280000000E+009
 1.51320000000E+002 3.76900000000E+009
 1.51360000000E+002 3.77530000000E+009
 1.51400000000E+002 3.78180000000E+009
 1.51440000000E+002 3.78830000000E+009
 1.51480000000E+002 3.79500000000E+009
 1.51510000000E+002 3.80180000000E+009
 1.51550000000E+002 3.80870000000E+009
 1.51590000000E+002 3.81570000000E+009
 1.51630000000E+002 3.82270000000E+009
 1.51670000000E+002 3.82980000000E+009
 1.51710000000E+002 3.83690000000E+009
 1.51750000000E+002 3.84550000000E+009
 1.51790000000E+002 3.85440000000E+009
 1.51830000000E+002 3.86320000000E+009
 1.51870000000E+002 3.87210000000E+009
 1.51910000000E+002 3.88100000000E+009
 1.51940000000E+002 3.89000000000E+009
 1.51980000000E+002 3.89890000000E+009
 1.52020000000E+002 3.90780000000E+009
 1.52060000000E+002 3.91680000000E+009
 1.52100000000E+002 3.92580000000E+009
 1.52140000000E+002 3.93480000000E+009
 1.52180000000E+002 3.94380000000E+009
 1.52220000000E+002 3.95290000000E+009
 1.52260000000E+002 3.96200000000E+009
 1.52290000000E+002 3.97110000000E+009
 1.52330000000E+002 3.98030000000E+009
 1.52370000000E+002 3.98950000000E+009
 1.52410000000E+002 3.99870000000E+009
 1.52450000000E+002 4.00800000000E+009
 1.52490000000E+002 4.01740000000E+009
 1.52530000000E+002 4.02670000000E+009
 1.52570000000E+002 4.03610000000E+009
 1.52610000000E+002 4.04550000000E+009
 1.52650000000E+002 4.05490000000E+009
 1.52690000000E+002 4.06430000000E+009
 1.52720000000E+002 4.07370000000E+009
 1.52760000000E+002 4.08300000000E+009
 1.52800000000E+002 4.09230000000E+009
 1.52840000000E+002 4.10150000000E+009
 1.52880000000E+002 4.11070000000E+009
 1.52920000000E+002 4.11990000000E+009
 1.52960000000E+002 4.12900000000E+009
 1.53000000000E+002 4.13810000000E+009
 1.53040000000E+002 4.14710000000E+009
 1.53070000000E+002 4.15610000000E+009
 1.53110000000E+002 4.16510000000E+009
 1.53150000000E+002 4.17410000000E+009
 1.53190000000E+002 4.18300000000E+009
 1.53230000000E+002 4.19200000000E+009
 1.53270000000E+002 4.20090000000E+009
 1.53310000000E+002 4.20990000000E+009
 1.53350000000E+002 4.21900000000E+009
 1.53390000000E+002 4.22810000000E+009
 1.53430000000E+002 4.23730000000E+009
 1.53470000000E+002 4.24660000000E+009
 1.53500000000E+002 4.25600000000E+009
 1.53540000000E+002 4.26540000000E+009
 1.53580000000E+002 4.27500000000E+009
 1.53620000000E+002 4.28470000000E+009
 1.53660000000E+002 4.29440000000E+009
 1.53700000000E+002 4.30420000000E+009
 1.53740000000E+002 4.31410000000E+009
 1.53780000000E+002 4.32400000000E+009
 1.53820000000E+002 4.33390000000E+009
 1.53850000000E+002 4.34390000000E+009
 1.53890000000E+002 4.35390000000E+009
 1.53930000000E+002 4.36390000000E+009
 1.53970000000E+002 4.37400000000E+009
 1.54010000000E+002 4.38400000000E+009
 1.54050000000E+002 4.39410000000E+009
 1.54090000000E+002 4.39410000000E+009
 1.54130000000E+002 4.39410000000E+009
 1.54170000000E+002 4.39410000000E+009
 1.54210000000E+002 4.39410000000E+009
 1.54250000000E+002 4.39410000000E+009
 1.54280000000E+002 4.39410000000E+009
 1.54320000000E+002 4.39410000000E+009
 1.54360000000E+002 4.39410000000E+009
 1.54400000000E+002 4.39410000000E+009
 1.54440000000E+002 4.39410000000E+009
 1.54480000000E+002 4.39410000000E+009
 1.54520000000E+002 4.39410000000E+009
 1.54560000000E+002 4.39410000000E+009
 1.54600000000E+002 4.39410000000E+009
 1.54630000000E+002 4.39410000000E+009
 1.54670000000E+002 4.39410000000E+009
 1.54710000000E+002 4.39410000000E+009
 1.54750000000E+002 4.39410000000E+009
 1.54790000000E+002 4.39410000000E+009
 1.54830000000E+002 4.39410000000E+009
 1.54870000000E+002 4.39590000000E+009
 1.54910000000E+002 4.39860000000E+009
 1.54950000000E+002 4.40220000000E+009
 1.54990000000E+002 4.40670000000E+009
 1.55030000000E+002 4.41200000000E+009
 1.55060000000E+002 4.41810000000E+009
 1.55100000000E+002 4.42490000000E+009
 1.55140000000E+002 4.43230000000E+009
 1.55180000000E+002 4.44030000000E+009
 1.55220000000E+002 4.44880000000E+009
 1.55260000000E+002 4.45770000000E+009
 1.55300000000E+002 4.46700000000E+009
 1.55340000000E+002 4.47660000000E+009
 1.55380000000E+002 4.48640000000E+009
 1.55410000000E+002 4.49640000000E+009
 1.55450000000E+002 4.50650000000E+009
 1.55490000000E+002 4.51660000000E+009
 1.55530000000E+002 4.52690000000E+009
 1.55570000000E+002 4.53710000000E+009
 1.55610000000E+002 4.54730000000E+009
 1.55650000000E+002 4.55750000000E+009
 1.55690000000E+002 4.56750000000E+009
 1.55730000000E+002 4.57750000000E+009
 1.55770000000E+002 4.58720000000E+009
 1.55810000000E+002 4.59670000000E+009
 1.55840000000E+002 4.60610000000E+009
 1.55880000000E+002 4.61520000000E+009
 1.55920000000E+002 4.62400000000E+009
 1.55960000000E+002 4.63270000000E+009
 1.56000000000E+002 4.64120000000E+009
 1.56040000000E+002 4.64950000000E+009
 1.56080000000E+002 4.65770000000E+009
 1.56120000000E+002 4.66570000000E+009
 1.56160000000E+002 4.67360000000E+009
 1.56190000000E+002 4.68160000000E+009
 1.56230000000E+002 4.68950000000E+009
 1.56270000000E+002 4.69740000000E+009
 1.56310000000E+002 4.70540000000E+009
 1.56350000000E+002 4.71350000000E+009
 1.56390000000E+002 4.72170000000E+009
 1.56430000000E+002 4.72990000000E+009
 1.56470000000E+002 4.73830000000E+009
 1.56510000000E+002 4.74670000000E+009
 1.56550000000E+002 4.75520000000E+009
 1.56590000000E+002 4.76380000000E+009
 1.56620000000E+002 4.77240000000E+009
 1.56660000000E+002 4.78110000000E+009
 1.56700000000E+002 4.78990000000E+009
 1.56740000000E+002 4.79870000000E+009
 1.56780000000E+002 4.80760000000E+009
 1.56820000000E+002 4.81660000000E+009
 1.56860000000E+002 4.82560000000E+009
 1.56900000000E+002 4.83480000000E+009
 1.56940000000E+002 4.84400000000E+009
 1.56970000000E+002 4.85340000000E+009
 1.57010000000E+002 4.86280000000E+009
 1.57050000000E+002 4.87240000000E+009
 1.57090000000E+002 4.88200000000E+009
 1.57130000000E+002 4.89170000000E+009
 1.57170000000E+002 4.90140000000E+009
 1.57210000000E+002 4.91130000000E+009
 1.57250000000E+002 4.92120000000E+009
 1.57290000000E+002 4.93110000000E+009
 1.57330000000E+002 4.94110000000E+009
 1.57370000000E+002 4.95110000000E+009
 1.57400000000E+002 4.96120000000E+009
 1.57440000000E+002 4.97120000000E+009
 1.57480000000E+002 4.98130000000E+009
 1.57520000000E+002 4.99130000000E+009
 1.57560000000E+002 5.00130000000E+009
 1.57600000000E+002 5.01130000000E+009
 1.57640000000E+002 5.02120000000E+009
 1.57680000000E+002 5.03100000000E+009
 1.57720000000E+002 5.04070000000E+009
 1.57750000000E+002 5.05040000000E+009
 1.57790000000E+002 5.05990000000E+009
 1.57830000000E+002 5.06940000000E+009
 1.57870000000E+002 5.07870000000E+009
 1.57910000000E+002 5.08800000000E+009
 1.57950000000E+002 5.09720000000E+009
 1.57990000000E+002 5.10630000000E+009
 1.58030000000E+002 5.11540000000E+009
 1.58070000000E+002 5.12430000000E+009
 1.58110000000E+002 5.13320000000E+009
 1.58150000000E+002 5.14200000000E+009
 1.58180000000E+002 5.15070000000E+009
 1.58220000000E+002 5.15940000000E+009
 1.58260000000E+002 5.16810000000E+009
 1.58300000000E+002 5.17670000000E+009
 1.58340000000E+002 5.18520000000E+009
 1.58380000000E+002 5.18520000000E+009
 1.58420000000E+002 5.18520000000E+009
 1.58460000000E+002 5.18520000000E+009
 1.58500000000E+002 5.18520000000E+009
 1.58530000000E+002 5.18520000000E+009
 1.58570000000E+002 5.18520000000E+009
 1.58610000000E+002 5.18520000000E+009
 1.58650000000E+002 5.18520000000E+009
 1.58690000000E+002 5.18520000000E+009
 1.58730000000E+002 5.18520000000E+009
 1.58770000000E+002 5.18520000000E+009
 1.58810000000E+002 5.18520000000E+009
 1.58850000000E+002 5.18520000000E+009
 1.58890000000E+002 5.18520000000E+009
 1.58930000000E+002 5.18520000000E+009
 1.58960000000E+002 5.18520000000E+009
 1.59000000000E+002 5.18520000000E+009
 1.59040000000E+002 5.18520000000E+009
 1.59080000000E+002 5.18520000000E+009
 1.59120000000E+002 5.18520000000E+009
 1.59160000000E+002 5.18540000000E+009
 1.59200000000E+002 5.18640000000E+009
 1.59240000000E+002 5.18830000000E+009
 1.59280000000E+002 5.19110000000E+009
 1.59310000000E+002 5.19460000000E+009
 1.59350000000E+002 5.19890000000E+009
 1.59390000000E+002 5.20370000000E+009
 1.59430000000E+002 5.20920000000E+009
 1.59470000000E+002 5.21510000000E+009
 1.59510000000E+002 5.22140000000E+009
 1.59550000000E+002 5.22810000000E+009
 1.59590000000E+002 5.23510000000E+009
 1.59630000000E+002 5.24220000000E+009
 1.59670000000E+002 5.24950000000E+009
 1.59710000000E+002 5.25690000000E+009
 1.59740000000E+002 5.26440000000E+009
 1.59780000000E+002 5.27180000000E+009
 1.59820000000E+002 5.27920000000E+009
 1.59860000000E+002 5.28650000000E+009
 1.59900000000E+002 5.29370000000E+009
 1.59940000000E+002 5.30070000000E+009
 1.59980000000E+002 5.30770000000E+009
 1.60020000000E+002 5.31450000000E+009
 1.60060000000E+002 5.32120000000E+009
 1.60090000000E+002 5.32790000000E+009
 1.60130000000E+002 5.33450000000E+009
 1.60170000000E+002 5.34100000000E+009
 1.60210000000E+002 5.34750000000E+009
 1.60250000000E+002 5.35390000000E+009
 1.60290000000E+002 5.36040000000E+009
 1.60330000000E+002 5.36670000000E+009
 1.60370000000E+002 5.37310000000E+009
 1.60410000000E+002 5.37940000000E+009
 1.60450000000E+002 5.38570000000E+009
 1.60490000000E+002 5.39200000000E+009
 1.60520000000E+002 5.39820000000E+009
 1.60560000000E+002 5.40430000000E+009
 1.60600000000E+002 5.41030000000E+009
 1.60640000000E+002 5.41630000000E+009
 1.60680000000E+002 5.42210000000E+009
 1.60720000000E+002 5.42780000000E+009
 1.60760000000E+002 5.43330000000E+009
 1.60800000000E+002 5.43880000000E+009
 1.60840000000E+002 5.44410000000E+009
 1.60880000000E+002 5.44930000000E+009
 1.60910000000E+002 5.45430000000E+009
 1.60950000000E+002 5.45920000000E+009
 1.60990000000E+002 5.46410000000E+009
 1.61030000000E+002 5.46880000000E+009
 1.61070000000E+002 5.47340000000E+009
 1.61110000000E+002 5.47800000000E+009
 1.61150000000E+002 5.48240000000E+009
 1.61190000000E+002 5.48680000000E+009
 1.61230000000E+002 5.49110000000E+009
 1.61260000000E+002 5.49530000000E+009
 1.61300000000E+002 5.49930000000E+009
 1.61340000000E+002 5.50330000000E+009
 1.61380000000E+002 5.50710000000E+009
 1.61420000000E+002 5.51080000000E+009
 1.61460000000E+002 5.51450000000E+009
 1.61500000000E+002 5.51800000000E+009
 1.61540000000E+002 5.52160000000E+009
 1.61580000000E+002 5.52510000000E+009
 1.61620000000E+002 5.52860000000E+009
 1.61660000000E+002 5.53210000000E+009
 1.61690000000E+002 5.53570000000E+009
 1.61730000000E+002 5.53930000000E+009
 1.61770000000E+002 5.54300000000E+009
 1.61810000000E+002 5.54680000000E+009
 1.61850000000E+002 5.55060000000E+009
 1.61890000000E+002 5.55460000000E+009
 1.61930000000E+002 5.55860000000E+009
 1.61970000000E+002 5.56270000000E+009
 1.62010000000E+002 5.56690000000E+009
 1.62040000000E+002 5.57120000000E+009
 1.62080000000E+002 5.57550000000E+009
 1.62120000000E+002 5.57980000000E+009
 1.62160000000E+002 5.58420000000E+009
 1.62200000000E+002 5.58850000000E+009
 1.62240000000E+002 5.59270000000E+009
 1.62280000000E+002 5.59700000000E+009
 1.62320000000E+002 5.60130000000E+009
 1.62360000000E+002 5.60550000000E+009
 1.62400000000E+002 5.60980000000E+009
 1.62440000000E+002 5.61400000000E+009
 1.62470000000E+002 5.61830000000E+009
 1.62510000000E+002 5.62250000000E+009
 1.62550000000E+002 5.62680000000E+009
 1.62590000000E+002 5.63100000000E+009
 1.62630000000E+002 5.63520000000E+009
 1.62670000000E+002 5.63520000000E+009
 1.62710000000E+002 5.63520000000E+009
 1.62750000000E+002 5.63520000000E+009
 1.62790000000E+002 5.63520000000E+009
 1.62820000000E+002 5.63520000000E+009
 1.62860000000E+002 5.63520000000E+009
 1.62900000000E+002 5.63520000000E+009
 1.62940000000E+002 5.63520000000E+009
 1.62980000000E+002 5.63520000000E+009
 1.63020000000E+002 5.63520000000E+009
 1.63060000000E+002 5.63520000000E+009
 1.63100000000E+002 5.63520000000E+009
 1.63140000000E+002 5.63520000000E+009
 1.63180000000E+002 5.63520000000E+009
 1.63220000000E+002 5.63520000000E+009
 1.63250000000E+002 5.63520000000E+009
 1.63290000000E+002 5.63520000000E+009
 1.63330000000E+002 5.63520000000E+009
 1.63370000000E+002 5.63520000000E+009
 1.63410000000E+002 5.63520000000E+009
 1.63450000000E+002 5.63140000000E+009
 1.63490000000E+002 5.62860000000E+009
 1.63530000000E+002 5.62680000000E+009
 1.63570000000E+002 5.62600000000E+009
 1.63600000000E+002 5.62610000000E+009
 1.63640000000E+002 5.62700000000E+009
 1.63680000000E+002 5.62870000000E+009
 1.63720000000E+002 5.63110000000E+009
 1.63760000000E+002 5.63410000000E+009
 1.63800000000E+002 5.63760000000E+009
 1.63840000000E+002 5.64590000000E+009
 1.63880000000E+002 5.65510000000E+009
 1.63920000000E+002 5.66530000000E+009
 1.63960000000E+002 5.67640000000E+009
 1.64000000000E+002 5.68830000000E+009
 1.64030000000E+002 5.70100000000E+009
 1.64070000000E+002 5.71430000000E+009
 1.64110000000E+002 5.72820000000E+009
 1.64150000000E+002 5.74270000000E+009
 1.64190000000E+002 5.75760000000E+009
 1.64230000000E+002 5.77280000000E+009
 1.64270000000E+002 5.78830000000E+009
 1.64310000000E+002 5.80400000000E+009
 1.64350000000E+002 5.81980000000E+009
 1.64380000000E+002 5.83580000000E+009
 1.64420000000E+002 5.85190000000E+009
 1.64460000000E+002 5.86790000000E+009
 1.64500000000E+002 5.88400000000E+009
 1.64540000000E+002 5.90010000000E+009
 1.64580000000E+002 5.91610000000E+009
 1.64620000000E+002 5.93210000000E+009
 1.64660000000E+002 5.94810000000E+009
 1.64700000000E+002 5.96410000000E+009
 1.64740000000E+002 5.98010000000E+009
 1.64780000000E+002 5.99620000000E+009
 1.64810000000E+002 6.01230000000E+009
 1.64850000000E+002 6.02840000000E+009
 1.64890000000E+002 6.04460000000E+009
 1.64930000000E+002 6.06090000000E+009
 1.64970000000E+002 6.07720000000E+009
 1.65010000000E+002 6.09360000000E+009
 1.65050000000E+002 6.11000000000E+009
 1.65090000000E+002 6.12640000000E+009
 1.65130000000E+002 6.14280000000E+009
 1.65160000000E+002 6.15910000000E+009
 1.65200000000E+002 6.17550000000E+009
 1.65240000000E+002 6.19170000000E+009
 1.65280000000E+002 6.20790000000E+009
 1.65320000000E+002 6.22410000000E+009
 1.65360000000E+002 6.24020000000E+009
 1.65400000000E+002 6.25620000000E+009
 1.65440000000E+002 6.27210000000E+009
 1.65480000000E+002 6.28800000000E+009
 1.65520000000E+002 6.30370000000E+009
 1.65560000000E+002 6.31930000000E+009
 1.65590000000E+002 6.33490000000E+009
 1.65630000000E+002 6.35050000000E+009
 1.65670000000E+002 6.36590000000E+009
 1.65710000000E+002 6.38130000000E+009
 1.65750000000E+002 6.39670000000E+009
 1.65790000000E+002 6.41200000000E+009
 1.65830000000E+002 6.42730000000E+009
 1.65870000000E+002 6.44250000000E+009
 1.65910000000E+002 6.45770000000E+009
 1.65940000000E+002 6.47290000000E+009
 1.65980000000E+002 6.48800000000E+009
 1.66020000000E+002 6.50310000000E+009
 1.66060000000E+002 6.51810000000E+009
 1.66100000000E+002 6.53310000000E+009
 1.66140000000E+002 6.54790000000E+009
 1.66180000000E+002 6.56270000000E+009
 1.66220000000E+002 6.57730000000E+009
 1.66260000000E+002 6.59180000000E+009
 1.66300000000E+002 6.60620000000E+009
 1.66340000000E+002 6.62050000000E+009
 1.66370000000E+002 6.63460000000E+009
 1.66410000000E+002 6.64860000000E+009
 1.66450000000E+002 6.66250000000E+009
 1.66490000000E+002 6.67630000000E+009
 1.66530000000E+002 6.69010000000E+009
 1.66570000000E+002 6.70380000000E+009
 1.66610000000E+002 6.71750000000E+009
 1.66650000000E+002 6.73110000000E+009
 1.66690000000E+002 6.74470000000E+009
 1.66720000000E+002 6.75820000000E+009
 1.66760000000E+002 6.77170000000E+009
 1.66800000000E+002 6.78510000000E+009
 1.66840000000E+002 6.79850000000E+009
 1.66880000000E+002 6.81190000000E+009
 1.66920000000E+002 6.82520000000E+009
 1.66960000000E+002 6.82520000000E+009
 1.67000000000E+002 6.82520000000E+009
 1.67040000000E+002 6.82520000000E+009
 1.67080000000E+002 6.82520000000E+009
 1.67120000000E+002 6.82520000000E+009
 1.67150000000E+002 6.82520000000E+009
 1.67190000000E+002 6.82520000000E+009
 1.67230000000E+002 6.82520000000E+009
 1.67270000000E+002 6.82520000000E+009
 1.67310000000E+002 6.82520000000E+009
 1.67350000000E+002 6.82520000000E+009
 1.67390000000E+002 6.82520000000E+009
 1.67430000000E+002 6.82520000000E+009
 1.67470000000E+002 6.82520000000E+009
 1.67500000000E+002 6.82520000000E+009
 1.67540000000E+002 6.82520000000E+009
 1.67580000000E+002 6.82520000000E+009
 1.67620000000E+002 6.82520000000E+009
 1.67660000000E+002 6.82520000000E+009
 1.67700000000E+002 6.82520000000E+009
 1.67740000000E+002 6.82970000000E+009
 1.67780000000E+002 6.83520000000E+009
 1.67820000000E+002 6.84170000000E+009
 1.67860000000E+002 6.84910000000E+009
 1.67900000000E+002 6.85750000000E+009
 1.67930000000E+002 6.86660000000E+009
 1.67970000000E+002 6.87650000000E+009
 1.68010000000E+002 6.88710000000E+009
 1.68050000000E+002 6.89820000000E+009
 1.68090000000E+002 6.90970000000E+009
 1.68130000000E+002 6.92160000000E+009
 1.68170000000E+002 6.93380000000E+009
 1.68210000000E+002 6.94620000000E+009
 1.68250000000E+002 6.95870000000E+009
 1.68280000000E+002 6.97120000000E+009
 1.68320000000E+002 6.98360000000E+009
 1.68360000000E+002 6.99600000000E+009
 1.68400000000E+002 7.00820000000E+009
 1.68440000000E+002 7.02020000000E+009
 1.68480000000E+002 7.03210000000E+009
 1.68520000000E+002 7.04380000000E+009
 1.68560000000E+002 7.05530000000E+009
 1.68600000000E+002 7.06660000000E+009
 1.68640000000E+002 7.07770000000E+009
 1.68680000000E+002 7.08860000000E+009
 1.68710000000E+002 7.09930000000E+009
 1.68750000000E+002 7.10990000000E+009
 1.68790000000E+002 7.12040000000E+009
 1.68830000000E+002 7.13080000000E+009
 1.68870000000E+002 7.14110000000E+009
 1.68910000000E+002 7.15140000000E+009
 1.68950000000E+002 7.16150000000E+009
 1.68990000000E+002 7.17160000000E+009
 1.69030000000E+002 7.18150000000E+009
 1.69060000000E+002 7.19130000000E+009
 1.69100000000E+002 7.20100000000E+009
 1.69140000000E+002 7.21050000000E+009
 1.69180000000E+002 7.22000000000E+009
 1.69220000000E+002 7.22940000000E+009
 1.69260000000E+002 7.23870000000E+009
 1.69300000000E+002 7.24800000000E+009
 1.69340000000E+002 7.25720000000E+009
 1.69380000000E+002 7.26650000000E+009
 1.69420000000E+002 7.27580000000E+009
 1.69460000000E+002 7.28510000000E+009
 1.69490000000E+002 7.29460000000E+009
 1.69530000000E+002 7.30400000000E+009
 1.69570000000E+002 7.31360000000E+009
 1.69610000000E+002 7.32320000000E+009
 1.69650000000E+002 7.33280000000E+009
 1.69690000000E+002 7.34250000000E+009
 1.69730000000E+002 7.35220000000E+009
 1.69770000000E+002 7.36190000000E+009
 1.69810000000E+002 7.37160000000E+009
 1.69840000000E+002 7.38120000000E+009
 1.69880000000E+002 7.39080000000E+009
 1.69920000000E+002 7.40030000000E+009
 1.69960000000E+002 7.40970000000E+009
 1.70000000000E+002 7.41900000000E+009
 1.70040000000E+002 7.42810000000E+009
 1.70080000000E+002 7.43720000000E+009
 1.70120000000E+002 7.44610000000E+009
 1.70160000000E+002 7.45480000000E+009
 1.70200000000E+002 7.46340000000E+009
 1.70240000000E+002 7.47180000000E+009
 1.70270000000E+002 7.48010000000E+009
 1.70310000000E+002 7.48830000000E+009
 1.70350000000E+002 7.49620000000E+009
 1.70390000000E+002 7.50400000000E+009
 1.70430000000E+002 7.51170000000E+009
 1.70470000000E+002 7.51930000000E+009
 1.70510000000E+002 7.52670000000E+009
 1.70550000000E+002 7.53400000000E+009
 1.70590000000E+002 7.54130000000E+009
 1.70620000000E+002 7.54850000000E+009
 1.70660000000E+002 7.55570000000E+009
 1.70700000000E+002 7.56280000000E+009
 1.70740000000E+002 7.56990000000E+009
 1.70780000000E+002 7.57700000000E+009
 1.70820000000E+002 7.58400000000E+009
 1.70860000000E+002 7.59100000000E+009
 1.70900000000E+002 7.59810000000E+009
 1.70940000000E+002 7.60510000000E+009
 1.70980000000E+002 7.61210000000E+009
 1.71010000000E+002 7.61920000000E+009
 1.71050000000E+002 7.62620000000E+009
 1.71090000000E+002 7.63330000000E+009
 1.71130000000E+002 7.64030000000E+009
 1.71170000000E+002 7.64740000000E+009
 1.71210000000E+002 7.65440000000E+009
 1.71250000000E+002 7.65440000000E+009
 1.71290000000E+002 7.65440000000E+009
 1.71330000000E+002 7.65440000000E+009
 1.71370000000E+002 7.65440000000E+009
 1.71410000000E+002 7.65440000000E+009
 1.71440000000E+002 7.65440000000E+009
 1.71480000000E+002 7.65440000000E+009
 1.71520000000E+002 7.65440000000E+009
 1.71560000000E+002 7.65440000000E+009
 1.71600000000E+002 7.65440000000E+009
 1.71640000000E+002 7.65440000000E+009
 1.71680000000E+002 7.65440000000E+009
 1.71720000000E+002 7.65440000000E+009
 1.71760000000E+002 7.65440000000E+009
 1.71790000000E+002 7.65440000000E+009
 1.71830000000E+002 7.65440000000E+009
 1.71870000000E+002 7.65440000000E+009
 1.71910000000E+002 7.65440000000E+009
 1.71950000000E+002 7.65440000000E+009
 1.71990000000E+002 7.65440000000E+009
 1.72030000000E+002 7.65250000000E+009
 1.72070000000E+002 7.65160000000E+009
 1.72110000000E+002 7.65170000000E+009
 1.72150000000E+002 7.65270000000E+009
 1.72190000000E+002 7.65460000000E+009
 1.72220000000E+002 7.65740000000E+009
 1.72260000000E+002 7.66090000000E+009
 1.72300000000E+002 7.66510000000E+009
 1.72340000000E+002 7.66980000000E+009
 1.72380000000E+002 7.67500000000E+009
 1.72420000000E+002 7.68060000000E+009
 1.72460000000E+002 7.68640000000E+009
 1.72500000000E+002 7.69230000000E+009
 1.72540000000E+002 7.69840000000E+009
 1.72570000000E+002 7.70450000000E+009
 1.72610000000E+002 7.71060000000E+009
 1.72650000000E+002 7.71670000000E+009
 1.72690000000E+002 7.72270000000E+009
 1.72730000000E+002 7.72860000000E+009
 1.72770000000E+002 7.73440000000E+009
 1.72810000000E+002 7.74020000000E+009
 1.72850000000E+002 7.74590000000E+009
 1.72890000000E+002 7.75150000000E+009
 1.72930000000E+002 7.75700000000E+009
 1.72970000000E+002 7.76250000000E+009
 1.73000000000E+002 7.76800000000E+009
 1.73040000000E+002 7.77350000000E+009
 1.73080000000E+002 7.77890000000E+009
 1.73120000000E+002 7.78430000000E+009
 1.73160000000E+002 7.78970000000E+009
 1.73200000000E+002 7.79500000000E+009
 1.73240000000E+002 7.80020000000E+009
 1.73280000000E+002 7.80540000000E+009
 1.73320000000E+002 7.81050000000E+009
 1.73350000000E+002 7.81560000000E+009
 1.73390000000E+002 7.82060000000E+009
 1.73430000000E+002 7.82550000000E+009
 1.73470000000E+002 7.83030000000E+009
 1.73510000000E+002 7.83500000000E+009
 1.73550000000E+002 7.83960000000E+009
 1.73590000000E+002 7.84420000000E+009
 1.73630000000E+002 7.84880000000E+009
 1.73670000000E+002 7.85330000000E+009
 1.73710000000E+002 7.85770000000E+009
 1.73750000000E+002 7.86220000000E+009
 1.73780000000E+002 7.86660000000E+009
 1.73820000000E+002 7.87100000000E+009
 1.73860000000E+002 7.87540000000E+009
 1.73900000000E+002 7.87980000000E+009
 1.73940000000E+002 7.88420000000E+009
 1.73980000000E+002 7.88870000000E+009
 1.74020000000E+002 7.89310000000E+009
 1.74060000000E+002 7.89760000000E+009
 1.74100000000E+002 7.90210000000E+009
 1.74130000000E+002 7.90670000000E+009
 1.74170000000E+002 7.91140000000E+009
 1.74210000000E+002 7.91610000000E+009
 1.74250000000E+002 7.92090000000E+009
 1.74290000000E+002 7.92570000000E+009
 1.74330000000E+002 7.93060000000E+009
 1.74370000000E+002 7.93550000000E+009
 1.74410000000E+002 7.94060000000E+009
 1.74450000000E+002 7.94570000000E+009
 1.74490000000E+002 7.95080000000E+009
 1.74530000000E+002 7.95610000000E+009
 1.74560000000E+002 7.96130000000E+009
 1.74600000000E+002 7.96660000000E+009
 1.74640000000E+002 7.97190000000E+009
 1.74680000000E+002 7.97720000000E+009
 1.74720000000E+002 7.98240000000E+009
 1.74760000000E+002 7.98760000000E+009
 1.74800000000E+002 7.99280000000E+009
 1.74840000000E+002 7.99790000000E+009
 1.74880000000E+002 8.00290000000E+009
 1.74910000000E+002 8.00790000000E+009
 1.74950000000E+002 8.01280000000E+009
 1.74990000000E+002 8.01770000000E+009
 1.75030000000E+002 8.02250000000E+009
 1.75070000000E+002 8.02730000000E+009
 1.75110000000E+002 8.03200000000E+009
 1.75150000000E+002 8.03660000000E+009
 1.75190000000E+002 8.04120000000E+009
 1.75230000000E+002 8.04570000000E+009
 1.75270000000E+002 8.05010000000E+009
 1.75310000000E+002 8.05450000000E+009
 1.75340000000E+002 8.05870000000E+009
 1.75380000000E+002 8.06290000000E+009
 1.75420000000E+002 8.06700000000E+009
 1.75460000000E+002 8.07110000000E+009
 1.75500000000E+002 8.07510000000E+009
 1.75540000000E+002 8.07510000000E+009
 1.75580000000E+002 8.07510000000E+009
 1.75620000000E+002 8.07510000000E+009
 1.75660000000E+002 8.07510000000E+009
 1.75690000000E+002 8.07510000000E+009
 1.75730000000E+002 8.07510000000E+009
 1.75770000000E+002 8.07510000000E+009
 1.75810000000E+002 8.07510000000E+009
 1.75850000000E+002 8.07510000000E+009
 1.75890000000E+002 8.07510000000E+009
 1.75930000000E+002 8.07510000000E+009
 1.75970000000E+002 8.07510000000E+009
 1.76010000000E+002 8.07510000000E+009
 1.76050000000E+002 8.07510000000E+009
 1.76090000000E+002 8.07510000000E+009
 1.76120000000E+002 8.07510000000E+009
 1.76160000000E+002 8.07510000000E+009
 1.76200000000E+002 8.07510000000E+009
 1.76240000000E+002 8.07510000000E+009
 1.76280000000E+002 8.07510000000E+009
 1.76320000000E+002 8.07220000000E+009
 1.76360000000E+002 8.07040000000E+009
 1.76400000000E+002 8.06980000000E+009
 1.76440000000E+002 8.07010000000E+009
 1.76470000000E+002 8.07140000000E+009
 1.76510000000E+002 8.07360000000E+009
 1.76550000000E+002 8.07650000000E+009
 1.76590000000E+002 8.08010000000E+009
 1.76630000000E+002 8.08420000000E+009
 1.76670000000E+002 8.08880000000E+009
 1.76710000000E+002 8.09380000000E+009
 1.76750000000E+002 8.09910000000E+009
 1.76790000000E+002 8.10460000000E+009
 1.76830000000E+002 8.11020000000E+009
 1.76870000000E+002 8.11590000000E+009
 1.76900000000E+002 8.12150000000E+009
 1.76940000000E+002 8.12720000000E+009
 1.76980000000E+002 8.13280000000E+009
 1.77020000000E+002 8.13820000000E+009
 1.77060000000E+002 8.14360000000E+009
 1.77100000000E+002 8.14880000000E+009
 1.77140000000E+002 8.15380000000E+009
 1.77180000000E+002 8.15880000000E+009
 1.77220000000E+002 8.16360000000E+009
 1.77250000000E+002 8.16840000000E+009
 1.77290000000E+002 8.17310000000E+009
 1.77330000000E+002 8.17780000000E+009
 1.77370000000E+002 8.18250000000E+009
 1.77410000000E+002 8.18710000000E+009
 1.77450000000E+002 8.19180000000E+009
 1.77490000000E+002 8.19650000000E+009
 1.77530000000E+002 8.20120000000E+009
 1.77570000000E+002 8.20600000000E+009
 1.77610000000E+002 8.21090000000E+009
 1.77650000000E+002 8.21580000000E+009
 1.77680000000E+002 8.22090000000E+009
 1.77720000000E+002 8.22610000000E+009
 1.77760000000E+002 8.23140000000E+009
 1.77800000000E+002 8.23690000000E+009
 1.77840000000E+002 8.24250000000E+009
 1.77880000000E+002 8.24820000000E+009
 1.77920000000E+002 8.25410000000E+009
 1.77960000000E+002 8.26000000000E+009
 1.78000000000E+002 8.26590000000E+009
 1.78030000000E+002 8.27200000000E+009
 1.78070000000E+002 8.27810000000E+009
 1.78110000000E+002 8.28420000000E+009
 1.78150000000E+002 8.29030000000E+009
 1.78190000000E+002 8.29630000000E+009
 1.78230000000E+002 8.30240000000E+009
 1.78270000000E+002 8.30840000000E+009
 1.78310000000E+002 8.31440000000E+009
 1.78350000000E+002 8.32040000000E+009
 1.78390000000E+002 8.32630000000E+009
 1.78430000000E+002 8.33220000000E+009
 1.78460000000E+002 8.33820000000E+009
 1.78500000000E+002 8.34420000000E+009
 1.78540000000E+002 8.35020000000E+009
 1.78580000000E+002 8.35630000000E+009
 1.78620000000E+002 8.36240000000E+009
 1.78660000000E+002 8.36870000000E+009
 1.78700000000E+002 8.37510000000E+009
 1.78740000000E+002 8.38150000000E+009
 1.78780000000E+002 8.38800000000E+009
 1.78810000000E+002 8.39440000000E+009
 1.78850000000E+002 8.40080000000E+009
 1.78890000000E+002 8.40720000000E+009
 1.78930000000E+002 8.41350000000E+009
 1.78970000000E+002 8.41970000000E+009
 1.79010000000E+002 8.42590000000E+009
 1.79050000000E+002 8.43200000000E+009
 1.79090000000E+002 8.43800000000E+009
 1.79130000000E+002 8.44390000000E+009
 1.79170000000E+002 8.44970000000E+009
 1.79210000000E+002 8.45530000000E+009
 1.79240000000E+002 8.46090000000E+009
 1.79280000000E+002 8.46630000000E+009
 1.79320000000E+002 8.47170000000E+009
 1.79360000000E+002 8.47690000000E+009
 1.79400000000E+002 8.48210000000E+009
 1.79440000000E+002 8.48720000000E+009
 1.79480000000E+002 8.49220000000E+009
 1.79520000000E+002 8.49710000000E+009
 1.79560000000E+002 8.50200000000E+009
 1.79590000000E+002 8.50690000000E+009
 1.79630000000E+002 8.51180000000E+009
 1.79670000000E+002 8.51670000000E+009
 1.79710000000E+002 8.52160000000E+009
 1.79750000000E+002 8.52640000000E+009
 1.79790000000E+002 8.53120000000E+009
 1.79830000000E+002 8.53120000000E+009
 1.79870000000E+002 8.53120000000E+009
 1.79910000000E+002 8.53120000000E+009
 1.79950000000E+002 8.53120000000E+009
 1.79990000000E+002 8.53120000000E+009
 1.80020000000E+002 8.53120000000E+009
 1.80060000000E+002 8.53120000000E+009
 1.80100000000E+002 8.53120000000E+009
 1.80140000000E+002 8.53120000000E+009
 1.80180000000E+002 8.53120000000E+009
 1.80220000000E+002 8.53120000000E+009
 1.80260000000E+002 8.53120000000E+009
 1.80300000000E+002 8.53120000000E+009
 1.80340000000E+002 8.53120000000E+009
 1.80380000000E+002 8.53120000000E+009
 1.80410000000E+002 8.53120000000E+009
 1.80450000000E+002 8.53120000000E+009
 1.80490000000E+002 8.53120000000E+009
 1.80530000000E+002 8.53120000000E+009
 1.80570000000E+002 8.53120000000E+009
 1.80610000000E+002 8.52730000000E+009
 1.80650000000E+002 8.52440000000E+009
 1.80690000000E+002 8.52270000000E+009
 1.80730000000E+002 8.52210000000E+009
 1.80760000000E+002 8.52240000000E+009
 1.80800000000E+002 8.52370000000E+009
 1.80840000000E+002 8.52570000000E+009
 1.80880000000E+002 8.52850000000E+009
 1.80920000000E+002 8.53180000000E+009
 1.80960000000E+002 8.53560000000E+009
 1.81000000000E+002 8.53970000000E+009
 1.81040000000E+002 8.54410000000E+009
 1.81080000000E+002 8.54870000000E+009
 1.81120000000E+002 8.55330000000E+009
 1.81160000000E+002 8.55810000000E+009
 1.81190000000E+002 8.56280000000E+009
 1.81230000000E+002 8.56750000000E+009
 1.81270000000E+002 8.57210000000E+009
 1.81310000000E+002 8.57670000000E+009
 1.81350000000E+002 8.58130000000E+009
 1.81390000000E+002 8.58570000000E+009
 1.81430000000E+002 8.59010000000E+009
 1.81470000000E+002 8.59430000000E+009
 1.81510000000E+002 8.59850000000E+009
 1.81540000000E+002 8.60270000000E+009
 1.81580000000E+002 8.60680000000E+009
 1.81620000000E+002 8.61080000000E+009
 1.81660000000E+002 8.61490000000E+009
 1.81700000000E+002 8.61890000000E+009
 1.81740000000E+002 8.62300000000E+009
 1.81780000000E+002 8.62700000000E+009
 1.81820000000E+002 8.63100000000E+009
 1.81860000000E+002 8.63510000000E+009
 1.81900000000E+002 8.63910000000E+009
 1.81940000000E+002 8.64310000000E+009
 1.81970000000E+002 8.64710000000E+009
 1.82010000000E+002 8.65110000000E+009
 1.82050000000E+002 8.65510000000E+009
 1.82090000000E+002 8.65910000000E+009
 1.82130000000E+002 8.66310000000E+009
 1.82170000000E+002 8.66700000000E+009
 1.82210000000E+002 8.67100000000E+009
 1.82250000000E+002 8.67490000000E+009
 1.82290000000E+002 8.67880000000E+009
 1.82320000000E+002 8.68270000000E+009
 1.82360000000E+002 8.68660000000E+009
 1.82400000000E+002 8.69050000000E+009
 1.82440000000E+002 8.69450000000E+009
 1.82480000000E+002 8.69840000000E+009
 1.82520000000E+002 8.70240000000E+009
 1.82560000000E+002 8.70640000000E+009
 1.82600000000E+002 8.71050000000E+009
 1.82640000000E+002 8.71450000000E+009
 1.82680000000E+002 8.71860000000E+009
 1.82720000000E+002 8.72270000000E+009
 1.82750000000E+002 8.72690000000E+009
 1.82790000000E+002 8.73100000000E+009
 1.82830000000E+002 8.73510000000E+009
 1.82870000000E+002 8.73920000000E+009
 1.82910000000E+002 8.74320000000E+009
 1.82950000000E+002 8.74710000000E+009
 1.82990000000E+002 8.75100000000E+009
 1.83030000000E+002 8.75480000000E+009
 1.83070000000E+002 8.75840000000E+009
 1.83100000000E+002 8.76200000000E+009
 1.83140000000E+002 8.76540000000E+009
 1.83180000000E+002 8.76880000000E+009
 1.83220000000E+002 8.77210000000E+009
 1.83260000000E+002 8.77530000000E+009
 1.83300000000E+002 8.77850000000E+009
 1.83340000000E+002 8.78160000000E+009
 1.83380000000E+002 8.78480000000E+009
 1.83420000000E+002 8.78800000000E+009
 1.83460000000E+002 8.79130000000E+009
 1.83500000000E+002 8.79460000000E+009
 1.83530000000E+002 8.79800000000E+009
 1.83570000000E+002 8.80140000000E+009
 1.83610000000E+002 8.80470000000E+009
 1.83650000000E+002 8.80810000000E+009
 1.83690000000E+002 8.81140000000E+009
 1.83730000000E+002 8.81460000000E+009
 1.83770000000E+002 8.81780000000E+009
 1.83810000000E+002 8.82080000000E+009
 1.83850000000E+002 8.82370000000E+009
 1.83880000000E+002 8.82640000000E+009
 1.83920000000E+002 8.82910000000E+009
 1.83960000000E+002 8.83160000000E+009
 1.84000000000E+002 8.83410000000E+009
 1.84040000000E+002 8.83650000000E+009
 1.84080000000E+002 8.83880000000E+009
 1.84120000000E+002 8.83880000000E+009
 1.84160000000E+002 8.83880000000E+009
 1.84200000000E+002 8.83880000000E+009
 1.84240000000E+002 8.83880000000E+009
 1.84280000000E+002 8.83880000000E+009
 1.84310000000E+002 8.83880000000E+009
 1.84350000000E+002 8.83880000000E+009
 1.84390000000E+002 8.83880000000E+009
 1.84430000000E+002 8.83880000000E+009
 1.84470000000E+002 8.83880000000E+009
 1.84510000000E+002 8.83880000000E+009
 1.84550000000E+002 8.83880000000E+009
 1.84590000000E+002 8.83880000000E+009
 1.84630000000E+002 8.83880000000E+009
 1.84660000000E+002 8.83880000000E+009
 1.84700000000E+002 8.83880000000E+009
 1.84740000000E+002 8.83880000000E+009
 1.84780000000E+002 8.83880000000E+009
 1.84820000000E+002 8.83880000000E+009
 1.84860000000E+002 8.83880000000E+009
 1.84900000000E+002 8.83360000000E+009
 1.84940000000E+002 8.82940000000E+009
 1.84980000000E+002 8.82630000000E+009
 1.85020000000E+002 8.82410000000E+009
 1.85060000000E+002 8.82270000000E+009
 1.85090000000E+002 8.82220000000E+009
 1.85130000000E+002 8.82220000000E+009
 1.85170000000E+002 8.82280000000E+009
 1.85210000000E+002 8.82390000000E+009
 1.85250000000E+002 8.82520000000E+009
 1.85290000000E+002 8.82680000000E+009
 1.85330000000E+002 8.82850000000E+009
 1.85370000000E+002 8.83020000000E+009
 1.85410000000E+002 8.83190000000E+009
 1.85440000000E+002 8.83360000000E+009
 1.85480000000E+002 8.83510000000E+009
 1.85520000000E+002 8.83660000000E+009
 1.85560000000E+002 8.83780000000E+009
 1.85600000000E+002 8.83890000000E+009
 1.85640000000E+002 8.83990000000E+009
 1.85680000000E+002 8.84070000000E+009
 1.85720000000E+002 8.84130000000E+009
 1.85760000000E+002 8.84180000000E+009
 1.85800000000E+002 8.84210000000E+009
 1.85840000000E+002 8.84230000000E+009
 1.85870000000E+002 8.84240000000E+009
 1.85910000000E+002 8.84230000000E+009
 1.85950000000E+002 8.84220000000E+009
 1.85990000000E+002 8.84200000000E+009
 1.86030000000E+002 8.84170000000E+009
 1.86070000000E+002 8.84140000000E+009
 1.86110000000E+002 8.84090000000E+009
 1.86150000000E+002 8.84050000000E+009
 1.86190000000E+002 8.84170000000E+009
 1.86220000000E+002 8.84510000000E+009
 1.86260000000E+002 8.84850000000E+009
 1.86300000000E+002 8.85210000000E+009
 1.86340000000E+002 8.85580000000E+009
 1.86380000000E+002 8.85960000000E+009
 1.86420000000E+002 8.86350000000E+009
 1.86460000000E+002 8.86740000000E+009
 1.86500000000E+002 8.87150000000E+009
 1.86540000000E+002 8.87570000000E+009
 1.86580000000E+002 8.87990000000E+009
 1.86620000000E+002 8.88420000000E+009
 1.86650000000E+002 8.88850000000E+009
 1.86690000000E+002 8.89290000000E+009
 1.86730000000E+002 8.89740000000E+009
 1.86770000000E+002 8.90190000000E+009
 1.86810000000E+002 8.90640000000E+009
 1.86850000000E+002 8.91110000000E+009
 1.86890000000E+002 8.91570000000E+009
 1.86930000000E+002 8.92050000000E+009
 1.86970000000E+002 8.92540000000E+009
 1.87000000000E+002 8.93030000000E+009
 1.87040000000E+002 8.93540000000E+009
 1.87080000000E+002 8.94050000000E+009
 1.87120000000E+002 8.94580000000E+009
 1.87160000000E+002 8.95120000000E+009
 1.87200000000E+002 8.95670000000E+009
 1.87240000000E+002 8.96070000000E+009
 1.87280000000E+002 8.96570000000E+009
 1.87320000000E+002 8.97150000000E+009
 1.87360000000E+002 8.97810000000E+009
 1.87400000000E+002 8.98560000000E+009
 1.87430000000E+002 8.99370000000E+009
 1.87470000000E+002 9.00250000000E+009
 1.87510000000E+002 9.01180000000E+009
 1.87550000000E+002 9.02160000000E+009
 1.87590000000E+002 9.03170000000E+009
 1.87630000000E+002 9.04220000000E+009
 1.87670000000E+002 9.05280000000E+009
 1.87710000000E+002 9.06360000000E+009
 1.87750000000E+002 9.07440000000E+009
 1.87780000000E+002 9.08520000000E+009
 1.87820000000E+002 9.09600000000E+009
 1.87860000000E+002 9.10670000000E+009
 1.87900000000E+002 9.11730000000E+009
 1.87940000000E+002 9.12780000000E+009
 1.87980000000E+002 9.13830000000E+009
 1.88020000000E+002 9.14870000000E+009
 1.88060000000E+002 9.15890000000E+009
 1.88100000000E+002 9.16910000000E+009
 1.88140000000E+002 9.17920000000E+009
 1.88180000000E+002 9.18910000000E+009
 1.88210000000E+002 9.19890000000E+009
 1.88250000000E+002 9.20870000000E+009
 1.88290000000E+002 9.21830000000E+009
 1.88330000000E+002 9.22780000000E+009
 1.88370000000E+002 9.23720000000E+009
 1.88410000000E+002 9.23720000000E+009
 1.88450000000E+002 9.23720000000E+009
 1.88490000000E+002 9.23720000000E+009
 1.88530000000E+002 9.23720000000E+009
 1.88560000000E+002 9.23720000000E+009
 1.88600000000E+002 9.23720000000E+009
 1.88640000000E+002 9.23720000000E+009
 1.88680000000E+002 9.23720000000E+009
 1.88720000000E+002 9.23720000000E+009
 1.88760000000E+002 9.23720000000E+009


==> figures/s61/s61_fel_power_g_pmax_z40_decimated.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
3.900000000000000133e-01 0.000000000000000000e+00
5.849999999999999645e-01 3.388500000000000000e+03
7.800000000000000266e-01 1.222100000000000000e+04
9.749999999999999778e-01 2.387800000000000000e+04
1.169999999999999929e+00 3.637400000000000000e+04
1.364999999999999991e+00 4.897600000000000000e+04
1.560000000000000053e+00 6.158700000000000000e+04
1.754999999999999893e+00 7.424700000000000000e+04
1.949999999999999956e+00 8.692400000000000000e+04
2.145000000000000018e+00 9.948000000000000000e+04
2.339999999999999858e+00 1.118200000000000000e+05
2.535000000000000142e+00 1.239300000000000000e+05
2.729999999999999982e+00 1.381600000000000000e+05
2.924999999999999822e+00 1.538200000000000000e+05
3.120000000000000107e+00 1.699200000000000000e+05
3.314999999999999947e+00 1.859200000000000000e+05
3.509999999999999787e+00 2.015000000000000000e+05
3.705000000000000071e+00 2.166400000000000000e+05
3.899999999999999911e+00 2.313700000000000000e+05
4.094999999999999751e+00 2.313700000000000000e+05
4.290000000000000036e+00 2.313700000000000000e+05
4.485000000000000320e+00 2.313700000000000000e+05
4.679999999999999716e+00 2.313700000000000000e+05
4.875000000000000000e+00 2.368500000000000000e+05
5.070000000000000284e+00 2.460900000000000000e+05
5.264999999999999680e+00 2.563600000000000000e+05
5.459999999999999964e+00 2.661600000000000000e+05
5.655000000000000249e+00 2.752800000000000000e+05
5.849999999999999645e+00 2.841500000000000000e+05
6.044999999999999929e+00 2.969500000000000000e+05
6.240000000000000213e+00 3.096000000000000000e+05
6.434999999999999609e+00 3.220200000000000000e+05
6.629999999999999893e+00 3.338200000000000000e+05
6.825000000000000178e+00 3.448300000000000000e+05
7.019999999999999574e+00 3.550800000000000000e+05
7.214999999999999858e+00 3.646000000000000000e+05
7.410000000000000142e+00 3.795600000000000000e+05
7.605000000000000426e+00 3.953900000000000000e+05
7.799999999999999822e+00 4.110600000000000000e+05
7.995000000000000107e+00 4.267400000000000000e+05
8.189999999999999503e+00 4.423600000000000000e+05
8.384999999999999787e+00 4.423600000000000000e+05
8.580000000000000071e+00 4.423600000000000000e+05
8.775000000000000355e+00 4.423600000000000000e+05
8.970000000000000639e+00 4.423600000000000000e+05
9.164999999999999147e+00 4.489100000000000000e+05
9.359999999999999432e+00 4.591100000000000000e+05
9.554999999999999716e+00 4.710700000000000000e+05
9.750000000000000000e+00 4.867000000000000000e+05
9.945000000000000284e+00 5.043000000000000000e+05
1.014000000000000057e+01 5.218300000000000000e+05
1.033500000000000085e+01 5.389600000000000000e+05
1.052999999999999936e+01 5.557300000000000000e+05
1.072499999999999964e+01 5.726300000000000000e+05
1.091999999999999993e+01 5.898600000000000000e+05
1.111500000000000021e+01 6.072700000000000000e+05
1.131000000000000050e+01 6.246200000000000000e+05
1.150500000000000078e+01 6.415900000000000000e+05
1.169999999999999929e+01 6.580500000000000000e+05
1.189499999999999957e+01 6.739600000000000000e+05
1.208999999999999986e+01 6.914200000000000000e+05
1.228500000000000014e+01 7.112600000000000000e+05
1.248000000000000043e+01 7.317200000000000000e+05
1.267500000000000071e+01 7.317200000000000000e+05
1.286999999999999922e+01 7.317200000000000000e+05
1.306499999999999950e+01 7.317200000000000000e+05
1.325999999999999979e+01 7.317200000000000000e+05
1.345500000000000007e+01 7.386200000000000000e+05
1.365000000000000036e+01 7.504800000000000000e+05
1.384500000000000064e+01 7.649500000000000000e+05
1.403999999999999915e+01 7.803000000000000000e+05
1.423499999999999943e+01 7.956300000000000000e+05
1.442999999999999972e+01 8.103000000000000000e+05
1.462500000000000000e+01 8.242700000000000000e+05
1.482000000000000028e+01 8.381700000000000000e+05
1.501500000000000057e+01 8.528400000000000000e+05
1.521000000000000085e+01 8.684500000000000000e+05
1.540499999999999936e+01 8.846200000000000000e+05
1.559999999999999964e+01 9.011400000000000000e+05
1.579499999999999993e+01 9.181000000000000000e+05
1.599000000000000021e+01 9.356600000000000000e+05
1.618499999999999872e+01 9.536700000000000000e+05
1.637999999999999901e+01 9.724200000000000000e+05
1.657499999999999929e+01 9.919400000000000000e+05
1.676999999999999957e+01 1.012000000000000000e+06
1.696499999999999986e+01 1.012000000000000000e+06
1.716000000000000014e+01 1.012000000000000000e+06
1.735500000000000043e+01 1.012000000000000000e+06
1.755000000000000071e+01 1.012000000000000000e+06
1.774500000000000099e+01 1.021300000000000000e+06
1.794000000000000128e+01 1.037700000000000000e+06
1.813500000000000156e+01 1.057900000000000000e+06
1.832999999999999829e+01 1.078700000000000000e+06
1.852499999999999858e+01 1.098400000000000000e+06
1.871999999999999886e+01 1.116900000000000000e+06
1.891499999999999915e+01 1.135100000000000000e+06
1.910999999999999943e+01 1.153800000000000000e+06
1.930499999999999972e+01 1.172900000000000000e+06
1.950000000000000000e+01 1.192300000000000000e+06
1.969500000000000028e+01 1.212000000000000000e+06
1.989000000000000057e+01 1.232600000000000000e+06
2.008500000000000085e+01 1.254400000000000000e+06
2.028000000000000114e+01 1.277900000000000000e+06
2.047500000000000142e+01 1.302900000000000000e+06
2.067000000000000171e+01 1.329000000000000000e+06
2.086499999999999844e+01 1.355600000000000000e+06
2.105999999999999872e+01 1.381900000000000000e+06
2.125499999999999901e+01 1.381900000000000000e+06
2.144999999999999929e+01 1.381900000000000000e+06
2.164499999999999957e+01 1.381900000000000000e+06
2.183999999999999986e+01 1.381900000000000000e+06
2.203500000000000014e+01 1.391600000000000000e+06
2.223000000000000043e+01 1.410200000000000000e+06
2.242500000000000071e+01 1.434300000000000000e+06
2.262000000000000099e+01 1.461000000000000000e+06
2.281500000000000128e+01 1.488800000000000000e+06
2.301000000000000156e+01 1.518000000000000000e+06
2.320499999999999829e+01 1.549000000000000000e+06
2.339999999999999858e+01 1.581900000000000000e+06
2.359499999999999886e+01 1.597200000000000000e+06
2.378999999999999915e+01 1.619700000000000000e+06
2.398499999999999943e+01 1.646700000000000000e+06
2.417999999999999972e+01 1.676200000000000000e+06
2.437500000000000000e+01 1.707000000000000000e+06
2.457000000000000028e+01 1.737700000000000000e+06
2.476500000000000057e+01 1.768000000000000000e+06
2.496000000000000085e+01 1.797700000000000000e+06
2.515500000000000114e+01 1.827300000000000000e+06
2.535000000000000142e+01 1.857000000000000000e+06
2.554500000000000171e+01 1.857000000000000000e+06
2.573999999999999844e+01 1.857000000000000000e+06
2.593499999999999872e+01 1.857000000000000000e+06
2.612999999999999901e+01 1.857000000000000000e+06
2.632499999999999929e+01 1.871200000000000000e+06
2.651999999999999957e+01 1.891900000000000000e+06
2.671499999999999986e+01 1.915500000000000000e+06
2.691000000000000014e+01 1.939100000000000000e+06
2.710500000000000043e+01 1.962000000000000000e+06
2.730000000000000071e+01 1.984300000000000000e+06
2.749500000000000099e+01 2.006700000000000000e+06
2.769000000000000128e+01 2.029100000000000000e+06
2.788500000000000156e+01 2.051400000000000000e+06
2.807999999999999829e+01 2.073800000000000000e+06
2.827499999999999858e+01 2.114300000000000000e+06
2.846999999999999886e+01 2.162700000000000000e+06
2.866499999999999915e+01 2.211000000000000000e+06
2.885999999999999943e+01 2.259000000000000000e+06
2.905499999999999972e+01 2.306100000000000000e+06
2.925000000000000000e+01 2.351700000000000000e+06
2.944500000000000028e+01 2.395200000000000000e+06
2.964000000000000057e+01 2.437100000000000000e+06
2.983500000000000085e+01 2.437100000000000000e+06
3.003000000000000114e+01 2.437100000000000000e+06
3.022500000000000142e+01 2.437100000000000000e+06
3.042000000000000171e+01 2.437100000000000000e+06
3.061499999999999844e+01 2.467200000000000000e+06
3.080999999999999872e+01 2.506900000000000000e+06
3.100499999999999901e+01 2.559700000000000000e+06
3.119999999999999929e+01 2.615900000000000000e+06
3.139499999999999957e+01 2.671200000000000000e+06
3.158999999999999986e+01 2.726300000000000000e+06
3.178500000000000014e+01 2.781100000000000000e+06
3.198000000000000043e+01 2.836400000000000000e+06
3.217499999999999716e+01 2.892500000000000000e+06
3.236999999999999744e+01 2.949800000000000000e+06
3.256499999999999773e+01 3.008100000000000000e+06
3.275999999999999801e+01 3.066300000000000000e+06
3.295499999999999829e+01 3.124500000000000000e+06
3.314999999999999858e+01 3.183900000000000000e+06
3.334499999999999886e+01 3.245100000000000000e+06
3.353999999999999915e+01 3.308000000000000000e+06
3.373499999999999943e+01 3.372000000000000000e+06
3.392999999999999972e+01 3.436500000000000000e+06
3.412500000000000000e+01 3.436500000000000000e+06
3.432000000000000028e+01 3.436500000000000000e+06
3.451500000000000057e+01 3.436500000000000000e+06
3.471000000000000085e+01 3.436500000000000000e+06
3.490500000000000114e+01 3.472700000000000000e+06
3.510000000000000142e+01 3.521800000000000000e+06
3.529500000000000171e+01 3.575400000000000000e+06
3.549000000000000199e+01 3.627800000000000000e+06
3.568500000000000227e+01 3.677300000000000000e+06
3.588000000000000256e+01 3.724000000000000000e+06
3.607500000000000284e+01 3.770000000000000000e+06
3.627000000000000313e+01 3.816700000000000000e+06
3.646500000000000341e+01 3.863800000000000000e+06
3.665999999999999659e+01 3.910100000000000000e+06
3.685499999999999687e+01 3.955000000000000000e+06
3.704999999999999716e+01 3.998900000000000000e+06
3.724499999999999744e+01 4.043200000000000000e+06
3.743999999999999773e+01 4.088700000000000000e+06
3.763499999999999801e+01 4.134600000000000000e+06
3.782999999999999829e+01 4.180500000000000000e+06
3.802499999999999858e+01 4.226800000000000000e+06
3.821999999999999886e+01 4.273700000000000000e+06
3.841499999999999915e+01 4.273700000000000000e+06
3.860999999999999943e+01 4.273700000000000000e+06
3.880499999999999972e+01 4.273700000000000000e+06
3.900000000000000000e+01 4.273700000000000000e+06
3.919500000000000028e+01 4.276600000000000000e+06
3.939000000000000057e+01 4.344200000000000000e+06
3.958500000000000085e+01 4.421800000000000000e+06
3.978000000000000114e+01 4.499900000000000000e+06
3.997500000000000142e+01 4.578400000000000000e+06
4.017000000000000171e+01 4.660300000000000000e+06
4.036500000000000199e+01 4.746900000000000000e+06
4.056000000000000227e+01 4.837400000000000000e+06
4.075500000000000256e+01 4.928800000000000000e+06
4.095000000000000284e+01 5.018800000000000000e+06
4.114500000000000313e+01 5.107900000000000000e+06
4.134000000000000341e+01 5.198600000000000000e+06
4.153499999999999659e+01 5.293100000000000000e+06
4.172999999999999687e+01 5.391000000000000000e+06
4.192499999999999716e+01 5.490000000000000000e+06
4.211999999999999744e+01 5.588700000000000000e+06
4.231499999999999773e+01 5.687500000000000000e+06
4.250999999999999801e+01 5.787500000000000000e+06
4.270499999999999829e+01 5.787500000000000000e+06
4.289999999999999858e+01 5.787500000000000000e+06
4.309499999999999886e+01 5.787500000000000000e+06
4.328999999999999915e+01 5.787500000000000000e+06
4.348499999999999943e+01 5.837100000000000000e+06
4.367999999999999972e+01 5.916700000000000000e+06
4.387500000000000000e+01 6.009700000000000000e+06
4.407000000000000028e+01 6.102300000000000000e+06
4.426500000000000057e+01 6.188600000000000000e+06
4.446000000000000085e+01 6.268800000000000000e+06
4.465500000000000114e+01 6.346500000000000000e+06
4.485000000000000142e+01 6.426100000000000000e+06
4.504500000000000171e+01 6.511800000000000000e+06
4.524000000000000199e+01 6.605400000000000000e+06
4.543500000000000227e+01 6.703600000000000000e+06
4.563000000000000256e+01 6.803300000000000000e+06
4.582500000000000284e+01 6.904000000000000000e+06
4.602000000000000313e+01 7.008100000000000000e+06
4.621500000000000341e+01 7.117400000000000000e+06
4.640999999999999659e+01 7.231000000000000000e+06
4.660499999999999687e+01 7.346500000000000000e+06
4.679999999999999716e+01 7.461100000000000000e+06
4.699499999999999744e+01 7.461100000000000000e+06
4.718999999999999773e+01 7.461100000000000000e+06
4.738499999999999801e+01 7.461100000000000000e+06
4.757999999999999829e+01 7.461100000000000000e+06
4.777499999999999858e+01 7.534600000000000000e+06
4.796999999999999886e+01 7.638800000000000000e+06
4.816499999999999915e+01 7.760700000000000000e+06
4.835999999999999943e+01 7.890800000000000000e+06
4.855499999999999972e+01 8.023900000000000000e+06
4.875000000000000000e+01 8.157000000000000000e+06
4.894500000000000028e+01 8.288200000000000000e+06
4.914000000000000057e+01 8.416400000000000000e+06
4.933500000000000085e+01 8.545100000000000000e+06
4.953000000000000114e+01 8.678600000000000000e+06
4.972500000000000142e+01 8.817000000000000000e+06
4.992000000000000171e+01 8.955900000000000000e+06
5.011500000000000199e+01 9.092000000000000000e+06
5.031000000000000227e+01 9.225200000000000000e+06
5.050500000000000256e+01 9.356000000000000000e+06
5.070000000000000284e+01 9.483600000000000000e+06
5.089500000000000313e+01 9.608000000000000000e+06
5.109000000000000341e+01 9.732200000000000000e+06
5.128499999999999659e+01 9.732200000000000000e+06
5.147999999999999687e+01 9.732200000000000000e+06
5.167499999999999716e+01 9.732200000000000000e+06
5.186999999999999744e+01 9.732200000000000000e+06
5.206499999999999773e+01 9.804100000000000000e+06
5.225999999999999801e+01 9.912900000000000000e+06
5.245499999999999829e+01 1.004100000000000000e+07
5.264999999999999858e+01 1.016900000000000000e+07
5.284499999999999886e+01 1.028700000000000000e+07
5.303999999999999915e+01 1.039100000000000000e+07
5.323499999999999943e+01 1.048600000000000000e+07
5.342999999999999972e+01 1.057800000000000000e+07
5.362500000000000000e+01 1.082000000000000000e+07
5.382000000000000028e+01 1.113800000000000000e+07
5.401500000000000057e+01 1.146300000000000000e+07
5.421000000000000085e+01 1.179400000000000000e+07
5.440500000000000114e+01 1.212300000000000000e+07
5.460000000000000142e+01 1.245100000000000000e+07
5.479500000000000171e+01 1.277900000000000000e+07
5.499000000000000199e+01 1.311200000000000000e+07
5.518500000000000227e+01 1.344900000000000000e+07
5.538000000000000256e+01 1.379000000000000000e+07
5.557500000000000284e+01 1.379000000000000000e+07
5.577000000000000313e+01 1.379000000000000000e+07
5.596500000000000341e+01 1.379000000000000000e+07
5.615999999999999659e+01 1.379000000000000000e+07
5.635499999999999687e+01 1.400400000000000000e+07
5.654999999999999716e+01 1.432600000000000000e+07
5.674499999999999744e+01 1.470500000000000000e+07
5.693999999999999773e+01 1.510300000000000000e+07
5.713499999999999801e+01 1.550300000000000000e+07
5.732999999999999829e+01 1.590300000000000000e+07
5.752499999999999858e+01 1.630700000000000000e+07
5.771999999999999886e+01 1.671900000000000000e+07
5.791499999999999915e+01 1.713600000000000000e+07
5.810999999999999943e+01 1.755000000000000000e+07
5.830499999999999972e+01 1.795700000000000000e+07
5.850000000000000000e+01 1.836000000000000000e+07
5.869500000000000028e+01 1.876200000000000000e+07
5.889000000000000057e+01 1.916600000000000000e+07
5.908500000000000085e+01 1.957900000000000000e+07
5.928000000000000114e+01 2.001000000000000000e+07
5.947500000000000142e+01 2.046300000000000000e+07
5.967000000000000171e+01 2.094300000000000000e+07
5.986500000000000199e+01 2.094300000000000000e+07
6.006000000000000227e+01 2.094300000000000000e+07
6.025500000000000256e+01 2.094300000000000000e+07
6.045000000000000284e+01 2.094300000000000000e+07
6.064500000000000313e+01 2.117200000000000000e+07
6.084000000000000341e+01 2.159600000000000000e+07
6.103499999999999659e+01 2.211900000000000000e+07
6.122999999999999687e+01 2.265200000000000000e+07
6.142499999999999716e+01 2.317600000000000000e+07
6.161999999999999744e+01 2.382900000000000000e+07
6.181499999999999773e+01 2.448200000000000000e+07
6.200999999999999801e+01 2.514600000000000000e+07
6.220499999999999829e+01 2.583200000000000000e+07
6.239999999999999858e+01 2.654600000000000000e+07
6.259499999999999886e+01 2.729800000000000000e+07
6.278999999999999915e+01 2.810500000000000000e+07
6.298499999999999943e+01 2.897500000000000000e+07
6.317999999999999972e+01 2.990000000000000000e+07
6.337500000000000000e+01 3.085900000000000000e+07
6.357000000000000028e+01 3.183100000000000000e+07
6.376500000000000057e+01 3.280800000000000000e+07
6.396000000000000085e+01 3.379600000000000000e+07
6.415500000000000114e+01 3.379600000000000000e+07
6.434999999999999432e+01 3.379600000000000000e+07
6.454500000000000171e+01 3.379600000000000000e+07
6.473999999999999488e+01 3.379600000000000000e+07
6.493500000000000227e+01 3.427700000000000000e+07
6.512999999999999545e+01 3.503300000000000000e+07
6.532500000000000284e+01 3.591700000000000000e+07
6.551999999999999602e+01 3.683000000000000000e+07
6.571500000000000341e+01 3.773300000000000000e+07
6.590999999999999659e+01 3.862500000000000000e+07
6.610500000000000398e+01 3.952200000000000000e+07
6.629999999999999716e+01 4.044800000000000000e+07
6.649500000000000455e+01 4.143000000000000000e+07
6.668999999999999773e+01 4.249600000000000000e+07
6.688500000000000512e+01 4.364000000000000000e+07
6.707999999999999829e+01 4.481900000000000000e+07
6.727500000000000568e+01 4.599500000000000000e+07
6.746999999999999886e+01 4.715100000000000000e+07
6.766500000000000625e+01 4.829000000000000000e+07
6.785999999999999943e+01 4.942800000000000000e+07
6.805500000000000682e+01 5.058100000000000000e+07
6.825000000000000000e+01 5.173800000000000000e+07
6.844499999999999318e+01 5.173800000000000000e+07
6.864000000000000057e+01 5.173800000000000000e+07
6.883499999999999375e+01 5.173800000000000000e+07
6.903000000000000114e+01 5.173800000000000000e+07
6.922499999999999432e+01 5.212100000000000000e+07
6.942000000000000171e+01 5.288300000000000000e+07
6.961499999999999488e+01 5.384700000000000000e+07
6.981000000000000227e+01 5.486000000000000000e+07
7.000499999999999545e+01 5.585900000000000000e+07
7.020000000000000284e+01 5.684600000000000000e+07
7.039499999999999602e+01 5.766900000000000000e+07
7.059000000000000341e+01 5.865400000000000000e+07
7.078499999999999659e+01 5.972200000000000000e+07
7.098000000000000398e+01 6.080600000000000000e+07
7.117499999999999716e+01 6.186700000000000000e+07
7.137000000000000455e+01 6.290000000000000000e+07
7.156499999999999773e+01 6.391600000000000000e+07
7.176000000000000512e+01 6.492100000000000000e+07
7.195499999999999829e+01 6.593000000000000000e+07
7.215000000000000568e+01 6.694800000000000000e+07
7.234499999999999886e+01 6.797400000000000000e+07
7.254000000000000625e+01 6.900100000000000000e+07
7.273499999999999943e+01 6.900100000000000000e+07
7.293000000000000682e+01 6.900100000000000000e+07
7.312500000000000000e+01 6.900100000000000000e+07
7.331999999999999318e+01 6.900100000000000000e+07
7.351500000000000057e+01 6.972900000000000000e+07
7.370999999999999375e+01 7.061400000000000000e+07
7.390500000000000114e+01 7.158600000000000000e+07
7.409999999999999432e+01 7.256900000000000000e+07
7.429500000000000171e+01 7.350700000000000000e+07
7.448999999999999488e+01 7.439200000000000000e+07
7.468500000000000227e+01 7.524900000000000000e+07
7.487999999999999545e+01 7.609200000000000000e+07
7.507500000000000284e+01 7.690300000000000000e+07
7.526999999999999602e+01 7.767100000000000000e+07
7.546500000000000341e+01 7.840600000000000000e+07
7.565999999999999659e+01 7.912300000000000000e+07
7.585500000000000398e+01 7.982100000000000000e+07
7.604999999999999716e+01 8.049400000000000000e+07
7.624500000000000455e+01 8.113300000000000000e+07
7.643999999999999773e+01 8.173900000000000000e+07
7.663500000000000512e+01 8.230600000000000000e+07
7.682999999999999829e+01 8.283200000000000000e+07
7.702500000000000568e+01 8.283200000000000000e+07
7.721999999999999886e+01 8.283200000000000000e+07
7.741500000000000625e+01 8.283200000000000000e+07
7.760999999999999943e+01 8.283200000000000000e+07
7.780500000000000682e+01 8.284800000000000000e+07
7.800000000000000000e+01 8.311600000000000000e+07
7.819499999999999318e+01 8.348700000000000000e+07
7.839000000000000057e+01 8.383900000000000000e+07
7.858499999999999375e+01 8.411700000000000000e+07
7.878000000000000114e+01 8.432600000000000000e+07
7.897499999999999432e+01 8.447800000000000000e+07
7.917000000000000171e+01 8.458700000000000000e+07
7.936499999999999488e+01 8.468300000000000000e+07
7.956000000000000227e+01 8.479800000000000000e+07
7.975499999999999545e+01 8.494300000000000000e+07
7.995000000000000284e+01 8.510200000000000000e+07
8.014499999999999602e+01 8.525300000000000000e+07
8.034000000000000341e+01 8.538400000000000000e+07
8.053499999999999659e+01 8.549600000000000000e+07
8.073000000000000398e+01 8.561100000000000000e+07
8.092499999999999716e+01 8.576100000000000000e+07
8.112000000000000455e+01 8.594700000000000000e+07
8.131499999999999773e+01 8.594700000000000000e+07
8.151000000000000512e+01 8.594700000000000000e+07
8.170499999999999829e+01 8.594700000000000000e+07
8.190000000000000568e+01 8.594700000000000000e+07
8.209499999999999886e+01 8.561900000000000000e+07
8.229000000000000625e+01 8.568300000000000000e+07
8.248499999999999943e+01 8.593000000000000000e+07
8.268000000000000682e+01 8.621900000000000000e+07
8.287500000000000000e+01 8.650000000000000000e+07
8.306999999999999318e+01 8.679400000000000000e+07
8.326500000000000057e+01 8.711600000000000000e+07
8.345999999999999375e+01 8.746800000000000000e+07
8.365500000000000114e+01 8.783200000000000000e+07
8.384999999999999432e+01 8.821400000000000000e+07
8.404500000000000171e+01 8.864100000000000000e+07
8.423999999999999488e+01 9.019500000000000000e+07
8.443500000000000227e+01 9.177300000000000000e+07
8.462999999999999545e+01 9.340300000000000000e+07
8.482500000000000284e+01 9.510800000000000000e+07
8.501999999999999602e+01 9.688200000000000000e+07
8.521500000000000341e+01 9.870400000000000000e+07
8.540999999999999659e+01 1.005900000000000000e+08
8.560500000000000398e+01 1.005900000000000000e+08
8.579999999999999716e+01 1.005900000000000000e+08
8.599500000000000455e+01 1.005900000000000000e+08
8.618999999999999773e+01 1.005900000000000000e+08
8.638500000000000512e+01 1.013200000000000000e+08
8.657999999999999829e+01 1.031100000000000000e+08
8.677500000000000568e+01 1.053100000000000000e+08
8.696999999999999886e+01 1.074100000000000000e+08
8.716500000000000625e+01 1.092600000000000000e+08
8.735999999999999943e+01 1.109300000000000000e+08
8.755500000000000682e+01 1.125500000000000000e+08
8.775000000000000000e+01 1.146200000000000000e+08
8.794499999999999318e+01 1.169500000000000000e+08
8.814000000000000057e+01 1.194200000000000000e+08
8.833499999999999375e+01 1.220500000000000000e+08
8.853000000000000114e+01 1.247900000000000000e+08
8.872499999999999432e+01 1.276400000000000000e+08
8.892000000000000171e+01 1.306000000000000000e+08
8.911499999999999488e+01 1.337000000000000000e+08
8.931000000000000227e+01 1.369300000000000000e+08
8.950499999999999545e+01 1.402500000000000000e+08
8.970000000000000284e+01 1.436400000000000000e+08
8.989499999999999602e+01 1.436400000000000000e+08
9.009000000000000341e+01 1.436400000000000000e+08
9.028499999999999659e+01 1.436400000000000000e+08
9.048000000000000398e+01 1.436400000000000000e+08
9.067499999999999716e+01 1.449100000000000000e+08
9.087000000000000455e+01 1.472800000000000000e+08
9.106499999999999773e+01 1.502700000000000000e+08
9.126000000000000512e+01 1.533800000000000000e+08
9.145499999999999829e+01 1.563000000000000000e+08
9.165000000000000568e+01 1.589200000000000000e+08
9.184499999999999886e+01 1.612300000000000000e+08
9.204000000000000625e+01 1.633800000000000000e+08
9.223499999999999943e+01 1.655900000000000000e+08
9.243000000000000682e+01 1.679500000000000000e+08
9.262500000000000000e+01 1.704200000000000000e+08
9.281999999999999318e+01 1.729000000000000000e+08
9.301500000000000057e+01 1.753600000000000000e+08
9.320999999999999375e+01 1.778700000000000000e+08
9.340500000000000114e+01 1.804800000000000000e+08
9.359999999999999432e+01 1.832000000000000000e+08
9.379500000000000171e+01 1.855100000000000000e+08
9.398999999999999488e+01 1.887200000000000000e+08
9.418500000000000227e+01 1.887200000000000000e+08
9.437999999999999545e+01 1.887200000000000000e+08
9.457500000000000284e+01 1.887200000000000000e+08
9.476999999999999602e+01 1.887200000000000000e+08
9.496500000000000341e+01 1.909000000000000000e+08
9.515999999999999659e+01 1.940700000000000000e+08
9.535500000000000398e+01 1.976600000000000000e+08
9.554999999999999716e+01 2.013100000000000000e+08
9.574500000000000455e+01 2.048800000000000000e+08
9.593999999999999773e+01 2.083200000000000000e+08
9.613500000000000512e+01 2.116200000000000000e+08
9.632999999999999829e+01 2.148400000000000000e+08
9.652500000000000568e+01 2.181000000000000000e+08
9.671999999999999886e+01 2.215300000000000000e+08
9.691500000000000625e+01 2.250700000000000000e+08
9.710999999999999943e+01 2.286100000000000000e+08
9.730500000000000682e+01 2.320800000000000000e+08
9.750000000000000000e+01 2.354800000000000000e+08
9.769499999999999318e+01 2.388600000000000000e+08
9.789000000000000057e+01 2.422800000000000000e+08
9.808499999999999375e+01 2.457800000000000000e+08
9.828000000000000114e+01 2.493400000000000000e+08
9.847499999999999432e+01 2.493400000000000000e+08
9.867000000000000171e+01 2.493400000000000000e+08
9.886499999999999488e+01 2.493400000000000000e+08
9.906000000000000227e+01 2.493400000000000000e+08
9.925499999999999545e+01 2.496600000000000000e+08
9.945000000000000284e+01 2.521500000000000000e+08
9.964499999999999602e+01 2.559200000000000000e+08
9.984000000000000341e+01 2.599900000000000000e+08
1.000300000000000011e+02 2.638200000000000000e+08
1.002300000000000040e+02 2.673600000000000000e+08
1.004200000000000017e+02 2.709300000000000000e+08
1.006200000000000045e+02 2.748300000000000000e+08
1.008100000000000023e+02 2.791900000000000000e+08
1.010100000000000051e+02 2.839100000000000000e+08
1.012000000000000028e+02 2.888300000000000000e+08
1.014000000000000057e+02 2.938400000000000000e+08
1.015900000000000034e+02 3.017700000000000000e+08
1.017900000000000063e+02 3.103500000000000000e+08
1.019800000000000040e+02 3.186800000000000000e+08
1.021800000000000068e+02 3.269200000000000000e+08
1.023799999999999955e+02 3.350900000000000000e+08
1.025699999999999932e+02 3.432300000000000000e+08
1.027699999999999960e+02 3.432300000000000000e+08
1.029599999999999937e+02 3.432300000000000000e+08
1.031599999999999966e+02 3.432300000000000000e+08
1.033499999999999943e+02 3.432300000000000000e+08
1.035499999999999972e+02 3.441400000000000000e+08
1.037399999999999949e+02 3.492600000000000000e+08
1.039399999999999977e+02 3.566700000000000000e+08
1.041299999999999955e+02 3.646300000000000000e+08
1.043299999999999983e+02 3.723900000000000000e+08
1.045199999999999960e+02 3.798900000000000000e+08
1.047199999999999989e+02 3.872000000000000000e+08
1.049099999999999966e+02 3.943800000000000000e+08
1.051099999999999994e+02 4.014200000000000000e+08
1.052999999999999972e+02 4.083600000000000000e+08
1.055000000000000000e+02 4.151400000000000000e+08
1.056899999999999977e+02 4.218300000000000000e+08
1.058900000000000006e+02 4.284900000000000000e+08
1.060799999999999983e+02 4.350000000000000000e+08
1.062800000000000011e+02 4.410800000000000000e+08
1.064699999999999989e+02 4.467500000000000000e+08
1.066700000000000017e+02 4.521900000000000000e+08
1.068599999999999994e+02 4.577700000000000000e+08
1.070600000000000023e+02 4.577700000000000000e+08
1.072500000000000000e+02 4.577700000000000000e+08
1.074399999999999977e+02 4.577700000000000000e+08
1.076400000000000006e+02 4.577700000000000000e+08
1.078299999999999983e+02 4.572100000000000000e+08
1.080300000000000011e+02 4.615600000000000000e+08
1.082199999999999989e+02 4.686800000000000000e+08
1.084200000000000017e+02 4.768600000000000000e+08
1.086099999999999994e+02 4.850400000000000000e+08
1.088100000000000023e+02 4.927300000000000000e+08
1.090000000000000000e+02 4.997200000000000000e+08
1.092000000000000028e+02 5.060900000000000000e+08
1.093900000000000006e+02 5.119600000000000000e+08
1.095900000000000034e+02 5.173200000000000000e+08
1.097800000000000011e+02 5.235200000000000000e+08
1.099800000000000040e+02 5.324600000000000000e+08
1.101700000000000017e+02 5.416100000000000000e+08
1.103700000000000045e+02 5.507500000000000000e+08
1.105600000000000023e+02 5.596300000000000000e+08
1.107600000000000051e+02 5.682000000000000000e+08
1.109500000000000028e+02 5.766500000000000000e+08
1.111500000000000057e+02 5.851400000000000000e+08
1.113400000000000034e+02 5.851400000000000000e+08
1.115400000000000063e+02 5.851400000000000000e+08
1.117300000000000040e+02 5.851400000000000000e+08
1.119300000000000068e+02 5.851400000000000000e+08
1.121200000000000045e+02 5.857500000000000000e+08
1.123199999999999932e+02 5.899100000000000000e+08
1.125199999999999960e+02 5.961900000000000000e+08
1.127099999999999937e+02 6.033000000000000000e+08
1.129099999999999966e+02 6.167900000000000000e+08
1.130999999999999943e+02 6.317300000000000000e+08
1.132999999999999972e+02 6.465000000000000000e+08
1.134899999999999949e+02 6.613700000000000000e+08
1.136899999999999977e+02 6.764300000000000000e+08
1.138799999999999955e+02 6.916600000000000000e+08
1.140799999999999983e+02 7.070000000000000000e+08
1.142699999999999960e+02 7.224100000000000000e+08
1.144699999999999989e+02 7.378100000000000000e+08
1.146599999999999966e+02 7.531900000000000000e+08
1.148599999999999994e+02 7.683200000000000000e+08
1.150499999999999972e+02 7.830800000000000000e+08
1.152500000000000000e+02 7.977600000000000000e+08
1.154399999999999977e+02 8.126600000000000000e+08
1.156400000000000006e+02 8.126600000000000000e+08
1.158299999999999983e+02 8.126600000000000000e+08
1.160300000000000011e+02 8.126600000000000000e+08
1.162199999999999989e+02 8.126600000000000000e+08
1.164200000000000017e+02 8.177100000000000000e+08
1.166099999999999994e+02 8.288300000000000000e+08
1.168100000000000023e+02 8.432700000000000000e+08
1.170000000000000000e+02 8.588700000000000000e+08
1.171899999999999977e+02 8.648500000000000000e+08
1.173900000000000006e+02 8.751000000000000000e+08
1.175799999999999983e+02 8.870400000000000000e+08
1.177800000000000011e+02 8.986000000000000000e+08
1.179699999999999989e+02 9.090800000000000000e+08
1.181700000000000017e+02 9.189400000000000000e+08
1.183599999999999994e+02 9.287400000000000000e+08
1.185600000000000023e+02 9.388300000000000000e+08
1.187500000000000000e+02 9.492700000000000000e+08
1.189500000000000028e+02 9.598600000000000000e+08
1.191400000000000006e+02 9.705200000000000000e+08
1.193400000000000034e+02 9.814900000000000000e+08
1.195300000000000011e+02 9.927600000000000000e+08
1.197300000000000040e+02 1.004100000000000000e+09
1.199200000000000017e+02 1.004100000000000000e+09
1.201200000000000045e+02 1.004100000000000000e+09
1.203100000000000023e+02 1.004100000000000000e+09
1.205100000000000051e+02 1.004100000000000000e+09
1.207000000000000028e+02 1.007500000000000000e+09
1.209000000000000057e+02 1.015900000000000000e+09
1.210900000000000034e+02 1.026400000000000000e+09
1.212900000000000063e+02 1.036500000000000000e+09
1.214800000000000040e+02 1.045100000000000000e+09
1.216800000000000068e+02 1.051900000000000000e+09
1.218799999999999955e+02 1.057500000000000000e+09
1.220699999999999932e+02 1.062300000000000000e+09
1.222699999999999960e+02 1.066900000000000000e+09
1.224599999999999937e+02 1.073600000000000000e+09
1.226599999999999966e+02 1.096000000000000000e+09
1.228499999999999943e+02 1.119900000000000000e+09
1.230499999999999972e+02 1.144700000000000000e+09
1.232399999999999949e+02 1.169800000000000000e+09
1.234399999999999977e+02 1.195100000000000000e+09
1.236299999999999955e+02 1.221200000000000000e+09
1.238299999999999983e+02 1.248500000000000000e+09
1.240199999999999960e+02 1.277000000000000000e+09
1.242199999999999989e+02 1.277000000000000000e+09
1.244099999999999966e+02 1.277000000000000000e+09
1.246099999999999994e+02 1.277000000000000000e+09
1.247999999999999972e+02 1.277000000000000000e+09
1.250000000000000000e+02 1.292500000000000000e+09
1.251899999999999977e+02 1.315100000000000000e+09
1.253900000000000006e+02 1.341000000000000000e+09
1.255799999999999983e+02 1.367100000000000000e+09
1.257800000000000011e+02 1.392500000000000000e+09
1.259699999999999989e+02 1.417700000000000000e+09
1.261700000000000017e+02 1.442700000000000000e+09
1.263599999999999994e+02 1.467200000000000000e+09
1.265600000000000023e+02 1.490700000000000000e+09
1.267500000000000000e+02 1.512800000000000000e+09
1.269399999999999977e+02 1.534100000000000000e+09
1.271400000000000006e+02 1.555500000000000000e+09
1.273299999999999983e+02 1.577100000000000000e+09
1.275300000000000011e+02 1.598400000000000000e+09
1.277199999999999989e+02 1.619700000000000000e+09
1.279200000000000017e+02 1.641400000000000000e+09
1.281200000000000045e+02 1.663500000000000000e+09
1.283100000000000023e+02 1.686200000000000000e+09
1.285000000000000000e+02 1.686200000000000000e+09
1.286999999999999886e+02 1.686200000000000000e+09
1.289000000000000057e+02 1.686200000000000000e+09
1.290900000000000034e+02 1.686200000000000000e+09
1.292800000000000011e+02 1.693500000000000000e+09
1.294799999999999898e+02 1.710600000000000000e+09
1.296800000000000068e+02 1.732500000000000000e+09
1.298700000000000045e+02 1.754700000000000000e+09
1.300600000000000023e+02 1.776000000000000000e+09
1.302599999999999909e+02 1.797200000000000000e+09
1.304600000000000080e+02 1.819100000000000000e+09
1.306500000000000057e+02 1.842400000000000000e+09
1.308400000000000034e+02 1.866000000000000000e+09
1.310399999999999920e+02 1.888200000000000000e+09
1.312400000000000091e+02 1.908500000000000000e+09
1.314300000000000068e+02 1.927600000000000000e+09
1.316200000000000045e+02 1.946100000000000000e+09
1.318199999999999932e+02 1.972500000000000000e+09
1.320099999999999909e+02 1.998500000000000000e+09
1.322100000000000080e+02 2.024000000000000000e+09
1.324099999999999966e+02 2.048800000000000000e+09
1.325999999999999943e+02 2.073000000000000000e+09
1.327899999999999920e+02 2.073000000000000000e+09
1.329900000000000091e+02 2.073000000000000000e+09
1.331899999999999977e+02 2.073000000000000000e+09
1.333799999999999955e+02 2.073000000000000000e+09
1.335699999999999932e+02 2.067700000000000000e+09
1.337700000000000102e+02 2.077800000000000000e+09
1.339699999999999989e+02 2.103700000000000000e+09
1.341599999999999966e+02 2.131600000000000000e+09
1.343499999999999943e+02 2.159700000000000000e+09
1.345500000000000114e+02 2.186900000000000000e+09
1.347500000000000000e+02 2.212800000000000000e+09
1.349399999999999977e+02 2.236400000000000000e+09
1.351299999999999955e+02 2.258200000000000000e+09
1.353300000000000125e+02 2.279500000000000000e+09
1.355300000000000011e+02 2.301500000000000000e+09
1.357199999999999989e+02 2.324100000000000000e+09
1.359099999999999966e+02 2.346600000000000000e+09
1.361100000000000136e+02 2.367800000000000000e+09
1.363100000000000023e+02 2.387400000000000000e+09
1.365000000000000000e+02 2.406100000000000000e+09
1.366899999999999977e+02 2.424800000000000000e+09
1.368899999999999864e+02 2.444000000000000000e+09
1.370900000000000034e+02 2.444000000000000000e+09
1.372800000000000011e+02 2.444000000000000000e+09
1.374699999999999989e+02 2.444000000000000000e+09
1.376699999999999875e+02 2.444000000000000000e+09
1.378700000000000045e+02 2.445400000000000000e+09
1.380600000000000023e+02 2.457900000000000000e+09
1.382500000000000000e+02 2.476100000000000000e+09
1.384499999999999886e+02 2.508600000000000000e+09
1.386500000000000057e+02 2.542100000000000000e+09
1.388400000000000034e+02 2.575900000000000000e+09
1.390300000000000011e+02 2.611200000000000000e+09
1.392299999999999898e+02 2.648900000000000000e+09
1.394300000000000068e+02 2.689700000000000000e+09
1.396200000000000045e+02 2.734000000000000000e+09
1.398100000000000023e+02 2.780400000000000000e+09
1.400099999999999909e+02 2.827900000000000000e+09
1.402100000000000080e+02 2.876700000000000000e+09
1.404000000000000057e+02 2.927100000000000000e+09
1.405900000000000034e+02 2.944500000000000000e+09
1.407899999999999920e+02 2.968900000000000000e+09
1.409900000000000091e+02 2.995600000000000000e+09
1.411800000000000068e+02 3.021500000000000000e+09
1.413799999999999955e+02 3.021500000000000000e+09
1.415699999999999932e+02 3.021500000000000000e+09
1.417599999999999909e+02 3.021500000000000000e+09
1.419600000000000080e+02 3.021500000000000000e+09
1.421599999999999966e+02 3.033800000000000000e+09
1.423499999999999943e+02 3.054700000000000000e+09
1.425399999999999920e+02 3.078800000000000000e+09
1.427400000000000091e+02 3.102900000000000000e+09
1.429399999999999977e+02 3.126100000000000000e+09
1.431299999999999955e+02 3.149200000000000000e+09
1.433199999999999932e+02 3.172900000000000000e+09
1.435200000000000102e+02 3.196600000000000000e+09
1.437199999999999989e+02 3.219000000000000000e+09
1.439099999999999966e+02 3.238500000000000000e+09
1.440999999999999943e+02 3.254700000000000000e+09
1.443000000000000114e+02 3.268200000000000000e+09
1.445000000000000000e+02 3.279800000000000000e+09
1.446899999999999977e+02 3.290000000000000000e+09
1.448799999999999955e+02 3.299000000000000000e+09
1.450800000000000125e+02 3.306900000000000000e+09
1.452800000000000011e+02 3.313900000000000000e+09
1.454699999999999989e+02 3.319400000000000000e+09
1.456599999999999966e+02 3.319400000000000000e+09
1.458600000000000136e+02 3.319400000000000000e+09
1.460600000000000023e+02 3.319400000000000000e+09
1.462500000000000000e+02 3.319400000000000000e+09
1.464399999999999977e+02 3.308400000000000000e+09
1.466399999999999864e+02 3.315100000000000000e+09
1.468400000000000034e+02 3.331100000000000000e+09
1.470300000000000011e+02 3.348800000000000000e+09
1.472199999999999989e+02 3.364300000000000000e+09
1.474199999999999875e+02 3.375400000000000000e+09
1.476200000000000045e+02 3.382700000000000000e+09
1.478100000000000023e+02 3.417100000000000000e+09
1.480000000000000000e+02 3.450500000000000000e+09
1.481999999999999886e+02 3.483000000000000000e+09
1.484000000000000057e+02 3.514800000000000000e+09
1.485900000000000034e+02 3.546800000000000000e+09
1.487800000000000011e+02 3.578300000000000000e+09
1.489799999999999898e+02 3.607700000000000000e+09
1.491800000000000068e+02 3.633700000000000000e+09
1.493700000000000045e+02 3.656100000000000000e+09
1.495600000000000023e+02 3.676500000000000000e+09
1.497599999999999909e+02 3.696600000000000000e+09
1.499600000000000080e+02 3.696600000000000000e+09
1.501500000000000057e+02 3.696600000000000000e+09
1.503400000000000034e+02 3.696600000000000000e+09
1.505399999999999920e+02 3.696600000000000000e+09
1.507400000000000091e+02 3.698800000000000000e+09
1.509300000000000068e+02 3.715100000000000000e+09
1.511200000000000045e+02 3.739700000000000000e+09
1.513199999999999932e+02 3.769000000000000000e+09
1.515099999999999909e+02 3.801800000000000000e+09
1.517100000000000080e+02 3.836900000000000000e+09
1.519099999999999966e+02 3.881000000000000000e+09
1.520999999999999943e+02 3.925800000000000000e+09
1.522899999999999920e+02 3.971100000000000000e+09
1.524900000000000091e+02 4.017400000000000000e+09
1.526899999999999977e+02 4.064300000000000000e+09
1.528799999999999955e+02 4.110700000000000000e+09
1.530699999999999932e+02 4.156100000000000000e+09
1.532700000000000102e+02 4.200900000000000000e+09
1.534699999999999989e+02 4.246600000000000000e+09
1.536599999999999966e+02 4.294400000000000000e+09
1.538499999999999943e+02 4.343900000000000000e+09
1.540500000000000114e+02 4.394100000000000000e+09
1.542500000000000000e+02 4.394100000000000000e+09
1.544399999999999977e+02 4.394100000000000000e+09
1.546299999999999955e+02 4.394100000000000000e+09
1.548300000000000125e+02 4.394100000000000000e+09
1.550300000000000011e+02 4.412000000000000000e+09
1.552199999999999989e+02 4.448800000000000000e+09
1.554099999999999966e+02 4.496400000000000000e+09
1.556100000000000136e+02 4.547300000000000000e+09
1.558100000000000023e+02 4.596700000000000000e+09
1.560000000000000000e+02 4.641200000000000000e+09
1.561899999999999977e+02 4.681600000000000000e+09
1.563899999999999864e+02 4.721700000000000000e+09
1.565900000000000034e+02 4.763800000000000000e+09
1.567800000000000011e+02 4.807600000000000000e+09
1.569699999999999989e+02 4.853400000000000000e+09
1.571699999999999875e+02 4.901400000000000000e+09
1.573700000000000045e+02 4.951100000000000000e+09
1.575600000000000023e+02 5.001300000000000000e+09
1.577500000000000000e+02 5.050400000000000000e+09
1.579499999999999886e+02 5.097200000000000000e+09
1.581500000000000057e+02 5.142000000000000000e+09
1.583400000000000034e+02 5.185200000000000000e+09
1.585300000000000011e+02 5.185200000000000000e+09
1.587299999999999898e+02 5.185200000000000000e+09
1.589300000000000068e+02 5.185200000000000000e+09
1.591200000000000045e+02 5.185200000000000000e+09
1.593100000000000023e+02 5.194600000000000000e+09
1.595099999999999909e+02 5.221400000000000000e+09
1.597100000000000080e+02 5.256900000000000000e+09
1.599000000000000057e+02 5.293700000000000000e+09
1.600900000000000034e+02 5.327900000000000000e+09
1.602899999999999920e+02 5.360400000000000000e+09
1.604900000000000091e+02 5.392000000000000000e+09
1.606800000000000068e+02 5.422100000000000000e+09
1.608799999999999955e+02 5.449300000000000000e+09
1.610699999999999932e+02 5.473400000000000000e+09
1.612599999999999909e+02 5.495300000000000000e+09
1.614600000000000080e+02 5.514500000000000000e+09
1.616599999999999966e+02 5.532100000000000000e+09
1.618499999999999943e+02 5.550600000000000000e+09
1.620399999999999920e+02 5.571200000000000000e+09
1.622400000000000091e+02 5.592700000000000000e+09
1.624399999999999977e+02 5.614000000000000000e+09
1.626299999999999955e+02 5.635200000000000000e+09
1.628199999999999932e+02 5.635200000000000000e+09
1.630200000000000102e+02 5.635200000000000000e+09
1.632199999999999989e+02 5.635200000000000000e+09
1.634099999999999966e+02 5.635200000000000000e+09
1.635999999999999943e+02 5.626100000000000000e+09
1.638000000000000114e+02 5.637600000000000000e+09
1.640000000000000000e+02 5.688300000000000000e+09
1.641899999999999977e+02 5.757600000000000000e+09
1.643799999999999955e+02 5.835800000000000000e+09
1.645800000000000125e+02 5.916100000000000000e+09
1.647800000000000011e+02 5.996200000000000000e+09
1.649699999999999989e+02 6.077200000000000000e+09
1.651599999999999966e+02 6.159100000000000000e+09
1.653600000000000136e+02 6.240200000000000000e+09
1.655600000000000023e+02 6.319300000000000000e+09
1.657500000000000000e+02 6.396700000000000000e+09
1.659399999999999977e+02 6.472900000000000000e+09
1.661399999999999864e+02 6.547900000000000000e+09
1.663400000000000034e+02 6.620500000000000000e+09
1.665300000000000011e+02 6.690100000000000000e+09
1.667199999999999989e+02 6.758200000000000000e+09
1.669199999999999875e+02 6.825200000000000000e+09
1.671200000000000045e+02 6.825200000000000000e+09
1.673100000000000023e+02 6.825200000000000000e+09
1.675000000000000000e+02 6.825200000000000000e+09
1.676999999999999886e+02 6.825200000000000000e+09
1.679000000000000057e+02 6.857500000000000000e+09
1.680900000000000034e+02 6.909700000000000000e+09
1.682800000000000011e+02 6.971200000000000000e+09
1.684799999999999898e+02 7.032100000000000000e+09
1.686800000000000068e+02 7.088600000000000000e+09
1.688700000000000045e+02 7.141100000000000000e+09
1.690600000000000023e+02 7.191300000000000000e+09
1.692599999999999909e+02 7.238700000000000000e+09
1.694600000000000080e+02 7.285100000000000000e+09
1.696500000000000057e+02 7.332800000000000000e+09
1.698400000000000034e+02 7.381200000000000000e+09
1.700399999999999920e+02 7.428100000000000000e+09
1.702400000000000091e+02 7.471800000000000000e+09
1.704300000000000068e+02 7.511700000000000000e+09
1.706200000000000045e+02 7.548500000000000000e+09
1.708199999999999932e+02 7.584000000000000000e+09
1.710099999999999909e+02 7.619200000000000000e+09
1.712100000000000080e+02 7.654400000000000000e+09
1.714099999999999966e+02 7.654400000000000000e+09
1.715999999999999943e+02 7.654400000000000000e+09
1.717899999999999920e+02 7.654400000000000000e+09
1.719900000000000091e+02 7.654400000000000000e+09
1.721899999999999977e+02 7.654600000000000000e+09
1.723799999999999955e+02 7.675000000000000000e+09
1.725699999999999932e+02 7.704500000000000000e+09
1.727700000000000102e+02 7.734400000000000000e+09
1.729699999999999989e+02 7.762500000000000000e+09
1.731599999999999966e+02 7.789700000000000000e+09
1.733499999999999943e+02 7.815600000000000000e+09
1.735500000000000114e+02 7.839600000000000000e+09
1.737500000000000000e+02 7.862200000000000000e+09
1.739399999999999977e+02 7.884200000000000000e+09
1.741299999999999955e+02 7.906700000000000000e+09
1.743300000000000125e+02 7.930600000000000000e+09
1.745300000000000011e+02 7.956100000000000000e+09
1.747199999999999989e+02 7.982400000000000000e+09
1.749099999999999966e+02 8.007900000000000000e+09
1.751100000000000136e+02 8.032000000000000000e+09
1.753100000000000023e+02 8.054500000000000000e+09
1.755000000000000000e+02 8.075100000000000000e+09
1.756899999999999977e+02 8.075100000000000000e+09
1.758899999999999864e+02 8.075100000000000000e+09
1.760900000000000034e+02 8.075100000000000000e+09
1.762800000000000011e+02 8.075100000000000000e+09
1.764699999999999989e+02 8.071400000000000000e+09
1.766699999999999875e+02 8.088800000000000000e+09
1.768700000000000045e+02 8.115900000000000000e+09
1.770600000000000023e+02 8.143600000000000000e+09
1.772500000000000000e+02 8.168400000000000000e+09
1.774499999999999886e+02 8.191800000000000000e+09
1.776500000000000057e+02 8.215800000000000000e+09
1.778400000000000034e+02 8.242500000000000000e+09
1.780300000000000011e+02 8.272000000000000000e+09
1.782299999999999898e+02 8.302400000000000000e+09
1.784300000000000068e+02 8.332200000000000000e+09
1.786200000000000045e+02 8.362400000000000000e+09
1.788100000000000023e+02 8.394400000000000000e+09
1.790099999999999909e+02 8.425900000000000000e+09
1.792100000000000080e+02 8.455300000000000000e+09
1.794000000000000057e+02 8.482100000000000000e+09
1.795900000000000034e+02 8.506900000000000000e+09
1.797899999999999920e+02 8.531200000000000000e+09
1.799900000000000091e+02 8.531200000000000000e+09
1.801800000000000068e+02 8.531200000000000000e+09
1.803799999999999955e+02 8.531200000000000000e+09
1.805699999999999932e+02 8.531200000000000000e+09
1.807599999999999909e+02 8.522400000000000000e+09
1.809600000000000080e+02 8.535600000000000000e+09
1.811599999999999966e+02 8.558100000000000000e+09
1.813499999999999943e+02 8.581300000000000000e+09
1.815399999999999920e+02 8.602700000000000000e+09
1.817400000000000091e+02 8.623000000000000000e+09
1.819399999999999977e+02 8.643100000000000000e+09
1.821299999999999955e+02 8.663100000000000000e+09
1.823199999999999932e+02 8.682700000000000000e+09
1.825200000000000102e+02 8.702400000000000000e+09
1.827199999999999989e+02 8.722700000000000000e+09
1.829099999999999966e+02 8.743200000000000000e+09
1.830999999999999943e+02 8.762000000000000000e+09
1.833000000000000114e+02 8.778500000000000000e+09
1.835000000000000000e+02 8.794600000000000000e+09
1.836899999999999977e+02 8.811400000000000000e+09
1.838799999999999955e+02 8.826400000000000000e+09
1.840800000000000125e+02 8.838800000000000000e+09
1.842800000000000011e+02 8.838800000000000000e+09
1.844699999999999989e+02 8.838800000000000000e+09
1.846599999999999966e+02 8.838800000000000000e+09
1.848600000000000136e+02 8.838800000000000000e+09
1.850600000000000023e+02 8.822700000000000000e+09
1.852500000000000000e+02 8.825200000000000000e+09
1.854399999999999977e+02 8.833600000000000000e+09
1.856399999999999864e+02 8.839900000000000000e+09
1.858400000000000034e+02 8.842300000000000000e+09
1.860300000000000011e+02 8.841700000000000000e+09
1.862199999999999989e+02 8.845100000000000000e+09
1.864199999999999875e+02 8.863500000000000000e+09
1.866200000000000045e+02 8.884200000000000000e+09
1.868100000000000023e+02 8.906400000000000000e+09
1.870000000000000000e+02 8.930300000000000000e+09
1.871999999999999886e+02 8.956700000000000000e+09
1.874000000000000057e+02 8.985600000000000000e+09
1.875900000000000034e+02 9.031700000000000000e+09
1.877800000000000011e+02 9.085200000000000000e+09
1.879799999999999898e+02 9.138300000000000000e+09
1.881800000000000068e+02 9.189100000000000000e+09
1.883700000000000045e+02 9.237200000000000000e+09
1.885600000000000023e+02 9.237200000000000000e+09
1.887599999999999909e+02 9.237200000000000000e+09


==> figures/sdalinac_beamloading_current.dat <==
0.0	0.001735903
0.016666666666666666	0.0017482734285714282
0.03333333333333333	0.0017785495
0.05	0.0017759256666666668
0.06666666666666667	0.0017650988333333334
0.08333333333333333	0.0017820158571428568
0.1	0.0017454168333333336
0.11666666666666667	0.0017784155999999995
0.13333333333333333	0.0017483678333333331
0.15	0.0017794827142857143
0.16666666666666666	0.0017897034999999999
0.18333333333333332	0.0018038052499999998
0.2	0.0017837950000000001
0.21666666666666667	0.0017834198571428565
0.23333333333333334	0.0017834678333333335
0.25	0.001765755333333333
0.26666666666666666	0.0017811711666666664
0.2833333333333333	0.0017853884285714285
0.3	0.0017618848
0.31666666666666665	0.0017910143333333334
0.3333333333333333	0.0017811689999999998
0.35	0.0018064301666666665
0.36666666666666664	0.0017880611666666664
0.38333333333333336	0.001808070333333333
0.4	0.0017936381666666668
0.4166666666666667	0.0017874046666666668
0.43333333333333335	0.0017752648333333333
0.45	0.0017831398
0.4666666666666667	0.0017726431666666663
0.48333333333333334	0.0017907314285714286
0.5	0.0017618185
0.5166666666666667	0.0017744792
0.5333333333333333	0.0017762528333333334
0.55	0.0017690827142857139
0.5666666666666667	0.0017693628333333333
0.5833333333333334	0.001771328
0.6	0.0017811711666666664
0.6166666666666667	0.0017494007142857143
0.6333333333333333	0.0017710029999999997
0.65	0.0017644423333333331
0.6666666666666666	0.0017776278
0.6833333333333333	0.0017544614285714287
0.7	0.0017618185
0.7166666666666667	0.0017395105000000003
0.7333333333333333	0.0017414821666666665
0.75	0.0017373069999999998
0.7666666666666667	0.00173459
0.7833333333333333	0.0017551976
0.8	0.0017654259999999998
0.8166666666666667	0.0017634574285714283
0.8333333333333334	0.0017847154
0.85	0.0017759235000000004
0.8666666666666667	0.0017792038333333331
0.8833333333333333	0.0017634592857142858
0.9	0.001783467833333333
0.9166666666666666	0.0017801896666666667
0.9333333333333333	0.0017618185
0.95	0.0017901705714285711
0.9666666666666667	0.0017660825000000002
0.9833333333333333	0.0017910143333333334
1.0	0.001775267
1.0166666666666666	0.001798041142857143
1.0333333333333334	0.001794949
1.05	0.0017916686666666665
1.0666666666666667	0.0018043948
1.0833333333333333	0.0017803277142857143
1.1	0.0017782201666666664
1.1166666666666667	0.0017760547999999998
1.1333333333333333	0.0017823493999999998
1.15	0.0017786395714285712
1.1666666666666667	0.0017867481666666665
1.1833333333333333	0.0017897013333333335
1.2	0.0018126636666666667
1.2166666666666666	0.0017749847142857142
1.2333333333333334	0.0017914078
1.25	0.0017952761666666667
1.2666666666666666	0.0017739540000000001
1.2833333333333334	0.001768572
1.3	0.001765755333333333
1.3166666666666667	0.0017732962
1.3333333333333333	0.0017687085
1.35	0.001771657333333333
1.3666666666666667	0.0017664118333333334
1.3833333333333333	0.0017749398333333334
1.4	0.0017563701999999998
1.4166666666666667	0.0017550241428571426
1.4333333333333333	0.0017585381666666666
1.45	0.0017332791666666667
1.4666666666666666	0.0017375474999999996
1.4833333333333334	0.0017311245714285715
1.5	0.0017355758333333332
1.5166666666666666	0.0017014616666666668
1.5333333333333334	0.001744171
1.55	0.001736465714285714
1.5666666666666667	0.0017355736666666666
1.5833333333333333	0.0017490264999999996
1.6	0.0017366933999999998
1.6166666666666667	0.001766833714285714
1.6333333333333333	0.0017644423333333331
1.65	0.0017824819999999997
1.6666666666666667	0.0017654259999999998
1.6833333333333333	0.0018011825
1.7	0.0018031498333333335
1.7166666666666666	0.0018097126666666665
1.7333333333333334	0.0017933734000000002
1.75	0.0017789237142857143
1.7666666666666666	0.0017607018000000004
1.7833333333333334	0.0017748769999999998
1.8	0.0017624728333333335
1.8166666666666667	0.0017586790000000002
1.8333333333333333	0.001752306833333333
1.85	0.0017608326666666665
1.8666666666666667	0.0017614913333333334
1.8833333333333333	0.0017761119999999998
1.9	0.0017805168333333331
1.9166666666666667	0.0017857645000000002
1.9333333333333333	0.0017688742499999998
1.95	0.0017530555714285712
1.9666666666666666	0.0018100398333333332
1.9833333333333334	0.001782154833333333
2.0	0.0017965891666666667
2.0166666666666666	0.0017780805714285714
2.033333333333333	0.0017818276666666667
2.05	0.0017923229999999997
2.066666666666667	0.0017893719999999998
2.0833333333333335	0.001798041142857143
2.1	0.0017742811666666665
2.1166666666666667	0.0017729681666666666
2.1333333333333333	0.0017795331666666664
2.15	0.0017758315714285714
2.1666666666666665	0.0017828113333333328
2.183333333333333	0.0017729703333333334
2.2	0.0017874714
2.216666666666667	0.001776110142857143
2.2333333333333334	0.0017854329999999997
2.25	0.001768377
2.2666666666666666	0.0017837971666666665
2.283333333333333	0.0017837971666666665
2.3	0.0017867942857142855
2.316666666666667	0.0018221731666666669
2.3333333333333335	0.0018434953333333333
2.35	0.001836936833333333
2.3666666666666667	0.0018169254999999998
2.3833333333333333	0.0018349694999999996
2.4	0.0018333271666666666
2.4166666666666665	0.0018238155
2.433333333333333	0.001821938857142857
2.45	0.0018295862
2.466666666666667	0.0018327373999999998
2.4833333333333334	0.0018323413333333335
2.5	0.0018402168571428567
2.5166666666666666	0.0018349673333333334
2.533333333333333	0.001843166
2.55	0.0018457941666666666
2.566666666666667	0.0018438225
2.5833333333333335	0.0018103019999999997
2.6	0.0018303739999999998
2.6166666666666667	0.0017956076666666668
2.6333333333333333	0.0018129908333333331
2.65	0.0017942925
2.6666666666666665	0.001802822666666667
2.683333333333333	0.0017759213333333333
2.7	0.0017907295714285711
2.716666666666667	0.001807743166666667
2.7333333333333334	0.0018374615999999996
2.75	0.001803152
2.7666666666666666	0.0018054465000000002
2.783333333333333	0.0017808885714285713
2.8	0.0017506688333333333
2.816666666666667	0.0017762506666666668
2.8333333333333335	0.0017746126666666668
2.85	0.001775596333333333
2.8666666666666667	0.0017887198333333331
2.8833333333333333	0.0017916686666666665
2.9	0.0017732988
2.9166666666666665	0.0018001966666666665
2.933333333333333	0.0018234883333333332
2.95	0.0018018368333333331
2.966666666666667	0.0018057736666666664
2.9833333333333334	0.0018101311428571428
3.0	0.0018034770000000002
3.0166666666666666	0.0018005216666666668
3.033333333333333	0.001802541
3.05	0.001810367
3.066666666666667	0.0018047899999999997
3.0833333333333335	0.0018152853333333332
3.1	0.0018286877142857144
3.1166666666666667	0.001835886
3.1333333333333333	0.0018523526666666666
3.15	0.0018543199999999998
3.1666666666666665	0.0018369368333333333
3.183333333333333	0.0018340288571428573
3.2	0.0018451354999999999
3.216666666666667	0.0018510396666666666
3.2333333333333334	0.0018320185
3.25	0.0018293903333333336
3.2666666666666666	0.0018254534999999998
3.283333333333333	0.0018074138333333332
3.3	0.0018165977142857144
3.316666666666667	0.0018129929999999997
3.3333333333333335	0.0018097061666666665
3.35	0.0018008509999999996
3.3666666666666667	0.0017903556666666665
3.3833333333333333	0.001787358857142857
3.4	0.0017844514999999998
3.4166666666666665	0.0017910121666666666
3.433333333333333	0.0017997274285714282
3.45	0.0018028191999999998
3.466666666666667	0.001825785
3.4833333333333334	0.0018190575
3.5	0.0018061977142857144
3.5166666666666666	0.0018008509999999996
3.533333333333333	0.0018110234999999999
3.55	0.0017980976000000002
3.566666666666667	0.0018142995
3.5833333333333335	0.001831217142857143
3.6	0.0017956076666666664
3.6166666666666667	0.0017858958
3.6333333333333333	0.0017820139999999997
3.65	0.0018024933333333334
3.6666666666666665	0.0017831384999999998
3.683333333333333	0.0017746126666666668
3.7	0.0018038063333333332
3.716666666666667	0.0017887155000000001
3.7333333333333334	0.0018051171666666665
3.75	0.0017984928
3.7666666666666666	0.0018114798000000002
3.783333333333333	0.0018042235714285718
3.8	0.001798095
3.816666666666667	0.001794621833333333
3.8333333333333335	0.0018090057142857144
3.85	0.0017805146666666667
3.8666666666666667	0.0017995401666666664
3.8833333333333333	0.0017942925
3.9	0.0018528695714285714
3.9166666666666665	0.0018120071666666666
3.933333333333333	0.0018185656666666666
3.95	0.0018100376666666668
3.966666666666667	0.0017956055
3.9833333333333334	0.0018018389999999997
4.0	0.0018106963333333335
4.016666666666667	0.001832016333333333
4.033333333333333	0.001837122857142857
4.05	0.0018192221666666665
4.066666666666666	0.0018421823333333329
4.083333333333333	0.0017996731999999997
4.1	0.0017786432857142859
4.116666666666666	0.001810367
4.133333333333334	0.0017701502
4.15	0.001798229333333333
4.166666666666667	0.0017926523333333332
4.183333333333334	0.001795792142857143
4.2	0.001781169
4.216666666666667	0.0017880611666666664
4.233333333333333	0.0018042272857142858
4.25	0.0017775636666666663
4.266666666666667	0.0017775636666666663
4.283333333333333	0.0017775636666666668
4.3	0.0017966334285714283
4.316666666666666	0.0017939674999999998
4.333333333333333	0.0018100376666666661
4.35	0.0018139744999999998
4.366666666666666	0.0017952783333333338
4.383333333333334	0.0018112565714285714
4.4	0.0018036069999999998
4.416666666666667	0.0018154161999999999
4.433333333333334	0.0017991665714285714
4.45	0.0017910100000000002
4.466666666666667	0.001787734
4.483333333333333	0.0017954397499999998
4.5	0.0017932608571428572
4.516666666666667	0.001775267
4.533333333333333	0.0017886491999999999
4.55	0.0017755941666666665
4.566666666666666	0.0018110213333333335
4.583333333333333	0.0017935431428571429
4.6	0.0017769071666666665
4.616666666666666	0.0017896991666666666
4.633333333333334	0.0018092861428571428
4.65	0.001815941833333333
4.666666666666667	0.0018136473333333334
4.683333333333334	0.0018114824
4.7	0.0018171585714285715
4.716666666666667	0.0017962619999999999
4.733333333333333	0.0017939631666666668
4.75	0.0017965245999999999
4.766666666666667	0.0018139766666666664
4.783333333333333	0.001833469857142857
4.8	0.0018303761666666669
4.816666666666666	0.0018398198
4.833333333333333	0.0018278445714285715
4.85	0.0018507125000000002
4.866666666666666	0.0018512364
4.883333333333334	0.0018587139999999996
4.9	0.001843869857142857
4.916666666666667	0.0018467778333333333
4.933333333333334	0.001851366833333333
4.95	0.0018386394000000001
4.966666666666667	0.0018372640000000001
4.983333333333333	0.0018090038571428573
5.0	0.0018293903333333331
5.016666666666667	0.0018252572
5.033333333333333	0.0018087271428571428
5.05	0.0018346401666666666
5.066666666666666	0.0018303761666666669
5.083333333333333	0.0018097105
5.1	0.0018157564285714287
5.116666666666666	0.0018018346666666667
5.133333333333334	0.0018136494999999998
5.15	0.0017984901999999999
5.166666666666667	0.0018323435
5.183333333333334	0.001837069
5.2	0.0018375955000000002
5.216666666666667	0.001834313
5.233333333333333	0.0018508991428571428
5.25	0.0018549786666666665
5.266666666666667	0.0018402149999999996
5.283333333333333	0.0018425095
5.3	0.0018467756666666667
5.316666666666666	0.0018621936666666666
5.333333333333333	0.0018628501666666667
5.35	0.0018411965000000002
5.366666666666666	0.0018543178333333332
5.383333333333334	0.0018525872857142857
5.4	0.0018576003333333334
5.416666666666667	0.0018500559999999999
5.433333333333334	0.0018674871428571427
5.45	0.0018512390000000002
5.466666666666667	0.0018848288333333336
5.483333333333333	0.001872494
5.5	0.001880892
5.516666666666667	0.001868754333333333
5.533333333333333	0.0018720346666666664
5.55	0.0018779366666666667
5.566666666666666	0.0018713781666666667
5.583333333333333	0.0018927962857142855
5.6	0.0018630456000000002
5.616666666666666	0.0018881113333333334
5.633333333333334	0.0018575335999999997
5.65	0.0018691752857142858
5.666666666666667	0.0018707216666666664
5.683333333333334	0.001885156
5.7	0.0018949948333333332
5.716666666666667	0.0018964474285714285
5.733333333333333	0.0019071325000000001
5.75	0.0018862714
5.766666666666667	0.0018930275
5.783333333333333	0.0018964474285714285
5.8	0.0018943405
5.816666666666666	0.0018904036666666667
5.833333333333333	0.001873018333333333
5.85	0.0018655204285714284
5.866666666666666	0.0018723596666666662
5.883333333333334	0.0018415279999999996
5.9	0.0018366074999999998
5.916666666666667	0.0018573657142857145
5.933333333333334	0.001866787
5.95	0.001851629
5.966666666666667	0.001865474
5.983333333333333	0.0018542735714285714
6.0	0.0018635045
6.016666666666667	0.0018681623999999997
6.033333333333333	0.0018643267499999997
6.05	0.0018658033333333332
6.066666666666666	0.0018776094999999997
6.083333333333333	0.0018658011666666666
6.1	0.0018480843333333334
6.116666666666666	0.0018861374999999997
6.133333333333334	0.0019182886666666663
6.15	0.001902870666666667
6.166666666666667	0.0019120530000000001
6.183333333333334	0.0019088215714285711
6.2	0.0018641609999999996
6.216666666666667	0.0018802355
6.233333333333333	0.0018854831666666664
6.25	0.0018596184285714285
6.266666666666667	0.0018480864999999996
6.283333333333333	0.0018352944999999999
6.3	0.0018434931666666669
6.316666666666666	0.0018533363333333333
6.333333333333333	0.001858254666666667
6.35	0.001847105
6.366666666666666	0.0018477593333333334
6.383333333333334	0.0018359992857142858
6.4	0.0018536634999999997
6.416666666666667	0.0018559601666666666
6.433333333333334	0.0018539906666666668
6.45	0.0018568029999999995
6.466666666666667	0.0018700651666666665
6.483333333333333	0.0018546471666666666
6.5	0.001892046
6.516666666666667	0.0018821102857142856
6.533333333333333	0.0018658033333333332
6.55	0.0018684249999999997
6.566666666666666	0.0018602263333333334
6.583333333333333	0.0018467756666666665
6.6	0.0018480886666666667
6.616666666666666	0.0018279137499999998
6.633333333333334	0.0018493994999999996
6.65	0.0018297196666666666
6.666666666666667	0.0018336543333333335
6.683333333333334	0.0018234883333333332
6.7	0.0018372618333333333
6.716666666666667	0.0018388109999999999
6.733333333333333	0.001829191
6.75	0.0017844514999999998
6.766666666666667	0.0018041334999999998
6.783333333333333	0.001815752714285714
6.8	0.0018182385000000002
6.816666666666666	0.0018307055000000001
6.833333333333333	0.0018097083333333335
6.85	0.0018444344285714286
6.866666666666666	0.0018169254999999998
6.883333333333334	0.0018579296666666664
6.9	0.0018369368333333333
6.916666666666667	0.0018298112857142853
6.933333333333334	0.0018553058333333336
6.95	0.00184691
6.966666666666667	0.001838642
6.983333333333333	0.0018435875714285716
7.0	0.0018496633999999998
7.016666666666667	0.0018543178333333332
7.033333333333333	0.0018454626666666667
7.05	0.001840215
7.066666666666666	0.0018352945
7.083333333333333	0.001825780666666667
7.1	0.001859897
7.116666666666666	0.0018506187142857144
7.133333333333334	0.0018598991666666663
7.15	0.0018673772
7.166666666666667	0.0018846984
7.183333333333334	0.001865802714285714
7.2	0.0018625186666666664
7.216666666666667	0.001873018333333333
7.233333333333333	0.0018569438333333333
7.25	0.0018480874285714288
7.266666666666667	0.001835621666666667
7.283333333333333	0.0018449392
7.3	0.0018434953333333333
7.316666666666666	0.001857926571428571
7.333333333333333	0.0018693428000000002
7.35	0.001848743
7.366666666666666	0.0018658011666666666
7.383333333333334	0.0018725534285714287
7.4	0.0018717096666666666
7.416666666666667	0.0018789224999999996
7.433333333333334	0.0018887635
7.45	0.001872034666666667
7.466666666666667	0.0018667848333333331
7.483333333333333	0.0018671119999999998
7.5	0.0018723618333333334
7.516666666666667	0.0018615851428571428
7.533333333333333	0.001892043833333333
7.55	0.0018854836000000003
7.566666666666666	0.0018723618333333332
7.583333333333333	0.0018795752857142854
7.6	0.001866128333333333
7.616666666666666	0.0018740669999999999
7.633333333333334	0.0018710509999999997
7.65	0.0018784554285714286
7.666666666666667	0.001860885
7.683333333333334	0.001845792
7.7	0.0018779409999999997
7.716666666666667	0.0018874532857142854
7.733333333333333	0.0018598948333333333
7.75	0.0018709184
7.766666666666667	0.0018500559999999999
7.783333333333333	0.0018379659999999997
7.8	0.0018412008333333332
7.816666666666666	0.0018480877999999998
7.833333333333333	0.001838642
7.85	0.0018596165714285715
7.866666666666666	0.001839231333333333
7.883333333333334	0.0018464463333333332
7.9	0.0018567484
7.916666666666667	0.0018528695714285712
7.933333333333334	0.0018457941666666666
7.95	0.0018456262499999998
7.966666666666667	0.0018240767999999998
7.983333333333333	0.0018286877142857144
8.0	0.001824472
8.016666666666667	0.0018467778333333333
8.033333333333333	0.0018260449999999999
8.05	0.0018441521428571427
8.066666666666666	0.0018382476666666669
8.083333333333334	0.0018165983333333332
8.1	0.0018248645999999996
8.116666666666667	0.0018196898571428571
8.133333333333333	0.0018120071666666666
8.15	0.0018123343333333328
8.166666666666666	0.0018319521999999996
8.183333333333334	0.0018137859999999997
8.2	0.0018251263333333332
8.216666666666667	0.001809383333333333
8.233333333333333	0.0018287983999999999
8.25	0.001819407571428571
8.266666666666667	0.0018276206
8.283333333333333	0.0018533363333333333
8.3	0.0018149581666666666
8.316666666666666	0.0018177212857142856
8.333333333333334	0.0018185656666666666
8.35	0.001834313
8.366666666666667	0.0018386393999999997
8.383333333333333	0.0018382455
8.4	0.0018277480000000001
8.416666666666666	0.0018320163333333333
8.433333333333334	0.0018457270000000001
8.45	0.0018475284285714283
8.466666666666667	0.0018343108333333331
8.483333333333333	0.0018129886666666665
8.5	0.001815021
8.516666666666667	0.0018244676666666665
8.533333333333333	0.0018181721999999997
8.55	0.0018382454999999998
8.566666666666666	0.0018012436000000003
8.583333333333334	0.0018253151428571429
8.6	0.0018395628333333332
8.616666666666667	0.0018264350000000002
8.633333333333333	0.0017965891666666667
8.65	0.0018045077142857142
8.666666666666666	0.0017965913333333335
8.683333333333334	0.0018097083333333329
8.7	0.0018193525999999998
8.716666666666667	0.0018092861428571428
8.733333333333333	0.0018310304999999995
8.75	0.0018083975
8.766666666666667	0.0018113506666666667
8.783333333333333	0.001811821142857143
8.8	0.0018182384999999998
8.816666666666666	0.0018260476
8.833333333333334	0.0018208623333333333
8.85	0.001838902
8.866666666666667	0.001853432285714286
8.883333333333333	0.0018382433333333332
8.9	0.0018425783999999998
8.916666666666666	0.0018398899999999998
8.933333333333334	0.001836279714285714
8.95	0.001824469833333333
8.966666666666667	0.0018205308333333332
8.983333333333333	0.001850383166666667
9.0	0.001827423
9.016666666666667	0.0018385769999999999
9.033333333333333	0.0018429709999999997
9.05	0.0018389041666666665
9.066666666666666	0.0018067585714285712
9.083333333333334	0.0018120049999999998
9.1	0.0018034791666666668
9.116666666666667	0.001816269
9.133333333333333	0.0018059117142857142
9.15	0.0018087246666666668
9.166666666666666	0.0017910143333333328
9.183333333333334	0.0017969172
9.2	0.0018019764285714288
9.216666666666667	0.0017903578333333331
9.233333333333333	0.0017910125999999998
9.25	0.0018221731666666669
9.266666666666667	0.0018129409999999998
9.283333333333333	0.001802034
9.3	0.0018051193333333332
9.316666666666666	0.0018038041666666666
9.333333333333334	0.001821940714285714
9.35	0.0018276231999999999
9.366666666666667	0.0018293881666666665
9.383333333333333	0.0018349694999999996
9.4	0.0018314994285714285
9.416666666666666	0.001848743
9.433333333333334	0.001835623833333333
9.45	0.0018415258333333332
9.466666666666667	0.0018621915
9.483333333333333	0.0018492682
9.5	0.0018431681666666666
9.516666666666667	0.0018650163999999999
9.533333333333333	0.001832623
9.55	0.0018408693333333331
9.566666666666666	0.0018477593333333334
9.583333333333334	0.0018585861666666663
9.6	0.0018348738571428572
9.616666666666667	0.001825780666666667
9.633333333333333	0.001833985833333333
9.65	0.001847105
9.666666666666666	0.0018492147142857142
9.683333333333334	0.0018576003333333334
9.7	0.001835886
9.716666666666667	0.001866457666666667
9.733333333333333	0.0018458384285714286
9.75	0.0018366074999999998
9.766666666666667	0.0018477614999999998
9.783333333333333	0.0018339151999999996
9.8	0.001846121333333333
9.816666666666666	0.0018469074
9.833333333333334	0.0018270958333333335
9.85	0.0018236815999999997
9.866666666666667	0.0018278464285714285
9.883333333333333	0.0018382476666666662
9.9	0.0018221731666666662
9.916666666666666	0.0018451354999999999
9.933333333333334	0.0018435894285714286
9.95	0.0018650163999999999
9.966666666666667	0.0018241426666666665
9.983333333333333	0.0018287338333333332
10.0	0.0018295289999999999
10.016666666666667	0.0018228296666666665
10.033333333333333	0.0018175819999999999
10.05	0.0018543243333333332
10.066666666666666	0.001823909285714286
10.083333333333334	0.0018418551666666667
10.1	0.0018313598333333332
10.116666666666667	0.0018372640000000001
10.133333333333333	0.0018354365714285713
10.15	0.001850053833333333
10.166666666666666	0.0018520233333333333
10.183333333333334	0.0018378516
10.2	0.0018478070000000001
10.216666666666667	0.0018726933333333333
10.233333333333333	0.0018635045
10.25	0.0018490723333333332
10.266666666666667	0.0018428388333333332
10.283333333333333	0.0018441514000000002
10.3	0.0018293903333333336
10.316666666666666	0.0018480886666666667
10.333333333333334	0.0018287316666666669
10.35	0.0018159440000000001
10.366666666666667	0.0018090518333333332
10.383333333333333	0.0018523526666666666
10.4	0.0018475247142857143
10.416666666666666	0.0018444811666666664
10.433333333333334	0.0018287359999999999
10.45	0.0018303766
10.466666666666667	0.0018408715
10.483333333333333	0.0018280795000000002
10.5	0.0018335199999999997
10.516666666666667	0.0018228296666666665
10.533333333333333	0.0018385268571428572
10.55	0.0018307011666666665
10.566666666666666	0.0018303739999999996
10.583333333333334	0.0018254534999999998
10.6	0.001816878142857143
10.616666666666667	0.0018277501666666665
10.633333333333333	0.0018562895000000003
10.65	0.0018556308333333334
10.666666666666666	0.0018375933333333336
10.683333333333334	0.0018618665
10.7	0.0018526819999999998
10.716666666666667	0.001862193666666667
10.733333333333333	0.0018745182857142855
10.75	0.001798229333333333
10.766666666666667	0.4062685206666667
10.783333333333333	0.5522465
10.8	0.5507836285714286
10.816666666666666	0.5520725166666667
10.833333333333334	0.5514168833333334
10.85	0.5527056166666665
10.866666666666667	0.5519168571428571
10.883333333333333	0.5522976333333333
10.9	0.5512286
10.916666666666666	0.5523312166666666
10.933333333333334	0.5523090857142856
10.95	0.5522610166666666
10.966666666666667	0.55215615
10.983333333333333	0.5525359666666666
11.0	0.5523049999999999
11.016666666666667	0.5526339
11.033333333333333	0.5536543999999999
11.05	0.55282955
11.066666666666666	0.5528205428571428
11.083333333333334	0.5529814333333333
11.1	0.5536650166666667
11.116666666666667	0.5527657199999999
11.133333333333333	0.5539803285714286
11.15	0.5534888666666666
11.166666666666666	0.5545022166666667
11.183333333333334	0.5537784200000001
11.2	0.5543707
11.216666666666667	0.5535950333333333
11.233333333333333	0.5543709166666667
11.25	0.5541921666666667
11.266666666666667	0.5529334571428571
11.283333333333333	0.55314064
11.3	0.5545745833333333
11.316666666666666	0.5552144000000001
11.333333333333334	0.5543844428571428
11.35	0.5547925499999999
11.366666666666667	0.5543953999999999
11.383333333333333	0.55481348
11.4	0.5543096
11.416666666666666	0.5546051333333333
11.433333333333334	0.5542539166666667
11.45	0.5547375166666667
11.466666666666667	0.5538300857142856
11.483333333333333	0.5546562666666666
11.5	0.5543148
11.516666666666667	0.55537846
11.533333333333333	0.5539782857142856
11.55	0.5554150333333333
11.566666666666666	0.5557924666666666
11.583333333333334	0.55511456
11.6	0.5553522
11.616666666666667	0.5547918999999999
11.633333333333333	0.5546096833333333
11.65	0.55360045
11.666666666666666	0.5546741571428572
11.683333333333334	0.5537462666666666
11.7	0.5544350499999999
11.716666666666667	0.5534047999999999
11.733333333333333	0.5536599714285714
11.75	0.5532531333333333
11.766666666666667	0.55351075
11.783333333333333	0.5533031399999999
11.8	0.5528950142857142
11.816666666666666	0.5535569
11.833333333333334	0.5534916833333332
11.85	0.5532106666666666
11.866666666666667	0.5527369714285714
11.883333333333333	0.5535200666666666
11.9	0.5527589166666667
11.916666666666666	0.5535724999999999
11.933333333333334	0.5528593571428573
11.95	0.5538662999999999
11.966666666666667	0.5535274333333333
11.983333333333333	0.5538332799999999
12.0	0.5528276
12.016666666666667	0.5540797166666667
12.033333333333333	0.5538866666666666
12.05	0.5529196833333333
12.066666666666666	0.5521103714285714
12.083333333333334	0.5528559833333334
12.1	0.55308565
12.116666666666667	0.5527214333333332
12.133333333333333	0.5532112857142857
12.15	0.5529422166666665
12.166666666666666	0.5536121500000001
12.183333333333334	0.5523536199999999
12.2	0.5533510666666666
12.216666666666667	0.5526489428571428
12.233333333333333	0.55334695
12.25	0.5532080666666667
12.266666666666667	0.5528748333333333
12.283333333333333	0.11496243942857141
12.3	0.0018162711666666665
12.316666666666666	0.0018392302499999997
12.333333333333334	0.0018316869999999998
12.35	0.0018520245714285714
12.366666666666667	0.0018638338333333332
12.383333333333333	0.0018441513999999997
12.4	0.001855630833333333
12.416666666666666	0.0018458365714285716
12.433333333333334	0.0018562894999999996
12.45	0.0018457244
12.466666666666667	0.0018684271666666668
12.483333333333333	0.0018655204285714284
12.5	0.0018697379999999997
12.516666666666667	0.0018776094999999997
12.533333333333333	0.0018858103333333333
12.55	0.0018975728571428573
12.566666666666666	0.0018835153999999998
12.583333333333334	0.001868754333333333
12.6	0.001868754333333333
12.616666666666667	0.0018818298571428571
12.633333333333333	0.001880889833333333
12.65	0.0018858103333333333
12.666666666666666	0.0018661304999999999
12.683333333333334	0.0018638322857142857
12.7	0.0018713781666666665
12.716666666666667	0.0018628501666666667
12.733333333333333	0.0018762986666666667
12.75	0.0018649577142857143
12.766666666666667	0.0018614699999999998
12.783333333333333	0.0018697380000000001
12.8	0.0018366074999999998
12.816666666666666	0.0018334680000000002
12.833333333333334	0.00182611
12.85	0.0018336564999999999
12.866666666666667	0.0018831886666666666
12.883333333333333	0.0018601774285714287
12.9	0.0018664598333333333
12.916666666666666	0.0018453318000000002
12.933333333333334	0.0018480908333333333
12.95	0.001849773714285714
12.966666666666667	0.0018507124999999995
12.983333333333333	0.001853992833333333
13.0	0.0018631751666666667
13.016666666666667	0.001890825857142857
13.033333333333333	0.00188253
13.05	0.0018845016666666663
13.066666666666666	0.001886469
13.083333333333334	0.001897574714285714
13.1	0.0018680956666666667
13.116666666666667	0.0018898125999999996
13.133333333333333	0.0019028685
13.15	0.0019150039999999994
13.166666666666666	0.0019173006666666664
13.183333333333334	0.0019097585
13.2	0.001905492333333333
13.216666666666667	0.0019012283333333332
13.233333333333333	0.001888107
13.25	0.0018799689999999998
13.266666666666667	0.0018815446000000002
13.283333333333333	0.0018799083333333334
13.3	0.0018976880000000002
13.316666666666666	0.0018740041666666667
13.333333333333334	0.001868754333333333
13.35	0.001885206142857143
13.366666666666667	0.0018982795
13.383333333333333	0.00191074
13.4	0.0019195973333333335
13.416666666666666	0.0019231587142857142
13.433333333333334	0.0019061488333333334
13.45	0.0018783960000000003
13.466666666666667	0.001907789
13.483333333333333	0.0019277959999999998
13.5	0.001921239666666666
13.516666666666667	0.0019110693333333334
13.533333333333333	0.0019376402499999997
13.55	0.0019228798333333335
13.566666666666666	0.001900834
13.583333333333334	0.0019107421666666664
13.6	0.0019451856666666664
13.616666666666667	0.001926249
13.633333333333333	0.0019251721666666667
13.65	0.0019255036666666664
13.666666666666666	0.0019235363333333334
13.683333333333334	0.0018793004285714281
13.7	0.0019048379999999998
13.716666666666667	0.0018815463333333332
13.733333333333333	0.0018723618333333332
13.75	0.0018972915000000001
13.766666666666667	0.001877047714285714
13.783333333333333	0.0018709184
13.8	0.0018867961666666664
13.816666666666666	0.0018927925714285708
13.833333333333334	0.001912248
13.85	0.0019133616666666665
13.866666666666667	0.0019104128333333331
13.883333333333333	0.001909664714285714
13.9	0.0019163191666666665
13.916666666666666	0.0019018848333333333
13.933333333333334	0.0019077911666666666
13.95	0.0018980779999999999
13.966666666666667	0.0018995432857142852
13.983333333333333	0.0018648196666666665
14.0	0.00188942
14.016666666666667	0.0018961670000000003
14.033333333333333	0.0019113964999999998
14.05	0.001916317
14.066666666666666	0.0019346860000000001
14.083333333333334	0.0019041815
14.1	0.0019064781666666669
14.116666666666667	0.001913431
14.133333333333333	0.001902209833333333
14.15	0.0018923731666666667
14.166666666666666	0.0018999153333333334
14.183333333333334	0.0018854853333333333
14.2	0.0018815484999999996
14.216666666666667	0.0018972936666666667
14.233333333333333	0.001903522833333333
14.25	0.0018986045
14.266666666666667	0.001918284333333333
14.283333333333333	0.0019265312857142858
14.3	0.0019153354999999997
14.316666666666666	0.0019392793333333335
14.333333333333334	0.0019075264000000002
14.35	0.0019278003333333335
14.366666666666667	0.0018969664999999997
14.383333333333333	0.0019002403333333332
14.4	0.0019081161666666664
14.416666666666666	0.0019017904285714286
14.433333333333334	0.0019294383333333333
14.45	0.0019261601666666665
14.466666666666667	0.00193025625
14.483333333333333	0.0019136
14.5	0.0019159876666666668
14.516666666666667	0.0019071346666666665
14.533333333333333	0.0019041793333333334
14.55	0.001890405833333333
14.566666666666666	0.0019009472857142858
14.583333333333334	0.0018646186
14.6	0.0018941416
14.616666666666667	0.0018857651428571427
14.633333333333333	0.0018982773333333337
14.65	0.0018941441999999998
14.666666666666666	0.0019189404
14.683333333333334	0.0019001041428571431
14.7	0.00188942
14.716666666666667	0.0018890906666666667
14.733333333333333	0.0018661942000000001
14.75	0.0018707238333333332
14.766666666666667	0.0018911062857142854
14.783333333333333	0.0018843032
14.8	0.0018961097999999998
14.816666666666666	0.001909945142857143
14.833333333333334	0.0019015576666666664
14.85	0.0018953263333333333
14.866666666666667	0.0018791838
14.883333333333333	0.001888107
14.9	0.0018831864999999998
14.916666666666666	0.0018749856666666663
14.933333333333334	0.0018838451666666667
14.95	0.0018943405
14.966666666666667	0.0018739574285714287
14.983333333333333	0.0018812213333333334
15.0	0.0018980806
15.016666666666667	0.0018672777499999997
15.033333333333333	0.0018736751428571428
15.05	0.001880762
15.066666666666666	0.0018841723333333333
15.083333333333334	0.0018866082857142855
15.1	0.0018681
15.116666666666667	0.0018795790000000001
15.133333333333333	0.0018684271666666666
15.15	0.0018615349999999997
15.166666666666666	0.0018632695714285714
15.183333333333334	0.0018533363333333333
15.2	0.0018886322000000002
15.216666666666667	0.0018530091666666669
15.233333333333333	0.0018548381428571427
15.25	0.001855633
15.266666666666667	0.0018512389999999995
15.283333333333333	0.001864114571428571
15.3	0.0018689502000000001
15.316666666666666	0.0018366074999999998
15.333333333333334	0.00184691
15.35	0.0018946676666666664
15.366666666666667	0.0018804221428571429
15.383333333333333	0.0018705257999999997
15.4	0.0018749878333333332
15.416666666666666	0.0018484158333333335
15.433333333333334	0.0018829534285714283
15.45	0.001848418
15.466666666666667	0.0018621915
15.483333333333333	0.0018917145
15.5	0.0018919475714285715
15.516666666666667	0.0019118579999999998
15.533333333333333	0.0019195994999999999
15.55	0.0019123801666666666
15.566666666666666	0.0019054471428571426
15.583333333333334	0.0019081161666666664
15.6	0.001907789
15.616666666666667	0.0019127073333333328
15.633333333333333	0.0019023531428571429
15.65	0.0019166441666666663
15.666666666666666	0.001931405666666667
15.683333333333334	0.0019110715
15.7	0.0019068529999999998
15.716666666666667	0.0019064781666666667
15.733333333333333	0.001920256
15.75	0.001899261
15.766666666666667	0.0018891377142857138
15.783333333333333	0.0019068031666666665
15.8	0.0019120530000000001
15.816666666666666	0.0019251764999999998
15.833333333333334	0.0019270958571428569
15.85	0.0019307470000000002
15.866666666666667	0.0019284546666666663
15.883333333333333	0.0019333751666666668
15.9	0.001913315857142857
15.916666666666666	0.0019435433333333334
15.933333333333334	0.0019356718333333328
15.95	0.001927800333333333
15.966666666666667	0.0019065688571428573
15.983333333333333	0.0019094291666666664
16.0	0.0019412466666666667
16.016666666666666	0.0019396032499999997
16.033333333333335	0.0019274709999999998
16.05	0.0019337066666666664
16.066666666666666	0.001892043833333333
16.083333333333332	0.0019232070000000001
16.1	0.001946776
16.116666666666667	0.0019294383333333333
16.133333333333333	0.0019402651666666664
16.15	0.0019435433333333334
16.166666666666668	0.0019214724285714284
16.183333333333334	0.0019244523999999998
16.2	0.0019287839999999998
16.216666666666665	0.0019120551666666663
16.233333333333334	0.001957179714285714
16.25	0.0019619123333333333
16.266666666666666	0.0019356718333333328
16.283333333333335	0.0019307513333333332
16.3	0.0019442465714285717
16.316666666666666	0.0019248449999999997
16.333333333333332	0.0019156626666666666
16.35	0.0019356718333333335
16.366666666666667	0.0019135981428571426
16.383333333333333	0.0019294383333333333
16.4	0.0019238613333333332
16.416666666666668	0.0019202516666666665
16.433333333333334	0.0019372191428571428
16.45	0.001921566833333333
16.466666666666665	0.0019159898333333332
16.483333333333334	0.001934688166666666
16.5	0.0019307535
16.516666666666666	0.001912050833333333
16.533333333333335	0.0019350131666666663
16.55	0.0019107400000000002
16.566666666666666	0.0019169744285714285
16.583333333333332	0.0019222233333333334
16.6	0.0019140203333333334
16.616666666666667	0.0019067412
16.633333333333333	0.0019040412857142855
16.65	0.0018989338333333333
16.666666666666668	0.001893356833333333
16.683333333333334	0.00189631
16.7	0.0019031981428571428
16.716666666666665	0.001919597333333333
16.733333333333334	0.0018992588333333334
16.75	0.001893359
16.766666666666666	0.0018911062857142856
16.783333333333335	0.001874660666666667
16.8	0.0019043778
16.816666666666666	0.0018988658000000003
16.833333333333332	0.001904321714285714
16.85	0.0019248471666666667
16.866666666666667	0.0019268166666666668
16.883333333333333	0.0019251743333333331
16.9	0.0019254095714285712
16.916666666666668	0.0019192679999999998
16.933333333333334	0.001926487333333333
16.95	0.0019310785
16.966666666666665	0.0019209078571428573
16.983333333333334	0.001925830833333333
17.0	0.001905167333333333
17.016666666666666	0.0018927003333333334
17.033333333333335	0.0018868905714285711
17.05	0.0018894200000000002
17.066666666666666	0.0018999175
17.083333333333332	0.0018828636666666663
17.1	0.0019023549999999999
17.116666666666667	0.0019075263999999996
17.133333333333333	0.0019071338
17.15	0.0019186158333333331
17.166666666666668	0.0019237214285714288
17.183333333333334	0.0019327186666666665
17.2	0.0019202516666666665
17.216666666666665	0.0019159876666666668
17.233333333333334	0.0019206292857142857
17.25	0.0019064781666666667
17.266666666666666	0.0019166441666666665
17.283333333333335	0.0018902052
17.3	0.0019242822857142854
17.316666666666666	0.0019369826666666668
17.333333333333332	0.0019202538333333331
17.35	0.0019241906666666664
17.366666666666667	0.0019164117142857142
17.383333333333333	0.0019143496666666668
17.4	0.0019232048333333335
17.416666666666668	0.0019025391666666663
17.433333333333334	0.001894667666666667
17.45	0.001894997
17.466666666666665	0.0018933564
17.483333333333334	0.001889095
17.5	0.0019001022857142854
17.516666666666666	0.0019038521666666663
17.533333333333335	0.001918943
17.55	0.001899590333333333
17.566666666666666	0.001893354666666667
17.583333333333332	0.0018992588333333334
17.6	0.0019018804999999998
17.616666666666667	0.0019056569999999998
17.633333333333333	0.001890825857142857
17.65	0.001905492333333333
17.666666666666668	0.0019022119999999997
17.683333333333334	0.0018966371666666666
17.7	0.0018805648333333333
17.716666666666665	0.0018843032
17.733333333333334	0.0018894221666666663
17.75	0.0018787938
17.766666666666666	0.001886469
17.783333333333335	0.0019159919999999996
17.8	0.0018992609999999997
17.816666666666666	0.0018968007499999997
17.833333333333332	0.0019023512857142858
17.85	0.0019435411666666666
17.866666666666667	0.0019127073333333328
17.883333333333333	0.001925339
17.9	0.0019495877142857144
17.916666666666668	0.0019327186666666665
17.933333333333334	0.0019343588333333335
17.95	0.0019448563333333334
17.966666666666665	0.0019141627142857144
17.983333333333334	0.0019199245
18.0	0.0018959828333333332
18.016666666666666	0.0019130357999999998
18.033333333333335	0.0018950452857142855
18.05	0.0018618652
18.066666666666666	0.0018733455
18.083333333333332	0.0018766236666666668
18.1	0.0018913904285714285
18.116666666666667	0.0019041793333333334
18.133333333333333	0.0018723618333333332
18.15	0.0019071338000000001
18.166666666666668	0.0018939198571428573
18.183333333333334	0.001902866333333333
18.2	0.001930751333333333
18.216666666666665	0.0018972928000000001
18.233333333333334	0.0018970119999999998
18.25	0.001900903333333333
18.266666666666666	0.0019176278333333336
18.283333333333335	0.0019189408333333332
18.3	0.0019366545714285712
18.316666666666666	0.0019271416666666666
18.333333333333332	0.0019245178333333335
18.35	0.0018831202000000001
18.366666666666667	0.0019091001428571427
18.383333333333333	0.0019015576666666664
18.4	0.0018930296666666666
18.416666666666668	0.0018882396
18.433333333333334	0.0018762064285714286
18.45	0.0018743291666666667
18.466666666666665	0.0018723618333333332
18.483333333333334	0.0018700651666666665
18.5	0.0018582107142857145
18.516666666666666	0.0018457919999999995
18.533333333333335	0.001848418
18.55	0.0018316869999999998
18.566666666666666	0.0018661304999999999
18.583333333333332	0.0018435875714285712
18.6	0.0018838429999999998
18.616666666666667	0.0018812191666666663
18.633333333333333	0.0018697380000000001
18.65	0.0018785931666666664
18.666666666666668	0.0018881048333333334
18.683333333333334	0.0018665867999999998
18.7	0.001881217
18.716666666666665	0.0018728319999999998
18.733333333333334	0.0018749856666666663
18.75	0.0019043777999999997
18.766666666666666	0.0018733498333333332
18.783333333333335	0.0018829515714285715
18.8	0.0018553058333333336
18.816666666666666	0.0018579287999999998
18.833333333333332	0.0018730161666666667
18.85	0.001872830142857143
18.866666666666667	0.0018658011666666666
18.883333333333333	0.001867441333333333
18.9	0.0018858788
18.916666666666668	0.0018837947142857144
18.933333333333334	0.001878266
18.95	0.0018917833999999999
18.966666666666665	0.0018982773333333337
18.983333333333334	0.0019102255714285711
19.0	0.0018819397999999998
19.016666666666666	0.0018966371666666666
19.033333333333335	0.001894997
19.05	0.0019003845714285713
19.066666666666666	0.001887782
19.083333333333332	0.0018789224999999996
19.1	0.0018658011666666666
19.116666666666667	0.0018801398571428574
19.133333333333333	0.0018776107999999999
19.15	0.0018697379999999997
19.166666666666668	0.0018736726666666666
19.183333333333334	0.001890827714285714
19.2	0.0018972927999999997
19.216666666666665	0.0019064781666666667
19.233333333333334	0.0019090994000000002
19.25	0.001901508142857143
19.266666666666666	0.001892043833333333
19.283333333333335	0.0018792496666666667
19.3	0.001879904
19.316666666666666	0.0018818279999999999
19.333333333333332	0.0018349651666666666
19.35	0.0018759693333333333
19.366666666666667	0.0018630456000000002
19.383333333333333	0.00187564
19.4	0.001866128333333333
19.416666666666668	0.0018940133333333333
19.433333333333334	0.0018845016666666668
19.45	0.0018781712857142854
19.466666666666665	0.0018641610000000002
19.483333333333334	0.0018709158000000002
19.5	0.0018689501999999997
19.516666666666666	0.0018905454285714285
19.533333333333335	0.0018667848333333333
19.55	0.0018717075
19.566666666666666	0.0019035228333333335
19.583333333333332	0.0018885768571428566
19.6	0.0018693428
19.616666666666667	0.0018843032
19.633333333333333	0.0018769551666666666
19.65	0.0018553989999999995
19.666666666666668	0.0018630456000000002
19.683333333333334	0.0018566166666666665
19.7	0.0018492682
19.716666666666665	0.0018494932857142856
19.733333333333334	0.0018559601666666666
19.75	0.0018448104999999998
19.766666666666666	0.0018247969999999997
19.783333333333335	0.0018579284285714284
19.8	0.0018182406666666668
19.816666666666666	0.001837918333333333
19.833333333333332	0.001860882833333333
19.85	0.0018463992857142854
19.866666666666667	0.001860882833333333
19.883333333333333	0.0018454670000000002
19.9	0.0018293903333333336
19.916666666666668	0.0018480892857142858
19.933333333333334	0.0018703966666666666
19.95	0.0018943405
19.966666666666665	0.0018858736
19.983333333333334	0.0018804202857142856
20.0	0.001855633
20.016666666666666	0.0018667869999999995
20.033333333333335	0.0018589133333333332
20.05	0.0018925121428571426
20.066666666666666	0.0018848266666666666
20.083333333333332	0.001878266
20.1	0.0018854831666666664
20.116666666666667	0.0018773281428571425
20.133333333333333	0.0019018848333333333
20.15	0.0019098897999999997
20.166666666666668	0.0019127116666666664
20.183333333333334	0.001904319857142857
20.2	0.001892046
20.216666666666665	0.0018871255000000003
20.233333333333334	0.0018949948333333334
20.25	0.0018936375714285712
20.266666666666666	0.0018628458333333335
20.283333333333335	0.0018815463333333334
20.3	0.001878595333333333
20.316666666666666	0.0018511814285714287
20.333333333333332	0.0018799715999999998
20.35	0.0018976208333333334
20.366666666666667	0.0018815485
20.383333333333333	0.0018638322857142857
20.4	0.001876953
20.416666666666668	0.0018884384999999996
20.433333333333334	0.0018658015999999996
20.45	0.0018565244285714284
20.466666666666665	0.0018677706666666662
20.483333333333334	0.0018628501666666667
20.5	0.0018648196666666667
20.516666666666666	0.0018731105714285714
20.533333333333335	0.001865474
20.55	0.00188942
20.566666666666666	0.001877122
20.583333333333332	0.001899915333333333
20.6	0.0018943405000000002
20.616666666666667	0.0019224867999999998
20.633333333333333	0.0018966371666666666
20.65	0.0018874532857142857
20.666666666666668	0.001878595333333333
20.683333333333334	0.0018776073333333333
20.7	0.0018488756
20.716666666666665	0.0018677694285714288
20.733333333333334	0.0018697380000000003
20.75	0.0018496633999999998
20.766666666666666	0.0018805604999999998
20.783333333333335	0.0018705829999999999
20.8	0.001875315
20.816666666666666	0.0018854831666666664
20.833333333333332	0.0018782681666666666
20.85	0.0018941984285714285
20.866666666666667	0.0018956535000000001
20.883333333333333	0.0019005739999999997
20.9	0.001905492333333333
20.916666666666668	0.0019119118571428572
20.933333333333334	0.0019156626666666666
20.95	0.0019091020000000002
20.966666666666665	0.0018996536
20.983333333333334	0.0018946698333333334
21.0	0.0018851538333333334
21.016666666666666	0.001906480333333333
21.033333333333335	0.0019035926
21.05	0.001892514
21.066666666666666	0.0018969664999999997
21.083333333333332	0.0019002425
21.1	0.0019114601999999999
21.116666666666667	0.001892514
21.133333333333333	0.0019025413333333332
21.15	0.0019173674
21.166666666666668	0.0018575335999999997
21.183333333333334	0.001871704714285714
21.2	0.0018810577500000003
21.216666666666665	0.0018673772
21.233333333333334	0.0018648175
21.25	0.0018750772857142855
21.266666666666666	0.0018635066666666665
21.283333333333335	0.0018480886666666667
21.3	0.00183332825
21.316666666666666	0.001865241857142857
21.333333333333332	0.0018811572000000001
21.35	0.0018553058333333336
21.366666666666667	0.0018595043999999998
21.383333333333333	0.0018868887142857145
21.4	0.001865474
21.416666666666668	0.0018504486
21.433333333333334	0.0018375911666666668
21.45	0.0018490745
21.466666666666665	0.001847105
21.483333333333334	0.0018474321666666666
21.5	0.0018744595999999997
21.516666666666666	0.0018388091428571428
21.533333333333335	0.0018553058333333336
21.55	0.0018753171666666666
21.566666666666666	0.0018728891999999998
21.583333333333332	0.0018747987142857141
21.6	0.0018828615
21.616666666666667	0.0018615371666666667
21.633333333333333	0.0018572731666666664
21.65	0.0018542717142857141
21.666666666666668	0.0018453318
21.683333333333334	0.0018248672
21.7	0.0018441514000000002
21.716666666666665	0.0018208152857142857
21.733333333333334	0.0018316870000000002
21.75	0.001861539333333333
21.766666666666666	0.0018461191666666666
21.783333333333335	0.001853712714285714
21.8	0.0018661326666666667
21.816666666666666	0.0018805626666666667
21.833333333333332	0.0018556351666666666
21.85	0.001847807
21.866666666666667	0.0018585861666666663
21.883333333333333	0.0018575335999999997
21.9	0.0018480878
21.916666666666668	0.0018648196666666667
21.933333333333334	0.0018525872857142857
21.95	0.0018802333333333334
21.966666666666665	0.0018867961666666662
21.983333333333334	0.0018943383333333331
22.0	0.0018902612857142856
22.016666666666666	0.0018733433333333333
22.033333333333335	0.0018759715
22.05	0.0018871233333333335
22.066666666666666	0.0018852024285714284
22.083333333333332	0.001888107
22.1	0.0018726911666666667
22.116666666666667	0.001881219166666667
22.133333333333333	0.0018882927142857143
22.15	0.0018612078333333333
22.166666666666668	0.00189631
22.183333333333334	0.0018943405
22.2	0.0018933571428571428
22.216666666666665	0.0018953241666666667
22.233333333333334	0.0018979479999999998
22.25	0.0019041793333333336
22.266666666666666	0.0019054901666666665
22.283333333333335	0.27074294000000004
22.3	0.5526945666666667
22.316666666666666	0.5538951166666666
22.333333333333332	0.5533810285714286
22.35	0.5534329666666666
22.366666666666667	0.55330795
22.383333333333333	0.5531881333333333
22.4	0.5528146
22.416666666666668	0.5527131999999999
22.433333333333334	0.5525153833333333
22.45	0.55191045
22.466666666666665	0.5529436714285715
22.483333333333334	0.5527207833333334
22.5	0.5532035166666666
22.516666666666666	0.5531133833333333
22.533333333333335	0.5545313428571429
22.55	0.5529703833333334
22.566666666666666	0.5531105666666667
22.583333333333332	0.5526382333333333
22.6	0.5525878428571428
22.616666666666667	0.5529153499999998
22.633333333333333	0.5522150833333332
22.65	0.5524155
22.666666666666668	0.5523636857142856
22.683333333333334	0.5528109166666667
22.7	0.5519072
22.716666666666665	0.5530706999999998
22.733333333333334	0.5537504142857144
22.75	0.5543111166666667
22.766666666666666	0.5531898666666666
22.783333333333335	0.5538078
22.8	0.5534092571428572
22.816666666666666	0.5530299666666666
22.833333333333332	0.5523463833333333
22.85	0.5532160833333334
22.866666666666667	0.5527796857142857
22.883333333333333	0.5530394999999999
22.9	0.5521949333333334
22.916666666666668	0.5526156999999999
22.933333333333334	0.5544542714285713
22.95	0.5538071499999999
22.966666666666665	0.55347045
22.983333333333334	0.5530624666666666
23.0	0.5538854285714285
23.016666666666666	0.5540446166666666
23.033333333333335	0.5542866333333334
23.05	0.55343925
23.066666666666666	0.5543809142857142
23.083333333333332	0.5535488833333333
23.1	0.5537237333333332
23.116666666666667	0.5524880833333332
23.133333333333333	0.5533386857142857
23.15	0.5533135833333334
23.166666666666668	0.5543295333333333
23.183333333333334	0.5539911000000001
23.2	0.5550006428571429
23.216666666666665	0.5537852666666666
23.233333333333334	0.5536071666666667
23.25	0.5533870333333334
23.266666666666666	0.5531024571428571
23.283333333333335	0.5532576833333332
23.3	0.55315455
23.316666666666666	0.5533272333333333
23.333333333333332	0.5528149714285714
23.35	0.55426345
23.366666666666667	0.55285815
23.383333333333333	0.5532639666666666
23.4	0.5528966857142857
23.416666666666668	0.5531317999999998
23.433333333333334	0.55242005
23.45	0.5531623499999999
23.466666666666665	0.5525245142857143
23.483333333333334	0.5527028000000002
23.5	0.5532292999999999
23.516666666666666	0.5531036333333332
23.533333333333335	0.5534608857142858
23.55	0.5539620666666666
23.566666666666666	0.5541068
23.583333333333332	0.5537774666666666
23.6	0.5542964142857142
23.616666666666667	0.5530249833333333
23.633333333333333	0.5534875666666667
23.65	0.5528819833333333
23.666666666666668	0.5535810428571428
23.683333333333334	0.5527946666666667
23.7	0.55342235
23.716666666666665	0.5529151333333333
23.733333333333334	0.5527857833333333
23.75	0.5526350142857142
23.766666666666666	0.55294005
23.783333333333335	0.5531159833333332
23.8	0.24409467810000005
23.816666666666666	0.001792981666666667
23.833333333333332	0.0018313598333333332
23.85	0.0018349673333333334
23.866666666666667	0.0018566188333333335
23.883333333333333	0.0018791863999999998
23.9	0.0018674435
23.916666666666668	0.0018759714999999999
23.933333333333334	0.0018791837999999998
23.95	0.0018964492857142855
23.966666666666665	0.0018979458333333334
23.983333333333334	0.0018943426666666666
24.0	0.0019133195714285715
24.016666666666666	0.0019123823333333334
24.033333333333335	0.0018828593333333333
24.05	0.0018910601666666668
24.066666666666666	0.0018874532857142854
24.083333333333332	0.001875644333333333
24.1	0.0018681021666666663
24.116666666666667	0.001880889833333333
24.133333333333333	0.001890405833333333
24.15	0.0018615832857142853
24.166666666666668	0.0018818756666666666
24.183333333333334	0.0018733455
24.2	0.0018809829999999995
24.216666666666665	0.0018874526666666667
24.233333333333334	0.0018999175
24.25	0.0019018848333333335
24.266666666666666	0.001893635714285714
24.283333333333335	0.0018894199999999997
24.3	0.0018661326666666665
24.316666666666666	0.0018626504000000001
24.333333333333332	0.0018569438333333333
24.35	0.0018705829999999999
24.366666666666667	0.0018858124999999997
24.383333333333333	0.0018886296
24.4	0.0018621459999999999
24.416666666666668	0.0018635045
24.433333333333334	0.0018831228
24.45	0.0018628479999999996
24.466666666666665	0.001855399
24.483333333333334	0.0018546471666666666
24.5	0.0018536656666666665
24.516666666666666	0.0018681
24.533333333333335	0.0018433687999999998
24.55	0.0018613047142857142
24.566666666666666	0.0018733476666666663
24.583333333333332	0.0018572731666666664
24.6	0.0018669244285714284
24.616666666666667	0.001883515833333333
24.633333333333333	0.0018913873333333334
24.65	0.001889914
24.666666666666668	0.001879298571428571
24.683333333333334	0.0018848266666666666
24.7	0.0018789225000000003
24.716666666666665	0.0018713136
24.733333333333334	0.0018894200000000002
24.75	0.0019121922857142856
24.766666666666666	0.0018930296666666666
24.783333333333335	0.0018760378
24.8	0.001875079142857143
24.816666666666666	0.0018769551666666666
24.833333333333332	0.0018802355
24.85	0.0018756451999999999
24.866666666666667	0.0018632714285714285
24.883333333333333	0.0018874526666666667
24.9	0.0019025391666666668
24.916666666666668	0.0019020144000000002
24.933333333333334	0.0019022098333333337
24.95	0.0018863297142857145
24.966666666666665	0.0018812191666666663
24.983333333333334	0.0018953241666666667
25.0	0.0018749856666666668
25.016666666666666	0.001873018333333333
25.033333333333335	0.0018744595999999997
25.05	0.0018630481999999998
25.066666666666666	0.0018492128571428572
25.083333333333332	0.0018605513333333336
25.1	0.0018841723333333335
25.116666666666667	0.001887454833333333
25.133333333333333	0.001871376
25.15	0.001897292428571428
25.166666666666668	0.0018841745
25.183333333333334	0.0018909929999999997
25.2	0.0018700202857142858
25.216666666666665	0.001887779833333333
25.233333333333334	0.0019094291666666664
25.25	0.0019018869999999997
25.266666666666666	0.0018995881666666666
25.283333333333335	0.0019214742857142854
25.3	0.001894997
25.316666666666666	0.0018941415999999998
25.333333333333332	0.0019123823333333334
25.35	0.0018882964285714282
25.366666666666667	0.0018884341666666666
25.383333333333333	0.0018913851666666666
25.4	0.0018943405000000002
25.416666666666668	0.001914725428571428
25.433333333333334	0.0018936861666666663
25.45	0.0018732792000000003
25.466666666666665	0.00188942
25.483333333333334	0.0018818298571428571
25.5	0.0018487473333333336
25.516666666666666	0.0018684249999999997
25.533333333333335	0.0018713109999999999
25.55	0.0018523505
25.566666666666666	0.001852682
25.583333333333332	0.0018438246666666663
25.6	0.0018618665
25.616666666666667	0.0018638322857142857
25.633333333333333	0.0018717075
25.65	0.0018733433333333333
25.666666666666668	0.0018694086666666667
25.683333333333334	0.0018936375714285712
25.7	0.0018717075
25.716666666666665	0.0018862714
25.733333333333334	0.001868754333333333
25.75	0.0018666458571428572
25.766666666666666	0.0018697379999999997
25.783333333333335	0.0018661968000000001
25.8	0.0018549786666666665
25.816666666666666	0.001873392857142857
25.833333333333332	0.0018848266666666668
25.85	0.0018802355
25.866666666666667	0.001868754333333333
25.883333333333333	0.0018596165714285715
25.9	0.001880889833333333
25.916666666666668	0.0018782681666666666
25.933333333333334	0.0018694108333333333
25.95	0.0018596147142857138
25.966666666666665	0.0018635045
25.983333333333334	0.0018792496666666667
26.0	0.0018687521666666666
26.016666666666666	0.0018390914285714285
26.033333333333335	0.0018300489999999998
26.05	0.0018346401666666666
26.066666666666666	0.0018241426666666665
26.083333333333332	0.0018539931428571425
26.1	0.0018493995000000002
26.116666666666667	0.001872494
26.133333333333333	0.0018471028333333329
26.15	0.0018573675714285715
26.166666666666668	0.0018487451666666665
26.183333333333334	0.0018543221666666668
26.2	0.0018595043999999996
26.216666666666665	0.001848369714285714
26.233333333333334	0.0018408693333333333
26.25	0.001858584
26.266666666666666	0.001822175333333333
26.283333333333335	0.0018528677142857144
26.3	0.0018520233333333333
26.316666666666666	0.0018589155000000002
26.333333333333332	0.0018625208333333332
26.35	0.0018582107142857145
26.366666666666667	0.0018638316666666664
26.383333333333333	0.0018661305
26.4	0.0018605556666666666
26.416666666666668	0.0018711438571428567
26.433333333333334	0.0018707216666666664
26.45	0.001881152
26.466666666666665	0.0018615371666666663
26.483333333333334	0.0018798594285714286
26.5	0.001875315
26.516666666666666	0.0018749878333333332
26.533333333333335	0.0018595698333333337
26.55	0.0018658027142857143
26.566666666666666	0.0018736748333333332
26.583333333333332	0.0018644903333333333
26.6	0.0018638338333333334
26.616666666666667	0.0018681649999999998
26.633333333333333	0.0018841701666666665
26.65	0.0018749878333333332
26.666666666666668	0.0018726911666666667
26.683333333333334	0.0018589133333333332
26.7	0.0018585818333333333
26.716666666666665	0.0018661304999999999
26.733333333333334	0.0018591092000000001
26.75	0.0018795771428571425
26.766666666666666	0.0018697358333333333
26.783333333333335	0.001848743
26.8	0.0018425116666666663
26.816666666666666	0.0018472442857142856
26.833333333333332	0.0018654739999999996
26.85	0.0018969621666666667
26.866666666666667	0.0018766258333333334
26.883333333333333	0.0018739998333333337
26.9	0.001875315
26.916666666666668	0.0018746563333333333
26.933333333333334	0.001863836
26.95	0.001855397142857143
26.966666666666665	0.0018526841666666666
26.983333333333334	0.0018290609999999999
27.0	0.0018464463333333334
27.016666666666666	0.0018413404285714285
27.033333333333335	0.0018346380000000002
27.05	0.0018585861666666663
27.066666666666666	0.0018198764999999995
27.083333333333332	0.0018553971428571432
27.1	0.0018572731666666664
27.116666666666667	0.0018437587999999997
27.133333333333333	0.0018681598
27.15	0.0018579321428571424
27.166666666666668	0.0018530069999999998
27.183333333333334	0.0018228296666666665
27.2	0.0018411986666666666
27.216666666666665	0.0018306562857142855
27.233333333333334	0.0018284088333333334
27.25	0.0018221086
27.266666666666666	0.001800855333333333
27.283333333333335	0.001807601714285714
27.3	0.0018011825
27.316666666666666	0.0018123343333333335
27.333333333333332	0.0018467778333333333
27.35	0.0018264387142857142
27.366666666666667	0.001870063
27.383333333333333	0.0018635045
27.4	0.001853995
27.416666666666668	0.001840215
27.433333333333334	0.0018595676666666662
27.45	0.0018673746
27.466666666666665	0.0018554672499999998
27.483333333333334	0.0018669262857142854
27.5	0.0018740041666666667
27.516666666666666	0.0018648196666666667
27.533333333333335	0.0018492682
27.55	0.0018720368333333332
27.566666666666666	0.0018828593333333333
27.583333333333332	0.0018677685
27.6	0.0018713135999999997
27.616666666666667	0.0018705811428571428
27.633333333333333	0.0018904036666666667
27.65	0.0018848266666666666
27.666666666666668	0.00190319675
27.683333333333334	0.001909664714285714
27.7	0.001903522833333333
27.716666666666665	0.0018957197999999998
27.733333333333334	0.001885091
27.75	0.0018722674285714283
27.766666666666666	0.0018697380000000003
27.783333333333335	0.0018618652
27.8	0.0018839106
27.816666666666666	0.0018846397142857141
27.833333333333332	0.0018677698
27.85	0.0018953219999999998
27.866666666666667	0.0018945367999999999
27.883333333333333	0.0018964492857142857
27.9	0.001878266
27.916666666666668	0.001882202833333333
27.933333333333334	0.0018909929999999999
27.95	0.0019012258571428572
27.966666666666665	0.0018789246666666662
27.983333333333334	0.0018953271999999999
28.0	0.0019031974
28.016666666666666	0.0019248487142857144
28.033333333333335	0.0019346860000000001
28.05	0.0019238613333333332
28.066666666666666	0.0018992609999999997
28.083333333333332	0.0019026354285714285
28.1	0.0019100856666666667
28.116666666666667	0.0019173647999999996
28.133333333333333	0.0018989316666666663
28.15	0.0019001041428571427
28.166666666666668	0.0019074639999999998
28.183333333333334	0.0019268132
28.2	0.0019110701999999998
28.216666666666665	0.0019045086666666664
28.233333333333334	0.001919786142857143
28.25	0.0019445270000000001
28.266666666666666	0.0019382298000000001
28.283333333333335	0.0019217565714285713
28.3	0.0019271438333333334
28.316666666666666	0.0019350131666666665
28.333333333333332	0.0019248471666666663
28.35	0.0019335055999999998
28.366666666666667	0.0019135981428571429
28.383333333333333	0.0019169735
28.4	0.001901228333333333
28.416666666666668	0.0019058238333333334
28.433333333333334	0.0019037571428571428
28.45	0.0018989316666666665
28.466666666666665	0.0019074639999999998
28.483333333333334	0.0019005718333333333
28.5	0.0018745201428571432
28.516666666666666	0.0018874505
28.533333333333335	0.001905167333333333
28.55	0.001906148833333333
28.566666666666666	0.001928782142857143
28.583333333333332	0.0018986066666666667
28.6	0.001911069333333333
28.616666666666667	0.0019084433333333335
28.633333333333333	0.0018826711428571428
28.65	0.001898936
28.666666666666668	0.001905492333333333
28.683333333333334	0.0019031956666666664
28.7	0.0018739537142857144
28.716666666666665	0.0018941467999999998
28.733333333333334	0.0018910601666666668
28.75	0.0018976164999999997
28.766666666666666	0.0018891395714285715
28.783333333333335	0.0018953241666666667
28.8	0.0018792496666666667
28.816666666666666	0.001899261
28.833333333333332	0.0019124782857142858
28.85	0.0019045108333333334
28.866666666666667	0.0019022141666666667
28.883333333333333	0.0018992631666666664
28.9	0.001921752857142857
28.916666666666668	0.0018831886666666666
28.933333333333334	0.0018694108333333333
28.95	0.001867441333333333
28.966666666666665	0.0018621915
28.983333333333334	0.001889095
29.0	0.0018782638333333331
29.016666666666666	0.0018720325
29.033333333333335	0.001897623
29.05	0.0018815463333333334
29.066666666666666	0.0018533385
29.083333333333332	0.0018591066000000001
29.1	0.0018641127142857141
29.116666666666667	0.001883843
29.133333333333333	0.001882202833333333
29.15	0.001880892
29.166666666666668	0.001886794
29.183333333333334	0.0018854831666666664
29.2	0.0018701305999999998
29.216666666666665	0.0018887635
29.233333333333334	0.0018829515714285715
29.25	0.0018828615
29.266666666666666	0.0019110671666666666
29.283333333333335	0.0019015555
29.3	0.0019017904285714286
29.316666666666666	0.0019163191666666665
29.333333333333332	0.0018999153333333334
29.35	0.0019002446666666665
29.366666666666667	0.0019130372857142858
29.383333333333333	0.0018936818333333333
29.4	0.0018746585
29.416666666666668	0.0018972936666666663
29.433333333333334	0.0018916671428571429
29.45	0.001875315
29.466666666666665	0.0018917145
29.483333333333334	0.0018792518333333333
29.5	0.0018998237142857143
29.516666666666666	0.0018999174999999998
29.533333333333335	0.001890733
29.55	0.0018733433333333333
29.566666666666666	0.0018731124285714285
29.583333333333332	0.001878006
29.6	0.0018743291666666667
29.616666666666667	0.0018864689999999996
29.633333333333333	0.0018717084285714287
29.65	0.0018762964999999997
29.666666666666668	0.0018943405
29.683333333333334	0.0018815463333333334
29.7	0.0018672085714285713
29.716666666666665	0.0018710510000000003
29.733333333333334	0.0019087705
29.75	0.0019094313333333332
29.766666666666666	0.001904602142857143
29.783333333333335	0.0019225483333333332
29.8	0.0019425614
29.816666666666666	0.0019192679999999998
29.833333333333332	0.0019332801428571431
29.85	0.001908118333333333
29.866666666666667	0.0019166441666666665
29.883333333333333	0.0019172985000000002
29.9	0.0018913867142857142
29.916666666666668	0.0019113986666666667
29.933333333333334	0.0019041793333333334
29.95	0.0019169756666666668
29.966666666666665	0.0019220351428571425
29.983333333333334	0.0019366576666666666
30.0	0.0019396086666666665
30.016666666666666	0.0019051651666666667
30.033333333333335	0.001915288142857143
30.05	0.0019335055999999998
30.066666666666666	0.0019100856666666667
30.083333333333332	0.0019002425
30.1	0.0018940111666666667
30.116666666666667	0.0018897493333333334
30.133333333333333	0.001878595333333333
30.15	0.0019140224999999998
30.166666666666668	0.001939185857142857
30.183333333333334	0.0019354738
30.2	0.0019419031666666666
30.216666666666665	0.0019304198333333332
30.233333333333334	0.001900666857142857
30.25	0.001907789
30.266666666666666	0.0018703945
30.283333333333335	0.0018756421666666666
30.3	0.001896505
30.316666666666666	0.0018779388333333333
30.333333333333332	0.0018917166666666666
30.35	0.0018787938
30.366666666666667	0.0019037589999999999
30.383333333333333	0.0019143518333333334
30.4	0.0019241906666666664
30.416666666666668	0.00193895
30.433333333333334	0.0019382978333333334
30.45	0.0019645361666666664
30.466666666666665	0.0019832345
30.483333333333334	0.0019501039999999998
30.5	0.0019599914285714287
30.516666666666666	0.0019753629999999995
30.533333333333335	0.0019756255999999997
30.55	0.001940592333333333
30.566666666666666	0.0019720814285714284
30.583333333333332	0.0019586319999999996
30.6	0.0019428868333333331
30.616666666666667	0.0019555484000000002
30.633333333333333	0.0019214742857142854
30.65	0.0019566646666666666
30.666666666666668	0.0019527278333333331
30.683333333333334	0.0019602721666666665
30.7	0.0019462132857142856
30.716666666666665	0.001949779
30.733333333333334	0.0019685353999999997
30.75	0.0019417736000000001
30.766666666666666	0.0019146768333333332
30.783333333333335	0.0019156626666666666
30.8	0.0018900786666666666
30.816666666666666	0.0019063485999999998
30.833333333333332	0.0019113491428571425
30.85	0.0018937489999999997
30.866666666666667	0.0019238635000000002
30.883333333333333	0.0019051629999999996
30.9	0.0019102274285714286
30.916666666666668	0.001906476
30.933333333333334	0.0019012283333333332
30.95	0.0019041815
30.966666666666665	0.001906476
30.983333333333334	0.0019300926666666665
31.0	0.0019104128333333331
31.016666666666666	0.0018966349999999998
31.033333333333335	0.0019031962857142856
31.05	0.0018986045
31.066666666666666	0.0019084476666666663
31.083333333333332	0.0019024095999999999
31.1	0.0018933552857142858
31.116666666666667	0.0018803668
31.133333333333333	0.0018671141666666666
31.15	0.0018437588
31.166666666666668	0.0018697380000000001
31.183333333333334	0.0018641609999999996
31.2	0.001879249666666667
31.216666666666665	0.0018894226
31.233333333333334	0.001878595333333333
31.25	0.0019002425
31.266666666666666	0.0018945394
31.283333333333335	0.0018803668
31.3	0.0018933552857142858
31.316666666666666	0.0018818756666666666
31.333333333333332	0.0019220915999999999
31.35	0.0019181551999999998
31.366666666666667	0.001921192
31.383333333333333	0.0018795790000000001
31.4	0.0018749878333333332
31.416666666666668	0.0018992609999999997
31.433333333333334	0.0018961669999999996
31.45	0.0018972915
31.466666666666665	0.0018631794999999997
31.483333333333334	0.0018732818000000001
31.5	0.0018905435714285715
31.516666666666666	0.0018756421666666666
31.533333333333335	0.001871376
31.55	0.0018760352
31.566666666666666	0.0018871233333333333
31.583333333333332	0.0018897493333333332
31.6	0.0018913894999999998
31.616666666666667	0.0018894221666666663
31.633333333333333	0.001909661
31.65	0.0019110693333333334
31.666666666666668	0.0018785931666666664
31.683333333333334	0.0018871233333333333
31.7	0.001892514
31.716666666666665	0.0018760352
31.733333333333334	0.0018710509999999997
31.75	0.0018763008333333331
31.766666666666666	0.0018759714999999999
31.783333333333335	0.0018756437142857139
31.8	0.001855633
31.816666666666666	0.0018768256000000001
31.833333333333332	0.0018789225000000003
31.85	0.0018677675714285716
31.866666666666667	0.0018759715
31.883333333333333	0.0019143496666666666
31.9	0.0018848266666666668
31.916666666666668	0.0018995432857142852
31.933333333333334	0.0018910601666666663
31.95	0.0018756421666666666
31.966666666666665	0.0018631773333333333
31.983333333333334	0.0018559606000000002
32.0	0.0018392334999999998
32.016666666666666	0.001834313
32.03333333333333	0.0018385748333333333
32.05	0.0018444344285714286
32.06666666666667	0.0018378542
32.083333333333336	0.0018385748333333333
32.1	0.0018572731666666664
32.11666666666667	0.001876483142857142
32.13333333333333	0.0018825321666666667
32.15	0.0018717053333333334
32.166666666666664	0.0018992609999999997
32.18333333333333	0.0019017922857142856
32.2	0.001886794
32.21666666666667	0.0019047704
32.233333333333334	0.0018989294999999997
32.25	0.0018987001428571431
32.266666666666666	0.0018999131666666664
32.28333333333333	0.0018756399999999998
32.3	0.0018713781666666665
32.31666666666667	0.0019018869999999997
32.333333333333336	0.0019081161666666664
32.35	0.001899590333333333
32.36666666666667	0.0019173028333333332
32.38333333333333	0.0018736732857142853
32.4	0.0018802355
32.416666666666664	0.0018756421666666666
32.43333333333333	0.0018936818333333333
32.45	0.0018860474285714284
32.46666666666667	0.001916317
32.483333333333334	0.001906148833333333
32.5	0.0019075263999999998
32.516666666666666	0.0019100856666666667
32.53333333333333	0.0019087726666666667
32.55	0.0019016217999999999
32.56666666666667	0.0018930296666666666
32.583333333333336	0.001888575
32.6	0.0019039852
32.61666666666667	0.0018874518
32.63333333333333	0.0019091020000000002
32.65	0.0018621936666666666
32.666666666666664	0.0018566188333333335
32.68333333333333	0.0018566166666666665
32.7	0.0018651468333333334
32.71666666666667	0.0018638316666666664
32.733333333333334	0.001848743
32.75	0.0018635045
32.766666666666666	0.0018293881666666665
32.78333333333333	0.0018605513333333336
32.8	0.0018402128333333333
32.81666666666667	0.0018385748333333333
32.833333333333336	0.0018553058333333336
32.85	0.0018528695714285714
32.86666666666667	0.0018766279999999998
32.88333333333333	0.0018621936666666666
32.9	0.0018822071666666667
32.916666666666664	0.001852306857142857
32.93333333333333	0.0018736748333333334
32.95	0.0018681649999999998
32.96666666666667	0.0018748548000000003
32.983333333333334	0.0018618655714285714
33.0	0.0018740041666666667
33.016666666666666	0.0018710531666666667
33.03333333333333	0.0018762965000000003
33.05	0.0018804221428571429
33.06666666666667	0.0018867961666666664
33.083333333333336	0.0019018804999999998
33.1	0.0018658033333333332
33.11666666666667	0.0018860437142857144
33.13333333333333	0.0018661305
33.15	0.0018861418333333334
33.166666666666664	0.0018831886666666666
33.18333333333333	0.0018821084285714285
33.2	0.0019009011666666666
33.21666666666667	0.0019087748333333333
33.233333333333334	0.0018953241666666667
33.25	0.0019363261666666665
33.266666666666666	0.0019258286666666664
33.28333333333333	0.0019087042000000003
33.3	0.0019077911666666666
33.31666666666667	0.0018868905714285716
33.333333333333336	0.0018862688
33.35	0.0018996535999999998
33.36666666666667	0.0018909955999999997
33.38333333333333	0.0019085374285714286
33.4	0.0018877798333333331
33.416666666666664	0.001885153833333333
33.43333333333333	0.0018776094999999997
33.45	0.0018992588333333327
33.46666666666667	0.0018854853333333335
33.483333333333334	0.0019002425
33.5	0.0018648153333333337
33.516666666666666	0.0018944807142857142
33.53333333333333	0.001866457666666667
33.55	0.00188942
33.56666666666667	0.0018733455
33.583333333333336	0.00188942
33.6	0.001878266
33.61666666666667	0.001890405833333333
33.63333333333333	0.0019071325000000001
33.65	0.0018972924285714282
33.666666666666664	0.0019048379999999998
33.68333333333333	0.0019094313333333332
33.7	0.0019061509999999998
33.71666666666667	0.0018975747142857143
33.733333333333334	0.0019173028333333332
33.75	0.0019022141666666667
33.766666666666666	0.001906148833333333
33.78333333333333	0.0018933571428571428
33.8	0.17582143149999999
33.81666666666667	0.5526876333333334
33.833333333333336	0.5527615166666666
33.85	0.5533579999999999
33.86666666666667	0.5533346
33.88333333333333	0.55268005
33.9	0.5529625833333333
33.916666666666664	0.5522700857142857
33.93333333333333	0.5527725666666666
33.95	0.5526201199999999
33.96666666666667	0.55198
33.983333333333334	0.5524843999999999
34.0	0.55210155
34.016666666666666	0.55313375
34.03333333333333	0.5517818800000001
34.05	0.5530471142857143
34.06666666666667	0.5505606166666667
34.083333333333336	0.5501495999999999
34.1	0.5488417999999999
34.11666666666667	0.5491186999999998
34.13333333333333	0.5485347833333333
34.15	0.5503441666666666
34.166666666666664	0.55170544
34.18333333333333	0.5508324714285715
34.2	0.5522038166666666
34.21666666666667	0.55139565
34.233333333333334	0.55190798
34.25	0.5512527428571429
34.266666666666666	0.5527465666666667
34.28333333333333	0.55221192
34.3	0.5521659
34.31666666666667	0.5522830857142857
34.333333333333336	0.5526934833333333
34.35	0.5523890666666668
34.36666666666667	0.5536575199999999
34.38333333333333	0.5524949857142857
34.4	0.55336515
34.416666666666664	0.5528533833333332
34.43333333333333	0.5529155666666667
34.45	0.5522903285714286
34.46666666666667	0.5537105166666667
34.483333333333334	0.5523957833333334
34.5	0.5521799399999999
34.516666666666666	0.5528626999999999
34.53333333333333	0.5523867142857144
34.55	0.5532871500000001
34.56666666666667	0.5533151
34.583333333333336	0.5530786857142856
34.6	0.5526120166666666
34.61666666666667	0.5543286666666667
34.63333333333333	0.5532891
34.65	0.5535843857142857
34.666666666666664	0.5535007833333332
34.68333333333333	0.5543956166666667
34.7	0.55342638
34.71666666666667	0.5528620499999999
34.733333333333334	0.5537025
34.75	0.5536639333333333
34.766666666666666	0.5539871999999999
34.78333333333333	0.5538631428571428
34.8	0.55328845
34.81666666666667	0.5542229333333334
34.833333333333336	0.5546634166666666
34.85	0.5532610571428571
34.86666666666667	0.5537835333333333
34.88333333333333	0.5542047333333333
34.9	0.5545810833333333
34.916666666666664	0.5532706833333333
34.93333333333333	0.5533875285714285
34.95	0.5513869833333332
34.96666666666667	0.5524841833333333
34.983333333333334	0.5499400833333332
35.0	0.5506003285714285
35.016666666666666	0.5503641
35.03333333333333	0.5526070333333333
35.05	0.5524943666666666
35.06666666666667	0.5506892857142857
35.083333333333336	0.5515882666666667
35.1	0.5515627
35.11666666666667	0.5522716333333333
35.13333333333333	0.5517814714285715
35.15	0.5526321666666667
35.166666666666664	0.5518816333333333
35.18333333333333	0.5531708
35.2	0.5529783999999999
35.21666666666667	0.5531653833333333
35.233333333333334	0.5531523833333333
35.25	0.5540327
35.266666666666666	0.5532493571428571
35.28333333333333	0.5538117
35.3	0.55190122
35.31666666666667	0.36816628788333333
35.333333333333336	0.0018188467142857142
35.35	0.0018828593333333333
35.36666666666667	0.001865799
35.38333333333333	0.0019094291666666664
35.4	0.0019242841428571424
35.416666666666664	0.0019189408333333332
35.43333333333333	0.0019323893333333334
35.45	0.0019126406
35.46666666666667	0.0019360918571428574
35.483333333333334	0.0019051651666666667
35.5	0.001919922333333333
35.516666666666666	0.001914679
35.53333333333333	0.001921190142857143
35.55	0.0019268166666666663
35.56666666666667	0.0019025391666666668
35.583333333333336	0.0019373119999999998
35.6	0.0019353425000000002
35.61666666666667	0.0019264851666666667
35.63333333333333	0.0019346860000000001
35.65	0.0019300926666666665
35.666666666666664	0.0019450915714285715
35.68333333333333	0.0019281274999999997
35.7	0.0019281274999999997
35.71666666666667	0.001918284333333333
35.733333333333334	0.0019116295714285713
35.75	0.0019012261666666664
35.766666666666666	0.001891718833333333
35.78333333333333	0.0019104149999999997
35.8	0.0018953241666666667
35.81666666666667	0.0018854831666666664
35.833333333333336	0.001888107
35.85	0.001891387333333333
35.86666666666667	0.0018998218571428568
35.88333333333333	0.0018848245
35.9	0.0018930275
35.916666666666664	0.0018959806666666668
35.93333333333333	0.0019034767142857138
35.95	0.0018992610000000004
35.96666666666667	0.0019075237999999996
35.983333333333334	0.0019074596666666663
36.0	0.0019097563333333335
36.016666666666666	0.0019097563333333332
36.03333333333333	0.0019113964999999998
36.05	0.0019294383333333333
36.06666666666667	0.001921190142857143
36.083333333333336	0.0019382956666666664
36.1	0.001924517833333333
36.11666666666667	0.0019310784999999994
36.13333333333333	0.001927939
36.15	0.0019481366666666668
36.166666666666664	0.001939279333333333
36.18333333333333	0.0019212353333333332
36.2	0.0019594305714285714
36.21666666666667	0.0019417735999999997
36.233333333333334	0.0019422324999999999
36.25	0.0019497746666666666
36.266666666666666	0.001938903571428571
36.28333333333333	0.0019320600000000002
36.3	0.0019428868333333331
36.31666666666667	0.0019389521666666669
36.333333333333336	0.0019169725714285714
36.35	0.0019350153333333332
36.36666666666667	0.0019438726666666669
36.38333333333333	0.0019491203333333335
36.4	0.001954930714285714
36.416666666666664	0.001954697333333333
36.43333333333333	0.0019539754
36.45	0.0019507605
36.46666666666667	0.0019366533333333334
36.483333333333334	0.0019402651666666668
36.5	0.0019248471666666667
36.516666666666666	0.0019173028333333332
36.53333333333333	0.0019332801428571427
36.55	0.0019215646666666665
36.56666666666667	0.0019186136666666668
36.583333333333336	0.0019432161666666666
36.6	0.0019290625714285714
36.61666666666667	0.0019297676666666665
36.63333333333333	0.0019169735
36.65	0.0019310785
36.666666666666664	0.001917254857142857
36.68333333333333	0.0019258264999999998
36.7	0.001926028
36.71666666666667	0.0018976186666666665
36.733333333333334	0.0019237214285714285
36.75	0.0019097585
36.766666666666666	0.0019041815
36.78333333333333	0.0019127094999999998
36.8	0.0019143496666666666
36.81666666666667	0.0019179593333333333
36.833333333333336	0.0019143474999999998
36.85	0.001914679
36.86666666666667	0.0019121941428571427
36.88333333333333	0.0018835136666666666
36.9	0.0019071324999999997
36.916666666666664	0.0019068075000000001
36.93333333333333	0.001907415714285714
36.95	0.0019087704999999997
36.96666666666667	0.0018851538333333334
36.983333333333334	0.0019015555
37.0	0.0019296271428571427
37.016666666666666	0.0019048379999999998
37.03333333333333	0.0019156626666666666
37.05	0.0018995881666666668
37.06666666666667	0.0019172548571428569
37.083333333333336	0.0019274731666666664
37.1	0.0019448541666666666
37.11666666666667	0.0019258286666666664
37.13333333333333	0.0019372172857142858
37.15	0.0019232048333333335
37.166666666666664	0.0019327186666666665
37.18333333333333	0.0019094313333333332
37.2	0.0019403094285714287
37.21666666666667	0.0019435411666666664
37.233333333333334	0.0019458399999999995
37.25	0.0019632253333333335
37.266666666666666	0.001961679571428571
37.28333333333333	0.0019535828
37.3	0.0019494453333333331
37.31666666666667	0.0019567314
37.333333333333336	0.0019608364285714284
37.35	0.0019540386666666667
37.36666666666667	0.0019523985
37.38333333333333	0.0019240598
37.4	0.001947060142857143
37.416666666666664	0.0019655219999999995
37.43333333333333	0.0019412466666666667
37.45	0.0019272084
37.46666666666667	0.001938903571428571
37.483333333333334	0.0019717533333333333
37.5	0.0019474801666666665
37.516666666666666	0.001947283
37.53333333333333	0.001966459857142857
37.55	0.0019468214999999998
37.56666666666667	0.0019501039999999998
37.583333333333336	0.00196322425
37.6	0.001956335333333333
37.61666666666667	0.0019622382
37.63333333333333	0.001965522
37.65	0.0019949124
37.666666666666664	0.001953807142857143
37.68333333333333	0.0019635524999999997
37.7	0.0019531875999999997
37.71666666666667	0.0019657846
37.733333333333334	0.001953526714285714
37.75	0.0019481366666666668
37.766666666666666	0.0019274709999999998
37.78333333333333	0.0019353424999999998
37.8	0.0019327192857142856
37.81666666666667	0.0019392771666666665
37.833333333333336	0.0019514148333333336
37.85	0.0019472804
37.86666666666667	0.0019474801666666665
37.88333333333333	0.0019402608333333332
37.9	0.0019251764999999998
37.916666666666664	0.0019165795999999998
37.93333333333333	0.0019202538333333331
37.95	0.0018927024999999997
37.96666666666667	0.0019106750000000001
37.983333333333334	0.0019224841999999995
38.0	0.0019192215714285714
38.016666666666666	0.0019350786
38.03333333333333	0.0019199266666666667
38.05	0.0019140203333333334
38.06666666666667	0.0019441998333333333
38.083333333333336	0.0019626360000000002
38.1	0.0019615851666666666
38.11666666666667	0.001937442
38.13333333333333	0.0019415738333333332
38.15	0.0019197842857142855
38.166666666666664	0.0019232070000000001
38.18333333333333	0.0019317328333333331
38.2	0.0019480708
38.21666666666667	0.001940591714285714
38.233333333333334	0.0019319299999999999
38.25	0.001928125333333333
38.266666666666666	0.001917537142857143
38.28333333333333	0.001913038833333333
38.3	0.0019156626666666668
38.31666666666667	0.0018720346666666664
38.333333333333336	0.0018940089999999999
38.35	0.001888576857142857
38.36666666666667	0.0019045064999999998
38.38333333333333	0.0018921707999999997
38.4	0.001886469
38.416666666666664	0.001891670857142857
38.43333333333333	0.0018917144999999996
38.45	0.0018689502
38.46666666666667	0.0018746585
38.483333333333334	0.0018953238571428569
38.5	0.0019041815
38.516666666666666	0.0019104149999999997
38.53333333333333	0.0018936861666666665
38.55	0.0019183802857142855
38.56666666666667	0.0018992588333333334
38.583333333333336	0.0019087093999999999
38.6	0.0018720324999999996
38.61666666666667	0.0018860455714285712
38.63333333333333	0.001888237
38.65	0.0018945367999999999
38.666666666666664	0.0018945393999999997
38.68333333333333	0.0019182864999999997
38.7	0.00191074
38.71666666666667	0.00191074
38.733333333333334	0.0019110671666666664
38.75	0.0018995414285714286
38.766666666666666	0.0018703945
38.78333333333333	0.001870921
38.8	0.0018523548333333332
38.81666666666667	0.0018815457142857144
38.833333333333336	0.0018641631666666666
38.85	0.0018933564
38.86666666666667	0.0018956534999999997
38.88333333333333	0.0018762045714285716
38.9	0.0018805626666666667
38.916666666666664	0.0018909955999999997
38.93333333333333	0.001868097833333333
38.95	0.0018708615714285715
38.96666666666667	0.0018448083333333332
38.983333333333334	0.0018546514999999999
39.0	0.0018838451666666667
39.016666666666666	0.0018748548000000003
39.03333333333333	0.0018572731666666664
39.05	0.0018802355
39.06666666666667	0.0018759671666666664
39.083333333333336	0.0018861396666666668
39.1	0.0018887635
39.11666666666667	0.0019043777999999997
39.13333333333333	0.0018854831666666664
39.15	0.0018809848571428572
39.166666666666664	0.001886794
39.18333333333333	0.0018802333333333332
39.2	0.0018972958333333331
39.21666666666667	0.0019096647142857138
39.233333333333334	0.0019130366666666667
39.25	0.0018864668333333332
39.266666666666666	0.0018651468333333334
39.28333333333333	0.001880704428571428
39.3	0.0019068031666666665
39.31666666666667	0.0019087726666666667
39.333333333333336	0.0018946676666666664
39.35	0.001889418142857143
39.36666666666667	0.0018759714999999999
39.38333333333333	0.0018874518
39.4	0.0018867961666666664
39.416666666666664	0.001885765142857143
39.43333333333333	0.0018792496666666665
39.45	0.0018650163999999999
39.46666666666667	0.0018787938
39.483333333333334	0.0018899845714285708
39.5	0.0018638334
39.516666666666666	0.0018720325
39.53333333333333	0.0018752499999999997
39.55	0.0018781712857142859
39.56666666666667	0.0018959806666666663
39.583333333333336	0.0018989316666666665
39.6	0.0019307491666666668
39.61666666666667	0.0019133660000000001
39.63333333333333	0.001918943
39.65	0.0019138261999999998
39.666666666666664	0.0019022141666666667
39.68333333333333	0.001909664714285714
39.7	0.0019228755
39.71666666666667	0.0019153333333333333
39.733333333333334	0.0019166441666666665
39.75	0.001921192
39.766666666666666	0.0019008989999999997
39.78333333333333	0.0019232719999999997
39.8	0.0019271395000000002
39.81666666666667	0.0019209078571428568
39.833333333333336	0.001914676833333333
39.85	0.0019192658333333334
39.86666666666667	0.0019238591666666668
39.88333333333333	0.0019262508571428571
39.9	0.0019100856666666667
39.916666666666664	0.0019094291666666668
39.93333333333333	0.00191763
39.95	0.0019282175714285714
39.96666666666667	0.0019284568333333332
39.983333333333334	0.0019294405
40.0	0.0019238613333333332
40.016666666666666	0.0019279371428571426
40.03333333333333	0.0019297654999999995
40.05	0.0019379663333333335
40.06666666666667	0.0019320621666666668
40.083333333333336	0.0019135981428571426
40.1	0.001933045833333333
40.11666666666667	0.0019295718
40.13333333333333	0.0019297655000000001
40.15	0.0018967297142857143
40.166666666666664	0.0019130366666666667
40.18333333333333	0.0018979501666666664
40.2	0.0018799083333333334
40.21666666666667	0.0018829534285714283
40.233333333333334	0.0018602263333333334
40.25	0.0018582568333333329
40.266666666666666	0.0018871254999999997
40.28333333333333	0.0018773300000000002
40.3	0.0018999153333333334
40.31666666666667	0.0018877776666666667
40.333333333333336	0.0018661304999999999
40.35	0.0018697379999999997
40.36666666666667	0.001838902
40.38333333333333	0.0018762964999999997
40.4	0.0018690836666666662
40.416666666666664	0.0018835142857142855
40.43333333333333	0.0018547802
40.45	0.0018618677999999997
40.46666666666667	0.0018884341666666666
40.483333333333334	0.00184106
40.5	0.0018925685999999998
40.516666666666666	0.001880889833333333
40.53333333333333	0.001875315
40.55	0.001895606142857143
40.56666666666667	0.0018890906666666663
40.583333333333336	0.0019025435
40.6	0.0018976853999999998
40.61666666666667	0.0018767672857142852
40.63333333333333	0.0018992631666666664
40.65	0.0019297655000000001
40.666666666666664	0.0019091020000000002
40.68333333333333	0.0019091019999999998
40.7	0.0018989338333333333
40.71666666666667	0.0019041836666666664
40.733333333333334	0.0019043751999999999
40.75	0.0019091020000000002
40.766666666666666	0.0018946676666666664
40.78333333333333	0.0018957172
40.8	0.0018972927999999997
40.81666666666667	0.0018857632857142857
40.833333333333336	0.0018841701666666665
40.85	0.0018940133333333333
40.86666666666667	0.0019138236
40.88333333333333	0.0019046021428571428
40.9	0.001907789
40.916666666666664	0.0019061488333333334
40.93333333333333	0.0018732817999999997
40.95	0.0018690836666666666
40.96666666666667	0.001871705333333333
40.983333333333334	0.0018723640000000003
41.0	0.001879579
41.016666666666666	0.0018750809999999998
41.03333333333333	0.001868754333333333
41.05	0.0018673772000000002
41.06666666666667	0.0018585861666666663
41.083333333333336	0.0018562894999999996
41.1	0.0018415301666666667
41.11666666666667	0.0018484136666666667
41.13333333333333	0.0018553036666666665
41.15	0.0018455580000000004
41.166666666666664	0.0018310305
41.18333333333333	0.0018516961666666663
41.2	0.0018705284
41.21666666666667	0.001861864333333333
41.233333333333334	0.001839231333333333
41.25	0.0018710531666666663
41.266666666666666	0.0018743291666666662
41.28333333333333	0.001871143857142857
41.3	0.001862523
41.31666666666667	0.0018795811666666665
41.333333333333336	0.0018845016666666663
41.35	0.0018753595714285712
41.36666666666667	0.001888107
41.38333333333333	0.0018723618333333334
41.4	0.0018963056666666668
41.416666666666664	0.0018897471666666664
41.43333333333333	0.0019166463333333333
41.45	0.001906805333333333
41.46666666666667	0.0018953263333333333
41.483333333333334	0.0018979479999999998
41.5	0.0018975728571428573
41.516666666666666	0.0019025413333333332
41.53333333333333	0.0018823323999999997
41.55	0.001891669
41.56666666666667	0.0018717075
41.583333333333336	0.0018681624
41.6	0.0018658033333333332
41.61666666666667	0.0018533363333333333
41.63333333333333	0.0018449952857142854
41.65	0.0018280794999999996
41.666666666666664	0.001850383166666667
41.68333333333333	0.0018628480000000003
41.7	0.0018551185714285711
41.71666666666667	0.0018669819999999999
41.733333333333334	0.001874331333333333
41.75	0.0018795790000000001
41.766666666666666	0.0018837965714285714
41.78333333333333	0.0018943426666666668
41.8	0.001891716666666666
41.81666666666667	0.0018748547999999999
41.833333333333336	0.001864114571428571
41.85	0.0018510418333333332
41.86666666666667	0.0018421831999999997
41.88333333333333	0.001879904
41.9	0.0018986982857142859
41.916666666666664	0.0018917145
41.93333333333333	0.001898602333333333
41.95	0.0018936839999999996
41.96666666666667	0.0018719851428571426
41.983333333333334	0.0018815446000000002
42.0	0.0018654718333333334
42.016666666666666	0.001856946
42.03333333333333	0.0018798575714285715
42.05	0.0018612078333333333
42.06666666666667	0.0018776138333333333
42.083333333333336	0.0019038521666666663
42.1	0.0019025413333333332
42.11666666666667	0.0019166441666666665
42.13333333333333	0.0019061509999999998
42.15	0.0018818756666666666
42.166666666666664	0.0018762045714285714
42.18333333333333	0.0018838429999999998
42.2	0.0018592404999999996
42.21666666666667	0.0018618686666666666
42.233333333333334	0.0018585883333333334
42.25	0.0018638338333333332
42.266666666666666	0.0018592404999999996
42.28333333333333	0.0018828593333333333
42.3	0.0018660849999999997
42.31666666666667	0.0018728866
42.333333333333336	0.001858254666666667
42.35	0.0018713803333333336
42.36666666666667	0.0018520264285714285
42.38333333333333	0.0018398878333333332
42.4	0.0018366737999999999
42.416666666666664	0.001835621666666667
42.43333333333333	0.0018534285714285714
42.45	0.0018333293333333332
42.46666666666667	0.0018606848
42.483333333333334	0.0018510396666666666
42.5	0.0018421835714285712
42.516666666666666	0.0018369346666666662
42.53333333333333	0.001828736
42.55	0.001844479
42.56666666666667	0.0018582107142857138
42.583333333333336	0.0018815506666666664
42.6	0.0018559623333333332
42.61666666666667	0.0018512364
42.63333333333333	0.0018437562
42.65	0.001855633
42.666666666666664	0.0018257828333333335
42.68333333333333	0.0018254578333333333
42.7	0.0018309367142857141
42.71666666666667	0.0018410027999999998
42.733333333333334	0.0018346380000000002
42.75	0.0018507103333333334
42.766666666666666	0.0018610224285714285
42.78333333333333	0.0018726889999999996
42.8	0.001845137666666667
42.81666666666667	0.0018549786666666667
42.833333333333336	0.0018483697142857144
42.85	0.0018546493333333333
42.86666666666667	0.0018421858
42.88333333333333	0.0018776107999999999
42.9	0.0018666440000000002
42.916666666666664	0.0018477571666666664
42.93333333333333	0.0018402193333333333
42.95	0.0018490723333333332
42.96666666666667	0.0018562402857142857
42.983333333333334	0.0018510418333333332
43.0	0.0018487451666666665
43.016666666666666	0.0018736748333333332
43.03333333333333	0.0018736751428571432
43.05	0.0018631773333333333
43.06666666666667	0.0018566166666666667
43.083333333333336	0.0018310326666666665
43.1	0.0018745201428571423
43.11666666666667	0.0018621915
43.13333333333333	0.0018841745
43.15	0.0018628480000000003
43.166666666666664	0.0018508991428571428
43.18333333333333	0.0018349673333333328
43.2	0.0018513689999999998
43.21666666666667	0.0018490723333333332
43.233333333333334	0.0018582107142857138
43.25	0.0018390319999999998
43.266666666666666	0.001823159
43.28333333333333	0.0018418551666666665
43.3	0.0018596147142857138
43.31666666666667	0.001814303833333333
43.333333333333336	0.0018438225
43.35	0.0018492682
43.36666666666667	0.001824470142857143
43.38333333333333	0.0018533363333333333
43.4	0.0018428388333333336
43.416666666666664	0.0018087268333333332
43.43333333333333	0.0018073231428571428
43.45	0.0018091189999999999
43.46666666666667	0.0018182385000000002
43.483333333333334	0.0018100354999999997
43.5	0.0018067567142857142
43.516666666666666	0.0018202058333333334
43.53333333333333	0.0018083953333333331
43.55	0.001815941833333333
43.56666666666667	0.0018316869999999998
43.583333333333336	0.001840215
43.6	0.0018074116666666668
43.61666666666667	0.0018213234
43.63333333333333	0.00182728
43.65	0.0018209281999999997
43.666666666666664	0.0018551727999999998
43.68333333333333	0.0018546493333333333
43.7	0.001837122857142857
43.71666666666667	0.001820533
43.733333333333334	0.0018395606666666668
43.75	0.0018589133333333332
43.766666666666666	0.0018621478571428569
43.78333333333333	0.0018687565000000002
43.8	0.0018444811666666666
43.81666666666667	0.0018477614999999998
43.833333333333336	0.0018444789999999998
43.85	0.001834313
43.86666666666667	0.001821846
43.88333333333333	0.0018457270000000001
43.9	0.0018278427142857142
43.916666666666664	0.0018087263999999998
43.93333333333333	0.0018284066666666666
43.95	0.0018256497999999998
43.96666666666667	0.0018213761428571425
43.983333333333334	0.001810692
44.0	0.0018075434
44.016666666666666	0.0018024955000000003
44.03333333333333	0.0017969157142857142
44.05	0.0017887133333333329
44.06666666666667	0.0018034791666666668
44.083333333333336	0.0017811722499999998
44.1	0.0017890414285714287
44.11666666666667	0.0017858984
44.13333333333333	0.0018057736666666668
44.15	0.0018251263333333332
44.166666666666664	0.0018303721428571428
44.18333333333333	0.001839231333333333
44.2	0.0018644903333333333
44.21666666666667	0.0018614752
44.233333333333334	0.0018680517142857143
44.25	0.0018685601999999996
44.266666666666666	0.0018428388333333332
44.28333333333333	0.001850056
44.3	0.0018686144285714286
44.31666666666667	0.0018621915
44.333333333333336	0.0018520255
44.35	0.0018177796
44.36666666666667	0.0018275622857142854
44.38333333333333	0.0018120049999999998
44.4	0.0017893719999999998
44.416666666666664	0.0017988879999999998
44.43333333333333	0.0018286895714285714
44.45	0.0018300446666666668
44.46666666666667	0.0018520242
44.483333333333334	0.0018613725
44.5	0.0018359992857142858
44.516666666666666	0.0018356238333333333
44.53333333333333	0.0018264371666666666
44.55	0.0018398223999999998
44.56666666666667	0.0018087252857142855
44.583333333333336	0.001825780666666667
44.6	0.0018064280000000001
44.61666666666667	0.001803607
44.63333333333333	0.0017969175714285714
44.65	0.0018018368333333331
44.666666666666664	0.0018398878333333332
44.68333333333333	0.001847105
44.7	0.0018490701666666663
44.71666666666667	0.0018539912857142855
44.733333333333334	0.0018536656666666665
44.75	0.0018549764999999997
44.766666666666666	0.0018382482857142858
44.78333333333333	0.0018346401666666662
44.8	0.0018720987999999998
44.81666666666667	0.0018497266666666666
44.833333333333336	0.0018569481666666666
44.85	0.001848367857142857
44.86666666666667	0.001837918333333333
44.88333333333333	0.0018487451666666665
44.9	0.0018192221666666665
44.916666666666664	0.0018497288333333332
44.93333333333333	0.0018320163333333333
44.95	0.0018254535
44.96666666666667	0.0018225025
44.983333333333334	0.0018247487142857143
45.0	0.0017939653333333332
45.016666666666666	0.0018181721999999997
45.03333333333333	0.0018156146666666662
45.05	0.001825876
45.06666666666667	0.0018044628333333335
45.083333333333336	0.0018215188333333332
45.1	0.0018405443333333335
45.11666666666667	0.0018217186
45.13333333333333	0.0018129908333333331
45.15	0.0017916686666666665
45.166666666666664	0.0017890426666666663
45.18333333333333	0.0017839825714285717
45.2	0.0017667389999999998
45.21666666666667	0.0017847128
45.233333333333334	0.0017959348333333334
45.25	0.0018047881428571427
45.266666666666666	0.0018070844999999998
45.28333333333333	0.0017941611999999997
45.3	0.0018193552
45.31666666666667	0.0018218503333333334


==> figures/sdalinac_beamloading_power.dat <==
0.0	3.5523049999999685
0.016666666666666666	3.5830536507936372
0.03333333333333333	3.7805342460317277
0.05	3.547340992063461
0.06666666666666667	3.5192058730158706
0.08333333333333333	3.4863127777777905
0.1	3.535945436507923
0.11666666666666667	3.4125399999999857
0.13333333333333333	3.5059845238095093
0.15	3.5781573015872894
0.16666666666666666	3.875166944444466
0.18333333333333332	3.9956397222222293
0.2	3.7333929761905225
0.21666666666666667	3.4550059523809367
0.23333333333333334	3.340821150793694
0.25	3.807703333333315
0.26666666666666666	3.747974444444459
0.2833333333333333	3.899228650793681
0.3	3.7448903174603245
0.31666666666666665	3.6599823809523926
0.3333333333333333	3.484196468254005
0.35	3.503625317460326
0.36666666666666664	3.4112826984126983
0.38333333333333336	3.2890207539682663
0.4	3.333464999999997
0.4166666666666667	3.2034638888888836
0.43333333333333335	3.369582500000014
0.45	3.4338364285714036
0.4666666666666667	3.291363214285731
0.48333333333333334	3.180155476190471
0.5	3.240318095238088
0.5166666666666667	3.1865078968253684
0.5333333333333333	3.3348173412698046
0.55	3.607273809523811
0.5666666666666667	3.6253161111111254
0.5833333333333334	3.3828029365079217
0.6	3.3953733333333744
0.6166666666666667	3.5455630952381014
0.6333333333333333	3.309862579365081
0.65	3.5526289285713872
0.6666666666666666	3.5844519047618704
0.6833333333333333	3.8681859920634523
0.7	3.776344246031762
0.7166666666666667	3.6302763888888663
0.7333333333333333	3.808853809523818
0.75	3.8036944444444387
0.7666666666666667	3.852428730158671
0.7833333333333333	4.002028611111065
0.8	4.423439960317445
0.8166666666666667	4.648640000000064
0.8333333333333334	5.089475515873012
0.85	4.8447828174603345
0.8666666666666667	4.605441507936497
0.8833333333333333	4.004111468253974
0.9	3.767636150793642
0.9166666666666666	3.611142500000007
0.9333333333333333	3.4139434523809555
0.95	3.989098611111139
0.9666666666666667	3.9275050396825364
0.9833333333333333	3.9142997619047506
1.0	3.7334016269841257
1.0166666666666666	3.7951819047618827
1.0333333333333334	3.7882847619047837
1.05	3.489068373015904
1.0666666666666667	3.190032936507869
1.0833333333333333	3.2398421825396966
1.1	3.596710277777767
1.1166666666666667	3.441689246031679
1.1333333333333333	3.5776679761905044
1.15	3.7501976190476185
1.1666666666666667	3.6964169841269623
1.1833333333333333	3.7707721031746146
1.2	3.702636547619001
1.2166666666666666	3.3776246428571497
1.2333333333333334	3.391745515873005
1.25	3.2946460714285664
1.2666666666666666	3.302206190476234
1.2833333333333334	3.415269722222213
1.3	3.687055119047592
1.3166666666666667	3.664696626984103
1.3333333333333333	3.7444680555555934
1.35	3.5587947619047853
1.3666666666666667	3.7640425000000235
1.3833333333333333	3.6802173412697883
1.4	3.5798205555555924
1.4166666666666667	3.623813571428606
1.4333333333333333	3.7378603968253756
1.45	3.477355555555569
1.4666666666666666	4.232979880952435
1.4833333333333334	4.670271031746076
1.5	4.8442542857142215
1.5166666666666666	4.57543638888891
1.5333333333333334	4.148456666666654
1.55	3.9784988095238205
1.5666666666666667	4.404332420634894
1.5833333333333333	4.453426904761876
1.6	4.412567063492112
1.6166666666666667	4.479282103174604
1.6333333333333333	4.5900594444444565
1.65	4.361794365079369
1.6666666666666667	3.9423699999999897
1.6833333333333333	3.9641053968254383
1.7	3.7167181746031943
1.7166666666666666	3.665278888888885
1.7333333333333334	3.7532457936507413
1.75	3.384915396825427
1.7666666666666666	3.3108387301587143
1.7833333333333334	3.5242775396825223
1.8	3.4678663888889005
1.8166666666666667	3.5029124999999866
1.8333333333333333	3.669638333333303
1.85	3.3645902777777295
1.8666666666666667	3.608080753968302
1.8833333333333333	3.399710515873018
1.9	3.6952898809524086
1.9166666666666667	3.8436755952380466
1.9333333333333333	3.595063412698387
1.95	3.605130555555583
1.9666666666666666	3.9895175000000407
1.9833333333333334	4.225396349206342
2.0	4.193546111111097
2.0166666666666666	4.449750833333361
2.033333333333333	4.413814166666647
2.05	4.110202420634927
2.066666666666667	3.6441159920634973
2.0833333333333335	3.734919365079328
2.1	3.6893352777777935
2.1166666666666667	3.596435198412685
2.1333333333333333	3.860884920634909
2.15	4.596798888888834
2.1666666666666665	4.949387420634942
2.183333333333333	4.480017222222195
2.2	4.331985277777768
2.216666666666667	4.255101230158722
2.2333333333333334	4.177633611111055
2.25	4.5152091666667005
2.2666666666666666	4.271721746031723
2.283333333333333	3.797991666666583
2.3	3.604310158730165
2.316666666666667	3.722871071428564
2.3333333333333335	3.4437196428571397
2.35	3.5908255952381367
2.3666666666666667	3.604362857142867
2.3833333333333333	3.6068367857142576
2.4	3.6018428968253673
2.4166666666666665	3.6582730952381226
2.433333333333333	3.683205555555567
2.45	3.710520793650751
2.466666666666667	3.509810436507941
2.4833333333333334	3.50387531746032
2.5	3.697592341269889
2.5166666666666666	3.78338488095239
2.533333333333333	3.7274728968253683
2.55	3.7016149603174213
2.566666666666667	3.7142924603174734
2.5833333333333335	3.612111071428565
2.6	4.000853333333318
2.6166666666666667	3.8575493650794
2.6333333333333333	3.5991801984126894
2.65	3.867867301587303
2.6666666666666665	3.737417579365065
2.683333333333333	3.524513452380951
2.7	3.7024091666666905
2.716666666666667	3.6449546428571367
2.7333333333333334	3.597757380952352
2.75	3.547718492063531
2.7666666666666666	3.659607301587336
2.783333333333333	3.7112396825396914
2.8	3.5547433333332847
2.816666666666667	3.924169722222196
2.8333333333333335	3.7931399999999442
2.85	3.525419325396804
2.8666666666666667	3.5199041269841373
2.8833333333333333	3.4603584126983904
2.9	3.6496002380952532
2.9166666666666665	3.5935412301587135
2.933333333333333	3.8561184523809473
2.95	3.7024099999999933
2.966666666666667	3.4346422619047488
2.9833333333333334	4.089380992063504
3.0	4.937673412698395
3.0166666666666666	5.379872499999983
3.033333333333333	5.3533440873016005
3.05	4.976907857142869
3.066666666666667	5.0708074999999795
3.0833333333333335	5.1898545238094655
3.1	5.180957023809505
3.1166666666666667	4.036219087301596
3.1333333333333333	3.7339859126984223
3.15	3.914905793650753
3.1666666666666665	3.4998793253967975
3.183333333333333	3.4139419841269856
3.2	3.6153322222222144
3.216666666666667	3.6057120238095095
3.2333333333333334	3.8182741666666757
3.25	3.405916904761888
3.2666666666666666	3.369598095238082
3.283333333333333	3.6049451190476205
3.3	3.5168799603174605
3.316666666666667	3.5623702380952764
3.3333333333333335	3.765474365079349
3.35	4.065799960317442
3.3666666666666667	3.6938400396825912
3.3833333333333333	3.6601485714285573
3.4	3.6645940079365076
3.4166666666666665	3.494419642857146
3.433333333333333	3.2570765873016185
3.45	3.2415560317460077
3.466666666666667	3.341062499999971
3.4833333333333334	3.2443355555555584
3.5	3.2381798809524085
3.5166666666666666	3.2302296825396652
3.533333333333333	3.1000333333333643
3.55	3.2907150396825458
3.566666666666667	3.558671388888861
3.5833333333333335	3.313417380952366
3.6	3.4033765079364926
3.6166666666666667	3.741975476190511
3.6333333333333333	3.8304686111110655
3.65	3.9476513095238275
3.6666666666666665	3.678228333333358
3.683333333333333	3.4991642460316896
3.7	3.4250926984126764
3.716666666666667	3.5987414682539693
3.7333333333333334	4.0215615476190365
3.75	4.126140277777786
3.7666666666666666	4.101530952380934
3.783333333333333	4.419569087301575
3.8	3.8473996825397094
3.816666666666667	3.9356732539682255
3.8333333333333335	4.026752222222235
3.85	4.810039801587273
3.8666666666666667	3.8607180555555445
3.8833333333333333	3.7068343650793807
3.9	3.7312188888888684
3.9166666666666665	4.181835793650812
3.933333333333333	4.364772579365116
3.95	4.207378730158702
3.966666666666667	4.429955000000014
3.9833333333333334	4.051746507936521
4.0	4.20558119047616
4.016666666666667	4.839640833333313
4.033333333333333	4.9131374603175075
4.05	4.527469603174588
4.066666666666666	4.6045502380952215
4.083333333333333	4.255854841269873
4.1	4.107300476190467
4.116666666666666	3.7346658333333167
4.133333333333334	3.8274650396825294
4.15	3.9106686111110562
4.166666666666667	4.065303849206352
4.183333333333334	4.3274238095238005
4.2	4.210419999999978
4.216666666666667	4.044975000000001
4.233333333333333	4.150025873015899
4.25	3.9526808333332966
4.266666666666667	3.6466118650794
4.283333333333333	3.8547573015873198
4.3	3.6313934920634736
4.316666666666666	3.625452777777788
4.333333333333333	3.580275555555552
4.35	3.5669489285714704
4.366666666666666	3.5496573809523753
4.383333333333334	3.3630547222222233
4.4	3.602232579365058
4.416666666666667	3.624564444444424
4.433333333333334	3.5809132936507595
4.45	3.529567619047647
4.466666666666667	3.785524722222199
4.483333333333333	3.6720125000000294
4.5	3.9410667063492113
4.516666666666667	4.06894821428569
4.533333333333333	3.912201944444412
4.55	4.0172128968253915
4.566666666666666	4.155781468253942
4.583333333333333	4.131444642857197
4.6	4.416904206349166
4.616666666666666	4.5689817857142785
4.633333333333334	4.161130158730238
4.65	3.952425238095266
4.666666666666667	3.9472233730158806
4.683333333333334	4.069539166666665
4.7	3.8525930555555377
4.716666666666667	3.8514694444444686
4.733333333333333	4.202760674603134
4.75	4.224330515873056
4.766666666666667	4.119767579365039
4.783333333333333	3.649826825396822
4.8	3.7159971825397307
4.816666666666666	3.7719074603175002
4.833333333333333	3.902807579365067
4.85	3.5616785714285655
4.866666666666666	3.8027783730159186
4.883333333333334	3.6243825396825358
4.9	3.7529206349206348
4.916666666666667	3.5126364285714047
4.933333333333334	3.369540714285712
4.95	3.878936547619027
4.966666666666667	3.639052817460289
4.983333333333333	3.9818363888888726
5.0	3.8228879365079607
5.016666666666667	4.154916785714313
5.033333333333333	3.909879444444421
5.05	3.800182857142893
5.066666666666666	3.8936311111110413
5.083333333333333	4.432044246031758
5.1	4.230670555555584
5.116666666666666	3.915947380952396
5.133333333333334	3.7130271031746034
5.15	3.727545238095196
5.166666666666667	3.6598648015872826
5.183333333333334	3.5773558333333497
5.2	3.593188809523788
5.216666666666667	3.7437000000000253
5.233333333333333	3.753974920634853
5.25	3.9370852380952286
5.266666666666667	3.8557058333333387
5.283333333333333	3.945572460317443
5.3	3.7880857936507724
5.316666666666666	3.9754297222222377
5.333333333333333	3.7910385317460467
5.35	3.8883712301587323
5.366666666666666	3.4944869444443967
5.383333333333334	3.4876501984126733
5.4	3.51018214285714
5.416666666666667	3.653070674603164
5.433333333333334	3.6054852777778095
5.45	3.4778727777777263
5.466666666666667	3.5494985714285647
5.483333333333333	3.462792460317452
5.5	3.448103253968249
5.516666666666667	3.46030333333335
5.533333333333333	3.409917857142865
5.55	3.547087896825424
5.566666666666666	3.5212849603174803
5.583333333333333	3.5635952380951963
5.6	3.6199066666666866
5.616666666666666	3.960437936507965
5.633333333333334	3.821347500000009
5.65	4.017936388888906
5.666666666666667	3.94923722222223
5.683333333333334	4.464253055555567
5.7	4.4028379365079005
5.716666666666667	4.051117499999954
5.733333333333333	3.839385277777758
5.75	4.158503849206376
5.766666666666667	4.259085912698431
5.783333333333333	3.5273204365079565
5.8	4.229552142857138
5.816666666666666	4.100687738095196
5.833333333333333	3.772508849206311
5.85	3.6943807142857352
5.866666666666666	3.546757936507909
5.883333333333334	3.662126944444431
5.9	3.4941128571428592
5.916666666666667	3.3542995238094946
5.933333333333334	3.4139131746032163
5.95	3.3587212698412614
5.966666666666667	3.4905023015873056
5.983333333333333	3.624627023809502
6.0	3.5077977380952134
6.016666666666667	3.5419159523809256
6.033333333333333	3.5923615873015606
6.05	4.112517500000003
6.066666666666666	4.137167777777741
6.083333333333333	3.704527698412683
6.1	3.931534047619074
6.116666666666666	3.952813928571466
6.133333333333334	3.582212499999976
6.15	3.85463305555556
6.166666666666667	3.8657637301587116
6.183333333333334	3.9079479365079592
6.2	4.221817023809514
6.216666666666667	4.047409722222234
6.233333333333333	3.9997400000000383
6.25	3.7421523015872324
6.266666666666667	3.8236938888889327
6.283333333333333	3.8042154365078957
6.3	3.753781547619049
6.316666666666666	3.9357979365079316
6.333333333333333	3.744018293650818
6.35	3.8669980555555483
6.366666666666666	3.6556376587301216
6.383333333333334	3.535068333333335
6.4	3.5956117063492528
6.416666666666667	3.568344642857177
6.433333333333334	3.542878214285743
6.45	3.3381545634920897
6.466666666666667	3.532914007936519
6.483333333333333	3.222805833333304
6.5	3.4139105158730345
6.516666666666667	3.706383531745992
6.533333333333333	3.860010912698449
6.55	3.702290476190491
6.566666666666666	3.7018287301587307
6.583333333333333	4.081143690476189
6.6	4.011295515872952
6.616666666666666	4.086332976190484
6.633333333333334	4.065843888888942
6.65	3.9487644444444427
6.666666666666667	3.825372698412714
6.683333333333334	3.554986269841244
6.7	3.588483174603148
6.716666666666667	3.4907870238095384
6.733333333333333	3.36616265873014
6.75	3.306300873015921
6.766666666666667	3.461657817460356
6.783333333333333	3.29806555555556
6.8	3.3638879761904903
6.816666666666666	3.266867380952398
6.833333333333333	3.5026920238095514
6.85	3.564694960317503
6.866666666666666	3.4569700000000196
6.883333333333334	3.8154803968254
6.9	3.61905805555552
6.916666666666667	3.7276055555555345
6.933333333333334	3.7521620634920865
6.95	3.99229857142857
6.966666666666667	4.062881111111103
6.983333333333333	4.18919337301589
7.0	4.156459246031751
7.016666666666667	4.110845634920629
7.033333333333333	3.9270167460317467
7.05	4.044951666666641
7.066666666666666	4.4111161111111485
7.083333333333333	3.7213591269840904
7.1	3.607673333333345
7.116666666666666	3.2641287698412285
7.133333333333334	3.365686190476204
7.15	3.3894722222222313
7.166666666666667	3.591608333333319
7.183333333333334	3.7635729761904955
7.2	3.782993214285746
7.216666666666667	3.720046865079361
7.233333333333333	3.4456372222222242
7.25	3.7809132539683006
7.266666666666667	3.9213056349206354
7.283333333333333	3.7346439285713657
7.3	3.657315595238124
7.316666666666666	3.633202023809538
7.333333333333333	3.675951984126989
7.35	3.831893293650758
7.366666666666666	4.0434089285714165
7.383333333333334	3.939816785714278
7.4	3.922589841269833
7.416666666666667	4.199023253968257
7.433333333333334	4.1938430555555115
7.45	4.402328174603163
7.466666666666667	4.428753134920619
7.483333333333333	3.8250409126984053
7.5	4.311105039682538
7.516666666666667	4.660034444444484
7.533333333333333	4.149941507936468
7.55	4.010255039682512
7.566666666666666	4.2663884126984115
7.583333333333333	4.5837627777778
7.6	4.338438333333336
7.616666666666666	4.295396547619056
7.633333333333334	4.3206648412698385
7.65	4.445094761904791
7.666666666666667	4.179985833333298
7.683333333333334	3.68106912698412
7.7	3.573633571428566
7.716666666666667	3.496739722222209
7.733333333333333	3.9095315873015934
7.75	3.7385789682539112
7.766666666666667	3.7513150793650496
7.783333333333333	3.4453398412698633
7.8	3.7812968650793337
7.816666666666666	3.928930277777745
7.833333333333333	3.587737698412731
7.85	3.46148027777776
7.866666666666666	3.5336584126984363
7.883333333333334	3.4368591666666717
7.9	3.4213095238095335
7.916666666666667	3.3021653968254228
7.933333333333334	3.2511674603174825
7.95	3.843341865079374
7.966666666666667	3.684953333333347
7.983333333333333	3.7025786904761517
8.0	3.696077936507983
8.016666666666667	3.6521376984126803
8.033333333333333	3.89818932539675
8.05	4.167628333333347
8.066666666666666	4.2006625
8.083333333333334	4.383053611111116
8.1	3.880000833333334
8.116666666666667	4.080161388888861
8.133333333333333	4.035435238095239
8.15	3.972923650793696
8.166666666666666	4.202843333333341
8.183333333333334	4.126123492063506
8.2	3.947936111111126
8.216666666666667	3.980395277777781
8.233333333333333	4.049805317460319
8.25	3.939728095238088
8.266666666666667	3.8119259523809106
8.283333333333333	3.900634761904776
8.3	4.1758629761904515
8.316666666666666	4.2285879365079
8.333333333333334	4.170594523809491
8.35	4.189536388888833
8.366666666666667	4.161597936508009
8.383333333333333	3.5535836111111294
8.4	3.631174444444504
8.416666666666666	3.8085607539682442
8.433333333333334	4.001574722222223
8.45	3.842541944444413
8.466666666666667	3.897352499999961
8.483333333333333	4.012163492063458
8.5	3.9355736111110744
8.516666666666667	3.689794246031745
8.533333333333333	3.6675783333332745
8.55	3.5676491666666905
8.566666666666666	3.6816830555554887
8.583333333333334	3.486860634920653
8.6	3.5025997222222216
8.616666666666667	3.9016016666667
8.633333333333333	3.617405912698395
8.65	3.537081666666758
8.666666666666666	3.5284942063492295
8.683333333333334	3.573891388888917
8.7	3.8942376190476082
8.716666666666667	3.812893769841317
8.733333333333333	3.7264163888889144
8.75	3.7149983730157956
8.766666666666667	3.6713130158730465
8.783333333333333	3.660832936507923
8.8	3.7797022222222054
8.816666666666666	3.742696865079388
8.833333333333334	3.792751111111137
8.85	3.706601269841265
8.866666666666667	3.2525858333333204
8.883333333333333	3.3390378174603157
8.9	3.2825524603174827
8.916666666666666	3.33046904761904
8.933333333333334	3.509209722222245
8.95	3.8506867460317338
8.966666666666667	3.8805131746031023
8.983333333333333	3.8569533333333155
9.0	3.759657619047637
9.016666666666667	3.9427531746031335
9.033333333333333	3.5241433333333205
9.05	3.5230875000000097
9.066666666666666	3.7752284126984037
9.083333333333334	3.57278452380951
9.1	3.6584771428571017
9.116666666666667	3.6324069444444333
9.133333333333333	3.930219126984106
9.15	4.267048968253967
9.166666666666666	3.5761448809523486
9.183333333333334	3.7367872222222687
9.2	3.763298333333303
9.216666666666667	3.955885912698399
9.233333333333333	3.751365277777758
9.25	3.6431196825396697
9.266666666666667	3.8321486904762097
9.283333333333333	3.9219733333333764
9.3	3.7010552777777903
9.316666666666666	4.3926747222222176
9.333333333333334	3.9993155555555475
9.35	3.8295404761904948
9.366666666666667	3.9745240873015533
9.383333333333333	3.5905950000000715
9.4	3.6255265873016143
9.416666666666666	3.6062143253968273
9.433333333333334	3.5151817063492174
9.45	3.4415097619047472
9.466666666666667	3.5775538492063745
9.483333333333333	3.963244444444463
9.5	4.016940555555529
9.516666666666667	3.679839880952393
9.533333333333333	3.5102052777777786
9.55	3.7825183730158827
9.566666666666666	3.6335278968254343
9.583333333333334	4.041394166666642
9.6	3.710843055555536
9.616666666666667	3.7621187698412726
9.633333333333333	4.355222103174647
9.65	4.253496626984152
9.666666666666666	3.9576238888888966
9.683333333333334	3.7365898015872645
9.7	3.9121238888888925
9.716666666666667	3.622626944444427
9.733333333333333	3.5171221428571258
9.75	3.725606111111098
9.766666666666667	3.845193214285736
9.783333333333333	3.7054304365079034
9.8	3.741602579365072
9.816666666666666	3.6499944444444807
9.833333333333334	3.5410223809524055
9.85	3.470570992063422
9.866666666666667	3.270907777777758
9.883333333333333	3.275569761904798
9.9	3.4560673809523976
9.916666666666666	3.45171146825394
9.933333333333334	3.663476468253954
9.95	3.926781111111133
9.966666666666667	3.9999641666666506
9.983333333333333	3.9177142063491956
10.0	3.7199756349206226
10.016666666666667	3.625669246031755
10.033333333333333	3.536898571428601
10.05	3.4808061111111286
10.066666666666666	3.6592277380952467
10.083333333333334	3.5521865476190513
10.1	3.5967218650793384
10.116666666666667	3.6736097222221886
10.133333333333333	3.378782976190429
10.15	3.5606113095237575
10.166666666666666	3.5898540079365446
10.183333333333334	3.894042777777834
10.2	4.132798253968282
10.216666666666667	4.083296388888932
10.233333333333333	3.762273055555603
10.25	3.61765611111111
10.266666666666667	4.07303805555555
10.283333333333333	4.284091547619006
10.3	4.3300702777778
10.316666666666666	4.265999444444454
10.333333333333334	4.214043253968221
10.35	4.014816984126931
10.366666666666667	4.118164047619054
10.383333333333333	3.9092877777777417
10.4	3.918099722222202
10.416666666666666	3.962230674603184
10.433333333333334	3.9603939682539604
10.45	3.91277174603173
10.466666666666667	3.9625965873015403
10.483333333333333	3.982535277777778
10.5	4.06846027777781
10.516666666666667	4.0451788888889055
10.533333333333333	3.7715767063492436
10.55	3.5810350793650585
10.566666666666666	3.618618928571415
10.583333333333334	3.8482520634920903
10.6	3.6297762301587184
10.616666666666667	3.7201714285714402
10.633333333333333	3.5697482936507825
10.65	3.7930594841269922
10.666666666666666	3.7191555555555524
10.683333333333334	3.4988616666666204
10.7	3.6069666666666436
10.716666666666667	3.5798628968253823
10.733333333333333	3.5185506349206506
10.75	3.478555158730167
10.766666666666667	0.8547893650793483
10.783333333333333	0.09701404761904797
10.8	0.08401642857140956
10.816666666666666	0.12206805555556599
10.833333333333334	0.10443285714286077
10.85	0.07919305555552825
10.866666666666667	0.06684301587305441
10.883333333333333	0.08944099206346579
10.9	0.0762597222221828
10.916666666666666	0.09557599206343781
10.933333333333334	0.06490511904758733
10.95	0.10434321428568438
10.966666666666667	0.23272698412694837
10.983333333333333	0.07424126984128776
11.0	0.0951081746031619
11.016666666666667	0.06459956349207374
11.033333333333333	0.14685269841266546
11.05	0.04769452380953254
11.066666666666666	0.08979392857145996
11.083333333333334	0.06585103174598572
11.1	0.11724218253971941
11.116666666666667	0.07255111111110324
11.133333333333333	0.06309162698412507
11.15	0.11153801587301615
11.166666666666666	0.03455615079361252
11.183333333333334	0.05620329365081744
11.2	0.0645769047618856
11.216666666666667	0.04998079365083896
11.233333333333333	0.13021555555557285
11.25	0.04449892857139304
11.266666666666667	0.1564986111111537
11.283333333333333	0.11465388888888839
11.3	0.09253503968256638
11.316666666666666	0.10254396825397549
11.333333333333334	0.0899988492063315
11.35	0.09146424603171255
11.366666666666667	0.09427611111104994
11.383333333333333	0.11918083333330998
11.4	0.09835880952383746
11.416666666666666	0.1359356746031679
11.433333333333334	0.09887376984128338
11.45	0.09734138888891408
11.466666666666667	0.15457888888892768
11.483333333333333	0.117623928571426
11.5	0.10720107142854118
11.516666666666667	0.11575329365079057
11.533333333333333	0.11175948412694225
11.55	0.06880888888887426
11.566666666666666	0.07182039682536612
11.583333333333334	0.13354448412696485
11.6	0.054920873015881
11.616666666666667	0.019956706349184117
11.633333333333333	0.11626448412699375
11.65	0.0778243253968256
11.666666666666666	0.09555674603172548
11.683333333333334	0.16513281746023978
11.7	0.05962781746030288
11.716666666666667	0.07866785714282543
11.733333333333333	0.031380753968257125
11.75	0.02254551587299858
11.766666666666667	0.05553448412698714
11.783333333333333	0.10873781746031597
11.8	0.014683452380957362
11.816666666666666	0.08730154761907016
11.833333333333334	0.018497499999973854
11.85	-0.0018674206348734401
11.866666666666667	-0.10546841269842133
11.883333333333333	0.003328174603190348
11.9	-0.0499711111110841
11.916666666666666	-0.04766821428571433
11.933333333333334	-0.015633611111148582
11.95	-0.01164134920633586
11.966666666666667	-0.004831031746043379
11.983333333333333	0.04924587301579919
12.0	0.031996904761889766
12.016666666666667	0.0161031349206624
12.033333333333333	-0.002500396825375617
12.05	0.02271960317458621
12.066666666666666	0.01323742063494393
12.083333333333334	0.03931146825400589
12.1	-0.032242023809509135
12.116666666666667	0.11079285714286158
12.133333333333333	0.03815440476191867
12.15	0.0347865079365377
12.166666666666666	0.08929492063490585
12.183333333333334	0.05951365079366866
12.2	0.026299206349172266
12.216666666666667	-0.009931944444467433
12.233333333333333	0.03718499999997249
12.25	0.03500503968260915
12.266666666666667	-0.0007538095238075471
12.283333333333333	8.971196547619009
12.3	10.115212460317458
12.316666666666666	10.106563888888935
12.333333333333334	9.99349412698411
12.35	10.058677222222208
12.366666666666667	10.143898095238093
12.383333333333333	10.151186111111095
12.4	10.220959404761835
12.416666666666666	10.302309642857132
12.433333333333334	10.106842817460326
12.45	10.251267341269859
12.466666666666667	10.12425297619047
12.483333333333333	10.049084126984162
12.5	10.205125674603188
12.516666666666667	10.082120277777769
12.533333333333333	10.061636071428559
12.55	10.104075952380988
12.566666666666666	10.093090674603168
12.583333333333334	10.07238440476187
12.6	10.098991190476262
12.616666666666667	10.287309999999998
12.633333333333333	10.12935218253967
12.65	10.067107539682532
12.666666666666666	10.011081666666662
12.683333333333334	9.975555238095247
12.7	10.213023769841335
12.716666666666667	10.12284908730161
12.733333333333333	10.054788452380912
12.75	9.942882341269815
12.766666666666667	9.991801111111108
12.783333333333333	9.940619960317441
12.8	9.773272777777784
12.816666666666666	9.842522698412672
12.833333333333334	9.833230277777751
12.85	9.831541904761913
12.866666666666667	10.121828214285678
12.883333333333333	10.096866944444407
12.9	9.88119861111111
12.916666666666666	9.965752023809507
12.933333333333334	9.794975476190423
12.95	9.947133928571397
12.966666666666667	10.044186706349144
12.983333333333333	10.195338571428586
13.0	10.069883134920623
13.016666666666667	9.943370119047621
13.033333333333333	9.894380555555593
13.05	9.739275079365093
13.066666666666666	9.739360079365078
13.083333333333334	9.942806666666662
13.1	9.845901388888912
13.116666666666667	9.881240238095224
13.133333333333333	9.9004039285714
13.15	9.880790595238103
13.166666666666666	9.954953611111144
13.183333333333334	10.035766944444397
13.2	9.858198452380954
13.216666666666667	9.732749960317484
13.233333333333333	10.024979841269818
13.25	9.994466507936501
13.266666666666667	10.04045166666672
13.283333333333333	9.982511388888874
13.3	10.033557182539688
13.316666666666666	10.139809523809511
13.333333333333334	10.138480396825408
13.35	10.142419206349224
13.366666666666667	9.996484246031748
13.383333333333333	10.116686507936528
13.4	10.120483253968253
13.416666666666666	10.164846428571458
13.433333333333334	10.04598428571422
13.45	9.998919444444404
13.466666666666667	10.005953452380886
13.483333333333333	9.912783174603199
13.5	9.93903388888885
13.516666666666667	10.179949682539679
13.533333333333333	10.175004206349207
13.55	10.082417539682503
13.566666666666666	9.959353373015837
13.583333333333334	10.226531547619125
13.6	10.020103214285719
13.616666666666667	10.127540317460365
13.633333333333333	10.093256587301632
13.65	10.072404007936491
13.666666666666666	10.0732844047619
13.683333333333334	10.164656984126971
13.7	10.134806111111125
13.716666666666667	10.072293214285715
13.733333333333333	10.097890714285718
13.75	10.180075674603223
13.766666666666667	10.064764404761895
13.783333333333333	10.122026706349182
13.8	9.984265634920611
13.816666666666666	9.894817777777753
13.833333333333334	10.010720396825441
13.85	9.893199206349188
13.866666666666667	9.870119087301568
13.883333333333333	9.797991507936509
13.9	9.820909960317472
13.916666666666666	9.85170662698409
13.933333333333334	9.992577301587296
13.95	10.015457063492029
13.966666666666667	10.03926908730157
13.983333333333333	9.98763773809521
14.0	9.973340912698411
14.016666666666667	9.953007936507937
14.033333333333333	9.881831785714219
14.05	9.768583928571424
14.066666666666666	9.857658571428523
14.083333333333334	9.747888611111087
14.1	9.795424404761896
14.116666666666667	9.619009563492092
14.133333333333333	9.765267341269926
14.15	9.833600714285701
14.166666666666666	9.923420793650799
14.183333333333334	9.996754523809479
14.2	10.000525238095243
14.216666666666667	9.848858849206358
14.233333333333333	9.909618253968269
14.25	9.78518797619055
14.266666666666667	9.931832499999963
14.283333333333333	10.055198730158772
14.3	9.979780317460332
14.316666666666666	10.02614186507936
14.333333333333334	9.99148857142854
14.35	10.088288214285662
14.366666666666667	9.972181507936519
14.383333333333333	9.853906944444425
14.4	9.906990198412707
14.416666666666666	9.943222976190448
14.433333333333334	10.01659444444443
14.45	9.987939365079406
14.466666666666667	10.127174761904776
14.483333333333333	9.900035238095207
14.5	9.719803253968259
14.516666666666667	9.817880396825423
14.533333333333333	9.974479841269847
14.55	10.251840753968317
14.566666666666666	10.057567579365049
14.583333333333334	10.00536658730153
14.6	9.97507011904765
14.616666666666667	10.189657936507992
14.633333333333333	10.029271547619096
14.65	10.027311111111096
14.666666666666666	10.088433015872972
14.683333333333334	10.109150912698404
14.7	9.997921388888876
14.716666666666667	9.959576349206294
14.733333333333333	9.714779325396826
14.75	9.787597023809475
14.766666666666667	9.772711230158684
14.783333333333333	9.878996269841288
14.8	9.977038333333361
14.816666666666666	10.202905753968231
14.833333333333334	10.17856484126984
14.85	10.077103611111063
14.866666666666667	10.107087777777743
14.883333333333333	10.168791428571417
14.9	10.088088730158752
14.916666666666666	10.009729246031647
14.933333333333334	10.20510404761908
14.95	10.096236626984116
14.966666666666667	10.055083492063524
14.983333333333333	10.160447658730114
15.0	10.064538333333367
15.016666666666667	9.982895436507938
15.033333333333333	9.973702499999952
15.05	9.99378027777778
15.066666666666666	10.038116865079367
15.083333333333334	10.15266476190471
15.1	10.06863388888889
15.116666666666667	10.109927896825418
15.133333333333333	10.172309246031752
15.15	10.129571785714269
15.166666666666666	9.938031071428561
15.183333333333334	9.949393333333354
15.2	9.758081388888833
15.216666666666667	9.707123214285708
15.233333333333333	9.876853888888895
15.25	9.817473293650814
15.266666666666667	9.908902896825431
15.283333333333333	9.866204841269884
15.3	9.977059365079391
15.316666666666666	10.005280912698403
15.333333333333334	9.926878452380954
15.35	9.884363809523855
15.366666666666667	9.943609365079347
15.383333333333333	10.108149841269785
15.4	9.9317203571429
15.416666666666666	9.936133571428606
15.433333333333334	9.916527222222193
15.45	9.807545873015876
15.466666666666667	9.78271869047618
15.483333333333333	9.919705277777844
15.5	9.851685714285686
15.516666666666667	10.039652063492078
15.533333333333333	9.935960595238107
15.55	9.965214365079312
15.566666666666666	9.914338611111141
15.583333333333334	9.810118650793619
15.6	10.188945952381012
15.616666666666667	10.035488888888842
15.633333333333333	10.024841190476202
15.65	9.886841666666648
15.666666666666666	9.910689603174582
15.683333333333334	10.048086111111111
15.7	10.015409285714277
15.716666666666667	9.844588174603139
15.733333333333333	9.903416904761919
15.75	9.978596269841297
15.766666666666667	10.015144920634903
15.783333333333333	10.11360250000002
15.8	10.131431666666636
15.816666666666666	10.037437341269857
15.833333333333334	9.893081190476188
15.85	10.009935793650818
15.866666666666667	9.854054166666636
15.883333333333333	9.92906194444442
15.9	9.880834285714265
15.916666666666666	10.0047035714286
15.933333333333334	10.090111984127027
15.95	10.123014246031751
15.966666666666667	10.098003849206357
15.983333333333333	10.023443373015859
16.0	9.991606587301568
16.016666666666666	9.946507341269843
16.033333333333335	9.968030119047576
16.05	9.883232063491995
16.066666666666666	9.944016706349181
16.083333333333332	9.92650178571433
16.1	9.906168611111106
16.116666666666667	9.863586626984137
16.133333333333333	10.101660753968197
16.15	9.962389523809527
16.166666666666668	10.202488769841217
16.183333333333334	10.054136388888885
16.2	10.049324365079379
16.216666666666665	10.033883690476195
16.233333333333334	9.95586047619043
16.25	10.09752460317464
16.266666666666666	10.069154325396774
16.283333333333335	9.834102301587315
16.3	9.7641495238095
16.316666666666666	9.691001190476193
16.333333333333332	9.897103571428552
16.35	9.832368888888915
16.366666666666667	9.987172738095246
16.383333333333333	9.993833492063523
16.4	9.83566297619047
16.416666666666668	10.000518531746003
16.433333333333334	9.963504722222275
16.45	9.903537738095203
16.466666666666665	10.025193849206296
16.483333333333334	10.022640833333362
16.5	10.198029007936476
16.516666666666666	9.92057821428569
16.533333333333335	9.864202738095237
16.55	9.943278055555574
16.566666666666666	10.021539523809516
16.583333333333332	9.884514444444427
16.6	9.97457043650784
16.616666666666667	9.826553690476153
16.633333333333333	10.103455158730135
16.65	9.78392059523808
16.666666666666668	9.867507976190446
16.683333333333334	10.157073611111123
16.7	9.938893373015823
16.716666666666665	10.038992341269768
16.733333333333334	9.888989285714253
16.75	9.905321388888957
16.766666666666666	10.004382023809576
16.783333333333335	9.944933055555573
16.8	10.072029126984155
16.816666666666666	9.918398492063496
16.833333333333332	9.954786031746046
16.85	9.90841908730156
16.866666666666667	9.871945555555534
16.883333333333333	10.016269166666724
16.9	9.95528869047616
16.916666666666668	9.829415912698359
16.933333333333334	9.784430277777808
16.95	9.874421388888926
16.966666666666665	9.91233003968248
16.983333333333334	10.065946428571415
17.0	9.900484166666622
17.016666666666666	9.920006706349263
17.033333333333335	9.87782547619046
17.05	10.043092976190486
17.066666666666666	9.79360452380957
17.083333333333332	9.762865555555585
17.1	9.89469349206346
17.116666666666667	9.772881190476177
17.133333333333333	9.824677500000014
17.15	9.719301785714357
17.166666666666668	9.647780476190526
17.183333333333334	9.689337063492083
17.2	9.631799841269846
17.216666666666665	9.811516547619057
17.233333333333334	9.786657817460345
17.25	9.796671626984114
17.266666666666666	9.864259444444464
17.283333333333335	9.920183373015853
17.3	10.046995634920656
17.316666666666666	9.793892301587313
17.333333333333332	9.843675198412747
17.35	9.881683095238124
17.366666666666667	9.748596230158718
17.383333333333333	9.698775634920686
17.4	9.74333027777778
17.416666666666668	9.871292698412681
17.433333333333334	10.08727206349213
17.45	9.995467857142849
17.466666666666665	9.881117500000023
17.483333333333334	9.907893174603153
17.5	9.90852900793653
17.516666666666666	9.897159246031727
17.533333333333335	10.054763531746069
17.55	9.789982857142867
17.566666666666666	9.811883571428531
17.583333333333332	9.763038611111178
17.6	9.916746785714231
17.616666666666667	9.954891547619049
17.633333333333333	10.120065277777776
17.65	9.823552539682517
17.666666666666668	9.894669563492052
17.683333333333334	10.111212619047627
17.7	10.037129365079359
17.716666666666665	9.975449126984138
17.733333333333334	10.06600980158732
17.75	10.025273055555552
17.766666666666666	10.177854246031679
17.783333333333335	10.171756746031754
17.8	10.135957301587304
17.816666666666666	9.91727749999999
17.833333333333332	9.909714444444468
17.85	9.88839412698406
17.866666666666667	9.90524079365077
17.883333333333333	10.15267460317461
17.9	10.011850952380946
17.916666666666668	10.069526349206349
17.933333333333334	9.977200039682522
17.95	10.012124166666673
17.966666666666665	9.995873809523808
17.983333333333334	10.163962103174647
18.0	9.98860003968256
18.016666666666666	9.83323333333329
18.033333333333335	9.910025357142906
18.05	9.840131031745962
18.066666666666666	9.951572420634939
18.083333333333332	9.849428650793676
18.1	9.842202817460311
18.116666666666667	9.777581547619072
18.133333333333333	9.84740384920628
18.15	9.895384047619082
18.166666666666668	9.798845198412671
18.183333333333334	9.820364166666629
18.2	10.073931428571491
18.216666666666665	10.08467103174599
18.233333333333334	9.9142311111111
18.25	9.912755873015932
18.266666666666666	9.990936468253928
18.283333333333335	9.888220357142849
18.3	9.847226428571453
18.316666666666666	9.769333611111087
18.333333333333332	9.922755634920584
18.35	9.891338968254026
18.366666666666667	10.025792896825358
18.383333333333333	10.104343888888856
18.4	9.959987142857166
18.416666666666668	9.957846944444448
18.433333333333334	10.051109365079391
18.45	10.168414404761883
18.466666666666665	10.185714761904741
18.483333333333334	10.143351111111038
18.5	10.133431587301608
18.516666666666666	9.896682976190512
18.533333333333335	9.89334599206348
18.55	9.97342273809523
18.566666666666666	9.762790396825359
18.583333333333332	9.965745952380935
18.6	10.010412619047607
18.616666666666667	10.190957182539655
18.633333333333333	10.273732103174588
18.65	10.112694523809559
18.666666666666668	9.983241706349254
18.683333333333334	9.96005031746035
18.7	10.040958531745993
18.716666666666665	9.892644404761946
18.733333333333334	9.839753809523792
18.75	9.91023976190477
18.766666666666666	9.97910388888895
18.783333333333335	9.984564246031773
18.8	10.038713690476222
18.816666666666666	9.822739603174547
18.833333333333332	9.9936152777778
18.85	10.006436150793697
18.866666666666667	10.080906150793659
18.883333333333333	10.112738333333347
18.9	10.055892261904724
18.916666666666668	9.940541111111095
18.933333333333334	9.936569682539705
18.95	9.983971111111124
18.966666666666665	10.081751587301575
18.983333333333334	10.222576865079397
19.0	10.230795000000064
19.016666666666666	10.068431468253955
19.033333333333335	10.036203373015901
19.05	10.095984880952393
19.066666666666666	10.02640194444448
19.083333333333332	10.13474742063486
19.1	10.234487301587315
19.116666666666667	10.205129285714214
19.133333333333333	10.121186269841282
19.15	10.090322976190443
19.166666666666668	10.167919126984096
19.183333333333334	10.060408531745999
19.2	10.164922182539705
19.216666666666665	10.107966507936489
19.233333333333334	10.09663579365077
19.25	10.040384880952367
19.266666666666666	10.094316666666664
19.283333333333335	10.132918571428583
19.3	10.09526206349205
19.316666666666666	10.067384444444407
19.333333333333332	10.134857103174632
19.35	10.232478611111055
19.366666666666667	10.15685182539682
19.383333333333333	10.054951984127037
19.4	9.97911698412694
19.416666666666668	9.946060634920606
19.433333333333334	10.307748253968306
19.45	10.160931626984116
19.466666666666665	10.06191361111113
19.483333333333334	10.2075704365079
19.5	10.167954801587292
19.516666666666666	10.079721388888863
19.533333333333335	10.120010873015822
19.55	10.0906775793651
19.566666666666666	10.062402857142878
19.583333333333332	10.052862579365076
19.6	10.10299825396823
19.616666666666667	10.164499444444438
19.633333333333333	10.17695563492061
19.65	10.046552896825382
19.666666666666668	10.19766226190476
19.683333333333334	9.960945396825373
19.7	10.057075317460296
19.716666666666665	10.098177658730101
19.733333333333334	10.122661031746027
19.75	10.126454999999972
19.766666666666666	10.025443055555577
19.783333333333335	10.131005912698448
19.8	10.076202142857206
19.816666666666666	10.306513174603175
19.833333333333332	10.246171111111103
19.85	10.269072261904746
19.866666666666667	10.101315119047577
19.883333333333333	10.117075317460326
19.9	10.131686190476195
19.916666666666668	10.226445793650818
19.933333333333334	10.178522420634899
19.95	10.240317341269822
19.966666666666665	10.27160972222223
19.983333333333334	10.385568888888862
20.0	10.341620714285689
20.016666666666666	10.316036428571415
20.033333333333335	10.295431031745984
20.05	10.296156666666612
20.066666666666666	10.347371865079374
20.083333333333332	10.321484841269843
20.1	10.249388611111137
20.116666666666667	10.217566071428571
20.133333333333333	10.221120555555537
20.15	10.170659642857153
20.166666666666668	10.211614682539683
20.183333333333334	10.263305555555554
20.2	10.160288293650844
20.216666666666665	10.150584444444412
20.233333333333334	10.29213630952382
20.25	10.122164761904749
20.266666666666666	10.113528650793633
20.283333333333335	10.149498333333362
20.3	10.252253134920615
20.316666666666666	10.16363861111109
20.333333333333332	10.100090119047628
20.35	10.129437301587338
20.366666666666667	10.232093531746024
20.383333333333333	10.205616309523784
20.4	10.11528861111109
20.416666666666668	10.190472817460297
20.433333333333334	10.151940714285708
20.45	10.146248055555567
20.466666666666665	9.975669365079348
20.483333333333334	10.053108214285722
20.5	10.06077182539682
20.516666666666666	10.112484603174586
20.533333333333335	10.138664246031773
20.55	10.162454206349231
20.566666666666666	10.09378769841269
20.583333333333332	10.125567539682471
20.6	9.978863492063489
20.616666666666667	10.020433611111066
20.633333333333333	9.956797738095254
20.65	9.999547738095266
20.666666666666668	9.942464722222162
20.683333333333334	10.049414166666686
20.7	10.30570047619046
20.716666666666665	10.029190753968244
20.733333333333334	10.098273452380944
20.75	10.016177777777791
20.766666666666666	10.096799047619022
20.783333333333335	10.098379761904773
20.8	10.102713452380932
20.816666666666666	10.117390079365073
20.833333333333332	10.04572285714287
20.85	10.19880047619052
20.866666666666667	10.197310833333297
20.883333333333333	10.13899900793647
20.9	10.073657857142855
20.916666666666668	10.086720674603164
20.933333333333334	10.002844801587294
20.95	10.003097698412667
20.966666666666665	10.082508730158743
20.983333333333334	10.094188611111129
21.0	10.068000039682524
21.016666666666666	10.041279722222193
21.033333333333335	9.899766587301606
21.05	9.997655357142783
21.066666666666666	10.068263849206353
21.083333333333332	10.074788134920574
21.1	9.975500436507993
21.116666666666667	10.004518730158743
21.133333333333333	10.139876349206368
21.15	10.268524325396818
21.166666666666668	10.111748492063477
21.183333333333334	10.20779527777777
21.2	10.20821638888885
21.216666666666665	10.197634722222212
21.233333333333334	10.248155198412668
21.25	10.068022063492101
21.266666666666666	10.156378452380928
21.283333333333335	10.225296944444445
21.3	10.242078531746024
21.316666666666666	10.211811865079433
21.333333333333332	10.272718333333309
21.35	10.201878452380903
21.366666666666667	10.160825198412688
21.383333333333333	10.170840952380964
21.4	10.278407777777808
21.416666666666668	10.11292305555552
21.433333333333334	10.198033452380976
21.45	10.229510714285688
21.466666666666665	10.198610396825423
21.483333333333334	10.32349261904762
21.5	10.292761031746018
21.516666666666666	10.128782063492032
21.533333333333335	9.98042412698414
21.55	10.044323690476183
21.566666666666666	10.132216944444487
21.583333333333332	10.163582658730157
21.6	10.138117222222213
21.616666666666667	10.165469047619048
21.633333333333333	10.235214404761912
21.65	10.277549047619097
21.666666666666668	10.257982777777734
21.683333333333334	10.31329420634922
21.7	10.147961269841268
21.716666666666665	9.992081587301591
21.733333333333334	9.956294444444417
21.75	10.00640436507937
21.766666666666666	10.02290210317458
21.783333333333335	10.047753571428565
21.8	10.086568333333254
21.816666666666666	10.195974404761934
21.833333333333332	10.185128650793622
21.85	10.108975317460313
21.866666666666667	10.105770714285661
21.883333333333333	10.030606984126997
21.9	10.056881944444463
21.916666666666668	10.054523611111115
21.933333333333334	9.993201230158725
21.95	9.904752619047606
21.966666666666665	9.887822142857097
21.983333333333334	10.06251634920637
22.0	10.045552182539701
22.016666666666666	9.92452325396821
22.033333333333335	9.934924722222185
22.05	9.929554603174559
22.066666666666666	9.878962817460327
22.083333333333332	10.125527142857102
22.1	10.170163492063502
22.116666666666667	10.092710714285694
22.133333333333333	10.088582460317475
22.15	9.977259444444407
22.166666666666668	10.28551726190475
22.183333333333334	10.217801190476173
22.2	9.928734126984132
22.216666666666665	10.040853888888854
22.233333333333334	9.890630555555568
22.25	9.861182698412769
22.266666666666666	9.971397936507891
22.283333333333335	4.502789761904758
22.3	-0.029440595238121148
22.316666666666666	-0.04007432539685141
22.333333333333332	0.08351341269841583
22.35	-0.0099180952381559
22.366666666666667	-0.02663249999999806
22.383333333333333	-0.0033819444444631586
22.4	-0.0997619841269497
22.416666666666668	-0.030314444444478283
22.433333333333334	0.014401230158775036
22.45	-0.05982805555554904
22.466666666666665	-0.061613373015852346
22.483333333333334	-0.029249166666680537
22.5	0.04683261904765601
22.516666666666666	-0.05972071428569592
22.533333333333335	-0.03727257936508721
22.55	0.0008204761904906377
22.566666666666666	-0.03970825396825006
22.583333333333332	0.02466722222221307
22.6	-0.007913849206339307
22.616666666666667	0.05149369047618535
22.633333333333333	-0.013159722222177095
22.65	0.002197460317411526
22.666666666666668	-0.0092254365078972
22.683333333333334	0.05413595238096747
22.7	-0.0377663888889046
22.716666666666665	0.014933293650763346
22.733333333333334	-0.017505476190500247
22.75	0.0306438095238164
22.766666666666666	0.05752011904761645
22.783333333333335	0.1336064682539373
22.8	0.011517103174590204
22.816666666666666	0.06584170634921094
22.833333333333332	0.019290674603162472
22.85	-0.028658134920611644
22.866666666666667	0.021189285714321215
22.883333333333333	-0.02644448412697642
22.9	0.023049206349220697
22.916666666666668	-0.11303916666670233
22.933333333333334	-0.09074503968255243
22.95	0.012951706349191738
22.966666666666665	0.10951873015876146
22.983333333333334	0.08302007936513434
23.0	0.10926043650795947
23.016666666666666	0.05560484126986154
23.033333333333335	0.16386448412695387
23.05	0.014511547619072473
23.066666666666666	-0.011734682539689345
23.083333333333332	0.08840234126981983
23.1	0.029881071428555117
23.116666666666667	0.1177280952381139
23.133333333333333	0.07817031746032654
23.15	0.0383728571428108
23.166666666666668	-0.0036226984127196715
23.183333333333334	0.050309880952347896
23.2	0.08154805555552258
23.216666666666665	0.050079444444442345
23.233333333333334	0.030775238095237967
23.25	0.029331746031751038
23.266666666666666	0.12448123015870038
23.283333333333335	0.010682499999951744
23.3	0.05090999999999468
23.316666666666666	0.07410158730156269
23.333333333333332	0.003559523809549603
23.35	0.0969596031745894
23.366666666666667	0.11145694444443421
23.383333333333333	-0.01812226190477162
23.4	0.0447666666666251
23.416666666666668	0.0604905952381003
23.433333333333334	0.010494444444454132
23.45	0.023694682539691314
23.466666666666665	0.015290000000000248
23.483333333333334	0.03455722222216906
23.5	0.03405698412698399
23.516666666666666	0.04990170634918201
23.533333333333335	0.07515261904763548
23.55	0.0275363888888549
23.566666666666666	0.0016581349206390428
23.583333333333332	0.036826904761944945
23.6	0.05344111111114813
23.616666666666667	-0.06173654761905567
23.633333333333333	0.06564154761904462
23.65	-0.022137579365072213
23.666666666666668	-0.025352698412710595
23.683333333333334	0.02718551587302187
23.7	0.03967678571431321
23.716666666666665	0.003465833333287094
23.733333333333334	0.06879559523807899
23.75	0.009158968253963451
23.766666666666666	0.03625845238097014
23.783333333333335	0.03291900793653468
23.8	12.706158134920663
23.816666666666666	20.437168174603194
23.833333333333332	20.509271706349132
23.85	20.435675873015875
23.866666666666667	20.353274722222245
23.883333333333333	20.405177738095297
23.9	20.351887936507985
23.916666666666668	20.359402222222265
23.933333333333334	20.356859444444417
23.95	20.440770555555595
23.966666666666665	20.430808214285726
23.983333333333334	20.45716238095239
24.0	20.54249007936506
24.016666666666666	20.55287000000005
24.033333333333335	20.601888730158755
24.05	20.550029801587307
24.066666666666666	20.542482698412705
24.083333333333332	20.579508373015905
24.1	20.503904126984118
24.116666666666667	20.5888583333333
24.133333333333333	20.511452777777784
24.15	20.576769246031695
24.166666666666668	20.49940623015872
24.183333333333334	20.462327023809543
24.2	20.537559047618977
24.216666666666665	20.48859242063495
24.233333333333334	20.611663373015865
24.25	20.481875039682485
24.266666666666666	20.51101376984125
24.283333333333335	20.48468936507934
24.3	20.511816309523773
24.316666666666666	20.467952222222245
24.333333333333332	20.52275821428578
24.35	20.46342750000003
24.366666666666667	20.49381500000002
24.383333333333333	20.528242857142835
24.4	20.43203809523812
24.416666666666668	20.40373289682541
24.433333333333334	20.476908730158705
24.45	20.49511031746031
24.466666666666665	20.587497579365056
24.483333333333334	20.468463055555567
24.5	20.52729063492061
24.516666666666666	20.61465861111106
24.533333333333335	20.511949642857168
24.55	20.517239999999994
24.566666666666666	20.54063714285713
24.583333333333332	20.52107976190468
24.6	20.504236706349225
24.616666666666667	20.649347380952413
24.633333333333333	20.535393015873076
24.65	20.451711706349165
24.666666666666668	20.508204920634917
24.683333333333334	20.481345952380913
24.7	20.459311388888842
24.716666666666665	20.487130039682548
24.733333333333334	20.49796349206347
24.75	20.47096003968256
24.766666666666666	20.542945357142834
24.783333333333335	20.52913511904766
24.8	20.472787579365082
24.816666666666666	20.558384880952367
24.833333333333332	20.621696865079407
24.85	20.52223388888894
24.866666666666667	20.45416670634919
24.883333333333333	20.391661666666614
24.9	20.306181746031747
24.916666666666668	20.303207103174607
24.933333333333334	20.32969563492066
24.95	20.39712119047622
24.966666666666665	20.4025423412698
24.983333333333334	20.375529087301523
25.0	20.49831472222224
25.016666666666666	20.451046865079356
25.033333333333335	20.460419484126994
25.05	20.49076063492067
25.066666666666666	20.552218650793698
25.083333333333332	20.541616904761902
25.1	20.54315353174602
25.116666666666667	20.54186468253969
25.133333333333333	20.403190158730162
25.15	20.49810047619051
25.166666666666668	20.519971388888855
25.183333333333334	20.529880833333387
25.2	20.45158067460313
25.216666666666665	20.43252746031738
25.233333333333334	20.51991749999997
25.25	20.50403749999999
25.266666666666666	20.3695108333333
25.283333333333335	20.43897230158729
25.3	20.41991674603168
25.316666666666666	20.313355436507955
25.333333333333332	20.545523373015904
25.35	20.400348412698442
25.366666666666667	20.41686888888885
25.383333333333333	20.487581111111048
25.4	20.427424603174593
25.416666666666668	20.495115555555522
25.433333333333334	20.575735833333347
25.45	20.437029047619042
25.466666666666665	20.468543373015883
25.483333333333334	20.55013591269836
25.5	20.43230936507937
25.516666666666666	20.452360595238083
25.533333333333335	20.433244920634884
25.55	20.49383750000002
25.566666666666666	20.533402182539625
25.583333333333332	20.412385277777823
25.6	20.385924166666662
25.616666666666667	20.447560317460336
25.633333333333333	20.505172698412657
25.65	20.404523055555565
25.666666666666668	20.414789047618974
25.683333333333334	20.467676349206393
25.7	20.397386388888897
25.716666666666665	20.520582341269836
25.733333333333334	20.50583376984128
25.75	20.471258650793608
25.766666666666666	20.479867222222204
25.783333333333335	20.569587896825404
25.8	20.57701357142853
25.816666666666666	20.494875595238064
25.833333333333332	20.500158373015843
25.85	20.52094634920639
25.866666666666667	20.432350158730124
25.883333333333333	20.3422411111111
25.9	20.352319126984135
25.916666666666668	20.2602747222222
25.933333333333334	20.433210833333284
25.95	20.406677023809557
25.966666666666665	20.513304722222223
25.983333333333334	20.43714984126982
26.0	20.435328253968244
26.016666666666666	20.467046865079347
26.033333333333335	20.55665392857143
26.05	20.430461071428574
26.066666666666666	20.523103730158716
26.083333333333332	20.42691428571431
26.1	20.60280055555561
26.116666666666667	20.520381468253966
26.133333333333333	20.498936388888872
26.15	20.526340992063474
26.166666666666668	20.455515595238104
26.183333333333334	20.67334011904763
26.2	20.457241349206335
26.216666666666665	20.482444563492074
26.233333333333334	20.561038333333364
26.25	20.631590277777725
26.266666666666666	20.375319166666635
26.283333333333335	20.52988293650794
26.3	20.479206031746067
26.316666666666666	20.482727698412795
26.333333333333332	20.590752420634892
26.35	20.54180499999999
26.366666666666667	20.41038293650795
26.383333333333333	20.523855119047603
26.4	20.462268412698457
26.416666666666668	20.46319492063487
26.433333333333334	20.471497738095202
26.45	20.482150555555485
26.466666666666665	20.49389293650794
26.483333333333334	20.43379043650794
26.5	20.495317936507952
26.516666666666666	20.44546730158732
26.533333333333335	20.50150000000003
26.55	20.465798015873
26.566666666666666	20.560985793650765
26.583333333333332	20.46122972222225
26.6	20.453863412698418
26.616666666666667	20.606320952380948
26.633333333333333	20.47466265873016
26.65	20.480789126984128
26.666666666666668	20.560734960317525
26.683333333333334	20.54037515873012
26.7	20.558013373015832
26.716666666666665	20.627042539682527
26.733333333333334	20.576268293650777
26.75	20.59276432539685
26.766666666666666	20.5091263095238
26.783333333333335	20.537541468253956
26.8	20.619924126984138
26.816666666666666	20.43288476190478
26.833333333333332	20.500129603174607
26.85	20.52181269841268
26.866666666666667	20.434443373015917
26.883333333333333	20.54992222222223
26.9	20.393065476190493
26.916666666666668	20.407596428571402
26.933333333333334	20.44180261904763
26.95	20.3021738095238
26.966666666666665	20.595648412698417
26.983333333333334	20.489528015872942
27.0	20.491364484126997
27.016666666666666	20.458039880952363
27.033333333333335	20.609021150793616
27.05	20.47773559523808
27.066666666666666	20.525275396825386
27.083333333333332	20.49656055555557
27.1	20.434702261904768
27.116666666666667	20.54837952380951
27.133333333333333	20.51880567460322
27.15	20.54396301587301
27.166666666666668	20.53813222222221
27.183333333333334	20.48143749999995
27.2	20.543747658730133
27.216666666666665	20.600662023809498
27.233333333333334	20.56622952380952
27.25	20.621140039682537
27.266666666666666	20.519164801587273
27.283333333333335	20.5038127380953
27.3	20.586765992063427
27.316666666666666	20.54316837301591
27.333333333333332	20.500888809523765
27.35	20.69174837301592
27.366666666666667	20.51148400793648
27.383333333333333	20.486750277777766
27.4	20.50394853174604
27.416666666666668	20.482184999999966
27.433333333333334	20.577691944444418
27.45	20.595182857142852
27.466666666666665	20.48282079365078
27.483333333333334	20.53235805555554
27.5	20.434968888888854
27.516666666666666	20.517074880952414
27.533333333333335	20.492403492063552
27.55	20.50795619047623
27.566666666666666	20.513674682539666
27.583333333333332	20.561732976190463
27.6	20.45304670634915
27.616666666666667	20.432113888888928
27.633333333333333	20.43883611111105
27.65	20.371906507936508
27.666666666666668	20.576703849206304
27.683333333333334	20.42100095238093
27.7	20.433251944444443
27.716666666666665	20.430539007936495
27.733333333333334	20.565914007936506
27.75	20.339119007936524
27.766666666666666	20.407786269841303
27.783333333333335	20.491557936507895
27.8	20.44342456349208
27.816666666666666	20.53378353174606
27.833333333333332	20.419245555555513
27.85	20.495335674603133
27.866666666666667	20.402696507936476
27.883333333333333	20.34775396825399
27.9	20.34532027777778
27.916666666666668	20.224021785714264
27.933333333333334	20.256722579365096
27.95	20.381329444444397
27.966666666666665	20.478947777777826
27.983333333333334	20.416024603174613
28.0	20.505525634920595
28.016666666666666	20.479394722222203
28.033333333333335	20.467901666666684
28.05	20.63122900793656
28.066666666666666	20.46185154761907
28.083333333333332	20.525128690476215
28.1	20.54120273809523
28.116666666666667	20.565468214285723
28.133333333333333	20.54446976190477
28.15	20.49982146825392
28.166666666666668	20.465958055555554
28.183333333333334	20.546452658730125
28.2	20.59908757936507
28.216666666666665	20.491663611111143
28.233333333333334	20.534166785714298
28.25	20.548938888888877
28.266666666666666	20.63992789682542
28.283333333333335	20.586320277777794
28.3	20.52625797619047
28.316666666666666	20.68223007936502
28.333333333333332	20.493716865079342
28.35	20.529772500000043
28.366666666666667	20.566902222222247
28.383333333333333	20.499301111111073
28.4	20.58910277777779
28.416666666666668	20.55460214285717
28.433333333333334	20.533335753968267
28.45	20.529919999999983
28.466666666666665	20.495036626984138
28.483333333333334	20.50728337301593
28.5	20.469103849206313
28.516666666666666	20.52414611111113
28.533333333333335	20.433628968253977
28.55	20.504924444444505
28.566666666666666	20.461278055555518
28.583333333333332	20.429990277777712
28.6	20.49004361111114
28.616666666666667	20.41246277777777
28.633333333333333	20.455211349206344
28.65	20.454521031746005
28.666666666666668	20.542698095238116
28.683333333333334	20.41707861111113
28.7	20.472619523809534
28.716666666666665	20.515369166666638
28.733333333333334	20.578245436507963
28.75	20.618650357142805
28.766666666666666	20.60175638888888
28.783333333333335	20.579141666666636
28.8	20.548592698412683
28.816666666666666	20.676862738095203
28.833333333333332	20.560355634920576
28.85	20.532567142857154
28.866666666666667	20.504565793650848
28.883333333333333	20.45541055555561
28.9	20.426353492063505
28.916666666666668	20.491754960317458
28.933333333333334	20.401680119047633
28.95	20.559195039682585
28.966666666666665	20.542928888888873
28.983333333333334	20.492550515872985
29.0	20.45873178571427
29.016666666666666	20.595634365079327
29.033333333333335	20.5241638888889
29.05	20.571970873015893
29.066666666666666	20.464813253968266
29.083333333333332	20.581055357142823
29.1	20.495079761904755
29.116666666666667	20.49095884920633
29.133333333333333	20.559604206349157
29.15	20.49056123015874
29.166666666666668	20.523504444444463
29.183333333333334	20.61359039682541
29.2	20.658449444444507
29.216666666666665	20.508321428571442
29.233333333333334	20.559943373015848
29.25	20.528937103174577
29.266666666666666	20.576024007936475
29.283333333333335	20.52822837301583
29.3	20.53683250000001
29.316666666666666	20.462264920634944
29.333333333333332	20.511629246031738
29.35	20.457390873015846
29.366666666666667	20.584374523809522
29.383333333333333	20.52921301587302
29.4	20.50829285714287
29.416666666666668	20.504279246031736
29.433333333333334	20.530508095238112
29.45	20.541513611111107
29.466666666666665	20.477419206349204
29.483333333333334	20.516050277777772
29.5	20.4308431349206
29.516666666666666	20.568891507936492
29.533333333333335	20.359622777777766
29.55	20.509693531746002
29.566666666666666	20.42101583333332
29.583333333333332	20.408847817460334
29.6	20.496961071428593
29.616666666666667	20.439371944444424
29.633333333333333	20.468606944444396
29.65	20.485419880952357
29.666666666666668	20.502540555555534
29.683333333333334	20.452567857142874
29.7	20.439311547619106
29.716666666666665	20.339749642857136
29.733333333333334	20.394350357142805
29.75	20.49749916666665
29.766666666666666	20.453339444444403
29.783333333333335	20.340896865079408
29.8	20.421513968253954
29.816666666666666	20.378188333333306
29.833333333333332	20.47462257936511
29.85	20.375951944444388
29.866666666666667	20.399017658730095
29.883333333333333	20.303925277777786
29.9	20.4351280555556
29.916666666666668	20.331560714285764
29.933333333333334	20.400829126984128
29.95	20.501687460317477
29.966666666666665	20.52951249999996
29.983333333333334	20.682409523809476
30.0	20.50439277777773
30.016666666666666	20.577123571428594
30.033333333333335	20.5205613888889
30.05	20.52765710317457
30.066666666666666	20.572247222222195
30.083333333333332	20.545244484127018
30.1	20.546229523809508
30.116666666666667	20.58177333333328
30.133333333333333	20.561071626984166
30.15	20.5386661904762
30.166666666666668	20.569818650793657
30.183333333333334	20.720668690476153
30.2	20.5590357936508
30.216666666666665	20.663673769841303
30.233333333333334	20.56590761904753
30.25	20.606208571428603
30.266666666666666	20.46223321428574
30.283333333333335	20.629246587301544
30.3	20.572428849206382
30.316666666666666	20.445792936507992
30.333333333333332	20.50932519841269
30.35	20.49065769841267
30.366666666666667	20.73613777777775
30.383333333333333	20.420852738095228
30.4	20.48116134920631
30.416666666666668	20.46960361111116
30.433333333333334	20.67235857142851
30.45	20.526782063492057
30.466666666666665	20.539718333333333
30.483333333333334	20.501058571428594
30.5	20.461503015873014
30.516666666666666	20.583330039682558
30.533333333333335	20.490487182539688
30.55	20.506238015873016
30.566666666666666	20.553561865079367
30.583333333333332	20.49162603174603
30.6	20.479809999999993
30.616666666666667	20.558366944444437
30.633333333333333	20.513618531746012
30.65	20.455704563492084
30.666666666666668	20.502091984127
30.683333333333334	20.3583472222222
30.7	20.406883531746026
30.716666666666665	20.496784960317463
30.733333333333334	20.49806503968251
30.75	20.47083384920638
30.766666666666666	20.45888499999996
30.783333333333335	20.52768333333328
30.8	20.564977023809526
30.816666666666666	20.390708095238104
30.833333333333332	20.464462698412696
30.85	20.479927579365047
30.866666666666667	20.349797817460377
30.883333333333333	20.295007222222218
30.9	20.39837134920635
30.916666666666668	20.27207845238093
30.933333333333334	20.36107214285719
30.95	20.363775555555613
30.966666666666665	20.44898206349209
30.983333333333334	20.397750833333284
31.0	20.419379801587247
31.016666666666666	20.39573805555549
31.033333333333335	20.508737063492056
31.05	20.467743333333352
31.066666666666666	20.531398333333392
31.083333333333332	20.444742103174555
31.1	20.397328611111085
31.116666666666667	20.405375396825384
31.133333333333333	20.377413888888874
31.15	20.549251071428564
31.166666666666668	20.279912777777817
31.183333333333334	20.345785912698382
31.2	20.38244623015874
31.216666666666665	20.3847825793651
31.233333333333334	20.335027857142826
31.25	20.420307499999986
31.266666666666666	20.407170515873027
31.283333333333335	20.300833531746044
31.3	20.571610396825385
31.316666666666666	20.39627869047613
31.333333333333332	20.34597285714282
31.35	20.45901694444445
31.366666666666667	20.29674444444442
31.383333333333333	20.46651690476191
31.4	20.433200317460354
31.416666666666668	20.37434626984126
31.433333333333334	20.38897805555556
31.45	20.377676626984176
31.466666666666665	20.439440555555542
31.483333333333334	20.343463253968203
31.5	20.43429063492065
31.516666666666666	20.413563968253932
31.533333333333335	20.48522694444447
31.55	20.38852329365077
31.566666666666666	20.430631666666706
31.583333333333332	20.556900515873004
31.6	20.42930996031746
31.616666666666667	20.507379206349192
31.633333333333333	20.486515555555577
31.65	20.49799380952377
31.666666666666668	20.544026706349207
31.683333333333334	20.610276547619044
31.7	20.52932765873019
31.716666666666665	20.53432218253966
31.733333333333334	20.479542619047614
31.75	20.51705845238093
31.766666666666666	20.53165876984128
31.783333333333335	20.52731488095234
31.8	20.477218690476157
31.816666666666666	20.510091428571407
31.833333333333332	20.51730777777778
31.85	20.50965341269842
31.866666666666667	20.40582599206349
31.883333333333333	20.3852981746031
31.9	20.40003876984131
31.916666666666668	20.398773968253984
31.933333333333334	20.291128888888814
31.95	20.350606825396802
31.966666666666665	20.443082777777768
31.983333333333334	20.50390234126977
32.0	20.544141944444398
32.016666666666666	20.41237103174604
32.03333333333333	20.42455003968258
32.05	20.589470833333287
32.06666666666667	20.460229642857122
32.083333333333336	20.471633333333337
32.1	20.602289444444388
32.11666666666667	20.44231476190476
32.13333333333333	20.603204126984117
32.15	20.43942051587303
32.166666666666664	20.48926015873011
32.18333333333333	20.559984047619032
32.2	20.48273309523811
32.21666666666667	20.577503650793695
32.233333333333334	20.51899214285715
32.25	20.479516388888847
32.266666666666666	20.40812249999997
32.28333333333333	20.455381031746022
32.3	20.4690467460317
32.31666666666667	20.36710226190474
32.333333333333336	20.35668650793648
32.35	20.359828253968182
32.36666666666667	20.368418253968265
32.38333333333333	20.449708928571404
32.4	20.39791646825396
32.416666666666664	20.517778055555546
32.43333333333333	20.420423134920647
32.45	20.60421357142858
32.46666666666667	20.524199563491983
32.483333333333334	20.446514801587348
32.5	20.420555833333346
32.516666666666666	20.375687341269874
32.53333333333333	20.39782499999999
32.55	20.409089841269868
32.56666666666667	20.330182658730145
32.583333333333336	20.38047388888885
32.6	20.49512440476196
32.61666666666667	20.3875915079365
32.63333333333333	20.39654253968255
32.65	20.408922777777754
32.666666666666664	20.458498809523725
32.68333333333333	20.47535849206347
32.7	20.43530698412696
32.71666666666667	20.379537619047632
32.733333333333334	20.468018769841258
32.75	20.350256944444432
32.766666666666666	20.459393134920624
32.78333333333333	20.4676547222222
32.8	20.481866626984136
32.81666666666667	20.481319642857137
32.833333333333336	20.481327936507945
32.85	20.532475000000012
32.86666666666667	20.5220923015873
32.88333333333333	20.49773722222222
32.9	20.406631269841235
32.916666666666664	20.44254317460318
32.93333333333333	20.25341587301589
32.95	20.38927472222222
32.96666666666667	20.472381388888955
32.983333333333334	20.518320515873036
33.0	20.342098333333276
33.016666666666666	20.471203888888915
33.03333333333333	20.47809626984128
33.05	20.401890119047586
33.06666666666667	20.527520476190467
33.083333333333336	20.539594166666696
33.1	20.55356301587299
33.11666666666667	20.454913531746065
33.13333333333333	20.46104912698417
33.15	20.450128333333318
33.166666666666664	20.3957997222222
33.18333333333333	20.351583809523795
33.2	20.407524523809492
33.21666666666667	20.373719563492024
33.233333333333334	20.43049214285717
33.25	20.428107103174575
33.266666666666666	20.525949126984138
33.28333333333333	20.425987380952428
33.3	20.58421781746035
33.31666666666667	20.48901075396828
33.333333333333336	20.439612301587324
33.35	20.44053500000002
33.36666666666667	20.44807714285708
33.38333333333333	20.487389880952357
33.4	20.416262539682528
33.416666666666664	20.35560718253968
33.43333333333333	20.505577182539703
33.45	20.2569089285714
33.46666666666667	20.40195837301588
33.483333333333334	20.430519246031743
33.5	20.356775158730166
33.516666666666666	20.387958730158722
33.53333333333333	20.475747460317514
33.55	20.48096091269833
33.56666666666667	20.34526678571425
33.583333333333336	20.51244412698407
33.6	20.406730833333263
33.61666666666667	20.5244814285714
33.63333333333333	20.412405873015906
33.65	20.49426805555553
33.666666666666664	20.378642579365028
33.68333333333333	20.480908055555524
33.7	20.58752472222222
33.71666666666667	20.491416984126978
33.733333333333334	20.477516904761877
33.75	20.48955884920634
33.766666666666666	20.566822301587315
33.78333333333333	20.412317777777822
33.8	13.398539166666644
33.81666666666667	0.034550119047629835
33.833333333333336	-0.03710103174602608
33.85	0.1055166666666949
33.86666666666667	-0.008144603174592646
33.88333333333333	-0.044710277777760155
33.9	-0.11266384920639183
33.916666666666664	-0.13575591269840714
33.93333333333333	-0.11391805555552281
33.95	-0.02809063492062336
33.96666666666667	-0.0900401984127015
33.983333333333334	-0.04443797619048695
34.0	-0.0007620634920257885
34.016666666666666	-0.05813488095241581
34.03333333333333	0.01310416666664338
34.05	-0.03431527777777177
34.06666666666667	0.03588527777774431
34.083333333333336	0.0036937301586945637
34.1	-0.01786710317460205
34.11666666666667	-0.03405999999997533
34.13333333333333	0.004746666666683552
34.15	-0.020115000000025418
34.166666666666664	0.0013423412698401194
34.18333333333333	-0.036444126984115144
34.2	-0.007328888888871177
34.21666666666667	-0.044074285714252426
34.233333333333334	-0.021020555555530507
34.25	-0.05384392857143183
34.266666666666666	0.013505833333319117
34.28333333333333	-0.016109563492015866
34.3	-0.06695507936509415
34.31666666666667	-0.037010753968239385
34.333333333333336	-0.05408666666667017
34.35	-0.028743611111103462
34.36666666666667	0.03774535714283189
34.38333333333333	-0.052128888888908875
34.4	-0.01822170634920184
34.416666666666664	-0.023106388888884055
34.43333333333333	0.038151587301605616
34.45	0.009218690476167524
34.46666666666667	-0.01057555555552625
34.483333333333334	-0.08735242063499271
34.5	0.01914329365079226
34.516666666666666	-0.02373892857144
34.53333333333333	-0.07891722222222342
34.55	-0.029969087301530806
34.56666666666667	-0.00503333333337963
34.583333333333336	-0.04503690476189348
34.6	-0.05474333333327053
34.61666666666667	-0.025348373015894765
34.63333333333333	0.008156944444444036
34.65	-0.05876138888887539
34.666666666666664	-0.021918888888869503
34.68333333333333	-0.07117515873013502
34.7	-0.006031269841308529
34.71666666666667	-0.003712341269867636
34.733333333333334	-0.026653888888851895
34.75	-0.12266638888896608
34.766666666666666	0.06546206349211303
34.78333333333333	-0.03961511904764592
34.8	-0.01569325396820176
34.81666666666667	-0.006287817460268741
34.833333333333336	0.009666587301531138
34.85	-0.06440388888886872
34.86666666666667	-0.012663809523779435
34.88333333333333	-0.07130361111111228
34.9	-0.05539174603173791
34.916666666666664	-0.07995003968252234
34.93333333333333	-0.029532738095291222
34.95	-0.06427722222226606
34.96666666666667	-0.012463452380892193
34.983333333333334	0.02114499999996866
35.0	-0.048081865079375063
35.016666666666666	-0.02949773809523748
35.03333333333333	0.0020707936508088665
35.05	-0.0852498412698921
35.06666666666667	-0.056200714285743913
35.083333333333336	0.0321209126983959
35.1	-0.009665158730193468
35.11666666666667	-0.0737539285714135
35.13333333333333	-0.04283011904760059
35.15	0.08649182539679856
35.166666666666664	-0.05263432539683066
35.18333333333333	-0.07520746031746484
35.2	-0.019579999999955078
35.21666666666667	-0.07754194444446938
35.233333333333334	0.023257222222220264
35.25	0.02703964285712601
35.266666666666666	-0.015333293650790836
35.28333333333333	-0.09167746031746304
35.3	-0.03503555555555948
35.31666666666667	4.9133990476189595
35.333333333333336	10.311529563492066
35.35	10.373107182539691
35.36666666666667	10.354280317460287
35.38333333333333	10.33927134920632
35.4	10.29031888888887
35.416666666666664	10.275252896825357
35.43333333333333	10.255444722222201
35.45	10.297128293650736
35.46666666666667	10.274997460317458
35.483333333333334	10.27943686507934
35.5	10.21204376984128
35.516666666666666	10.300893531746006
35.53333333333333	10.290626626984114
35.55	10.312212063492076
35.56666666666667	10.357113531746002
35.583333333333336	10.287428571428514
35.6	10.317540595238093
35.61666666666667	10.396396666666654
35.63333333333333	10.370749563492076
35.65	10.340611904761921
35.666666666666664	10.303853214285716
35.68333333333333	10.37334126984124
35.7	10.307414087301574
35.71666666666667	10.34039996031752
35.733333333333334	10.375527222222225
35.75	10.38037416666669
35.766666666666666	10.39548650793649
35.78333333333333	10.3161281746032
35.8	10.299681825396824
35.81666666666667	10.376897698412712
35.833333333333336	10.388999166666657
35.85	10.429820674603214
35.86666666666667	10.36827309523813
35.88333333333333	10.245275595238134
35.9	10.30998623015865
35.916666666666664	10.27329396825403
35.93333333333333	10.392775595238113
35.95	10.290626626984114
35.96666666666667	10.384711666666625
35.983333333333334	10.398530515872956
36.0	10.4262743650794
36.016666666666666	10.290565079365088
36.03333333333333	10.36141305555558
36.05	10.2802253174603
36.06666666666667	10.435669166666663
36.083333333333336	10.306816626984109
36.1	10.335547579365091
36.11666666666667	10.306074007936452
36.13333333333333	10.302735952380921
36.15	10.295702063492065
36.166666666666664	10.31797730158727
36.18333333333333	10.269322380952396
36.2	10.286209682539614
36.21666666666667	10.388679365079362
36.233333333333334	10.32381702380949
36.25	10.279564999999998
36.266666666666666	10.344213611111122
36.28333333333333	10.379827460317479
36.3	10.395758373015816
36.31666666666667	10.351077777777768
36.333333333333336	10.320650833333367
36.35	10.302933888888909
36.36666666666667	10.252335277777725
36.38333333333333	10.355384841269803
36.4	10.271216230158764
36.416666666666664	10.348053095238079
36.43333333333333	10.378052341269843
36.45	10.41000317460314
36.46666666666667	10.383086587301598
36.483333333333334	10.274353611111145
36.5	10.292016388888904
36.516666666666666	10.331951666666619
36.53333333333333	10.33051992063492
36.55	10.25945000000005
36.56666666666667	10.328380992063451
36.583333333333336	10.338484960317437
36.6	10.38401888888891
36.61666666666667	10.425793452380937
36.63333333333333	10.323676904761875
36.65	10.3200293650794
36.666666666666664	10.313297222222225
36.68333333333333	10.30745837301587
36.7	10.320805039682519
36.71666666666667	10.290915555555564
36.733333333333334	10.244684444444466
36.75	10.280835039682565
36.766666666666666	10.333507500000032
36.78333333333333	10.298986190476178
36.8	10.344491904761874
36.81666666666667	10.333188650793694
36.833333333333336	10.33093440476194
36.85	10.27525607142855
36.86666666666667	10.264834444444467
36.88333333333333	10.229770634920591
36.9	10.097057063492038
36.916666666666664	10.207851944444407
36.93333333333333	10.23995944444443
36.95	10.23819404761904
36.96666666666667	10.310052261904708
36.983333333333334	10.29067353174603
37.0	10.371020793650793
37.016666666666666	10.34681563492061
37.03333333333333	10.385090277777756
37.05	10.350273214285671
37.06666666666667	10.360770555555554
37.083333333333336	10.311061984126987
37.1	10.382213134920711
37.11666666666667	10.245660714285698
37.13333333333333	10.361618690476185
37.15	10.467482698412717
37.166666666666664	10.267519285714322
37.18333333333333	10.375324087301586
37.2	10.290297460317426
37.21666666666667	10.367037777777746
37.233333333333334	10.293741388888868
37.25	10.270189722222206
37.266666666666666	10.311076428571432
37.28333333333333	10.317185238095256
37.3	10.348171626984147
37.31666666666667	10.348757698412705
37.333333333333336	10.286938412698454
37.35	10.367173253968254
37.36666666666667	10.340468611111085
37.38333333333333	10.444915515873028
37.4	10.33113992063489
37.416666666666664	10.364023412698437
37.43333333333333	10.328223531745984
37.45	10.404415753968273
37.46666666666667	10.225261825396792
37.483333333333334	10.340736944444451
37.5	10.294379126984133
37.516666666666666	10.247188531746026
37.53333333333333	10.37388333333329
37.55	10.245070912698345
37.56666666666667	10.295682777777792
37.583333333333336	10.306187777777758
37.6	10.418589206349175
37.61666666666667	10.33899626984121
37.63333333333333	10.312465992063473
37.65	10.30544789682535
37.666666666666664	10.376389206349167
37.68333333333333	10.301719484127013
37.7	10.296611349206337
37.71666666666667	10.369454999999995
37.733333333333334	10.321402777777799
37.75	10.282566071428569
37.766666666666666	10.399329920634962
37.78333333333333	10.300693690476187
37.8	10.361950119047641
37.81666666666667	10.296157777777815
37.833333333333336	10.305869206349264
37.85	10.30196972222226
37.86666666666667	10.276892261904756
37.88333333333333	10.197943531746041
37.9	10.363902777777788
37.916666666666664	10.2151020238095
37.93333333333333	10.16186087301589
37.95	10.272971388888926
37.96666666666667	10.377938134920619
37.983333333333334	10.3189788888889
38.0	10.32382214285716
38.016666666666666	10.302219484126972
38.03333333333333	10.295978928571436
38.05	10.424939444444455
38.06666666666667	10.343631785714258
38.083333333333336	10.346391388888897
38.1	10.38538222222224
38.11666666666667	10.382831706349215
38.13333333333333	10.39512384920642
38.15	10.37689214285718
38.166666666666664	10.310844603174623
38.18333333333333	10.336498015872998
38.2	10.295487261904732
38.21666666666667	10.38449884920636
38.233333333333334	10.385376547619025
38.25	10.438693809523876
38.266666666666666	10.437588769841291
38.28333333333333	10.393104126984163
38.3	10.412172698412725
38.31666666666667	10.423168412698352
38.333333333333336	10.357425515872997
38.35	10.37060269841269
38.36666666666667	10.445771349206332
38.38333333333333	10.367299722222192
38.4	10.33157376984122
38.416666666666664	10.285660317460334
38.43333333333333	10.291336904761927
38.45	10.412093611111125
38.46666666666667	10.38883857142853
38.483333333333334	10.405233333333321
38.5	10.334787182539692
38.516666666666666	10.36306313492063
38.53333333333333	10.423813968253945
38.55	10.411397460317495
38.56666666666667	10.380521904761942
38.583333333333336	10.328123333333345
38.6	10.377954206349195
38.61666666666667	10.333916746031669
38.63333333333333	10.384810357142847
38.65	10.418103412698379
38.666666666666664	10.407212936507939
38.68333333333333	10.407803214285629
38.7	10.402974325396833
38.71666666666667	10.269390317460342
38.733333333333334	10.297686111111098
38.75	10.35746361111115
38.766666666666666	10.337800079365088
38.78333333333333	10.332317738095249
38.8	10.302608253968295
38.81666666666667	10.307471984126956
38.833333333333336	10.32169904761907
38.85	10.265533650793607
38.86666666666667	10.229686944444417
38.88333333333333	10.223081388888922
38.9	10.134316190476177
38.916666666666664	10.124235912698403
38.93333333333333	10.144317380952437
38.95	10.120897301587299
38.96666666666667	10.223786388888904
38.983333333333334	10.261722777777841
39.0	10.193212658730097
39.016666666666666	10.214456666666656
39.03333333333333	10.254034563492105
39.05	10.276544722222162
39.06666666666667	10.2287873412698
39.083333333333336	10.409190039682592
39.1	10.288006111111095
39.11666666666667	10.276365992063496
39.13333333333333	10.258468611111091
39.15	10.386411190476146
39.166666666666664	10.30658166666661
39.18333333333333	10.249145753968243
39.2	10.191445992063485
39.21666666666667	10.43112960317459
39.233333333333334	10.22219928571429
39.25	10.221952499999993
39.266666666666666	10.229428809523775
39.28333333333333	10.406445753968235
39.3	10.285352936507941
39.31666666666667	10.2457000793651
39.333333333333336	10.273894285714285
39.35	10.19393035714291
39.36666666666667	10.337636785714302
39.38333333333333	10.25831662698409
39.4	10.29407059523809
39.416666666666664	10.12373111111112
39.43333333333333	10.482938412698452
39.45	10.13901095238095
39.46666666666667	10.294494960317401
39.483333333333334	10.265446031746087
39.5	10.296825793650846
39.516666666666666	10.372604920634963
39.53333333333333	10.263726825396851
39.55	10.326409642857165
39.56666666666667	10.297019722222224
39.583333333333336	10.283295119047644
39.6	10.375513730158737
39.61666666666667	10.389081111111132
39.63333333333333	10.309751111111105
39.65	10.323202539682548
39.666666666666664	10.306840436507919
39.68333333333333	10.313555595238064
39.7	10.310567460317436
39.71666666666667	10.467970000000015
39.733333333333334	10.344348611111066
39.75	10.323711349206327
39.766666666666666	10.29343214285715
39.78333333333333	10.305805476190478
39.8	10.32545579365081
39.81666666666667	10.371199603174581
39.833333333333336	10.299897261904796
39.85	10.278539246031706
39.86666666666667	10.32988277777779
39.88333333333333	10.197126904761895
39.9	10.281347222222173
39.916666666666664	10.184518888888825
39.93333333333333	10.152505793650768
39.95	10.259104484126972
39.96666666666667	10.243622341269777
39.983333333333334	10.286118055555512
40.0	10.290684325396832
40.016666666666666	10.279177738095207
40.03333333333333	10.406152420634903
40.05	10.443446428571328
40.06666666666667	10.414835198412682
40.083333333333336	10.377770277777735
40.1	10.32477472222218
40.11666666666667	10.434626666666624
40.13333333333333	10.418617500000018
40.15	10.384792222222195
40.166666666666664	10.345196547619004
40.18333333333333	10.300586626984149
40.2	10.372002817460334
40.21666666666667	10.295511666666677
40.233333333333334	10.303801785714235
40.25	10.27258277777782
40.266666666666666	10.36017960317458
40.28333333333333	10.37901666666668
40.3	10.3011854365079
40.31666666666667	10.366328293650788
40.333333333333336	10.319483888888904
40.35	10.460364523809467
40.36666666666667	10.390796944444425
40.38333333333333	10.37324539682536
40.4	10.29492853174603
40.416666666666664	10.280952380952392
40.43333333333333	10.380290317460272
40.45	10.38034948412696
40.46666666666667	10.367377103174626
40.483333333333334	10.358071785714323
40.5	10.354279722222238
40.516666666666666	10.276001428571398
40.53333333333333	10.439095833333404
40.55	10.35783936507935
40.56666666666667	10.25774892857141
40.583333333333336	10.34135321428571
40.6	10.379226269841247
40.61666666666667	10.336518690476176
40.63333333333333	10.310568888888902
40.65	10.381755753968271
40.666666666666664	10.403154126984113
40.68333333333333	10.37109523809523
40.7	10.33832297619049
40.71666666666667	10.388987222222234
40.733333333333334	10.312569603174644
40.75	10.35377119047616
40.766666666666666	10.372917857142887
40.78333333333333	10.369214722222246
40.8	10.302898333333339
40.81666666666667	10.417397261904746
40.833333333333336	10.307832936507914
40.85	10.28748654761899
40.86666666666667	10.305183690476163
40.88333333333333	10.275994404761896
40.9	10.227497500000034
40.916666666666664	10.218605396825389
40.93333333333333	10.251436150793616
40.95	10.254425793650832
40.96666666666667	10.377102499999928
40.983333333333334	10.320205515873006
41.0	10.414831388888906
41.016666666666666	10.361554126984124
41.03333333333333	10.34884186507933
41.05	10.398826666666686
41.06666666666667	10.347424404761917
41.083333333333336	10.294992222222227
41.1	10.310121944444383
41.11666666666667	10.38079416666671
41.13333333333333	10.340042023809566
41.15	10.372772619047659
41.166666666666664	10.39557587301588
41.18333333333333	10.429801111111097
41.2	10.376997936507912
41.21666666666667	10.344012936507944
41.233333333333334	10.307507182539702
41.25	10.442209563492106
41.266666666666666	10.328227896825418
41.28333333333333	10.338985277777802
41.3	10.266459761904805
41.31666666666667	10.375582142857162
41.333333333333336	10.360247460317488
41.35	10.377244007936504
41.36666666666667	10.321560555555585
41.38333333333333	10.351952936507935
41.4	10.265405396825408
41.416666666666664	10.352942341269888
41.43333333333333	10.326229642857164
41.45	10.304642420634856
41.46666666666667	10.314451865079384
41.483333333333334	10.375621746031761
41.5	10.330468412698401
41.516666666666666	10.333900634920646
41.53333333333333	10.318575079365054
41.55	10.286728730158764
41.56666666666667	10.38307876984124
41.583333333333336	10.23803448412702
41.6	10.316162222222239
41.61666666666667	10.28090488095237
41.63333333333333	10.332834999999996
41.65	10.36079642857144
41.666666666666664	10.360111230158743
41.68333333333333	10.386271507936506
41.7	10.378976468253974
41.71666666666667	10.442131825396793
41.733333333333334	10.367356785714328
41.75	10.344738968254013
41.766666666666666	10.362956547619014
41.78333333333333	10.29472571428574
41.8	10.41180507936506
41.81666666666667	10.379725436507904
41.833333333333336	10.414399444444435
41.85	10.344393968253975
41.86666666666667	10.412173888888852
41.88333333333333	10.242019087301578
41.9	10.261746547619033
41.916666666666664	10.279314365079365
41.93333333333333	10.227377063492021
41.95	10.323638015873037
41.96666666666667	10.330750595238051
41.983333333333334	10.325580277777824
42.0	10.243719166666729
42.016666666666666	10.308723690476178
42.03333333333333	10.342388928571474
42.05	10.261835317460289
42.06666666666667	10.377480833333358
42.083333333333336	10.309099523809529
42.1	10.327347579365075
42.11666666666667	10.354839126984167
42.13333333333333	10.337137063492044
42.15	10.470247857142859
42.166666666666664	10.307281666666633
42.18333333333333	10.395328373015879
42.2	10.395983888888942
42.21666666666667	10.345631944444428
42.233333333333334	10.458483690476193
42.25	10.434610555555572
42.266666666666666	10.296207500000016
42.28333333333333	10.372995833333313
42.3	10.317971309523848
42.31666666666667	10.364783412698422
42.333333333333336	10.447357063492127
42.35	10.394023134920651
42.36666666666667	10.312086468253916
42.38333333333333	10.358572063491984
42.4	10.441091587301578
42.416666666666664	10.374078452380964
42.43333333333333	10.294761944444424
42.45	10.399241785714288
42.46666666666667	10.546866666666638
42.483333333333334	10.421220357142836
42.5	10.312862023809522
42.516666666666666	10.352727539682526
42.53333333333333	10.283905595238117
42.55	10.396751904761949
42.56666666666667	10.22820630952382
42.583333333333336	10.326779960317488
42.6	10.277651468253943
42.61666666666667	10.277506587301623
42.63333333333333	10.250780793650826
42.65	10.344523452380948
42.666666666666664	10.30648162698413
42.68333333333333	10.335695277777752
42.7	10.260762222222219
42.71666666666667	10.305901944444493
42.733333333333334	10.287005238095254
42.75	10.288369246031785
42.766666666666666	10.303460793650835
42.78333333333333	10.371370674603163
42.8	10.345465158730214
42.81666666666667	10.256813373015866
42.833333333333336	10.32297595238095
42.85	10.4255628571429
42.86666666666667	10.310762420634866
42.88333333333333	10.307562420634959
42.9	10.25825015873017
42.916666666666664	10.218151944444436
42.93333333333333	10.232247896825392
42.95	10.280831944444436
42.96666666666667	10.266499682539695
42.983333333333334	10.27532095238093
43.0	10.278441626984154
43.016666666666666	10.431126865079342
43.03333333333333	10.324454246031799
43.05	10.276825793650808
43.06666666666667	10.307424126984081
43.083333333333336	10.365412222222183
43.1	10.22657230158729
43.11666666666667	10.263043611111165
43.13333333333333	10.221386666666639
43.15	10.268236111111072
43.166666666666664	10.232658888888984
43.18333333333333	10.264416071428549
43.2	10.34863920634917
43.21666666666667	10.252977341269862
43.233333333333334	10.497133095238134
43.25	10.28772920634919
43.266666666666666	10.286862539682552
43.28333333333333	10.265488293650812
43.3	10.26774424603179
43.31666666666667	10.373408769841213
43.333333333333336	10.258086587301598
43.35	10.246889999999986
43.36666666666667	10.27470420634922
43.38333333333333	10.268631666666643
43.4	10.276462976190466
43.416666666666664	10.202847658730128
43.43333333333333	10.205939246031711
43.45	10.2441338492063
43.46666666666667	10.217789007936553
43.483333333333334	10.273749166666683
43.5	10.371463571428627
43.516666666666666	10.257488690476215
43.53333333333333	10.404096309523915
43.55	10.319102063492075
43.56666666666667	10.322519523809554
43.583333333333336	10.258954246031784
43.6	10.268006507936498
43.61666666666667	10.380256190476167
43.63333333333333	10.309063412698414
43.65	10.3660717460318
43.666666666666664	10.325720992063488
43.68333333333333	10.309263333333298
43.7	10.307265714285712
43.71666666666667	10.314784166666676
43.733333333333334	10.286021111111161
43.75	10.36046202380951
43.766666666666666	10.334798809523825
43.78333333333333	10.289558690476191
43.8	10.322226388888915
43.81666666666667	10.385381706349229
43.833333333333336	10.371301111111116
43.85	10.298158214285657
43.86666666666667	10.293944920634921
43.88333333333333	10.21928273809528
43.9	10.209864999999958
43.916666666666664	10.157114682539635
43.93333333333333	10.31806126984123
43.95	10.27870138888887
43.96666666666667	10.2590826587302
43.983333333333334	10.387407738095227
44.0	10.367515277777734
44.016666666666666	10.339488412698422
44.03333333333333	10.308090198412692
44.05	10.365406468254015
44.06666666666667	10.25385642857146
44.083333333333336	10.463108214285747
44.1	10.30866996031748
44.11666666666667	10.290413015872993
44.13333333333333	10.388001349206355
44.15	10.447646388888934
44.166666666666664	10.240814523809469
44.18333333333333	10.32218698412698
44.2	10.291429325396798
44.21666666666667	10.37960392857142
44.233333333333334	10.352206111111151
44.25	10.274784642857107
44.266666666666666	10.302805992063533
44.28333333333333	10.265516388888848
44.3	10.317324285714314
44.31666666666667	10.267866904761895
44.333333333333336	10.23620249999994
44.35	10.270637460317467
44.36666666666667	10.2666882142857
44.38333333333333	10.303902896825413
44.4	10.206844722222208
44.416666666666664	10.22368916666668
44.43333333333333	10.243608650793654
44.45	10.293722817460328
44.46666666666667	10.224839722222193
44.483333333333334	10.202414880952354
44.5	10.22292888888888
44.516666666666666	10.284997658730113
44.53333333333333	10.302979444444482
44.55	10.251604285714286
44.56666666666667	10.162767301587287
44.583333333333336	10.225910277777793
44.6	10.192178174603193
44.61666666666667	10.25332404761901
44.63333333333333	10.23900615079365
44.65	10.311977539682552
44.666666666666664	10.32000083333336
44.68333333333333	10.46214075396825
44.7	10.277003888888892
44.71666666666667	10.210630436507962
44.733333333333334	10.215389404761886
44.75	10.323499999999974
44.766666666666666	10.230887222222243
44.78333333333333	10.411431349206374
44.8	10.35177730158734
44.81666666666667	10.367200753968241
44.833333333333336	10.440054880952324
44.85	10.28502682539682
44.86666666666667	10.235641626984098
44.88333333333333	10.295021944444478
44.9	10.296642976190476
44.916666666666664	10.280644999999971
44.93333333333333	10.280990555555555
44.95	10.285760634920656
44.96666666666667	10.362518968254001
44.983333333333334	10.340712579365068
45.0	10.308757539682553
45.016666666666666	10.32670888888891
45.03333333333333	10.320267658730167
45.05	10.401749047619042
45.06666666666667	10.340557222222266
45.083333333333336	10.293212460317427
45.1	10.32224190476186
45.11666666666667	10.32053849206347
45.13333333333333	10.369835000000059
45.15	10.260948928571402
45.166666666666664	10.422296111111116
45.18333333333333	10.298079484126994
45.2	10.350692817460335
45.21666666666667	10.341304246031719
45.233333333333334	10.337531785714283
45.25	10.39323722222219
45.266666666666666	10.438906944444433
45.28333333333333	10.367092103174578
45.3	10.425320317460383
45.31666666666667	10.38076666666661

